Parameterization-driven arbitrary Lagrangian-Eulerian method for large-deformation isogeometric fluid-structure interaction

Body-fitted arbitrary Lagrangian-Eulerian (ALE) methods provide a sharp representation of the fluid-structure interface but rely on mesh-update strategies that incrementally deform a reference configuration. To address this issue, we reformulate the ALE mesh-motion problem in the isogeometric setting as a sequence of independent domain parameterization problems. At each time step, a multi-patch spline parameterization of the fluid domain is constructed from the current interface geometry. Three technical components realize this framework: (i) a barrier-function-based spline parameterization that enforces a strictly positive Jacobian at every time step; (ii) a tangential-slip reparameterization that handles unbounded cumulative rotations of closed domains, where no fixed boundary-to-parameter correspondence is admissible; and (iii) a constant-preserving quasi-interpolation operator for solution transfer between consecutive parameterizations, ensuring that the discrete geometric conservation law holds algebraically. We validate the method on three two-dimensional FSI benchmarks, covering standard and large-rotation regimes, and on a three-dimensional rotor problem. On a rotating-square benchmark, the tangential-slip strategy enables simulations under sustained rotation far beyond the range accessible to classical mesh-update schemes--a regime that is fundamentally inaccessible to any mesh-deformation formulation, not merely numerically difficult. A three-dimensional rotor example further demonstrates that the framework extends naturally to volumetric spline parameterizations. Finally, we show that the per-step spline parameterizations can be used directly within a standard finite element solver.

==> BP_solid_watchpoint.dat <==
  Time  Coordinate0  Coordinate1  Displacement0  Displacement1  Stress0  Stress1
 0.00000000e+00   3.52208109e-03   1.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
 1.00000000e-02   3.52208109e-03   1.00000000e+00   2.54976016e-04  -3.84679429e-05   1.94121834e+02  -2.53749428e+03
 2.00000000e-02   3.52208109e-03   1.00000000e+00   1.07661073e-03  -9.69215783e-05   1.52131232e+02   8.12626374e+01
 3.00000000e-02   3.52208109e-03   1.00000000e+00   2.26707475e-03  -1.02103191e-04   1.27881116e+02   1.12706826e+02
 4.00000000e-02   3.52208109e-03   1.00000000e+00   3.60329460e-03  -2.68041348e-05   1.12508713e+02   1.26767996e+02
 5.00000000e-02   3.52208109e-03   1.00000000e+00   5.08334551e-03   2.69977345e-05   1.01866182e+02   1.32757158e+02
 6.00000000e-02   3.52208109e-03   1.00000000e+00   6.58967497e-03   1.22074940e-04   9.44905727e+01   1.34792901e+02
 7.00000000e-02   3.52208109e-03   1.00000000e+00   8.06803133e-03   2.41144905e-04   8.93401392e+01   1.33483379e+02
 8.00000000e-02   3.52208109e-03   1.00000000e+00   9.69053195e-03   3.12716547e-04   8.52251336e+01   1.32889995e+02
 9.00000000e-02   3.52208109e-03   1.00000000e+00   1.18214535e-02   3.01520492e-04   8.15107669e+01   1.31118968e+02
 1.00000000e-01   3.52208109e-03   1.00000000e+00   1.47147923e-02   1.54766951e-04   7.80205674e+01   1.30754945e+02
 1.10000000e-01   3.52208109e-03   1.00000000e+00   1.81450141e-02   8.87530017e-06   7.55696321e+01   1.28540653e+02
 1.20000000e-01   3.52208109e-03   1.00000000e+00   2.16623708e-02  -1.08663208e-04   7.43593286e+01   1.26474843e+02
 1.30000000e-01   3.52208109e-03   1.00000000e+00   2.52000007e-02  -1.78765739e-04   7.33743858e+01   1.24777485e+02
 1.40000000e-01   3.52208109e-03   1.00000000e+00   2.89130668e-02  -2.66601588e-04   7.21356883e+01   1.23746408e+02
 1.50000000e-01   3.52208109e-03   1.00000000e+00   3.26600407e-02  -2.49817929e-04   7.12885395e+01   1.22268946e+02
 1.60000000e-01   3.52208109e-03   1.00000000e+00   3.61815955e-02  -1.30696436e-04   7.11170278e+01   1.19864766e+02
 1.70000000e-01   3.52208109e-03   1.00000000e+00   3.94844466e-02  -1.67564259e-05   7.09036262e+01   1.19159322e+02
 1.80000000e-01   3.52208109e-03   1.00000000e+00   4.26754498e-02   3.45312586e-05   7.05570671e+01   1.17705556e+02
 1.90000000e-01   3.52208109e-03   1.00000000e+00   4.58562738e-02   3.47804459e-05   7.01424296e+01   1.17229000e+02
 2.00000000e-01   3.52208109e-03   1.00000000e+00   4.91908846e-02   8.92749365e-06   6.95241218e+01   1.15932514e+02
 2.10000000e-01   3.52208109e-03   1.00000000e+00   5.27011231e-02  -8.59088052e-05   6.89946298e+01   1.15633592e+02
 2.20000000e-01   3.52208109e-03   1.00000000e+00   5.63903098e-02  -2.18123170e-04   6.85393635e+01   1.14567181e+02
 2.30000000e-01   3.52208109e-03   1.00000000e+00   6.03213119e-02  -3.96545237e-04   6.78844319e+01   1.14297567e+02
 2.40000000e-01   3.52208109e-03   1.00000000e+00   6.42242324e-02  -4.70492687e-04   6.77547995e+01   1.13241381e+02
 2.50000000e-01   3.52208109e-03   1.00000000e+00   6.76525915e-02  -4.45228512e-04   6.85224696e+01   1.11509216e+02
 2.60000000e-01   3.52208109e-03   1.00000000e+00   7.06193601e-02  -3.63624086e-04   6.91246400e+01   1.10900372e+02
 2.70000000e-01   3.52208109e-03   1.00000000e+00   7.34609706e-02  -2.96891725e-04   6.90894763e+01   1.09903173e+02
 2.80000000e-01   3.52208109e-03   1.00000000e+00   7.64049959e-02  -1.93843860e-04   6.87339725e+01   1.09666264e+02
 2.90000000e-01   3.52208109e-03   1.00000000e+00   7.94362045e-02  -8.29357860e-05   6.85553855e+01   1.08459149e+02
 3.00000000e-01   3.52208109e-03   1.00000000e+00   8.24517369e-02  -7.20989489e-05   6.86688099e+01   1.08516663e+02
 3.10000000e-01   3.52208109e-03   1.00000000e+00   8.56136461e-02  -1.53479549e-04   6.85002161e+01   1.07779792e+02
 3.20000000e-01   3.52208109e-03   1.00000000e+00   8.91801607e-02  -2.88638803e-04   6.78447738e+01   1.08126442e+02
 3.30000000e-01   3.52208109e-03   1.00000000e+00   9.31469399e-02  -4.01796144e-04   6.72570362e+01   1.07658045e+02
 3.40000000e-01   3.52208109e-03   1.00000000e+00   9.72588170e-02  -5.12999494e-04   6.71708396e+01   1.07384117e+02
 3.50000000e-01   3.52208109e-03   1.00000000e+00   1.01336162e-01  -5.80691768e-04   6.73442011e+01   1.06885020e+02
 3.60000000e-01   3.52208109e-03   1.00000000e+00   1.05369004e-01  -6.16513695e-04   6.74059137e+01   1.06495897e+02
 3.70000000e-01   3.52208109e-03   1.00000000e+00   1.09233091e-01  -5.40500846e-04   6.76209939e+01   1.06241592e+02
 3.80000000e-01   3.52208109e-03   1.00000000e+00   1.12768530e-01  -3.97777467e-04   6.82179796e+01   1.05212646e+02
 3.90000000e-01   3.52208109e-03   1.00000000e+00   1.16155328e-01  -3.09388505e-04   6.84164965e+01   1.05635760e+02
 4.00000000e-01   3.52208109e-03   1.00000000e+00   1.19729392e-01  -3.05034022e-04   6.79981369e+01   1.05290262e+02
 4.10000000e-01   3.52208109e-03   1.00000000e+00   1.23627704e-01  -3.23657767e-04   6.74256002e+01   1.05640198e+02
 4.20000000e-01   3.52208109e-03   1.00000000e+00   1.27787803e-01  -3.88126037e-04   6.69792134e+01   1.05395510e+02
 4.30000000e-01   3.52208109e-03   1.00000000e+00   1.31902313e-01  -5.37138643e-04   6.70962404e+01   1.05800669e+02
 4.40000000e-01   3.52208109e-03   1.00000000e+00   1.35769819e-01  -6.97074710e-04   6.74998600e+01   1.05234355e+02
 4.50000000e-01   3.52208109e-03   1.00000000e+00   1.39522413e-01  -8.17580226e-04   6.75046022e+01   1.05002393e+02
 4.60000000e-01   3.52208109e-03   1.00000000e+00   1.43227481e-01  -8.33924989e-04   6.73046000e+01   1.04856846e+02
 4.70000000e-01   3.52208109e-03   1.00000000e+00   1.46560241e-01  -8.04264293e-04   6.77477309e+01   1.04267910e+02
 4.80000000e-01   3.52208109e-03   1.00000000e+00   1.49263049e-01  -7.28792989e-04   6.86578240e+01   1.03926452e+02
 4.90000000e-01   3.52208109e-03   1.00000000e+00   1.51547483e-01  -6.42000032e-04   6.90892210e+01   1.03136627e+02
 5.00000000e-01   3.52208109e-03   1.00000000e+00   1.53645287e-01  -5.29708695e-04   6.91213105e+01   1.03278806e+02
 5.10000000e-01   3.52208109e-03   1.00000000e+00   1.55639939e-01  -4.42718984e-04   6.91705412e+01   1.02690747e+02
 5.20000000e-01   3.52208109e-03   1.00000000e+00   1.57646574e-01  -4.93934544e-04   6.90209373e+01   1.03330078e+02
 5.30000000e-01   3.52208109e-03   1.00000000e+00   1.59785431e-01  -6.14748230e-04   6.87277443e+01   1.02885679e+02
 5.40000000e-01   3.52208109e-03   1.00000000e+00   1.62072004e-01  -7.26772291e-04   6.84075748e+01   1.02938121e+02
 5.50000000e-01   3.52208109e-03   1.00000000e+00   1.64350428e-01  -8.19595653e-04   6.83169513e+01   1.02930326e+02
 5.60000000e-01   3.52208109e-03   1.00000000e+00   1.66260147e-01  -9.07749092e-04   6.88969836e+01   1.02795237e+02
 5.70000000e-01   3.52208109e-03   1.00000000e+00   1.67686336e-01  -9.35264858e-04   6.96340025e+01   1.02394600e+02
 5.80000000e-01   3.52208109e-03   1.00000000e+00   1.68929034e-01  -8.66840823e-04   6.97426472e+01   1.01793732e+02
 5.90000000e-01   3.52208109e-03   1.00000000e+00   1.70187035e-01  -7.38979875e-04   6.95024511e+01   1.02191629e+02
 6.00000000e-01   3.52208109e-03   1.00000000e+00   1.71367471e-01  -6.14979176e-04   6.96053937e+01   1.01813335e+02
 6.10000000e-01   3.52208109e-03   1.00000000e+00   1.72409908e-01  -5.49992382e-04   6.98462511e+01   1.02477871e+02
 6.20000000e-01   3.52208109e-03   1.00000000e+00   1.73442760e-01  -5.49011438e-04   6.98492084e+01   1.02200688e+02
 6.30000000e-01   3.52208109e-03   1.00000000e+00   1.74684902e-01  -5.59498584e-04   6.94755833e+01   1.02815159e+02
 6.40000000e-01   3.52208109e-03   1.00000000e+00   1.76295188e-01  -6.40077731e-04   6.87976065e+01   1.03093948e+02
 6.50000000e-01   3.52208109e-03   1.00000000e+00   1.78086848e-01  -8.16772388e-04   6.84599102e+01   1.03980554e+02
 6.60000000e-01   3.52208109e-03   1.00000000e+00   1.79708534e-01  -9.56682174e-04   6.87488325e+01   1.03640585e+02
 6.70000000e-01   3.52208109e-03   1.00000000e+00   1.81064544e-01  -1.00209659e-03   6.90447618e+01   1.03418542e+02
 6.80000000e-01   3.52208109e-03   1.00000000e+00   1.82151486e-01  -9.71191712e-04   6.92348064e+01   1.03732827e+02
 6.90000000e-01   3.52208109e-03   1.00000000e+00   1.82789676e-01  -9.18488389e-04   6.97470073e+01   1.03540656e+02
 7.00000000e-01   3.52208109e-03   1.00000000e+00   1.82940428e-01  -8.28285531e-04   7.03700102e+01   1.03585486e+02
 7.10000000e-01   3.52208109e-03   1.00000000e+00   1.82948673e-01  -7.02360210e-04   7.03403307e+01   1.02962464e+02
 7.20000000e-01   3.52208109e-03   1.00000000e+00   1.83094805e-01  -6.12992646e-04   6.98193978e+01   1.03790988e+02
 7.30000000e-01   3.52208109e-03   1.00000000e+00   1.83254384e-01  -6.04488650e-04   6.96442122e+01   1.03724165e+02
 7.40000000e-01   3.52208109e-03   1.00000000e+00   1.83185895e-01  -6.93847467e-04   6.99073433e+01   1.04338458e+02
 7.50000000e-01   3.52208109e-03   1.00000000e+00   1.82882746e-01  -8.12282268e-04   7.01316196e+01   1.03880086e+02
 7.60000000e-01   3.52208109e-03   1.00000000e+00   1.82448559e-01  -8.89516451e-04   7.00778378e+01   1.03858027e+02
 7.70000000e-01   3.52208109e-03   1.00000000e+00   1.81906535e-01  -9.61307755e-04   6.99673231e+01   1.03871935e+02
 7.80000000e-01   3.52208109e-03   1.00000000e+00   1.81086590e-01  -1.03698056e-03   7.01316681e+01   1.03828063e+02
 7.90000000e-01   3.52208109e-03   1.00000000e+00   1.79663420e-01  -1.00815252e-03   7.09563500e+01   1.03292744e+02
 8.00000000e-01   3.52208109e-03   1.00000000e+00   1.77671269e-01  -8.63808065e-04   7.17259926e+01   1.02317343e+02
 8.10000000e-01   3.52208109e-03   1.00000000e+00   1.75452182e-01  -7.03665548e-04   7.17687471e+01   1.02790894e+02
 8.20000000e-01   3.52208109e-03   1.00000000e+00   1.73179106e-01  -6.04550175e-04   7.17014815e+01   1.02486987e+02
 8.30000000e-01   3.52208109e-03   1.00000000e+00   1.70941112e-01  -5.42983816e-04   7.15690904e+01   1.02890990e+02
 8.40000000e-01   3.52208109e-03   1.00000000e+00   1.68883529e-01  -5.30895568e-04   7.12177813e+01   1.02607041e+02
 8.50000000e-01   3.52208109e-03   1.00000000e+00   1.67041053e-01  -5.66798937e-04   7.08478704e+01   1.03205223e+02
 8.60000000e-01   3.52208109e-03   1.00000000e+00   1.65335975e-01  -6.69692432e-04   7.05717852e+01   1.03375207e+02
 8.70000000e-01   3.52208109e-03   1.00000000e+00   1.63533515e-01  -8.21511633e-04   7.06942826e+01   1.03774071e+02
 8.80000000e-01   3.52208109e-03   1.00000000e+00   1.61399160e-01  -8.79669938e-04   7.12163887e+01   1.03263785e+02
 8.90000000e-01   3.52208109e-03   1.00000000e+00   1.59074033e-01  -8.47498073e-04   7.14268940e+01   1.02800003e+02
 9.00000000e-01   3.52208109e-03   1.00000000e+00   1.56820382e-01  -7.74918156e-04   7.10773744e+01   1.03363138e+02
 9.10000000e-01   3.52208109e-03   1.00000000e+00   1.54528271e-01  -7.15240365e-04   7.10093565e+01   1.03256882e+02
 9.20000000e-01   3.52208109e-03   1.00000000e+00   1.51933174e-01  -5.91813197e-04   7.15394816e+01   1.03249198e+02
 9.30000000e-01   3.52208109e-03   1.00000000e+00   1.49202842e-01  -4.40389005e-04   7.17303169e+01   1.02697553e+02
 9.40000000e-01   3.52208109e-03   1.00000000e+00   1.46714219e-01  -3.85038124e-04   7.11600698e+01   1.03935920e+02
 9.50000000e-01   3.52208109e-03   1.00000000e+00   1.44532781e-01  -4.29617799e-04   7.05615690e+01   1.04010014e+02
 9.60000000e-01   3.52208109e-03   1.00000000e+00   1.42527516e-01  -5.39457214e-04   7.02053467e+01   1.04590854e+02
 9.70000000e-01   3.52208109e-03   1.00000000e+00   1.40480878e-01  -6.39016987e-04   7.01996804e+01   1.04275195e+02
 9.80000000e-01   3.52208109e-03   1.00000000e+00   1.38158028e-01  -7.17411219e-04   7.05419745e+01   1.04193721e+02
 9.90000000e-01   3.52208109e-03   1.00000000e+00   1.35506333e-01  -7.79894294e-04   7.08369786e+01   1.04176986e+02
 1.00000000e+00   3.52208109e-03   1.00000000e+00   1.32482413e-01  -7.98610822e-04   7.11598965e+01   1.03728792e+02
 1.01000000e+00   3.52208109e-03   1.00000000e+00   1.29022627e-01  -7.08248562e-04   7.16854511e+01   1.03240333e+02
 1.02000000e+00   3.52208109e-03   1.00000000e+00   1.25284352e-01  -5.31858634e-04   7.19521425e+01   1.02249186e+02
 1.03000000e+00   3.52208109e-03   1.00000000e+00   1.21576742e-01  -3.98927836e-04   7.16397127e+01   1.02933238e+02
 1.04000000e+00   3.52208109e-03   1.00000000e+00   1.17960814e-01  -3.50132546e-04   7.13255295e+01   1.02589824e+02
 1.05000000e+00   3.52208109e-03   1.00000000e+00   1.14255159e-01  -2.95882319e-04   7.14355858e+01   1.02625298e+02
 1.06000000e+00   3.52208109e-03   1.00000000e+00   1.10419911e-01  -2.85737220e-04   7.16459054e+01   1.02018680e+02
 1.07000000e+00   3.52208109e-03   1.00000000e+00   1.06675436e-01  -3.55430927e-04   7.13600758e+01   1.02462908e+02
 1.08000000e+00   3.52208109e-03   1.00000000e+00   1.03139877e-01  -4.77346259e-04   7.08531670e+01   1.02432885e+02
 1.09000000e+00   3.52208109e-03   1.00000000e+00   9.95855788e-02  -5.82875258e-04   7.08077193e+01   1.02041572e+02
 1.10000000e+00   3.52208109e-03   1.00000000e+00   9.56940012e-02  -5.78392621e-04   7.13465508e+01   1.01309790e+02
 1.11000000e+00   3.52208109e-03   1.00000000e+00   9.13868622e-02  -5.07488625e-04   7.20281365e+01   1.00315498e+02
 1.12000000e+00   3.52208109e-03   1.00000000e+00   8.69847835e-02  -4.03798362e-04   7.20581625e+01   1.00538453e+02
 1.13000000e+00   3.52208109e-03   1.00000000e+00   8.27650303e-02  -3.01737214e-04   7.16270573e+01   1.00257488e+02
 1.14000000e+00   3.52208109e-03   1.00000000e+00   7.87202300e-02  -1.49766218e-04   7.14261717e+01   1.00227957e+02
 1.15000000e+00   3.52208109e-03   1.00000000e+00   7.49527306e-02  -2.47445026e-05   7.11100536e+01   9.98546220e+01
 1.16000000e+00   3.52208109e-03   1.00000000e+00   7.16309597e-02  -2.44217280e-05   7.04142374e+01   1.01043633e+02
 1.17000000e+00   3.52208109e-03   1.00000000e+00   6.86391583e-02  -1.17596666e-04   6.99648665e+01   1.01062853e+02
 1.18000000e+00   3.52208109e-03   1.00000000e+00   6.57315121e-02  -2.02644439e-04   6.99683731e+01   1.00977529e+02
 1.19000000e+00   3.52208109e-03   1.00000000e+00   6.28241367e-02  -2.71653041e-04   7.00308443e+01   1.00827808e+02
 1.20000000e+00   3.52208109e-03   1.00000000e+00   5.98907171e-02  -3.58027298e-04   7.00704974e+01   1.00725622e+02
 1.21000000e+00   3.52208109e-03   1.00000000e+00   5.69854227e-02  -3.93531899e-04   6.99636805e+01   1.00667327e+02
 1.22000000e+00   3.52208109e-03   1.00000000e+00   5.41261782e-02  -3.67440090e-04   6.97902686e+01   1.00170497e+02
 1.23000000e+00   3.52208109e-03   1.00000000e+00   5.10694473e-02  -2.34311913e-04   7.01450595e+01   9.98905828e+01
 1.24000000e+00   3.52208109e-03   1.00000000e+00   4.77517158e-02  -8.13405682e-05   7.06814798e+01   9.88718746e+01
 1.25000000e+00   3.52208109e-03   1.00000000e+00   4.45971757e-02   1.66990046e-05   7.03029595e+01   9.98794582e+01
 1.26000000e+00   3.52208109e-03   1.00000000e+00   4.19112880e-02   4.37849222e-05   6.94369872e+01   9.98867576e+01
 1.27000000e+00   3.52208109e-03   1.00000000e+00   3.95169972e-02   5.27686559e-05   6.90207367e+01   1.00124452e+02
 1.28000000e+00   3.52208109e-03   1.00000000e+00   3.71546432e-02   2.03329217e-05   6.90571286e+01   9.95354625e+01
 1.29000000e+00   3.52208109e-03   1.00000000e+00   3.46827564e-02  -1.18578796e-04   6.92503425e+01   9.97102122e+01
 1.30000000e+00   3.52208109e-03   1.00000000e+00   3.20858593e-02  -2.37062797e-04   6.93611491e+01   9.92021281e+01
 1.31000000e+00   3.52208109e-03   1.00000000e+00   2.93026683e-02  -2.78769856e-04   6.95829085e+01   9.84201924e+01
 1.32000000e+00   3.52208109e-03   1.00000000e+00   2.62646539e-02  -2.39124587e-04   6.99491378e+01   9.78101715e+01
 1.33000000e+00   3.52208109e-03   1.00000000e+00   2.30775060e-02  -1.65876730e-04   7.01698634e+01   9.68586420e+01
 1.34000000e+00   3.52208109e-03   1.00000000e+00   1.99890209e-02  -6.96056654e-05   6.99502432e+01   9.69825194e+01
 1.35000000e+00   3.52208109e-03   1.00000000e+00   1.71407472e-02   6.18177248e-05   6.95429833e+01   9.63976025e+01
 1.36000000e+00   3.52208109e-03   1.00000000e+00   1.44163176e-02   1.93816003e-04   6.94890868e+01   9.64583680e+01
 1.37000000e+00   3.52208109e-03   1.00000000e+00   1.18176788e-02   2.65981651e-04   6.95069884e+01   9.58976862e+01
 1.38000000e+00   3.52208109e-03   1.00000000e+00   9.60456397e-03   2.18032259e-04   6.89550223e+01   9.68569891e+01
 1.39000000e+00   3.52208109e-03   1.00000000e+00   7.89223857e-03   1.14509155e-04   6.82060274e+01   9.68898372e+01
 1.40000000e+00   3.52208109e-03   1.00000000e+00   6.46332197e-03   3.40014034e-05   6.79240493e+01   9.66153220e+01
 1.41000000e+00   3.52208109e-03   1.00000000e+00   5.01607573e-03  -4.00581431e-05   6.81501575e+01   9.62087475e+01
 1.42000000e+00   3.52208109e-03   1.00000000e+00   3.36640697e-03  -1.18336824e-04   6.86591874e+01   9.55863230e+01
 1.43000000e+00   3.52208109e-03   1.00000000e+00   1.67328479e-03  -1.11301507e-04   6.88242426e+01   9.53355056e+01
 1.44000000e+00   3.52208109e-03   1.00000000e+00   2.67630685e-04  -7.25349985e-06   6.83801556e+01   9.50786756e+01
 1.45000000e+00   3.52208109e-03   1.00000000e+00  -7.77385513e-04   1.27729357e-04   6.79252284e+01   9.55896569e+01
 1.46000000e+00   3.52208109e-03   1.00000000e+00  -1.56077461e-03   2.19419415e-04   6.77634996e+01   9.51330370e+01
 1.47000000e+00   3.52208109e-03   1.00000000e+00  -1.99608043e-03   2.78321114e-04   6.74295180e+01   9.57748566e+01
 1.48000000e+00   3.52208109e-03   1.00000000e+00  -1.94426267e-03   2.80409182e-04   6.67692764e+01   9.61397956e+01
 1.49000000e+00   3.52208109e-03   1.00000000e+00  -1.63469408e-03   2.46813513e-04   6.65566782e+01   9.65164688e+01
 1.50000000e+00   3.52208109e-03   1.00000000e+00  -1.32916363e-03   1.55969335e-04   6.68196192e+01   9.61469874e+01
 1.51000000e+00   3.52208109e-03   1.00000000e+00  -9.55953250e-04  -1.18662982e-05   6.67608891e+01   9.64170532e+01
 1.52000000e+00   3.52208109e-03   1.00000000e+00  -4.74589422e-04  -1.14318948e-04   6.65796707e+01   9.62351077e+01
 1.53000000e+00   3.52208109e-03   1.00000000e+00  -6.63671325e-05  -1.31654718e-04   6.67554372e+01   9.53677426e+01
 1.54000000e+00   3.52208109e-03   1.00000000e+00   1.06737552e-04  -9.17531590e-05   6.71928318e+01   9.51857271e+01
 1.55000000e+00   3.52208109e-03   1.00000000e+00   2.49638800e-05  -3.77429276e-05   6.77006261e+01   9.42558592e+01
 1.56000000e+00   3.52208109e-03   1.00000000e+00  -3.42797738e-05   7.17709695e-05   6.77284233e+01   9.43841890e+01
 1.57000000e+00   3.52208109e-03   1.00000000e+00   3.50083202e-04   2.08033665e-04   6.69594569e+01   9.44251662e+01
 1.58000000e+00   3.52208109e-03   1.00000000e+00   1.13680142e-03   2.68807452e-04   6.63978728e+01   9.52103001e+01
 1.59000000e+00   3.52208109e-03   1.00000000e+00   2.04128186e-03   2.44727713e-04   6.64627389e+01   9.45204709e+01
 1.60000000e+00   3.52208109e-03   1.00000000e+00   2.96096188e-03   1.53535465e-04   6.65826919e+01   9.47659902e+01
 1.61000000e+00   3.52208109e-03   1.00000000e+00   3.88306586e-03   5.56704972e-05   6.66656031e+01   9.43766861e+01
 1.62000000e+00   3.52208109e-03   1.00000000e+00   4.80268352e-03  -2.51016917e-05   6.67340294e+01   9.41991114e+01
 1.63000000e+00   3.52208109e-03   1.00000000e+00   5.67419007e-03  -1.06262705e-04   6.68695276e+01   9.39948007e+01
 1.64000000e+00   3.52208109e-03   1.00000000e+00   6.47537739e-03  -1.62160844e-04   6.71036692e+01   9.32481233e+01
 1.65000000e+00   3.52208109e-03   1.00000000e+00   7.32705525e-03  -1.11023649e-04   6.71331771e+01   9.29582207e+01
 1.66000000e+00   3.52208109e-03   1.00000000e+00   8.43677773e-03   2.17659898e-05   6.68363232e+01   9.26299729e+01
 1.67000000e+00   3.52208109e-03   1.00000000e+00   9.80876097e-03   1.33622114e-04   6.65964953e+01   9.34025311e+01
 1.68000000e+00   3.52208109e-03   1.00000000e+00   1.13546065e-02   1.87448539e-04   6.66340557e+01   9.30163903e+01
 1.69000000e+00   3.52208109e-03   1.00000000e+00   1.32770695e-02   2.27414567e-04   6.62980155e+01   9.36446081e+01
 1.70000000e+00   3.52208109e-03   1.00000000e+00   1.58416536e-02   2.21005604e-04   6.53876975e+01   9.43287163e+01
 1.71000000e+00   3.52208109e-03   1.00000000e+00   1.88235198e-02   1.13887104e-04   6.49268709e+01   9.51023270e+01
 1.72000000e+00   3.52208109e-03   1.00000000e+00   2.17506308e-02  -3.04850322e-05   6.53235302e+01   9.46690977e+01
 1.73000000e+00   3.52208109e-03   1.00000000e+00   2.44630406e-02  -1.73750701e-04   6.58847956e+01   9.43728661e+01
 1.74000000e+00   3.52208109e-03   1.00000000e+00   2.71066732e-02  -2.34235016e-04   6.60687945e+01   9.44094104e+01
 1.75000000e+00   3.52208109e-03   1.00000000e+00   2.98356565e-02  -2.17970699e-04   6.59688988e+01   9.42394424e+01
 1.76000000e+00   3.52208109e-03   1.00000000e+00   3.27207316e-02  -1.94970258e-04   6.57909671e+01   9.48013407e+01
 1.77000000e+00   3.52208109e-03   1.00000000e+00   3.57407197e-02  -1.44171464e-04   6.57158713e+01   9.44032179e+01
 1.78000000e+00   3.52208109e-03   1.00000000e+00   3.88568632e-02  -4.02665350e-05   6.57584765e+01   9.46724685e+01
 1.79000000e+00   3.52208109e-03   1.00000000e+00   4.21725293e-02   6.11642675e-05   6.55662637e+01   9.47651731e+01
 1.80000000e+00   3.52208109e-03   1.00000000e+00   4.57136507e-02   5.43609332e-05   6.52281788e+01   9.60075020e+01
 1.81000000e+00   3.52208109e-03   1.00000000e+00   4.92583775e-02  -4.59615524e-05   6.53743330e+01   9.58043241e+01
 1.82000000e+00   3.52208109e-03   1.00000000e+00   5.27021929e-02  -1.42142597e-04   6.56077766e+01   9.57216288e+01
 1.83000000e+00   3.52208109e-03   1.00000000e+00   5.61242614e-02  -2.50097565e-04   6.55813463e+01   9.58296562e+01
 1.84000000e+00   3.52208109e-03   1.00000000e+00   5.94057390e-02  -3.63130716e-04   6.57484145e+01   9.56854418e+01
 1.85000000e+00   3.52208109e-03   1.00000000e+00   6.23205170e-02  -4.48184991e-04   6.63507713e+01   9.54072580e+01
 1.86000000e+00   3.52208109e-03   1.00000000e+00   6.48290254e-02  -4.50011019e-04   6.70471652e+01   9.44367928e+01
 1.87000000e+00   3.52208109e-03   1.00000000e+00   6.72066778e-02  -3.48600047e-04   6.72538623e+01   9.44771505e+01
 1.88000000e+00   3.52208109e-03   1.00000000e+00   6.98639908e-02  -2.24609843e-04   6.67863326e+01   9.44065504e+01
 1.89000000e+00   3.52208109e-03   1.00000000e+00   7.29259778e-02  -1.48807766e-04   6.61286235e+01   9.55641657e+01
 1.90000000e+00   3.52208109e-03   1.00000000e+00   7.61029043e-02  -1.38629802e-04   6.61560326e+01   9.51898474e+01
 1.91000000e+00   3.52208109e-03   1.00000000e+00   7.92103656e-02  -1.06408681e-04   6.65088816e+01   9.52610309e+01
 1.92000000e+00   3.52208109e-03   1.00000000e+00   8.24031156e-02  -1.41864897e-04   6.64253260e+01   9.56417144e+01
 1.93000000e+00   3.52208109e-03   1.00000000e+00   8.56970635e-02  -2.80010555e-04   6.62480320e+01   9.64116439e+01
 1.94000000e+00   3.52208109e-03   1.00000000e+00   8.88934628e-02  -4.29551674e-04   6.65013121e+01   9.61615089e+01
 1.95000000e+00   3.52208109e-03   1.00000000e+00   9.19764740e-02  -5.18805235e-04   6.67682954e+01   9.57164991e+01
 1.96000000e+00   3.52208109e-03   1.00000000e+00   9.50323773e-02  -5.31798626e-04   6.68299613e+01   9.59396077e+01
 1.97000000e+00   3.52208109e-03   1.00000000e+00   9.80760533e-02  -5.21052805e-04   6.69447557e+01   9.57978011e+01
 1.98000000e+00   3.52208109e-03   1.00000000e+00   1.01193209e-01  -4.66302995e-04   6.68928327e+01   9.63849261e+01
 1.99000000e+00   3.52208109e-03   1.00000000e+00   1.04433251e-01  -3.87981997e-04   6.68289482e+01   9.63336873e+01
 2.00000000e+00   3.52208109e-03   1.00000000e+00   1.07848164e-01  -2.71452973e-04   6.67273485e+01   9.68843132e+01
 2.01000000e+00   3.52208109e-03   1.00000000e+00   1.11646051e-01  -2.24831079e-04   6.61497186e+01   9.75039464e+01
 2.02000000e+00   3.52208109e-03   1.00000000e+00   1.15763780e-01  -3.00544955e-04   6.56294461e+01   9.87416945e+01
 2.03000000e+00   3.52208109e-03   1.00000000e+00   1.19765303e-01  -4.24588663e-04   6.59097713e+01   9.87180366e+01
 2.04000000e+00   3.52208109e-03   1.00000000e+00   1.23310406e-01  -5.22824229e-04   6.67075036e+01   9.85192175e+01
 2.05000000e+00   3.52208109e-03   1.00000000e+00   1.26493773e-01  -6.10878193e-04   6.71840038e+01   9.86339187e+01
 2.06000000e+00   3.52208109e-03   1.00000000e+00   1.29583099e-01  -7.37742618e-04   6.70974152e+01   9.88378207e+01
 2.07000000e+00   3.52208109e-03   1.00000000e+00   1.32564912e-01  -7.87595219e-04   6.71017679e+01   9.88966609e+01
 2.08000000e+00   3.52208109e-03   1.00000000e+00   1.35314213e-01  -7.41939664e-04   6.74770218e+01   9.81828451e+01
 2.09000000e+00   3.52208109e-03   1.00000000e+00   1.37877013e-01  -6.26914992e-04   6.77087256e+01   9.85733807e+01
 2.10000000e+00   3.52208109e-03   1.00000000e+00   1.40397266e-01  -5.39796387e-04   6.77260093e+01   9.85323133e+01
 2.11000000e+00   3.52208109e-03   1.00000000e+00   1.42965726e-01  -4.85401531e-04   6.75271333e+01   9.93758866e+01
 2.12000000e+00   3.52208109e-03   1.00000000e+00   1.45505394e-01  -4.65224962e-04   6.74929358e+01   9.93030167e+01
 2.13000000e+00   3.52208109e-03   1.00000000e+00   1.47865931e-01  -4.75655226e-04   6.77798155e+01   9.94692304e+01
 2.14000000e+00   3.52208109e-03   1.00000000e+00   1.50105019e-01  -5.43038158e-04   6.78140156e+01   9.95883039e+01
 2.15000000e+00   3.52208109e-03   1.00000000e+00   1.52172131e-01  -7.13430678e-04   6.78849204e+01   9.99689287e+01
 2.16000000e+00   3.52208109e-03   1.00000000e+00   1.53789357e-01  -8.25124993e-04   6.85157807e+01   9.95300049e+01
 2.17000000e+00   3.52208109e-03   1.00000000e+00   1.54912702e-01  -8.40685560e-04   6.92742366e+01   9.87242187e+01
 2.18000000e+00   3.52208109e-03   1.00000000e+00   1.55840485e-01  -8.15318658e-04   6.94556431e+01   9.90017282e+01
 2.19000000e+00   3.52208109e-03   1.00000000e+00   1.56887701e-01  -7.79111053e-04   6.91479364e+01   9.88192659e+01
 2.20000000e+00   3.52208109e-03   1.00000000e+00   1.58201335e-01  -6.97928157e-04   6.86947682e+01   9.93737928e+01
 2.21000000e+00   3.52208109e-03   1.00000000e+00   1.59682149e-01  -5.80607211e-04   6.84808182e+01   9.93172609e+01
 2.22000000e+00   3.52208109e-03   1.00000000e+00   1.61083473e-01  -4.85587167e-04   6.87649480e+01   1.00014325e+02
 2.23000000e+00   3.52208109e-03   1.00000000e+00   1.62426081e-01  -4.82574048e-04   6.88997721e+01   1.00217166e+02
 2.24000000e+00   3.52208109e-03   1.00000000e+00   1.63923757e-01  -5.57623259e-04   6.84975311e+01   1.01061159e+02
 2.25000000e+00   3.52208109e-03   1.00000000e+00   1.65440962e-01  -6.62647560e-04   6.83762569e+01   1.01238692e+02
 2.26000000e+00   3.52208109e-03   1.00000000e+00   1.66664418e-01  -7.50954172e-04   6.88541506e+01   1.01051561e+02
 2.27000000e+00   3.52208109e-03   1.00000000e+00   1.67624868e-01  -8.36926177e-04   6.91844484e+01   1.01203986e+02
 2.28000000e+00   3.52208109e-03   1.00000000e+00   1.68458715e-01  -9.37919899e-04   6.91904981e+01   1.01284694e+02
 2.29000000e+00   3.52208109e-03   1.00000000e+00   1.69134499e-01  -9.16078214e-04   6.93622706e+01   1.01276871e+02
 2.30000000e+00   3.52208109e-03   1.00000000e+00   1.69676359e-01  -8.11274637e-04   6.95302772e+01   1.00999083e+02
 2.31000000e+00   3.52208109e-03   1.00000000e+00   1.70248499e-01  -6.96973582e-04   6.93944065e+01   1.01696464e+02
 2.32000000e+00   3.52208109e-03   1.00000000e+00   1.71005002e-01  -6.41718887e-04   6.89947642e+01   1.01913394e+02
 2.33000000e+00   3.52208109e-03   1.00000000e+00   1.71913571e-01  -6.05472832e-04   6.85764451e+01   1.02606027e+02
 2.34000000e+00   3.52208109e-03   1.00000000e+00   1.72641826e-01  -5.85534544e-04   6.87596306e+01   1.02711987e+02
 2.35000000e+00   3.52208109e-03   1.00000000e+00   1.72854733e-01  -6.42597885e-04   6.94933323e+01   1.02896782e+02
 2.36000000e+00   3.52208109e-03   1.00000000e+00   1.72600161e-01  -7.39028022e-04   6.99927619e+01   1.02793793e+02
 2.37000000e+00   3.52208109e-03   1.00000000e+00   1.72112264e-01  -8.77348753e-04   6.99945499e+01   1.02664781e+02
 2.38000000e+00   3.52208109e-03   1.00000000e+00   1.71419392e-01  -9.41353660e-04   7.00188229e+01   1.02451106e+02
 2.39000000e+00   3.52208109e-03   1.00000000e+00   1.70397231e-01  -9.28051223e-04   7.04128865e+01   1.01759522e+02
 2.40000000e+00   3.52208109e-03   1.00000000e+00   1.69047492e-01  -8.86849579e-04   7.08051227e+01   1.01943425e+02
 2.41000000e+00   3.52208109e-03   1.00000000e+00   1.67542062e-01  -8.22828384e-04   7.09131359e+01   1.01531442e+02
 2.42000000e+00   3.52208109e-03   1.00000000e+00   1.66087963e-01  -6.92553743e-04   7.06897853e+01   1.01787514e+02
 2.43000000e+00   3.52208109e-03   1.00000000e+00   1.64743877e-01  -5.51762775e-04   7.04076417e+01   1.01790417e+02
 2.44000000e+00   3.52208109e-03   1.00000000e+00   1.63371897e-01  -5.02930754e-04   7.04197625e+01   1.02418662e+02
 2.45000000e+00   3.52208109e-03   1.00000000e+00   1.61898402e-01  -5.36369141e-04   7.05091506e+01   1.02343799e+02
 2.46000000e+00   3.52208109e-03   1.00000000e+00   1.60354124e-01  -6.02984694e-04   7.04617117e+01   1.02442570e+02
 2.47000000e+00   3.52208109e-03   1.00000000e+00   1.58588394e-01  -6.71711401e-04   7.06691586e+01   1.02530017e+02
 2.48000000e+00   3.52208109e-03   1.00000000e+00   1.56374436e-01  -7.48428029e-04   7.13496970e+01   1.02028966e+02
 2.49000000e+00   3.52208109e-03   1.00000000e+00   1.53895292e-01  -8.06671619e-04   7.16968507e+01   1.01954478e+02
 2.50000000e+00   3.52208109e-03   1.00000000e+00   1.51614621e-01  -8.27408539e-04   7.11685920e+01   1.01659628e+02
 2.51000000e+00   3.52208109e-03   1.00000000e+00   1.49613429e-01  -7.47864183e-04   7.06459215e+01   1.02099403e+02
 2.52000000e+00   3.52208109e-03   1.00000000e+00   1.47678643e-01  -6.21964309e-04   7.06530010e+01   1.01757302e+02
 2.53000000e+00   3.52208109e-03   1.00000000e+00   1.45762318e-01  -5.18050790e-04   7.06625564e+01   1.02609357e+02
 2.54000000e+00   3.52208109e-03   1.00000000e+00   1.43879609e-01  -4.67788730e-04   7.06147086e+01   1.02645794e+02
 2.55000000e+00   3.52208109e-03   1.00000000e+00   1.42112352e-01  -4.10103243e-04   7.03492553e+01   1.03059278e+02
 2.56000000e+00   3.52208109e-03   1.00000000e+00   1.40471457e-01  -4.05576787e-04   6.99704634e+01   1.03494274e+02
 2.57000000e+00   3.52208109e-03   1.00000000e+00   1.38643557e-01  -5.14088845e-04   7.01925341e+01   1.03715501e+02
 2.58000000e+00   3.52208109e-03   1.00000000e+00   1.36437891e-01  -6.30920183e-04   7.07106293e+01   1.03382613e+02
 2.59000000e+00   3.52208109e-03   1.00000000e+00   1.33964285e-01  -7.19914758e-04   7.08964123e+01   1.02965305e+02
 2.60000000e+00   3.52208109e-03   1.00000000e+00   1.31301781e-01  -7.30517977e-04   7.09980863e+01   1.02930897e+02
 2.61000000e+00   3.52208109e-03   1.00000000e+00   1.28467775e-01  -7.07249875e-04   7.11494852e+01   1.02415947e+02
 2.62000000e+00   3.52208109e-03   1.00000000e+00   1.25585606e-01  -6.44631163e-04   7.11073130e+01   1.02589701e+02
 2.63000000e+00   3.52208109e-03   1.00000000e+00   1.22835059e-01  -5.53411142e-04   7.07779062e+01   1.02214896e+02
 2.64000000e+00   3.52208109e-03   1.00000000e+00   1.20259312e-01  -4.14295742e-04   7.03672735e+01   1.02583693e+02
 2.65000000e+00   3.52208109e-03   1.00000000e+00   1.17650434e-01  -3.13800359e-04   7.03577493e+01   1.02554671e+02
 2.66000000e+00   3.52208109e-03   1.00000000e+00   1.14702181e-01  -3.12171732e-04   7.08305627e+01   1.02773147e+02
 2.67000000e+00   3.52208109e-03   1.00000000e+00   1.11377524e-01  -3.57171406e-04   7.13364046e+01   1.02213190e+02
 2.68000000e+00   3.52208109e-03   1.00000000e+00   1.07951437e-01  -4.05387734e-04   7.12457843e+01   1.01866543e+02
 2.69000000e+00   3.52208109e-03   1.00000000e+00   1.04536235e-01  -4.60097164e-04   7.09641315e+01   1.01973180e+02
 2.70000000e+00   3.52208109e-03   1.00000000e+00   1.00877406e-01  -5.62637781e-04   7.12996472e+01   1.01229402e+02
 2.71000000e+00   3.52208109e-03   1.00000000e+00   9.69302570e-02  -5.78646200e-04   7.17632059e+01   1.00592163e+02
 2.72000000e+00   3.52208109e-03   1.00000000e+00   9.29977138e-02  -5.27300204e-04   7.16663124e+01   9.99480595e+01
 2.73000000e+00   3.52208109e-03   1.00000000e+00   8.92992174e-02  -3.91568117e-04   7.12379496e+01   1.00319771e+02
 2.74000000e+00   3.52208109e-03   1.00000000e+00   8.58821901e-02  -2.71525110e-04   7.08512937e+01   1.00129328e+02
 2.75000000e+00   3.52208109e-03   1.00000000e+00   8.27326496e-02  -1.86678096e-04   7.04844514e+01   1.00660251e+02
 2.76000000e+00   3.52208109e-03   1.00000000e+00   7.97608545e-02  -1.20514424e-04   7.03033978e+01   1.00423268e+02
 2.77000000e+00   3.52208109e-03   1.00000000e+00   7.68604813e-02  -9.25179590e-05   7.02307061e+01   1.00611004e+02
 2.78000000e+00   3.52208109e-03   1.00000000e+00   7.39348950e-02  -1.07287305e-04   7.02615875e+01   1.00752015e+02
 2.79000000e+00   3.52208109e-03   1.00000000e+00   7.08556338e-02  -2.41619907e-04   7.05066119e+01   1.00663553e+02
 2.80000000e+00   3.52208109e-03   1.00000000e+00   6.76153583e-02  -3.33190110e-04   7.07717634e+01   1.00187674e+02
 2.81000000e+00   3.52208109e-03   1.00000000e+00   6.44872161e-02  -3.61770667e-04   7.05574957e+01   9.95714380e+01
 2.82000000e+00   3.52208109e-03   1.00000000e+00   6.17263610e-02  -3.57319805e-04   6.98527007e+01   1.00279709e+02
 2.83000000e+00   3.52208109e-03   1.00000000e+00   5.91519985e-02  -3.44648337e-04   6.96473370e+01   9.98253401e+01
 2.84000000e+00   3.52208109e-03   1.00000000e+00   5.65453750e-02  -2.60113840e-04   6.98786004e+01   9.96865068e+01
 2.85000000e+00   3.52208109e-03   1.00000000e+00   5.40448942e-02  -1.29817835e-04   6.97736777e+01   9.94154530e+01
 2.86000000e+00   3.52208109e-03   1.00000000e+00   5.18200309e-02  -1.25215616e-05   6.93058783e+01   1.00168181e+02
 2.87000000e+00   3.52208109e-03   1.00000000e+00   4.98189949e-02   2.84061196e-05   6.89198041e+01   1.00336139e+02
 2.88000000e+00   3.52208109e-03   1.00000000e+00   4.77768470e-02  -2.68538106e-05   6.89630194e+01   1.00425379e+02
 2.89000000e+00   3.52208109e-03   1.00000000e+00   4.54192149e-02  -8.39873495e-05   6.94930026e+01   9.96140782e+01
 2.90000000e+00   3.52208109e-03   1.00000000e+00   4.27825273e-02  -1.46499446e-04   6.98799911e+01   9.90354243e+01
 2.91000000e+00   3.52208109e-03   1.00000000e+00   4.00544733e-02  -2.13240982e-04   6.98202273e+01   9.91670197e+01
 2.92000000e+00   3.52208109e-03   1.00000000e+00   3.72376729e-02  -3.06828666e-04   6.98942430e+01   9.84687528e+01
 2.93000000e+00   3.52208109e-03   1.00000000e+00   3.43951701e-02  -2.90695253e-04   6.99670690e+01   9.77861674e+01
 2.94000000e+00   3.52208109e-03   1.00000000e+00   3.18093776e-02  -1.87820374e-04   6.95442041e+01   9.72823427e+01
 2.95000000e+00   3.52208109e-03   1.00000000e+00   2.95489323e-02  -7.35783882e-05   6.90167734e+01   9.78435542e+01
 2.96000000e+00   3.52208109e-03   1.00000000e+00   2.74092821e-02   1.06944080e-05   6.89637291e+01   9.73985207e+01
 2.97000000e+00   3.52208109e-03   1.00000000e+00   2.52553711e-02   9.01568488e-05   6.91087414e+01   9.72806043e+01
 2.98000000e+00   3.52208109e-03   1.00000000e+00   2.30577431e-02   1.57922580e-04   6.92713272e+01   9.69403593e+01
 2.99000000e+00   3.52208109e-03   1.00000000e+00   2.09131458e-02   1.54949842e-04   6.92203181e+01   9.69018696e+01
 3.00000000e+00   3.52208109e-03   1.00000000e+00   1.89819748e-02   7.88080189e-05   6.87963148e+01   9.72612755e+01
 3.01000000e+00   3.52208109e-03   1.00000000e+00   1.71114440e-02  -5.55434904e-05   6.87416736e+01   9.66916390e+01
 3.02000000e+00   3.52208109e-03   1.00000000e+00   1.50772128e-02  -1.20204272e-04   6.91996531e+01   9.58533728e+01
 3.03000000e+00   3.52208109e-03   1.00000000e+00   1.30595527e-02  -1.13605051e-04   6.92996497e+01   9.51190604e+01
 3.04000000e+00   3.52208109e-03   1.00000000e+00   1.14594800e-02  -8.79029203e-05   6.86611746e+01   9.60088066e+01
 3.05000000e+00   3.52208109e-03   1.00000000e+00   1.03895041e-02  -6.68720338e-05   6.79280194e+01   9.60268845e+01
 3.06000000e+00   3.52208109e-03   1.00000000e+00   9.67962980e-03   4.57037859e-05   6.76417474e+01   9.59122133e+01
 3.07000000e+00   3.52208109e-03   1.00000000e+00   9.25537157e-03   1.72247310e-04   6.74633942e+01   9.57700653e+01
 3.08000000e+00   3.52208109e-03   1.00000000e+00   9.09022141e-03   2.35510835e-04   6.71900114e+01   9.65726352e+01
 3.09000000e+00   3.52208109e-03   1.00000000e+00   9.01496993e-03   2.08855884e-04   6.71998920e+01   9.67028608e+01
 3.10000000e+00   3.52208109e-03   1.00000000e+00   8.85193692e-03   1.49245976e-04   6.74523755e+01   9.64187031e+01
 3.11000000e+00   3.52208109e-03   1.00000000e+00   8.60086477e-03   8.59207267e-05   6.76857364e+01   9.62165991e+01
 3.12000000e+00   3.52208109e-03   1.00000000e+00   8.41063474e-03  -1.04395083e-05   6.76164543e+01   9.59558747e+01
 3.13000000e+00   3.52208109e-03   1.00000000e+00   8.46100943e-03  -1.01876269e-04   6.71868305e+01   9.64062102e+01
 3.14000000e+00   3.52208109e-03   1.00000000e+00   8.66484313e-03  -1.87286623e-04   6.70006291e+01   9.58812916e+01
 3.15000000e+00   3.52208109e-03   1.00000000e+00   8.81758350e-03  -1.30822108e-04   6.73114560e+01   9.52804787e+01
 3.16000000e+00   3.52208109e-03   1.00000000e+00   9.04105847e-03  -2.59726326e-05   6.73614229e+01   9.49458051e+01
 3.17000000e+00   3.52208109e-03   1.00000000e+00   9.57181398e-03   6.49321295e-05   6.68721181e+01   9.58834109e+01
 3.18000000e+00   3.52208109e-03   1.00000000e+00   1.04008842e-02   1.11099236e-04   6.64608510e+01   9.58825131e+01
 3.19000000e+00   3.52208109e-03   1.00000000e+00   1.12893792e-02   1.60292017e-04   6.64808041e+01   9.56675137e+01
 3.20000000e+00   3.52208109e-03   1.00000000e+00   1.19739852e-02   1.94923118e-04   6.69359256e+01   9.52123665e+01
 3.21000000e+00   3.52208109e-03   1.00000000e+00   1.23739962e-02   1.16437109e-04   6.74474109e+01   9.50206158e+01
 3.22000000e+00   3.52208109e-03   1.00000000e+00   1.26653839e-02   7.02075330e-06   6.75654944e+01   9.49727686e+01
 3.23000000e+00   3.52208109e-03   1.00000000e+00   1.30296304e-02  -9.46833005e-05   6.74078377e+01   9.44979769e+01
 3.24000000e+00   3.52208109e-03   1.00000000e+00   1.34460843e-02  -1.38984615e-04   6.74112751e+01   9.41895532e+01
 3.25000000e+00   3.52208109e-03   1.00000000e+00   1.40024532e-02  -1.34175156e-04   6.73743374e+01   9.34392793e+01
 3.26000000e+00   3.52208109e-03   1.00000000e+00   1.49768770e-02  -1.13798051e-04   6.67713694e+01   9.42532168e+01
 3.27000000e+00   3.52208109e-03   1.00000000e+00   1.63059536e-02  -6.68083440e-05   6.63584171e+01   9.41094155e+01
 3.28000000e+00   3.52208109e-03   1.00000000e+00   1.76761178e-02   6.82406955e-05   6.66634888e+01   9.37259479e+01
 3.29000000e+00   3.52208109e-03   1.00000000e+00   1.91472224e-02   1.73454703e-04   6.67127539e+01   9.39016061e+01
 3.30000000e+00   3.52208109e-03   1.00000000e+00   2.08808329e-02   1.86090273e-04   6.63851710e+01   9.46893065e+01
 3.31000000e+00   3.52208109e-03   1.00000000e+00   2.28402836e-02   1.16716304e-04   6.61389886e+01   9.49482636e+01
 3.32000000e+00   3.52208109e-03   1.00000000e+00   2.48643415e-02   5.12524417e-05   6.61516511e+01   9.45729161e+01
 3.33000000e+00   3.52208109e-03   1.00000000e+00   2.67480003e-02  -2.81972597e-05   6.65911674e+01   9.45243580e+01
 3.34000000e+00   3.52208109e-03   1.00000000e+00   2.85547147e-02  -1.47915570e-04   6.68776723e+01   9.41432462e+01
 3.35000000e+00   3.52208109e-03   1.00000000e+00   3.06203323e-02  -2.26831055e-04   6.65058030e+01   9.48349148e+01
 3.36000000e+00   3.52208109e-03   1.00000000e+00   3.31412545e-02  -2.52827253e-04   6.58678460e+01   9.47062767e+01
 3.37000000e+00   3.52208109e-03   1.00000000e+00   3.59985434e-02  -1.82978415e-04   6.55529337e+01   9.50941583e+01
 3.38000000e+00   3.52208109e-03   1.00000000e+00   3.90227508e-02  -1.12153427e-04   6.55654776e+01   9.49223542e+01
 3.39000000e+00   3.52208109e-03   1.00000000e+00   4.21542324e-02  -5.00020433e-05   6.55296550e+01   9.56551857e+01
 3.40000000e+00   3.52208109e-03   1.00000000e+00   4.53249878e-02  -2.29501208e-05   6.55564803e+01   9.58283221e+01
 3.41000000e+00   3.52208109e-03   1.00000000e+00   4.83757436e-02   1.45037837e-05   6.58230280e+01   9.58060540e+01
 3.42000000e+00   3.52208109e-03   1.00000000e+00   5.12158125e-02  -1.43789417e-05   6.61950712e+01   9.59704598e+01
 3.43000000e+00   3.52208109e-03   1.00000000e+00   5.39128022e-02  -1.45638205e-04   6.63874641e+01   9.59235055e+01
 3.44000000e+00   3.52208109e-03   1.00000000e+00   5.66093248e-02  -2.80988378e-04   6.63006715e+01   9.60295982e+01
 3.45000000e+00   3.52208109e-03   1.00000000e+00   5.93150168e-02  -3.62057360e-04   6.62622449e+01   9.54865911e+01
 3.46000000e+00   3.52208109e-03   1.00000000e+00   6.18587247e-02  -3.86704095e-04   6.66005028e+01   9.55224980e+01
 3.47000000e+00   3.52208109e-03   1.00000000e+00   6.42747158e-02  -4.04774517e-04   6.69421378e+01   9.49754124e+01
 3.48000000e+00   3.52208109e-03   1.00000000e+00   6.69175118e-02  -3.48979224e-04   6.65652833e+01   9.55182992e+01
 3.49000000e+00   3.52208109e-03   1.00000000e+00   6.99317954e-02  -2.73299325e-04   6.59408031e+01   9.57173496e+01
 3.50000000e+00   3.52208109e-03   1.00000000e+00   7.29734764e-02  -1.63219384e-04   6.60409887e+01   9.58257431e+01
 3.51000000e+00   3.52208109e-03   1.00000000e+00   7.57637467e-02  -1.09549565e-04   6.66095048e+01   9.56626565e+01
 3.52000000e+00   3.52208109e-03   1.00000000e+00   7.83364499e-02  -1.43341592e-04   6.69523368e+01   9.59539748e+01
 3.53000000e+00   3.52208109e-03   1.00000000e+00   8.07565622e-02  -2.02025286e-04   6.71689534e+01   9.59680982e+01
 3.54000000e+00   3.52208109e-03   1.00000000e+00   8.31287220e-02  -2.68000761e-04   6.72362841e+01   9.56405098e+01
 3.55000000e+00   3.52208109e-03   1.00000000e+00   8.55678063e-02  -3.57870557e-04   6.71216429e+01   9.61171052e+01
 3.56000000e+00   3.52208109e-03   1.00000000e+00   8.80843979e-02  -4.89906423e-04   6.71150780e+01   9.57409845e+01
 3.57000000e+00   3.52208109e-03   1.00000000e+00   9.07733160e-02  -5.29863665e-04   6.69493054e+01   9.60046041e+01
 3.58000000e+00   3.52208109e-03   1.00000000e+00   9.37563797e-02  -4.91906642e-04   6.65727629e+01   9.59471714e+01
 3.59000000e+00   3.52208109e-03   1.00000000e+00   9.68782584e-02  -4.11248590e-04   6.65256374e+01   9.66895789e+01
 3.60000000e+00   3.52208109e-03   1.00000000e+00   9.99994686e-02  -3.49072340e-04   6.67552137e+01   9.66733345e+01
 3.61000000e+00   3.52208109e-03   1.00000000e+00   1.03255247e-01  -2.92258840e-04   6.65696761e+01   9.73224911e+01
 3.62000000e+00   3.52208109e-03   1.00000000e+00   1.06685240e-01  -2.54156452e-04   6.62757035e+01   9.77824568e+01
 3.63000000e+00   3.52208109e-03   1.00000000e+00   1.10041080e-01  -2.70813427e-04   6.64283701e+01   9.80204461e+01
 3.64000000e+00   3.52208109e-03   1.00000000e+00   1.13046987e-01  -3.51661985e-04   6.70244238e+01   9.83265324e+01
 3.65000000e+00   3.52208109e-03   1.00000000e+00   1.15722034e-01  -4.92698195e-04   6.75502377e+01   9.80214867e+01
 3.66000000e+00   3.52208109e-03   1.00000000e+00   1.18364183e-01  -6.00910196e-04   6.74833704e+01   9.83384120e+01
 3.67000000e+00   3.52208109e-03   1.00000000e+00   1.21235731e-01  -6.46414937e-04   6.70165110e+01   9.81098906e+01
 3.68000000e+00   3.52208109e-03   1.00000000e+00   1.24249928e-01  -6.81608554e-04   6.67427854e+01   9.89623145e+01
 3.69000000e+00   3.52208109e-03   1.00000000e+00   1.27160218e-01  -6.99047364e-04   6.70335450e+01   9.84630122e+01
 3.70000000e+00   3.52208109e-03   1.00000000e+00   1.29988646e-01  -6.18086456e-04   6.71518921e+01   9.88122653e+01
 3.71000000e+00   3.52208109e-03   1.00000000e+00   1.32764274e-01  -5.11711683e-04   6.71125552e+01   9.89611365e+01
 3.72000000e+00   3.52208109e-03   1.00000000e+00   1.35294138e-01  -4.32285796e-04   6.74455876e+01   9.94282949e+01
 3.73000000e+00   3.52208109e-03   1.00000000e+00   1.37493147e-01  -4.34424735e-04   6.78637906e+01   9.94491027e+01
 3.74000000e+00   3.52208109e-03   1.00000000e+00   1.39444053e-01  -4.78321657e-04   6.80825344e+01   9.93589661e+01
 3.75000000e+00   3.52208109e-03   1.00000000e+00   1.41186173e-01  -5.40322980e-04   6.82393070e+01   9.93764223e+01
 3.76000000e+00   3.52208109e-03   1.00000000e+00   1.42721117e-01  -6.29004552e-04   6.84311333e+01   9.90659291e+01
 3.77000000e+00   3.52208109e-03   1.00000000e+00   1.44028460e-01  -7.24590409e-04   6.87166485e+01   9.93435926e+01
 3.78000000e+00   3.52208109e-03   1.00000000e+00   1.45164176e-01  -8.14723674e-04   6.89814040e+01   9.87667801e+01
 3.79000000e+00   3.52208109e-03   1.00000000e+00   1.46375847e-01  -7.89322849e-04   6.88078927e+01   9.89181176e+01
 3.80000000e+00   3.52208109e-03   1.00000000e+00   1.47891751e-01  -7.04177935e-04   6.82672104e+01   9.88576434e+01
 3.81000000e+00   3.52208109e-03   1.00000000e+00   1.49594053e-01  -6.36019302e-04   6.79358469e+01   9.98410634e+01
 3.82000000e+00   3.52208109e-03   1.00000000e+00   1.51053238e-01  -5.78003405e-04   6.84561944e+01   9.96451973e+01
 3.83000000e+00   3.52208109e-03   1.00000000e+00   1.52157977e-01  -4.99507458e-04   6.90625804e+01   9.96263962e+01
 3.84000000e+00   3.52208109e-03   1.00000000e+00   1.53171974e-01  -4.46231938e-04   6.90425882e+01   1.00015237e+02
 3.85000000e+00   3.52208109e-03   1.00000000e+00   1.54140262e-01  -4.95049520e-04   6.89852714e+01   1.00346826e+02
 3.86000000e+00   3.52208109e-03   1.00000000e+00   1.55002148e-01  -6.06984088e-04   6.91099274e+01   1.00617775e+02
 3.87000000e+00   3.52208109e-03   1.00000000e+00   1.55808447e-01  -7.18213186e-04   6.91452100e+01   1.00226844e+02
 3.88000000e+00   3.52208109e-03   1.00000000e+00   1.56641195e-01  -7.88196445e-04   6.90816482e+01   1.00571625e+02
 3.89000000e+00   3.52208109e-03   1.00000000e+00   1.57576310e-01  -8.17847401e-04   6.88999002e+01   1.00458454e+02
 3.90000000e+00   3.52208109e-03   1.00000000e+00   1.58585744e-01  -8.21688336e-04   6.87266650e+01   1.01310254e+02
 3.91000000e+00   3.52208109e-03   1.00000000e+00   1.59540804e-01  -7.97451344e-04   6.88732671e+01   1.01085744e+02
 3.92000000e+00   3.52208109e-03   1.00000000e+00   1.60490849e-01  -6.76536974e-04   6.88296399e+01   1.01323649e+02
 3.93000000e+00   3.52208109e-03   1.00000000e+00   1.61516376e-01  -5.69056445e-04   6.85261561e+01   1.01801003e+02
 3.94000000e+00   3.52208109e-03   1.00000000e+00   1.62344345e-01  -5.49727206e-04   6.86936545e+01   1.02374292e+02
 3.95000000e+00   3.52208109e-03   1.00000000e+00   1.62673167e-01  -5.76557270e-04   6.93940818e+01   1.02337561e+02
 3.96000000e+00   3.52208109e-03   1.00000000e+00   1.62523718e-01  -6.14706429e-04   6.99757791e+01   1.01895096e+02
 3.97000000e+00   3.52208109e-03   1.00000000e+00   1.62141534e-01  -6.65637828e-04   7.00766279e+01   1.02114311e+02
 3.98000000e+00   3.52208109e-03   1.00000000e+00   1.61758788e-01  -7.78702305e-04   6.98309797e+01   1.01896804e+02
 3.99000000e+00   3.52208109e-03   1.00000000e+00   1.61433108e-01  -8.73964809e-04   6.95362458e+01   1.02279886e+02
 4.00000000e+00   3.52208109e-03   1.00000000e+00   1.60982027e-01  -9.08438894e-04   6.96810509e+01   1.01648706e+02
 4.01000000e+00   3.52208109e-03   1.00000000e+00   1.60278345e-01  -8.39887373e-04   7.00688816e+01   1.01703989e+02
 4.02000000e+00   3.52208109e-03   1.00000000e+00   1.59500920e-01  -7.36994366e-04   7.00246205e+01   1.01562211e+02
 4.03000000e+00   3.52208109e-03   1.00000000e+00   1.58681525e-01  -6.62261059e-04   6.98809452e+01   1.02288439e+02
 4.04000000e+00   3.52208109e-03   1.00000000e+00   1.57587681e-01  -5.86112019e-04   7.02400331e+01   1.01928604e+02
 4.05000000e+00   3.52208109e-03   1.00000000e+00   1.56186828e-01  -5.03103618e-04   7.06209799e+01   1.01669086e+02
 4.06000000e+00   3.52208109e-03   1.00000000e+00   1.54638204e-01  -4.74493164e-04   7.06356632e+01   1.01889796e+02
 4.07000000e+00   3.52208109e-03   1.00000000e+00   1.52933815e-01  -5.62827363e-04   7.07128194e+01   1.01957667e+02
 4.08000000e+00   3.52208109e-03   1.00000000e+00   1.50968680e-01  -6.65824298e-04   7.10553945e+01   1.01858157e+02
 4.09000000e+00   3.52208109e-03   1.00000000e+00   1.48867021e-01  -7.15607361e-04   7.12346461e+01   1.01092552e+02
 4.10000000e+00   3.52208109e-03   1.00000000e+00   1.46926712e-01  -7.41206717e-04   7.08968074e+01   1.01560949e+02
 4.11000000e+00   3.52208109e-03   1.00000000e+00   1.45328462e-01  -7.58774083e-04   7.02899797e+01   1.01486727e+02
 4.12000000e+00   3.52208109e-03   1.00000000e+00   1.43969735e-01  -7.29815359e-04   6.98975467e+01   1.02125479e+02
 4.13000000e+00   3.52208109e-03   1.00000000e+00   1.42544473e-01  -6.44121413e-04   7.00899207e+01   1.01790198e+02
 4.14000000e+00   3.52208109e-03   1.00000000e+00   1.40858279e-01  -5.02915080e-04   7.05813759e+01   1.01937437e+02
 4.15000000e+00   3.52208109e-03   1.00000000e+00   1.39057682e-01  -4.05903541e-04   7.06466671e+01   1.02214273e+02
 4.16000000e+00   3.52208109e-03   1.00000000e+00   1.37277426e-01  -4.03938556e-04   7.04071353e+01   1.02725825e+02
 4.17000000e+00   3.52208109e-03   1.00000000e+00   1.35422734e-01  -4.40233526e-04   7.04287324e+01   1.02725528e+02
 4.18000000e+00   3.52208109e-03   1.00000000e+00   1.33408552e-01  -4.78248168e-04   7.06223084e+01   1.02239819e+02
 4.19000000e+00   3.52208109e-03   1.00000000e+00   1.31295674e-01  -5.46715309e-04   7.06778977e+01   1.02620619e+02
 4.20000000e+00   3.52208109e-03   1.00000000e+00   1.29203053e-01  -6.73927555e-04   7.05158098e+01   1.02455673e+02
 4.21000000e+00   3.52208109e-03   1.00000000e+00   1.27167722e-01  -7.20993445e-04   7.03297684e+01   1.02648818e+02
 4.22000000e+00   3.52208109e-03   1.00000000e+00   1.25158313e-01  -6.91339271e-04   7.02461584e+01   1.02151275e+02
 4.23000000e+00   3.52208109e-03   1.00000000e+00   1.23123597e-01  -6.01845158e-04   7.02286061e+01   1.02460552e+02
 4.24000000e+00   3.52208109e-03   1.00000000e+00   1.21106237e-01  -5.19546771e-04   7.01062544e+01   1.02336136e+02
 4.25000000e+00   3.52208109e-03   1.00000000e+00   1.19051059e-01  -4.46923602e-04   6.99402438e+01   1.02792456e+02
 4.26000000e+00   3.52208109e-03   1.00000000e+00   1.16569821e-01  -3.58996492e-04   7.05530169e+01   1.02302363e+02
 4.27000000e+00   3.52208109e-03   1.00000000e+00   1.13529466e-01  -2.96929372e-04   7.13948807e+01   1.01689585e+02
 4.28000000e+00   3.52208109e-03   1.00000000e+00   1.10333992e-01  -3.08890534e-04   7.13537100e+01   1.01908396e+02
 4.29000000e+00   3.52208109e-03   1.00000000e+00   1.07231785e-01  -4.16635163e-04   7.09423722e+01   1.01764459e+02
 4.30000000e+00   3.52208109e-03   1.00000000e+00   1.04155718e-01  -5.03624344e-04   7.08172625e+01   1.01517763e+02
 4.31000000e+00   3.52208109e-03   1.00000000e+00   1.01059137e-01  -5.32298725e-04   7.08282057e+01   1.00641213e+02
 4.32000000e+00   3.52208109e-03   1.00000000e+00   9.79207152e-02  -5.36611806e-04   7.09095406e+01   1.00924228e+02
 4.33000000e+00   3.52208109e-03   1.00000000e+00   9.48209184e-02  -5.39147353e-04   7.08415440e+01   1.00418772e+02
 4.34000000e+00   3.52208109e-03   1.00000000e+00   9.18881710e-02  -4.45029764e-04   7.04939524e+01   1.00738430e+02
 4.35000000e+00   3.52208109e-03   1.00000000e+00   8.90267700e-02  -3.12135441e-04   7.04045569e+01   1.00258815e+02
 4.36000000e+00   3.52208109e-03   1.00000000e+00   8.60764015e-02  -1.91050305e-04   7.05974302e+01   1.00382715e+02
 4.37000000e+00   3.52208109e-03   1.00000000e+00   8.30441784e-02  -1.35601173e-04   7.07096775e+01   1.00244796e+02
 4.38000000e+00   3.52208109e-03   1.00000000e+00   8.00037355e-02  -1.42868464e-04   7.06282916e+01   1.00329956e+02
 4.39000000e+00   3.52208109e-03   1.00000000e+00   7.69099038e-02  -1.66163159e-04   7.07126807e+01   1.00153485e+02
 4.40000000e+00   3.52208109e-03   1.00000000e+00   7.37713341e-02  -2.12488813e-04   7.08368950e+01   9.96161304e+01
 4.41000000e+00   3.52208109e-03   1.00000000e+00   7.08368500e-02  -2.95037049e-04   7.05076278e+01   1.00073408e+02
 4.42000000e+00   3.52208109e-03   1.00000000e+00   6.83533598e-02  -3.99688073e-04   6.97525659e+01   9.99900265e+01
 4.43000000e+00   3.52208109e-03   1.00000000e+00   6.62455470e-02  -4.08958669e-04   6.92251227e+01   1.00259762e+02
 4.44000000e+00   3.52208109e-03   1.00000000e+00   6.42133408e-02  -3.38654925e-04   6.92671993e+01   9.96522406e+01
 4.45000000e+00   3.52208109e-03   1.00000000e+00   6.20361877e-02  -2.47567221e-04   6.96346074e+01   9.99393693e+01
 4.46000000e+00   3.52208109e-03   1.00000000e+00   5.98094329e-02  -1.78669326e-04   6.97413086e+01   9.97459662e+01
 4.47000000e+00   3.52208109e-03   1.00000000e+00   5.77337870e-02  -7.77466322e-05   6.93521308e+01   1.00099177e+02
 4.48000000e+00   3.52208109e-03   1.00000000e+00   5.56577535e-02  -1.67140689e-05   6.93108182e+01   1.00022456e+02
 4.49000000e+00   3.52208109e-03   1.00000000e+00   5.33732000e-02  -1.26886811e-05   6.96840153e+01   9.94939257e+01
 4.50000000e+00   3.52208109e-03   1.00000000e+00   5.09641090e-02  -9.22565711e-05   6.98231086e+01   9.96174686e+01
 4.51000000e+00   3.52208109e-03   1.00000000e+00   4.86037621e-02  -1.96249030e-04   6.96344589e+01   9.92095090e+01
 4.52000000e+00   3.52208109e-03   1.00000000e+00   4.63238292e-02  -2.52615085e-04   6.94726439e+01   9.92169041e+01
 4.53000000e+00   3.52208109e-03   1.00000000e+00   4.41450525e-02  -2.91336241e-04   6.93467585e+01   9.85079734e+01
 4.54000000e+00   3.52208109e-03   1.00000000e+00   4.21426499e-02  -2.81842807e-04   6.90687217e+01   9.88574223e+01
 4.55000000e+00   3.52208109e-03   1.00000000e+00   4.02661771e-02  -2.82143113e-04   6.88859616e+01   9.83468119e+01
 4.56000000e+00   3.52208109e-03   1.00000000e+00   3.84097828e-02  -1.47637883e-04   6.88922664e+01   9.80969375e+01
 4.57000000e+00   3.52208109e-03   1.00000000e+00   3.64301640e-02  -1.82025320e-05   6.91032810e+01   9.77622406e+01
 4.58000000e+00   3.52208109e-03   1.00000000e+00   3.41387060e-02   6.29197190e-05   6.96611540e+01   9.74825674e+01
 4.59000000e+00   3.52208109e-03   1.00000000e+00   3.16833368e-02   8.73390835e-05   6.99413184e+01   9.71053308e+01
 4.60000000e+00   3.52208109e-03   1.00000000e+00   2.94731161e-02   7.41777908e-05   6.93822502e+01   9.71194008e+01
 4.61000000e+00   3.52208109e-03   1.00000000e+00   2.75464046e-02   4.17234961e-05   6.89275778e+01   9.73080411e+01
 4.62000000e+00   3.52208109e-03   1.00000000e+00   2.56688286e-02  -6.38929674e-05   6.90174795e+01   9.64782308e+01
 4.63000000e+00   3.52208109e-03   1.00000000e+00   2.38700447e-02  -1.36961924e-04   6.90404313e+01   9.65935214e+01
 4.64000000e+00   3.52208109e-03   1.00000000e+00   2.23506328e-02  -2.02482395e-04   6.86933665e+01   9.61734828e+01
 4.65000000e+00   3.52208109e-03   1.00000000e+00   2.12144780e-02  -1.47207413e-04   6.81921567e+01   9.66242194e+01
 4.66000000e+00   3.52208109e-03   1.00000000e+00   2.03850996e-02  -7.28032315e-05   6.78746724e+01   9.62869485e+01
 4.67000000e+00   3.52208109e-03   1.00000000e+00   1.96566502e-02   1.24338450e-06   6.78898068e+01   9.66066925e+01
 4.68000000e+00   3.52208109e-03   1.00000000e+00   1.89407918e-02   7.44676602e-05   6.80779407e+01   9.60762201e+01
 4.69000000e+00   3.52208109e-03   1.00000000e+00   1.82991686e-02   1.59893210e-04   6.79975570e+01   9.63348692e+01
 4.70000000e+00   3.52208109e-03   1.00000000e+00   1.76844501e-02   2.06335185e-04   6.80268769e+01   9.64275159e+01
 4.71000000e+00   3.52208109e-03   1.00000000e+00   1.70385681e-02   1.34461488e-04   6.82230562e+01   9.62611199e+01
 4.72000000e+00   3.52208109e-03   1.00000000e+00   1.65957720e-02   3.41134907e-05   6.79450878e+01   9.65122665e+01
 4.73000000e+00   3.52208109e-03   1.00000000e+00   1.65785228e-02  -6.18922746e-05   6.73060216e+01   9.63954578e+01
 4.74000000e+00   3.52208109e-03   1.00000000e+00   1.69022288e-02  -1.20646866e-04   6.68586858e+01   9.68195519e+01
 4.75000000e+00   3.52208109e-03   1.00000000e+00   1.73464653e-02  -1.80381171e-04   6.68701871e+01   9.62671490e+01
 4.76000000e+00   3.52208109e-03   1.00000000e+00   1.77386797e-02  -1.68571653e-04   6.71238401e+01   9.63517920e+01
 4.77000000e+00   3.52208109e-03   1.00000000e+00   1.80981396e-02  -1.12806256e-04   6.72884197e+01   9.58395446e+01
 4.78000000e+00   3.52208109e-03   1.00000000e+00   1.85669788e-02   1.48357166e-05   6.71119646e+01   9.61265561e+01
 4.79000000e+00   3.52208109e-03   1.00000000e+00   1.91295564e-02   1.10299218e-04   6.69400508e+01   9.61993735e+01
 4.80000000e+00   3.52208109e-03   1.00000000e+00   1.95350308e-02   1.17331918e-04   6.72655910e+01   9.59883681e+01
 4.81000000e+00   3.52208109e-03   1.00000000e+00   1.96593770e-02   1.09445785e-04   6.78066515e+01   9.53889160e+01
 4.82000000e+00   3.52208109e-03   1.00000000e+00   1.97657656e-02   8.01675253e-05   6.78289431e+01   9.50728960e+01
 4.83000000e+00   3.52208109e-03   1.00000000e+00   2.00963206e-02   1.77307447e-05   6.73879796e+01   9.57514369e+01
 4.84000000e+00   3.52208109e-03   1.00000000e+00   2.05735604e-02  -1.20674660e-04   6.72644577e+01   9.52191717e+01
 4.85000000e+00   3.52208109e-03   1.00000000e+00   2.12068663e-02  -1.92940643e-04   6.71701234e+01   9.50830929e+01
 4.86000000e+00   3.52208109e-03   1.00000000e+00   2.21336443e-02  -1.99839998e-04   6.67737730e+01   9.47187711e+01
 4.87000000e+00   3.52208109e-03   1.00000000e+00   2.32250717e-02  -1.46531871e-04   6.66606717e+01   9.50214357e+01
 4.88000000e+00   3.52208109e-03   1.00000000e+00   2.42653390e-02  -7.35701531e-05   6.69210267e+01   9.45297155e+01
 4.89000000e+00   3.52208109e-03   1.00000000e+00   2.51722421e-02   1.52657516e-06   6.72703060e+01   9.45831031e+01
 4.90000000e+00   3.52208109e-03   1.00000000e+00   2.60301500e-02   9.00125371e-05   6.74909450e+01   9.42118607e+01
 4.91000000e+00   3.52208109e-03   1.00000000e+00   2.70981662e-02   1.56722929e-04   6.71764995e+01   9.45062640e+01
 4.92000000e+00   3.52208109e-03   1.00000000e+00   2.84614968e-02   1.32564989e-04   6.67310118e+01   9.51431735e+01
 4.93000000e+00   3.52208109e-03   1.00000000e+00   2.99286787e-02   1.72058893e-05   6.67662477e+01   9.48158668e+01
 4.94000000e+00   3.52208109e-03   1.00000000e+00   3.14315570e-02  -8.86859616e-05   6.69416805e+01   9.47913638e+01
 4.95000000e+00   3.52208109e-03   1.00000000e+00   3.31833779e-02  -1.53360834e-04   6.66985530e+01   9.45698410e+01
 4.96000000e+00   3.52208109e-03   1.00000000e+00   3.53513734e-02  -2.05565204e-04   6.61161975e+01   9.56257315e+01
 4.97000000e+00   3.52208109e-03   1.00000000e+00   3.78481724e-02  -2.70128215e-04   6.57796216e+01   9.54460795e+01
 4.98000000e+00   3.52208109e-03   1.00000000e+00   4.04690411e-02  -2.36854836e-04   6.57872378e+01   9.55979924e+01
 4.99000000e+00   3.52208109e-03   1.00000000e+00   4.30305785e-02  -1.44874763e-04   6.60602367e+01   9.52093406e+01
 5.00000000e+00   3.52208109e-03   1.00000000e+00   4.54749868e-02  -4.71352500e-05   6.63751037e+01   9.55472920e+01

==> HE_solid_watchpoint.dat <==
  Time  Coordinate0  Coordinate1  Displacement0  Displacement1  Stress0  Stress1
 0.00000000e+00   3.52208109e-03   1.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
 1.00000000e-02   3.52208109e-03   1.00000000e+00   2.61682192e-04  -3.87616696e-05   2.05942125e+02  -2.54972031e+03
 2.00000000e-02   3.52208109e-03   1.00000000e+00   1.10338960e-03  -9.68989464e-05   1.55178071e+02   7.12614963e+01
 3.00000000e-02   3.52208109e-03   1.00000000e+00   2.32220301e-03  -1.01282205e-04   1.27897482e+02   1.04422161e+02
 4.00000000e-02   3.52208109e-03   1.00000000e+00   3.68907332e-03  -2.57068332e-05   1.11417805e+02   1.20006478e+02
 5.00000000e-02   3.52208109e-03   1.00000000e+00   5.19895144e-03   2.84265079e-05   1.00432678e+02   1.27048609e+02
 6.00000000e-02   3.52208109e-03   1.00000000e+00   6.73135364e-03   1.23325579e-04   9.30424337e+01   1.29434492e+02
 7.00000000e-02   3.52208109e-03   1.00000000e+00   8.23181246e-03   2.41731012e-04   8.78956648e+01   1.28655653e+02
 8.00000000e-02   3.52208109e-03   1.00000000e+00   9.87425387e-03   3.12368560e-04   8.38057992e+01   1.28437052e+02
 9.00000000e-02   3.52208109e-03   1.00000000e+00   1.20247751e-02   3.00131470e-04   8.00691778e+01   1.27318598e+02
 1.00000000e-01   3.52208109e-03   1.00000000e+00   1.49378625e-02   1.52770080e-04   7.66106787e+01   1.27321727e+02
 1.10000000e-01   3.52208109e-03   1.00000000e+00   1.83890762e-02   6.55052106e-06   7.41946841e+01   1.25334268e+02
 1.20000000e-01   3.52208109e-03   1.00000000e+00   2.19301192e-02  -1.10752576e-04   7.30341456e+01   1.23477995e+02
 1.30000000e-01   3.52208109e-03   1.00000000e+00   2.54924896e-02  -1.80169342e-04   7.20765351e+01   1.22083155e+02
 1.40000000e-01   3.52208109e-03   1.00000000e+00   2.92280477e-02  -2.67017566e-04   7.08542565e+01   1.21394265e+02
 1.50000000e-01   3.52208109e-03   1.00000000e+00   3.29941703e-02  -2.49396018e-04   7.00502867e+01   1.19843972e+02
 1.60000000e-01   3.52208109e-03   1.00000000e+00   3.65312033e-02  -1.29821503e-04   6.98836117e+01   1.17435647e+02
 1.70000000e-01   3.52208109e-03   1.00000000e+00   3.98446249e-02  -1.57591667e-05   6.96792388e+01   1.16682563e+02
 1.80000000e-01   3.52208109e-03   1.00000000e+00   4.30440294e-02   3.52250095e-05   6.93250731e+01   1.15188263e+02
 1.90000000e-01   3.52208109e-03   1.00000000e+00   4.62376722e-02   3.46812020e-05   6.88886552e+01   1.14668410e+02
 2.00000000e-01   3.52208109e-03   1.00000000e+00   4.95910161e-02   7.79485349e-06   6.81963464e+01   1.13459806e+02
 2.10000000e-01   3.52208109e-03   1.00000000e+00   5.31245057e-02  -8.76610565e-05   6.75772136e+01   1.13371782e+02
 2.20000000e-01   3.52208109e-03   1.00000000e+00   5.68429176e-02  -2.19884380e-04   6.70341262e+01   1.12495212e+02
 2.30000000e-01   3.52208109e-03   1.00000000e+00   6.08103109e-02  -3.97923411e-04   6.63178831e+01   1.12456842e+02
 2.40000000e-01   3.52208109e-03   1.00000000e+00   6.47549747e-02  -4.71462054e-04   6.61858489e+01   1.11152785e+02
 2.50000000e-01   3.52208109e-03   1.00000000e+00   6.82266237e-02  -4.45410944e-04   6.69447819e+01   1.09295803e+02
 2.60000000e-01   3.52208109e-03   1.00000000e+00   7.12365950e-02  -3.63058861e-04   6.75452433e+01   1.08646879e+02
 2.70000000e-01   3.52208109e-03   1.00000000e+00   7.41212916e-02  -2.96306574e-04   6.74683238e+01   1.07758925e+02
 2.80000000e-01   3.52208109e-03   1.00000000e+00   7.71065975e-02  -1.93861055e-04   6.70930444e+01   1.07431827e+02
 2.90000000e-01   3.52208109e-03   1.00000000e+00   8.01770909e-02  -8.39739199e-05   6.68761946e+01   1.05989670e+02
 3.00000000e-01   3.52208109e-03   1.00000000e+00   8.32342225e-02  -7.43680526e-05   6.69204449e+01   1.06030980e+02
 3.10000000e-01   3.52208109e-03   1.00000000e+00   8.64419125e-02  -1.56829446e-04   6.66749820e+01   1.05321585e+02
 3.20000000e-01   3.52208109e-03   1.00000000e+00   9.00572624e-02  -2.92872555e-04   6.59356184e+01   1.05944339e+02
 3.30000000e-01   3.52208109e-03   1.00000000e+00   9.40763574e-02  -4.06547236e-04   6.52408727e+01   1.05460234e+02
 3.40000000e-01   3.52208109e-03   1.00000000e+00   9.82413722e-02  -5.17326786e-04   6.50523922e+01   1.05308489e+02
 3.50000000e-01   3.52208109e-03   1.00000000e+00   1.02367426e-01  -5.84099256e-04   6.51624460e+01   1.04747508e+02
 3.60000000e-01   3.52208109e-03   1.00000000e+00   1.06443174e-01  -6.19046692e-04   6.51756980e+01   1.04361961e+02
 3.70000000e-01   3.52208109e-03   1.00000000e+00   1.10345256e-01  -5.42606400e-04   6.53869257e+01   1.03791203e+02
 3.80000000e-01   3.52208109e-03   1.00000000e+00   1.13913427e-01  -3.99892413e-04   6.59328233e+01   1.02522515e+02
 3.90000000e-01   3.52208109e-03   1.00000000e+00   1.17326712e-01  -3.11732446e-04   6.60588821e+01   1.03050335e+02
 4.00000000e-01   3.52208109e-03   1.00000000e+00   1.20922553e-01  -3.08228353e-04   6.55203522e+01   1.02802418e+02
 4.10000000e-01   3.52208109e-03   1.00000000e+00   1.24842390e-01  -3.28082595e-04   6.48279215e+01   1.03277312e+02
 4.20000000e-01   3.52208109e-03   1.00000000e+00   1.29026196e-01  -3.93368862e-04   6.42368356e+01   1.02896241e+02
 4.30000000e-01   3.52208109e-03   1.00000000e+00   1.33165802e-01  -5.42568771e-04   6.42098356e+01   1.03326168e+02
 4.40000000e-01   3.52208109e-03   1.00000000e+00   1.37059814e-01  -7.01992074e-04   6.44847618e+01   1.02729375e+02
 4.50000000e-01   3.52208109e-03   1.00000000e+00   1.40840834e-01  -8.21707465e-04   6.43804124e+01   1.02778888e+02
 4.60000000e-01   3.52208109e-03   1.00000000e+00   1.44571792e-01  -8.37201690e-04   6.40885669e+01   1.02618527e+02
 4.70000000e-01   3.52208109e-03   1.00000000e+00   1.47924241e-01  -8.06141961e-04   6.44630356e+01   1.01792785e+02
 4.80000000e-01   3.52208109e-03   1.00000000e+00   1.50642578e-01  -7.29718644e-04   6.53321542e+01   1.01243920e+02
 4.90000000e-01   3.52208109e-03   1.00000000e+00   1.52939348e-01  -6.43014786e-04   6.57365806e+01   1.00391666e+02
 5.00000000e-01   3.52208109e-03   1.00000000e+00   1.55047508e-01  -5.31418617e-04   6.57589689e+01   1.00511814e+02
 5.10000000e-01   3.52208109e-03   1.00000000e+00   1.57054467e-01  -4.45444911e-04   6.57326550e+01   9.98106879e+01
 5.20000000e-01   3.52208109e-03   1.00000000e+00   1.59076639e-01  -4.97661586e-04   6.54803836e+01   1.00700551e+02
 5.30000000e-01   3.52208109e-03   1.00000000e+00   1.61233450e-01  -6.19543698e-04   6.50651552e+01   1.00390297e+02
 5.40000000e-01   3.52208109e-03   1.00000000e+00   1.63539058e-01  -7.32109478e-04   6.46667134e+01   1.00579607e+02
 5.50000000e-01   3.52208109e-03   1.00000000e+00   1.65837076e-01  -8.24556618e-04   6.45086908e+01   1.00433961e+02
 5.60000000e-01   3.52208109e-03   1.00000000e+00   1.67765855e-01  -9.11771039e-04   6.50466654e+01   1.00118558e+02
 5.70000000e-01   3.52208109e-03   1.00000000e+00   1.69205077e-01  -9.38080136e-04   6.57823335e+01   9.97020242e+01
 5.80000000e-01   3.52208109e-03   1.00000000e+00   1.70451252e-01  -8.68790977e-04   6.59064690e+01   9.92306348e+01
 5.90000000e-01   3.52208109e-03   1.00000000e+00   1.71705473e-01  -7.40402952e-04   6.56802673e+01   9.96256988e+01
 6.00000000e-01   3.52208109e-03   1.00000000e+00   1.72875685e-01  -6.16311263e-04   6.57712479e+01   9.89617317e+01
 6.10000000e-01   3.52208109e-03   1.00000000e+00   1.73901193e-01  -5.51953144e-04   6.59976789e+01   9.95418798e+01
 6.20000000e-01   3.52208109e-03   1.00000000e+00   1.74914292e-01  -5.52152392e-04   6.59410856e+01   9.92791319e+01
 6.30000000e-01   3.52208109e-03   1.00000000e+00   1.76137036e-01  -5.64053209e-04   6.55035228e+01   1.00098233e+02
 6.40000000e-01   3.52208109e-03   1.00000000e+00   1.77726367e-01  -6.45246769e-04   6.47123990e+01   1.00591553e+02
 6.50000000e-01   3.52208109e-03   1.00000000e+00   1.79492066e-01  -8.21635427e-04   6.42591051e+01   1.01546281e+02
 6.60000000e-01   3.52208109e-03   1.00000000e+00   1.81080544e-01  -9.60956961e-04   6.44578705e+01   1.01154065e+02
 6.70000000e-01   3.52208109e-03   1.00000000e+00   1.82393550e-01  -1.00491835e-03   6.47322591e+01   1.00899551e+02
 6.80000000e-01   3.52208109e-03   1.00000000e+00   1.83425231e-01  -9.72010697e-04   6.49384724e+01   1.01125726e+02
 6.90000000e-01   3.52208109e-03   1.00000000e+00   1.83996776e-01  -9.17535532e-04   6.54670256e+01   1.00681735e+02
 7.00000000e-01   3.52208109e-03   1.00000000e+00   1.84072095e-01  -8.26129136e-04   6.61105638e+01   1.00698222e+02
 7.10000000e-01   3.52208109e-03   1.00000000e+00   1.83998258e-01  -7.00212161e-04   6.60709385e+01   1.00240897e+02
 7.20000000e-01   3.52208109e-03   1.00000000e+00   1.84058027e-01  -6.11198247e-04   6.55342147e+01   1.01187191e+02
 7.30000000e-01   3.52208109e-03   1.00000000e+00   1.84130541e-01  -6.03184043e-04   6.53145034e+01   1.00967595e+02
 7.40000000e-01   3.52208109e-03   1.00000000e+00   1.83978020e-01  -6.93412371e-04   6.55284523e+01   1.01492046e+02
 7.50000000e-01   3.52208109e-03   1.00000000e+00   1.83591252e-01  -8.12462890e-04   6.57106668e+01   1.01217457e+02
 7.60000000e-01   3.52208109e-03   1.00000000e+00   1.83069858e-01  -8.89337134e-04   6.56675985e+01   1.01349931e+02
 7.70000000e-01   3.52208109e-03   1.00000000e+00   1.82437676e-01  -9.59678451e-04   6.55657130e+01   1.01523150e+02
 7.80000000e-01   3.52208109e-03   1.00000000e+00   1.81522051e-01  -1.03343281e-03   6.57882802e+01   1.01315449e+02
 7.90000000e-01   3.52208109e-03   1.00000000e+00   1.79994883e-01  -1.00278533e-03   6.67112308e+01   1.00507043e+02
 8.00000000e-01   3.52208109e-03   1.00000000e+00   1.77893921e-01  -8.56999539e-04   6.76099912e+01   9.93664058e+01
 8.10000000e-01   3.52208109e-03   1.00000000e+00   1.75566494e-01  -6.95900988e-04   6.77842326e+01   9.98626967e+01
 8.20000000e-01   3.52208109e-03   1.00000000e+00   1.73189831e-01  -5.96974483e-04   6.77915919e+01   9.95399793e+01
 8.30000000e-01   3.52208109e-03   1.00000000e+00   1.70854184e-01  -5.36762095e-04   6.77011224e+01   1.00000433e+02
 8.40000000e-01   3.52208109e-03   1.00000000e+00   1.68704644e-01  -5.26366635e-04   6.73474807e+01   9.99233410e+01
 8.50000000e-01   3.52208109e-03   1.00000000e+00   1.66775181e-01  -5.63678821e-04   6.69933824e+01   1.00576062e+02
 8.60000000e-01   3.52208109e-03   1.00000000e+00   1.64983958e-01  -6.67046283e-04   6.67558000e+01   1.00770807e+02
 8.70000000e-01   3.52208109e-03   1.00000000e+00   1.63092304e-01  -8.18503202e-04   6.69401221e+01   1.01055859e+02
 8.80000000e-01   3.52208109e-03   1.00000000e+00   1.60864836e-01  -8.75803346e-04   6.75326330e+01   1.00501135e+02
 8.90000000e-01   3.52208109e-03   1.00000000e+00   1.58440297e-01  -8.41785371e-04   6.78453302e+01   1.00157653e+02
 9.00000000e-01   3.52208109e-03   1.00000000e+00   1.56078331e-01  -7.66920209e-04   6.75967944e+01   1.00787276e+02
 9.10000000e-01   3.52208109e-03   1.00000000e+00   1.53672598e-01  -7.05737246e-04   6.76227512e+01   1.00431165e+02
 9.20000000e-01   3.52208109e-03   1.00000000e+00   1.50964288e-01  -5.82094460e-04   6.82388367e+01   1.00123896e+02
 9.30000000e-01   3.52208109e-03   1.00000000e+00   1.48121777e-01  -4.31185794e-04   6.84805366e+01   9.96572735e+01
 9.40000000e-01   3.52208109e-03   1.00000000e+00   1.45522941e-01  -3.76611958e-04   6.79359146e+01   1.01139148e+02
 9.50000000e-01   3.52208109e-03   1.00000000e+00   1.43235589e-01  -4.22465029e-04   6.73228772e+01   1.01356798e+02
 9.60000000e-01   3.52208109e-03   1.00000000e+00   1.41125771e-01  -5.33391072e-04   6.69628686e+01   1.02043833e+02
 9.70000000e-01   3.52208109e-03   1.00000000e+00   1.38971077e-01  -6.33161101e-04   6.69740474e+01   1.01727229e+02
 9.80000000e-01   3.52208109e-03   1.00000000e+00   1.36533862e-01  -7.10145638e-04   6.73922113e+01   1.01599582e+02
 9.90000000e-01   3.52208109e-03   1.00000000e+00   1.33762764e-01  -7.70103319e-04   6.78132681e+01   1.01488107e+02
 1.00000000e+00   3.52208109e-03   1.00000000e+00   1.30618195e-01  -7.86542115e-04   6.82541072e+01   1.00961645e+02
 1.01000000e+00   3.52208109e-03   1.00000000e+00   1.27037942e-01  -6.94018900e-04   6.88905685e+01   1.00333818e+02
 1.02000000e+00   3.52208109e-03   1.00000000e+00   1.23182855e-01  -5.15939169e-04   6.92431481e+01   9.94202298e+01
 1.03000000e+00   3.52208109e-03   1.00000000e+00   1.19368177e-01  -3.82194214e-04   6.90022918e+01   1.00174244e+02
 1.04000000e+00   3.52208109e-03   1.00000000e+00   1.15656958e-01  -3.33968682e-04   6.87480605e+01   9.97838645e+01
 1.05000000e+00   3.52208109e-03   1.00000000e+00   1.11868616e-01  -2.81558361e-04   6.89270709e+01   9.96941197e+01
 1.06000000e+00   3.52208109e-03   1.00000000e+00   1.07964805e-01  -2.72810146e-04   6.91690870e+01   9.92255405e+01
 1.07000000e+00   3.52208109e-03   1.00000000e+00   1.04163032e-01  -3.43291770e-04   6.89214436e+01   1.00025500e+02
 1.08000000e+00   3.52208109e-03   1.00000000e+00   1.00575521e-01  -4.65379222e-04   6.84955212e+01   1.00097718e+02
 1.09000000e+00   3.52208109e-03   1.00000000e+00   9.69729845e-02  -5.70097995e-04   6.85473974e+01   9.96727383e+01
 1.10000000e+00   3.52208109e-03   1.00000000e+00   9.30370121e-02  -5.64196072e-04   6.92232556e+01   9.86289745e+01
 1.11000000e+00   3.52208109e-03   1.00000000e+00   8.86887307e-02  -4.91114764e-04   7.00371985e+01   9.76020050e+01
 1.12000000e+00   3.52208109e-03   1.00000000e+00   8.42505812e-02  -3.85596863e-04   7.01872261e+01   9.77882886e+01
 1.13000000e+00   3.52208109e-03   1.00000000e+00   8.00046107e-02  -2.83363232e-04   6.98144528e+01   9.75514711e+01
 1.14000000e+00   3.52208109e-03   1.00000000e+00   7.59470601e-02  -1.32460641e-04   6.96375152e+01   9.74644399e+01
 1.15000000e+00   3.52208109e-03   1.00000000e+00   7.21772116e-02  -8.98461236e-06   6.93152829e+01   9.72364750e+01
 1.16000000e+00   3.52208109e-03   1.00000000e+00   6.88591113e-02  -1.05135009e-05   6.86322547e+01   9.86264269e+01
 1.17000000e+00   3.52208109e-03   1.00000000e+00   6.58765308e-02  -1.05815071e-04   6.82289196e+01   9.85922818e+01
 1.18000000e+00   3.52208109e-03   1.00000000e+00   6.29815261e-02  -1.92460817e-04   6.82952714e+01   9.85559064e+01
 1.19000000e+00   3.52208109e-03   1.00000000e+00   6.00843917e-02  -2.61399843e-04   6.84164946e+01   9.84402536e+01
 1.20000000e+00   3.52208109e-03   1.00000000e+00   5.71560927e-02  -3.46284973e-04   6.85131278e+01   9.85086803e+01
 1.21000000e+00   3.52208109e-03   1.00000000e+00   5.42524618e-02  -3.80096404e-04   6.84876875e+01   9.83782003e+01
 1.22000000e+00   3.52208109e-03   1.00000000e+00   5.13921645e-02  -3.52434863e-04   6.83943934e+01   9.77721889e+01
 1.23000000e+00   3.52208109e-03   1.00000000e+00   4.83343885e-02  -2.17989231e-04   6.88245001e+01   9.71517203e+01
 1.24000000e+00   3.52208109e-03   1.00000000e+00   4.50220938e-02  -6.43414740e-05   6.93832725e+01   9.61122304e+01
 1.25000000e+00   3.52208109e-03   1.00000000e+00   4.18819565e-02   3.30439746e-05   6.89871458e+01   9.73722440e+01
 1.26000000e+00   3.52208109e-03   1.00000000e+00   3.92196279e-02   5.81232790e-05   6.80923034e+01   9.75066930e+01
 1.27000000e+00   3.52208109e-03   1.00000000e+00   3.68574561e-02   6.49348461e-05   6.76672877e+01   9.78333094e+01
 1.28000000e+00   3.52208109e-03   1.00000000e+00   3.45330594e-02   3.12313359e-05   6.77318511e+01   9.72218218e+01
 1.29000000e+00   3.52208109e-03   1.00000000e+00   3.21023018e-02  -1.07894061e-04   6.79723976e+01   9.75872240e+01
 1.30000000e+00   3.52208109e-03   1.00000000e+00   2.95467845e-02  -2.26215836e-04   6.81811456e+01   9.69769851e+01
 1.31000000e+00   3.52208109e-03   1.00000000e+00   2.68069443e-02  -2.66763672e-04   6.84843423e+01   9.61524827e+01
 1.32000000e+00   3.52208109e-03   1.00000000e+00   2.38198006e-02  -2.25120032e-04   6.88890677e+01   9.54342834e+01
 1.33000000e+00   3.52208109e-03   1.00000000e+00   2.06907258e-02  -1.50327587e-04   6.91252093e+01   9.44845837e+01
 1.34000000e+00   3.52208109e-03   1.00000000e+00   1.76671127e-02  -5.34655300e-05   6.89208246e+01   9.46038654e+01
 1.35000000e+00   3.52208109e-03   1.00000000e+00   1.48964641e-02   7.69754892e-05   6.85272710e+01   9.38373462e+01
 1.36000000e+00   3.52208109e-03   1.00000000e+00   1.22651977e-02   2.07002893e-04   6.84654951e+01   9.38506157e+01
 1.37000000e+00   3.52208109e-03   1.00000000e+00   9.77172639e-03   2.77013654e-04   6.84672179e+01   9.33559908e+01
 1.38000000e+00   3.52208109e-03   1.00000000e+00   7.67246163e-03   2.26569200e-04   6.78786565e+01   9.46954643e+01
 1.39000000e+00   3.52208109e-03   1.00000000e+00   6.07985448e-03   1.20562860e-04   6.71424978e+01   9.48057426e+01
 1.40000000e+00   3.52208109e-03   1.00000000e+00   4.77165457e-03   3.89248451e-05   6.69156984e+01   9.45271695e+01
 1.41000000e+00   3.52208109e-03   1.00000000e+00   3.44176490e-03  -3.45074704e-05   6.72303393e+01   9.39597155e+01
 1.42000000e+00   3.52208109e-03   1.00000000e+00   1.90570267e-03  -1.11488399e-04   6.78106522e+01   9.32656883e+01
 1.43000000e+00   3.52208109e-03   1.00000000e+00   3.25079810e-04  -1.03464858e-04   6.80174393e+01   9.29778624e+01
 1.44000000e+00   3.52208109e-03   1.00000000e+00  -9.67002922e-04   1.04484238e-06   6.75785097e+01   9.26451797e+01
 1.45000000e+00   3.52208109e-03   1.00000000e+00  -1.89565074e-03   1.36167912e-04   6.70819036e+01   9.31255911e+01
 1.46000000e+00   3.52208109e-03   1.00000000e+00  -2.55850888e-03   2.26846155e-04   6.68932226e+01   9.26374912e+01
 1.47000000e+00   3.52208109e-03   1.00000000e+00  -2.87014344e-03   2.83119556e-04   6.65289369e+01   9.34577840e+01
 1.48000000e+00   3.52208109e-03   1.00000000e+00  -2.69564034e-03   2.82475155e-04   6.58806332e+01   9.38735736e+01
 1.49000000e+00   3.52208109e-03   1.00000000e+00  -2.26486927e-03   2.46713245e-04   6.56918667e+01   9.42712598e+01
 1.50000000e+00   3.52208109e-03   1.00000000e+00  -1.83859342e-03   1.54788734e-04   6.59688391e+01   9.40298983e+01
 1.51000000e+00   3.52208109e-03   1.00000000e+00  -1.35029627e-03  -1.30250096e-05   6.59222427e+01   9.45419079e+01
 1.52000000e+00   3.52208109e-03   1.00000000e+00  -7.62678115e-04  -1.14977026e-04   6.57845656e+01   9.43329225e+01
 1.53000000e+00   3.52208109e-03   1.00000000e+00  -2.53024549e-04  -1.30548005e-04   6.60273962e+01   9.32472236e+01
 1.54000000e+00   3.52208109e-03   1.00000000e+00   2.10756887e-05  -8.84774958e-05   6.64937405e+01   9.28866876e+01
 1.55000000e+00   3.52208109e-03   1.00000000e+00   4.25332522e-05  -3.35094079e-05   6.69992348e+01   9.18477479e+01
 1.56000000e+00   3.52208109e-03   1.00000000e+00   9.14748359e-05   7.53832631e-05   6.69651973e+01   9.21319302e+01
 1.57000000e+00   3.52208109e-03   1.00000000e+00   5.92338745e-04   2.10009490e-04   6.61352534e+01   9.22523485e+01
 1.58000000e+00   3.52208109e-03   1.00000000e+00   1.50508106e-03   2.68724749e-04   6.55118314e+01   9.31129139e+01
 1.59000000e+00   3.52208109e-03   1.00000000e+00   2.54005558e-03   2.42184468e-04   6.55659636e+01   9.24524825e+01
 1.60000000e+00   3.52208109e-03   1.00000000e+00   3.59027466e-03   1.48698655e-04   6.57098934e+01   9.28196495e+01
 1.61000000e+00   3.52208109e-03   1.00000000e+00   4.64351656e-03   4.94579462e-05   6.58179091e+01   9.24838935e+01
 1.62000000e+00   3.52208109e-03   1.00000000e+00   5.69372450e-03  -3.11281455e-05   6.59262497e+01   9.22622481e+01
 1.63000000e+00   3.52208109e-03   1.00000000e+00   6.69388098e-03  -1.10864550e-04   6.60772946e+01   9.20380723e+01
 1.64000000e+00   3.52208109e-03   1.00000000e+00   7.62392230e-03  -1.65559162e-04   6.63100048e+01   9.12294019e+01
 1.65000000e+00   3.52208109e-03   1.00000000e+00   8.60561441e-03  -1.13889391e-04   6.63304531e+01   9.08875052e+01
 1.66000000e+00   3.52208109e-03   1.00000000e+00   9.84575698e-03   1.91654454e-05   6.60364445e+01   9.04113245e+01
 1.67000000e+00   3.52208109e-03   1.00000000e+00   1.13512539e-02   1.30375336e-04   6.57664358e+01   9.10846177e+01
 1.68000000e+00   3.52208109e-03   1.00000000e+00   1.30368081e-02   1.81957148e-04   6.57444702e+01   9.07706635e+01
 1.69000000e+00   3.52208109e-03   1.00000000e+00   1.51006847e-02   2.18528285e-04   6.53386624e+01   9.16871118e+01
 1.70000000e+00   3.52208109e-03   1.00000000e+00   1.78025281e-02   2.09315371e-04   6.43803728e+01   9.25886601e+01
 1.71000000e+00   3.52208109e-03   1.00000000e+00   2.09152879e-02   1.00774899e-04   6.39232537e+01   9.33340622e+01
 1.72000000e+00   3.52208109e-03   1.00000000e+00   2.39644200e-02  -4.43948967e-05   6.43600750e+01   9.27902175e+01
 1.73000000e+00   3.52208109e-03   1.00000000e+00   2.67878616e-02  -1.87310292e-04   6.49600741e+01   9.24830945e+01
 1.74000000e+00   3.52208109e-03   1.00000000e+00   2.95307624e-02  -2.46396501e-04   6.51558310e+01   9.25093009e+01
 1.75000000e+00   3.52208109e-03   1.00000000e+00   3.23520610e-02  -2.28255010e-04   6.50420874e+01   9.22671274e+01
 1.76000000e+00   3.52208109e-03   1.00000000e+00   3.53281810e-02  -2.03630741e-04   6.48078318e+01   9.27972878e+01
 1.77000000e+00   3.52208109e-03   1.00000000e+00   3.84362683e-02  -1.52930535e-04   6.46623563e+01   9.23650039e+01
 1.78000000e+00   3.52208109e-03   1.00000000e+00   4.16368549e-02  -5.03382849e-05   6.46501770e+01   9.26101647e+01
 1.79000000e+00   3.52208109e-03   1.00000000e+00   4.50363897e-02   4.94974049e-05   6.43874673e+01   9.28044905e+01
 1.80000000e+00   3.52208109e-03   1.00000000e+00   4.86604791e-02   4.07405542e-05   6.39908176e+01   9.40902638e+01
 1.81000000e+00   3.52208109e-03   1.00000000e+00   5.22847266e-02  -6.16748092e-05   6.40669154e+01   9.40027376e+01
 1.82000000e+00   3.52208109e-03   1.00000000e+00   5.58034474e-02  -1.59264889e-04   6.42554297e+01   9.40184748e+01
 1.83000000e+00   3.52208109e-03   1.00000000e+00   5.92940516e-02  -2.66999029e-04   6.41936711e+01   9.42227198e+01
 1.84000000e+00   3.52208109e-03   1.00000000e+00   6.26365309e-02  -3.78341258e-04   6.43746978e+01   9.38688957e+01
 1.85000000e+00   3.52208109e-03   1.00000000e+00   6.56075565e-02  -4.61366313e-04   6.49957793e+01   9.33301530e+01
 1.86000000e+00   3.52208109e-03   1.00000000e+00   6.81723143e-02  -4.61748386e-04   6.56672962e+01   9.22498625e+01
 1.87000000e+00   3.52208109e-03   1.00000000e+00   7.06099842e-02  -3.59473026e-04   6.58070246e+01   9.23351264e+01
 1.88000000e+00   3.52208109e-03   1.00000000e+00   7.33311712e-02  -2.35457425e-04   6.52482500e+01   9.24247620e+01
 1.89000000e+00   3.52208109e-03   1.00000000e+00   7.64606653e-02  -1.60925225e-04   6.44962270e+01   9.35702128e+01
 1.90000000e+00   3.52208109e-03   1.00000000e+00   7.97090484e-02  -1.53314325e-04   6.44322631e+01   9.31538188e+01
 1.91000000e+00   3.52208109e-03   1.00000000e+00   8.28866735e-02  -1.24017085e-04   6.47327010e+01   9.32140780e+01
 1.92000000e+00   3.52208109e-03   1.00000000e+00   8.61426501e-02  -1.60976014e-04   6.46073595e+01   9.37503314e+01
 1.93000000e+00   3.52208109e-03   1.00000000e+00   8.94943620e-02  -2.99528300e-04   6.43959896e+01   9.45345178e+01
 1.94000000e+00   3.52208109e-03   1.00000000e+00   9.27442043e-02  -4.49099678e-04   6.46175693e+01   9.41827651e+01
 1.95000000e+00   3.52208109e-03   1.00000000e+00   9.58721506e-02  -5.37327750e-04   6.48585589e+01   9.37436355e+01
 1.96000000e+00   3.52208109e-03   1.00000000e+00   9.89632519e-02  -5.48260719e-04   6.48982851e+01   9.38186839e+01
 1.97000000e+00   3.52208109e-03   1.00000000e+00   1.02036430e-01  -5.35665363e-04   6.49811158e+01   9.35467546e+01
 1.98000000e+00   3.52208109e-03   1.00000000e+00   1.05180225e-01  -4.80331640e-04   6.48786920e+01   9.40073232e+01
 1.99000000e+00   3.52208109e-03   1.00000000e+00   1.08444320e-01  -4.02777139e-04   6.47057342e+01   9.39900370e+01
 2.00000000e+00   3.52208109e-03   1.00000000e+00   1.11880437e-01  -2.87929872e-04   6.44608691e+01   9.46850471e+01
 2.01000000e+00   3.52208109e-03   1.00000000e+00   1.15694162e-01  -2.43080307e-04   6.37484364e+01   9.55401761e+01
 2.02000000e+00   3.52208109e-03   1.00000000e+00   1.19818665e-01  -3.20503025e-04   6.31149856e+01   9.68127036e+01
 2.03000000e+00   3.52208109e-03   1.00000000e+00   1.23814359e-01  -4.46035136e-04   6.33163379e+01   9.65555881e+01
 2.04000000e+00   3.52208109e-03   1.00000000e+00   1.27340279e-01  -5.44165834e-04   6.40727089e+01   9.62356480e+01
 2.05000000e+00   3.52208109e-03   1.00000000e+00   1.30494218e-01  -6.30379155e-04   6.45005712e+01   9.63678955e+01
 2.06000000e+00   3.52208109e-03   1.00000000e+00   1.33544791e-01  -7.54752919e-04   6.43657901e+01   9.66924115e+01
 2.07000000e+00   3.52208109e-03   1.00000000e+00   1.36481023e-01  -8.02304147e-04   6.43233663e+01   9.65547515e+01
 2.08000000e+00   3.52208109e-03   1.00000000e+00   1.39183314e-01  -7.54956555e-04   6.46084833e+01   9.57290956e+01
 2.09000000e+00   3.52208109e-03   1.00000000e+00   1.41697227e-01  -6.38836317e-04   6.47584761e+01   9.60415369e+01
 2.10000000e+00   3.52208109e-03   1.00000000e+00   1.44165800e-01  -5.51502936e-04   6.46832871e+01   9.60620711e+01
 2.11000000e+00   3.52208109e-03   1.00000000e+00   1.46683126e-01  -4.98499624e-04   6.43927225e+01   9.69748692e+01
 2.12000000e+00   3.52208109e-03   1.00000000e+00   1.49173373e-01  -4.80409091e-04   6.42331976e+01   9.69437904e+01
 2.13000000e+00   3.52208109e-03   1.00000000e+00   1.51481615e-01  -4.92220181e-04   6.44209959e+01   9.72120071e+01
 2.14000000e+00   3.52208109e-03   1.00000000e+00   1.53660085e-01  -5.59893738e-04   6.44042123e+01   9.74010831e+01
 2.15000000e+00   3.52208109e-03   1.00000000e+00   1.55658587e-01  -7.29284319e-04   6.44758579e+01   9.77237046e+01
 2.16000000e+00   3.52208109e-03   1.00000000e+00   1.57201845e-01  -8.39632749e-04   6.51290429e+01   9.69237486e+01
 2.17000000e+00   3.52208109e-03   1.00000000e+00   1.58247358e-01  -8.52984152e-04   6.59178355e+01   9.60076310e+01
 2.18000000e+00   3.52208109e-03   1.00000000e+00   1.59095873e-01  -8.24616858e-04   6.60933138e+01   9.63903977e+01
 2.19000000e+00   3.52208109e-03   1.00000000e+00   1.60066155e-01  -7.86919863e-04   6.57484297e+01   9.63270572e+01
 2.20000000e+00   3.52208109e-03   1.00000000e+00   1.61305704e-01  -7.05780830e-04   6.52395876e+01   9.69238052e+01
 2.21000000e+00   3.52208109e-03   1.00000000e+00   1.62710574e-01  -5.89438698e-04   6.49438599e+01   9.67464482e+01
 2.22000000e+00   3.52208109e-03   1.00000000e+00   1.64031890e-01  -4.95855473e-04   6.51471220e+01   9.73836449e+01
 2.23000000e+00   3.52208109e-03   1.00000000e+00   1.65289791e-01  -4.94369697e-04   6.52230223e+01   9.77036754e+01
 2.24000000e+00   3.52208109e-03   1.00000000e+00   1.66693460e-01  -5.70873244e-04   6.47844074e+01   9.87944945e+01
 2.25000000e+00   3.52208109e-03   1.00000000e+00   1.68105772e-01  -6.76294702e-04   6.46243366e+01   9.88817823e+01
 2.26000000e+00   3.52208109e-03   1.00000000e+00   1.69214067e-01  -7.63388582e-04   6.50800903e+01   9.85675118e+01
 2.27000000e+00   3.52208109e-03   1.00000000e+00   1.70046768e-01  -8.46613287e-04   6.54279024e+01   9.86727578e+01
 2.28000000e+00   3.52208109e-03   1.00000000e+00   1.70740943e-01  -9.44674543e-04   6.54608831e+01   9.87027283e+01
 2.29000000e+00   3.52208109e-03   1.00000000e+00   1.71270758e-01  -9.20599690e-04   6.56436349e+01   9.84800944e+01
 2.30000000e+00   3.52208109e-03   1.00000000e+00   1.71665820e-01  -8.13994614e-04   6.57677480e+01   9.81890361e+01
 2.31000000e+00   3.52208109e-03   1.00000000e+00   1.72091204e-01  -6.98862488e-04   6.55420540e+01   9.90863017e+01
 2.32000000e+00   3.52208109e-03   1.00000000e+00   1.72696475e-01  -6.44140766e-04   6.50501649e+01   9.95078425e+01
 2.33000000e+00   3.52208109e-03   1.00000000e+00   1.73446430e-01  -6.09364223e-04   6.45744995e+01   1.00252157e+02
 2.34000000e+00   3.52208109e-03   1.00000000e+00   1.74008987e-01  -5.90665443e-04   6.47120849e+01   1.00132319e+02
 2.35000000e+00   3.52208109e-03   1.00000000e+00   1.74046032e-01  -6.47581664e-04   6.54336632e+01   1.00234997e+02
 2.36000000e+00   3.52208109e-03   1.00000000e+00   1.73604684e-01  -7.42760080e-04   6.59881923e+01   1.00183552e+02
 2.37000000e+00   3.52208109e-03   1.00000000e+00   1.72925090e-01  -8.78996589e-04   6.60448636e+01   1.00230555e+02
 2.38000000e+00   3.52208109e-03   1.00000000e+00   1.72039527e-01  -9.40207110e-04   6.61368978e+01   9.98667926e+01
 2.39000000e+00   3.52208109e-03   1.00000000e+00   1.70824752e-01  -9.23648653e-04   6.65822427e+01   9.89877943e+01
 2.40000000e+00   3.52208109e-03   1.00000000e+00   1.69285683e-01  -8.79309444e-04   6.70302978e+01   9.90644697e+01
 2.41000000e+00   3.52208109e-03   1.00000000e+00   1.67598604e-01  -8.13964506e-04   6.71710745e+01   9.86810769e+01
 2.42000000e+00   3.52208109e-03   1.00000000e+00   1.65971646e-01  -6.84201992e-04   6.69740632e+01   9.90518823e+01
 2.43000000e+00   3.52208109e-03   1.00000000e+00   1.64462395e-01  -5.44399117e-04   6.66816122e+01   9.91244597e+01
 2.44000000e+00   3.52208109e-03   1.00000000e+00   1.62930743e-01  -4.96901691e-04   6.66681543e+01   9.98562239e+01
 2.45000000e+00   3.52208109e-03   1.00000000e+00   1.61297329e-01  -5.31915540e-04   6.67956676e+01   9.98437569e+01
 2.46000000e+00   3.52208109e-03   1.00000000e+00   1.59588017e-01  -5.99203660e-04   6.68410687e+01   9.99449736e+01
 2.47000000e+00   3.52208109e-03   1.00000000e+00   1.57652779e-01  -6.66984385e-04   6.71680154e+01   9.97925689e+01
 2.48000000e+00   3.52208109e-03   1.00000000e+00   1.55270640e-01  -7.41449232e-04   6.79550266e+01   9.90901000e+01
 2.49000000e+00   3.52208109e-03   1.00000000e+00   1.52628670e-01  -7.96817020e-04   6.84029049e+01   9.91297695e+01
 2.50000000e+00   3.52208109e-03   1.00000000e+00   1.50189634e-01  -8.15329284e-04   6.79353000e+01   9.90587990e+01
 2.51000000e+00   3.52208109e-03   1.00000000e+00   1.48036026e-01  -7.34302111e-04   6.74516664e+01   9.93950483e+01
 2.52000000e+00   3.52208109e-03   1.00000000e+00   1.45956286e-01  -6.07644315e-04   6.74649535e+01   9.88974138e+01
 2.53000000e+00   3.52208109e-03   1.00000000e+00   1.43897067e-01  -5.04284822e-04   6.74814754e+01   9.97823905e+01
 2.54000000e+00   3.52208109e-03   1.00000000e+00   1.41868954e-01  -4.55564919e-04   6.74461983e+01   9.99420126e+01
 2.55000000e+00   3.52208109e-03   1.00000000e+00   1.39953860e-01  -3.99954503e-04   6.71976633e+01   1.00529241e+02
 2.56000000e+00   3.52208109e-03   1.00000000e+00   1.38160924e-01  -3.96366255e-04   6.68613267e+01   1.01013652e+02
 2.57000000e+00   3.52208109e-03   1.00000000e+00   1.36173557e-01  -5.04261033e-04   6.71191029e+01   1.01149984e+02
 2.58000000e+00   3.52208109e-03   1.00000000e+00   1.33800307e-01  -6.19672949e-04   6.77529070e+01   1.00661697e+02
 2.59000000e+00   3.52208109e-03   1.00000000e+00   1.31155296e-01  -7.06086049e-04   6.80532316e+01   1.00222126e+02
 2.60000000e+00   3.52208109e-03   1.00000000e+00   1.28325283e-01  -7.13395237e-04   6.82571932e+01   1.00011324e+02
 2.61000000e+00   3.52208109e-03   1.00000000e+00   1.25333172e-01  -6.87084666e-04   6.84532968e+01   9.94911404e+01
 2.62000000e+00   3.52208109e-03   1.00000000e+00   1.22304943e-01  -6.22494640e-04   6.84320799e+01   9.97638954e+01
 2.63000000e+00   3.52208109e-03   1.00000000e+00   1.19420420e-01  -5.31068079e-04   6.80911570e+01   9.96026752e+01
 2.64000000e+00   3.52208109e-03   1.00000000e+00   1.16718310e-01  -3.92979369e-04   6.77081319e+01   9.99778914e+01
 2.65000000e+00   3.52208109e-03   1.00000000e+00   1.13986838e-01  -2.93444025e-04   6.77571382e+01   9.98519031e+01
 2.66000000e+00   3.52208109e-03   1.00000000e+00   1.10921963e-01  -2.92913296e-04   6.82889612e+01   1.00013503e+02
 2.67000000e+00   3.52208109e-03   1.00000000e+00   1.07487401e-01  -3.39025032e-04   6.88896026e+01   9.95265245e+01
 2.68000000e+00   3.52208109e-03   1.00000000e+00   1.03956537e-01  -3.87086941e-04   6.88909592e+01   9.94071402e+01
 2.69000000e+00   3.52208109e-03   1.00000000e+00   1.00445956e-01  -4.39987883e-04   6.87282862e+01   9.93700160e+01
 2.70000000e+00   3.52208109e-03   1.00000000e+00   9.67063326e-02  -5.40097611e-04   6.91423571e+01   9.84819593e+01
 2.71000000e+00   3.52208109e-03   1.00000000e+00   9.26931835e-02  -5.54013679e-04   6.97199337e+01   9.76509342e+01
 2.72000000e+00   3.52208109e-03   1.00000000e+00   8.87100322e-02  -5.00997551e-04   6.96802354e+01   9.71723083e+01
 2.73000000e+00   3.52208109e-03   1.00000000e+00   8.49799672e-02  -3.64729944e-04   6.92798180e+01   9.75295762e+01
 2.74000000e+00   3.52208109e-03   1.00000000e+00   8.15506507e-02  -2.45342174e-04   6.88838614e+01   9.75074647e+01
 2.75000000e+00   3.52208109e-03   1.00000000e+00   7.84013532e-02  -1.62521185e-04   6.85174005e+01   9.81585306e+01
 2.76000000e+00   3.52208109e-03   1.00000000e+00   7.54331061e-02  -9.92598572e-05   6.83701463e+01   9.80040612e+01
 2.77000000e+00   3.52208109e-03   1.00000000e+00   7.25353668e-02  -7.33382508e-05   6.83778843e+01   9.81988224e+01
 2.78000000e+00   3.52208109e-03   1.00000000e+00   6.96127669e-02  -8.91536617e-05   6.85254959e+01   9.81711922e+01
 2.79000000e+00   3.52208109e-03   1.00000000e+00   6.65377203e-02  -2.23362381e-04   6.88431188e+01   9.81092223e+01
 2.80000000e+00   3.52208109e-03   1.00000000e+00   6.33054267e-02  -3.14074992e-04   6.91903661e+01   9.75228135e+01
 2.81000000e+00   3.52208109e-03   1.00000000e+00   6.01934231e-02  -3.41271597e-04   6.89928203e+01   9.71210198e+01
 2.82000000e+00   3.52208109e-03   1.00000000e+00   5.74560194e-02  -3.34635020e-04   6.83217027e+01   9.77218595e+01
 2.83000000e+00   3.52208109e-03   1.00000000e+00   5.49115092e-02  -3.20703158e-04   6.81333990e+01   9.71706957e+01
 2.84000000e+00   3.52208109e-03   1.00000000e+00   5.23422814e-02  -2.36421976e-04   6.83889324e+01   9.69333098e+01
 2.85000000e+00   3.52208109e-03   1.00000000e+00   4.98845204e-02  -1.07203655e-04   6.82779580e+01   9.68919778e+01
 2.86000000e+00   3.52208109e-03   1.00000000e+00   4.77050119e-02   8.20515787e-06   6.77989587e+01   9.78329918e+01
 2.87000000e+00   3.52208109e-03   1.00000000e+00   4.57501488e-02   4.72499376e-05   6.74428389e+01   9.80526457e+01
 2.88000000e+00   3.52208109e-03   1.00000000e+00   4.37541973e-02  -9.61045867e-06   6.75292092e+01   9.81509395e+01
 2.89000000e+00   3.52208109e-03   1.00000000e+00   4.14417842e-02  -6.77940855e-05   6.81478340e+01   9.71637114e+01
 2.90000000e+00   3.52208109e-03   1.00000000e+00   3.88496356e-02  -1.29547901e-04   6.86143216e+01   9.66183849e+01
 2.91000000e+00   3.52208109e-03   1.00000000e+00   3.61735432e-02  -1.94217399e-04   6.86343263e+01   9.65715262e+01
 2.92000000e+00   3.52208109e-03   1.00000000e+00   3.34260220e-02  -2.86006531e-04   6.87033859e+01   9.59013617e+01
 2.93000000e+00   3.52208109e-03   1.00000000e+00   3.06716145e-02  -2.68781810e-04   6.87640804e+01   9.51816051e+01
 2.94000000e+00   3.52208109e-03   1.00000000e+00   2.81883502e-02  -1.65332638e-04   6.83046650e+01   9.48943425e+01
 2.95000000e+00   3.52208109e-03   1.00000000e+00   2.60434019e-02  -5.14687829e-05   6.77729725e+01   9.54124822e+01
 2.96000000e+00   3.52208109e-03   1.00000000e+00   2.40315099e-02   3.09137319e-05   6.77403235e+01   9.49387498e+01
 2.97000000e+00   3.52208109e-03   1.00000000e+00   2.20124482e-02   1.07516114e-04   6.79185427e+01   9.48685292e+01
 2.98000000e+00   3.52208109e-03   1.00000000e+00   1.99549017e-02   1.72452049e-04   6.81139016e+01   9.45826733e+01
 2.99000000e+00   3.52208109e-03   1.00000000e+00   1.79574620e-02   1.67420941e-04   6.80655560e+01   9.47574761e+01
 3.00000000e+00   3.52208109e-03   1.00000000e+00   1.61788684e-02   9.01861969e-05   6.77095736e+01   9.50117076e+01
 3.01000000e+00   3.52208109e-03   1.00000000e+00   1.44659437e-02  -4.44016672e-05   6.76992781e+01   9.43350859e+01
 3.02000000e+00   3.52208109e-03   1.00000000e+00   1.25963951e-02  -1.08547215e-04   6.82192008e+01   9.32212310e+01
 3.03000000e+00   3.52208109e-03   1.00000000e+00   1.07522089e-02  -1.00944216e-04   6.83221236e+01   9.25795274e+01
 3.04000000e+00   3.52208109e-03   1.00000000e+00   9.33639900e-03  -7.44017743e-05   6.76559532e+01   9.35165478e+01
 3.05000000e+00   3.52208109e-03   1.00000000e+00   8.46002196e-03  -5.40396054e-05   6.68757914e+01   9.36396625e+01
 3.06000000e+00   3.52208109e-03   1.00000000e+00   7.94904728e-03   5.63621969e-05   6.65648336e+01   9.35459756e+01
 3.07000000e+00   3.52208109e-03   1.00000000e+00   7.72231273e-03   1.80350332e-04   6.63855732e+01   9.35572572e+01
 3.08000000e+00   3.52208109e-03   1.00000000e+00   7.74498128e-03   2.40928871e-04   6.61464271e+01   9.44189056e+01
 3.09000000e+00   3.52208109e-03   1.00000000e+00   7.84705265e-03   2.11656717e-04   6.62385378e+01   9.44637848e+01
 3.10000000e+00   3.52208109e-03   1.00000000e+00   7.85647111e-03   1.50013190e-04   6.65316519e+01   9.41808083e+01
 3.11000000e+00   3.52208109e-03   1.00000000e+00   7.77478099e-03   8.59928629e-05   6.67909447e+01   9.39501242e+01
 3.12000000e+00   3.52208109e-03   1.00000000e+00   7.75044280e-03  -9.72191892e-06   6.67088439e+01   9.38185281e+01
 3.13000000e+00   3.52208109e-03   1.00000000e+00   7.96709706e-03  -9.97404716e-05   6.63001859e+01   9.41418147e+01
 3.14000000e+00   3.52208109e-03   1.00000000e+00   8.34076948e-03  -1.83978544e-04   6.61142170e+01   9.35310029e+01
 3.15000000e+00   3.52208109e-03   1.00000000e+00   8.66601869e-03  -1.27183735e-04   6.64146129e+01   9.28062838e+01
 3.16000000e+00   3.52208109e-03   1.00000000e+00   9.06428669e-03  -2.21753964e-05   6.64337836e+01   9.26738430e+01
 3.17000000e+00   3.52208109e-03   1.00000000e+00   9.77307392e-03   6.75350927e-05   6.58886898e+01   9.38174092e+01
 3.18000000e+00   3.52208109e-03   1.00000000e+00   1.07820249e-02   1.11046834e-04   6.54559126e+01   9.39182289e+01
 3.19000000e+00   3.52208109e-03   1.00000000e+00   1.18474826e-02   1.57514255e-04   6.54948060e+01   9.36885666e+01
 3.20000000e+00   3.52208109e-03   1.00000000e+00   1.27032683e-02   1.89976933e-04   6.59988447e+01   9.31314471e+01
 3.21000000e+00   3.52208109e-03   1.00000000e+00   1.32719781e-02   1.10648643e-04   6.65433914e+01   9.29559993e+01
 3.22000000e+00   3.52208109e-03   1.00000000e+00   1.37346302e-02   8.74821111e-07   6.67019460e+01   9.28267303e+01
 3.23000000e+00   3.52208109e-03   1.00000000e+00   1.42769371e-02  -1.00541385e-04   6.65315728e+01   9.23332244e+01
 3.24000000e+00   3.52208109e-03   1.00000000e+00   1.48828566e-02  -1.43792531e-04   6.64978494e+01   9.19609199e+01
 3.25000000e+00   3.52208109e-03   1.00000000e+00   1.56393027e-02  -1.38381802e-04   6.63997394e+01   9.12998769e+01
 3.26000000e+00   3.52208109e-03   1.00000000e+00   1.68173675e-02  -1.17961279e-04   6.57729869e+01   9.22055282e+01
 3.27000000e+00   3.52208109e-03   1.00000000e+00   1.83507073e-02  -7.23008463e-05   6.53547735e+01   9.19690658e+01
 3.28000000e+00   3.52208109e-03   1.00000000e+00   1.99263431e-02   6.01648144e-05   6.56439629e+01   9.15848712e+01
 3.29000000e+00   3.52208109e-03   1.00000000e+00   2.15997332e-02   1.62794725e-04   6.56768263e+01   9.19665312e+01
 3.30000000e+00   3.52208109e-03   1.00000000e+00   2.35282781e-02   1.72685975e-04   6.53201853e+01   9.29143954e+01
 3.31000000e+00   3.52208109e-03   1.00000000e+00   2.56743453e-02   1.00582494e-04   6.50935974e+01   9.31680967e+01
 3.32000000e+00   3.52208109e-03   1.00000000e+00   2.78767379e-02   3.35604065e-05   6.51479531e+01   9.25936595e+01
 3.33000000e+00   3.52208109e-03   1.00000000e+00   2.99310804e-02  -4.58495071e-05   6.56174331e+01   9.24007743e+01
 3.34000000e+00   3.52208109e-03   1.00000000e+00   3.19014382e-02  -1.64658743e-04   6.58920692e+01   9.20181558e+01
 3.35000000e+00   3.52208109e-03   1.00000000e+00   3.41281217e-02  -2.42622113e-04   6.54917699e+01   9.27960385e+01
 3.36000000e+00   3.52208109e-03   1.00000000e+00   3.68110118e-02  -2.68178138e-04   6.47713680e+01   9.27500976e+01
 3.37000000e+00   3.52208109e-03   1.00000000e+00   3.98261844e-02  -1.98524966e-04   6.43861819e+01   9.31250424e+01
 3.38000000e+00   3.52208109e-03   1.00000000e+00   4.29967440e-02  -1.28385332e-04   6.43474157e+01   9.30578286e+01
 3.39000000e+00   3.52208109e-03   1.00000000e+00   4.62605775e-02  -6.78623421e-05   6.42895929e+01   9.38210737e+01
 3.40000000e+00   3.52208109e-03   1.00000000e+00   4.95493735e-02  -4.32082166e-05   6.43108106e+01   9.40099142e+01
 3.41000000e+00   3.52208109e-03   1.00000000e+00   5.27045865e-02  -7.66413148e-06   6.45653604e+01   9.39144167e+01
 3.42000000e+00   3.52208109e-03   1.00000000e+00   5.56404609e-02  -3.73452480e-05   6.49180468e+01   9.40964864e+01
 3.43000000e+00   3.52208109e-03   1.00000000e+00   5.84279923e-02  -1.68774671e-04   6.50560047e+01   9.41200831e+01
 3.44000000e+00   3.52208109e-03   1.00000000e+00   6.12093846e-02  -3.03551974e-04   6.49691525e+01   9.41411502e+01
 3.45000000e+00   3.52208109e-03   1.00000000e+00   6.39967149e-02  -3.83220064e-04   6.49095701e+01   9.34452945e+01
 3.46000000e+00   3.52208109e-03   1.00000000e+00   6.66238065e-02  -4.06046450e-04   6.52126283e+01   9.32900870e+01
 3.47000000e+00   3.52208109e-03   1.00000000e+00   6.91262164e-02  -4.22854813e-04   6.54625391e+01   9.29124445e+01
 3.48000000e+00   3.52208109e-03   1.00000000e+00   7.18564087e-02  -3.67279616e-04   6.50047023e+01   9.36412286e+01
 3.49000000e+00   3.52208109e-03   1.00000000e+00   7.49568416e-02  -2.92692613e-04   6.42899072e+01   9.39960181e+01
 3.50000000e+00   3.52208109e-03   1.00000000e+00   7.80809489e-02  -1.84450415e-04   6.43352411e+01   9.39125201e+01
 3.51000000e+00   3.52208109e-03   1.00000000e+00   8.09456198e-02  -1.32770659e-04   6.48855571e+01   9.37310880e+01
 3.52000000e+00   3.52208109e-03   1.00000000e+00   8.35813423e-02  -1.68131305e-04   6.52272470e+01   9.40030544e+01
 3.53000000e+00   3.52208109e-03   1.00000000e+00   8.60581930e-02  -2.28120143e-04   6.54552745e+01   9.39406992e+01
 3.54000000e+00   3.52208109e-03   1.00000000e+00   8.84888248e-02  -2.94319545e-04   6.54855392e+01   9.36109302e+01
 3.55000000e+00   3.52208109e-03   1.00000000e+00   9.09877130e-02  -3.83132461e-04   6.53374040e+01   9.40228677e+01
 3.56000000e+00   3.52208109e-03   1.00000000e+00   9.35622893e-02  -5.13991605e-04   6.52476482e+01   9.37153325e+01
 3.57000000e+00   3.52208109e-03   1.00000000e+00   9.63062956e-02  -5.53175537e-04   6.50468961e+01   9.38877014e+01
 3.58000000e+00   3.52208109e-03   1.00000000e+00   9.93384572e-02  -5.14528170e-04   6.45994655e+01   9.39005500e+01
 3.59000000e+00   3.52208109e-03   1.00000000e+00   1.02501151e-01  -4.33984165e-04   6.44784865e+01   9.44974388e+01
 3.60000000e+00   3.52208109e-03   1.00000000e+00   1.05653086e-01  -3.72884934e-04   6.46033243e+01   9.46630141e+01
 3.61000000e+00   3.52208109e-03   1.00000000e+00   1.08926454e-01  -3.17896153e-04   6.43414472e+01   9.54462707e+01
 3.62000000e+00   3.52208109e-03   1.00000000e+00   1.12358323e-01  -2.81926041e-04   6.39802996e+01   9.59496802e+01
 3.63000000e+00   3.52208109e-03   1.00000000e+00   1.15697940e-01  -2.99582539e-04   6.41000654e+01   9.59441791e+01
 3.64000000e+00   3.52208109e-03   1.00000000e+00   1.18671603e-01  -3.80348148e-04   6.46928088e+01   9.60156440e+01
 3.65000000e+00   3.52208109e-03   1.00000000e+00   1.21304428e-01  -5.20589657e-04   6.51689022e+01   9.57225203e+01
 3.66000000e+00   3.52208109e-03   1.00000000e+00   1.23897436e-01  -6.27237012e-04   6.50601953e+01   9.60783236e+01
 3.67000000e+00   3.52208109e-03   1.00000000e+00   1.26715691e-01  -6.70636624e-04   6.44913482e+01   9.60019878e+01
 3.68000000e+00   3.52208109e-03   1.00000000e+00   1.29674355e-01  -7.03568467e-04   6.41156522e+01   9.67143835e+01
 3.69000000e+00   3.52208109e-03   1.00000000e+00   1.32521882e-01  -7.19778224e-04   6.42728536e+01   9.62538991e+01
 3.70000000e+00   3.52208109e-03   1.00000000e+00   1.35273269e-01  -6.38607199e-04   6.43311155e+01   9.65685359e+01
 3.71000000e+00   3.52208109e-03   1.00000000e+00   1.37958887e-01  -5.32235601e-04   6.42226162e+01   9.67813626e+01
 3.72000000e+00   3.52208109e-03   1.00000000e+00   1.40391745e-01  -4.53498678e-04   6.44795635e+01   9.71194928e+01
 3.73000000e+00   3.52208109e-03   1.00000000e+00   1.42486616e-01  -4.56492766e-04   6.48499504e+01   9.72005564e+01
 3.74000000e+00   3.52208109e-03   1.00000000e+00   1.44325973e-01  -5.00810000e-04   6.50333598e+01   9.71562225e+01
 3.75000000e+00   3.52208109e-03   1.00000000e+00   1.45952470e-01  -5.62494528e-04   6.51882825e+01   9.70414243e+01
 3.76000000e+00   3.52208109e-03   1.00000000e+00   1.47370594e-01  -6.49605988e-04   6.53771737e+01   9.66277217e+01
 3.77000000e+00   3.52208109e-03   1.00000000e+00   1.48563122e-01  -7.42953018e-04   6.56706926e+01   9.66930151e+01
 3.78000000e+00   3.52208109e-03   1.00000000e+00   1.49587548e-01  -8.30922397e-04   6.58655616e+01   9.62692484e+01
 3.79000000e+00   3.52208109e-03   1.00000000e+00   1.50692322e-01  -8.04157860e-04   6.56450343e+01   9.65170408e+01
 3.80000000e+00   3.52208109e-03   1.00000000e+00   1.52103298e-01  -7.18045018e-04   6.50090652e+01   9.67214232e+01
 3.81000000e+00   3.52208109e-03   1.00000000e+00   1.53694619e-01  -6.49587299e-04   6.46199813e+01   9.75698490e+01
 3.82000000e+00   3.52208109e-03   1.00000000e+00   1.55032024e-01  -5.92573732e-04   6.50924638e+01   9.71980385e+01
 3.83000000e+00   3.52208109e-03   1.00000000e+00   1.56003864e-01  -5.15156252e-04   6.57034997e+01   9.71422738e+01
 3.84000000e+00   3.52208109e-03   1.00000000e+00   1.56875024e-01  -4.62701156e-04   6.57046318e+01   9.76170620e+01
 3.85000000e+00   3.52208109e-03   1.00000000e+00   1.57694865e-01  -5.11669782e-04   6.56350794e+01   9.79555090e+01
 3.86000000e+00   3.52208109e-03   1.00000000e+00   1.58406957e-01  -6.22950477e-04   6.57626329e+01   9.81115984e+01
 3.87000000e+00   3.52208109e-03   1.00000000e+00   1.59060701e-01  -7.33105534e-04   6.57678822e+01   9.77747322e+01
 3.88000000e+00   3.52208109e-03   1.00000000e+00   1.59733840e-01  -8.01007727e-04   6.56987061e+01   9.80256490e+01
 3.89000000e+00   3.52208109e-03   1.00000000e+00   1.60502453e-01  -8.28159354e-04   6.54773243e+01   9.79447820e+01
 3.90000000e+00   3.52208109e-03   1.00000000e+00   1.61340761e-01  -8.30032293e-04   6.52639370e+01   9.87402377e+01
 3.91000000e+00   3.52208109e-03   1.00000000e+00   1.62117981e-01  -8.04753836e-04   6.53063465e+01   9.86160974e+01
 3.92000000e+00   3.52208109e-03   1.00000000e+00   1.62878078e-01  -6.83822673e-04   6.52091350e+01   9.89982391e+01
 3.93000000e+00   3.52208109e-03   1.00000000e+00   1.63698654e-01  -5.76249831e-04   6.48670287e+01   9.95628790e+01
 3.94000000e+00   3.52208109e-03   1.00000000e+00   1.64308107e-01  -5.56917321e-04   6.50268840e+01   9.99264600e+01
 3.95000000e+00   3.52208109e-03   1.00000000e+00   1.64405908e-01  -5.83937947e-04   6.57590695e+01   9.96253442e+01
 3.96000000e+00   3.52208109e-03   1.00000000e+00   1.64016512e-01  -6.21150910e-04   6.63891854e+01   9.91803635e+01
 3.97000000e+00   3.52208109e-03   1.00000000e+00   1.63395414e-01  -6.70144362e-04   6.65208173e+01   9.94599396e+01
 3.98000000e+00   3.52208109e-03   1.00000000e+00   1.62781196e-01  -7.80851099e-04   6.62683030e+01   9.93846945e+01
 3.99000000e+00   3.52208109e-03   1.00000000e+00   1.62228826e-01  -8.73439552e-04   6.59808854e+01   9.97466257e+01
 4.00000000e+00   3.52208109e-03   1.00000000e+00   1.61553069e-01  -9.05388385e-04   6.60996132e+01   9.89870058e+01
 4.01000000e+00   3.52208109e-03   1.00000000e+00   1.60625369e-01  -8.34913835e-04   6.64896595e+01   9.90049470e+01
 4.02000000e+00   3.52208109e-03   1.00000000e+00   1.59622389e-01  -7.30463651e-04   6.64645516e+01   9.89835839e+01
 4.03000000e+00   3.52208109e-03   1.00000000e+00   1.58577825e-01  -6.55157670e-04   6.63451231e+01   9.97744706e+01
 4.04000000e+00   3.52208109e-03   1.00000000e+00   1.57261697e-01  -5.79711611e-04   6.67149770e+01   9.93087874e+01
 4.05000000e+00   3.52208109e-03   1.00000000e+00   1.55640236e-01  -4.97261476e-04   6.71540187e+01   9.90967995e+01
 4.06000000e+00   3.52208109e-03   1.00000000e+00   1.53872203e-01  -4.68538275e-04   6.72587308e+01   9.93065104e+01
 4.07000000e+00   3.52208109e-03   1.00000000e+00   1.51952624e-01  -5.56214279e-04   6.74282317e+01   9.92227492e+01
 4.08000000e+00   3.52208109e-03   1.00000000e+00   1.49782387e-01  -6.58082817e-04   6.78686060e+01   9.89453217e+01
 4.09000000e+00   3.52208109e-03   1.00000000e+00   1.47489902e-01  -7.06260316e-04   6.80905259e+01   9.82377468e+01
 4.10000000e+00   3.52208109e-03   1.00000000e+00   1.45370161e-01  -7.29747961e-04   6.77670375e+01   9.89528548e+01
 4.11000000e+00   3.52208109e-03   1.00000000e+00   1.43599925e-01  -7.45558844e-04   6.71496491e+01   9.90227005e+01
 4.12000000e+00   3.52208109e-03   1.00000000e+00   1.42072902e-01  -7.15704273e-04   6.67784270e+01   9.96161115e+01
 4.13000000e+00   3.52208109e-03   1.00000000e+00   1.40474577e-01  -6.29869436e-04   6.69877723e+01   9.91138639e+01
 4.14000000e+00   3.52208109e-03   1.00000000e+00   1.38605625e-01  -4.88902252e-04   6.75392408e+01   9.91949788e+01
 4.15000000e+00   3.52208109e-03   1.00000000e+00   1.36617045e-01  -3.92232883e-04   6.76706498e+01   9.96023039e+01
 4.16000000e+00   3.52208109e-03   1.00000000e+00   1.34649692e-01  -3.90926377e-04   6.74838038e+01   1.00161984e+02
 4.17000000e+00   3.52208109e-03   1.00000000e+00   1.32609688e-01  -4.27761797e-04   6.75587713e+01   1.00081169e+02
 4.18000000e+00   3.52208109e-03   1.00000000e+00   1.30411318e-01  -4.65192763e-04   6.78120300e+01   9.94760007e+01
 4.19000000e+00   3.52208109e-03   1.00000000e+00   1.28117041e-01  -5.31728461e-04   6.79309894e+01   9.98481467e+01
 4.20000000e+00   3.52208109e-03   1.00000000e+00   1.25848018e-01  -6.56672905e-04   6.78075733e+01   9.96945842e+01
 4.21000000e+00   3.52208109e-03   1.00000000e+00   1.23642170e-01  -7.01709762e-04   6.76648759e+01   9.98815370e+01
 4.22000000e+00   3.52208109e-03   1.00000000e+00   1.21468263e-01  -6.69875366e-04   6.75673952e+01   9.94758734e+01
 4.23000000e+00   3.52208109e-03   1.00000000e+00   1.19272880e-01  -5.78939319e-04   6.75503695e+01   9.98705017e+01
 4.24000000e+00   3.52208109e-03   1.00000000e+00   1.17093768e-01  -4.96071601e-04   6.74488963e+01   9.98963690e+01
 4.25000000e+00   3.52208109e-03   1.00000000e+00   1.14873274e-01  -4.23320186e-04   6.73762188e+01   1.00211656e+02
 4.26000000e+00   3.52208109e-03   1.00000000e+00   1.12227943e-01  -3.36013672e-04   6.80774251e+01   9.94464562e+01
 4.27000000e+00   3.52208109e-03   1.00000000e+00   1.09031939e-01  -2.74129828e-04   6.90081537e+01   9.87483403e+01
 4.28000000e+00   3.52208109e-03   1.00000000e+00   1.05694026e-01  -2.85549997e-04   6.90460462e+01   9.92207618e+01
 4.29000000e+00   3.52208109e-03   1.00000000e+00   1.02469672e-01  -3.92756779e-04   6.86790442e+01   9.91111790e+01
 4.30000000e+00   3.52208109e-03   1.00000000e+00   9.92949846e-02  -4.78793352e-04   6.85946347e+01   9.88026851e+01
 4.31000000e+00   3.52208109e-03   1.00000000e+00   9.61172045e-02  -5.05840816e-04   6.86583202e+01   9.78461048e+01
 4.32000000e+00   3.52208109e-03   1.00000000e+00   9.29100406e-02  -5.08195574e-04   6.87845235e+01   9.81539762e+01
 4.33000000e+00   3.52208109e-03   1.00000000e+00   8.97542166e-02  -5.09468634e-04   6.87501780e+01   9.77892600e+01
 4.34000000e+00   3.52208109e-03   1.00000000e+00   8.67788994e-02  -4.15440949e-04   6.84514928e+01   9.81638724e+01
 4.35000000e+00   3.52208109e-03   1.00000000e+00   8.38858951e-02  -2.83212240e-04   6.83842926e+01   9.77539346e+01
 4.36000000e+00   3.52208109e-03   1.00000000e+00   8.09100236e-02  -1.63304242e-04   6.86284853e+01   9.77962539e+01
 4.37000000e+00   3.52208109e-03   1.00000000e+00   7.78573828e-02  -1.09403533e-04   6.88245550e+01   9.77202181e+01
 4.38000000e+00   3.52208109e-03   1.00000000e+00   7.48055564e-02  -1.18072945e-04   6.88388014e+01   9.76472122e+01
 4.39000000e+00   3.52208109e-03   1.00000000e+00   7.17119275e-02  -1.42430083e-04   6.89942503e+01   9.73729897e+01
 4.40000000e+00   3.52208109e-03   1.00000000e+00   6.85878262e-02  -1.88752364e-04   6.91523572e+01   9.68087342e+01
 4.41000000e+00   3.52208109e-03   1.00000000e+00   6.56850068e-02  -2.70539383e-04   6.88150198e+01   9.75013474e+01
 4.42000000e+00   3.52208109e-03   1.00000000e+00   6.32452766e-02  -3.74638957e-04   6.80429826e+01   9.75917136e+01
 4.43000000e+00   3.52208109e-03   1.00000000e+00   6.11839035e-02  -3.83431813e-04   6.75485014e+01   9.77636943e+01
 4.44000000e+00   3.52208109e-03   1.00000000e+00   5.91961153e-02  -3.12524270e-04   6.76340754e+01   9.70890249e+01
 4.45000000e+00   3.52208109e-03   1.00000000e+00   5.70600367e-02  -2.21301610e-04   6.80482766e+01   9.73016154e+01
 4.46000000e+00   3.52208109e-03   1.00000000e+00   5.48706936e-02  -1.53275021e-04   6.81852957e+01   9.73625630e+01
 4.47000000e+00   3.52208109e-03   1.00000000e+00   5.28333035e-02  -5.37669311e-05   6.78454894e+01   9.76725804e+01
 4.48000000e+00   3.52208109e-03   1.00000000e+00   5.08018235e-02   5.86176434e-06   6.78316291e+01   9.75604408e+01
 4.49000000e+00   3.52208109e-03   1.00000000e+00   4.85676206e-02   8.76584992e-06   6.82429432e+01   9.68601689e+01
 4.50000000e+00   3.52208109e-03   1.00000000e+00   4.62147480e-02  -7.08764791e-05   6.84421908e+01   9.70135605e+01
 4.51000000e+00   3.52208109e-03   1.00000000e+00   4.39212297e-02  -1.74536675e-04   6.82785510e+01   9.66039501e+01
 4.52000000e+00   3.52208109e-03   1.00000000e+00   4.17241264e-02  -2.30236248e-04   6.81304367e+01   9.65419596e+01
 4.53000000e+00   3.52208109e-03   1.00000000e+00   3.96444785e-02  -2.67682324e-04   6.79716667e+01   9.60369122e+01
 4.54000000e+00   3.52208109e-03   1.00000000e+00   3.77508562e-02  -2.57305746e-04   6.76889126e+01   9.64266844e+01
 4.55000000e+00   3.52208109e-03   1.00000000e+00   3.59891366e-02  -2.57434191e-04   6.75055492e+01   9.61244018e+01
 4.56000000e+00   3.52208109e-03   1.00000000e+00   3.42522196e-02  -1.23865381e-04   6.75787687e+01   9.56470287e+01
 4.57000000e+00   3.52208109e-03   1.00000000e+00   3.23949761e-02   4.44087092e-06   6.78580064e+01   9.52982326e+01
 4.58000000e+00   3.52208109e-03   1.00000000e+00   3.02339906e-02   8.40430359e-05   6.84531689e+01   9.48734072e+01
 4.59000000e+00   3.52208109e-03   1.00000000e+00   2.79249712e-02   1.06266616e-04   6.87408986e+01   9.46574796e+01
 4.60000000e+00   3.52208109e-03   1.00000000e+00   2.58799824e-02   9.10902271e-05   6.81747637e+01   9.47721045e+01
 4.61000000e+00   3.52208109e-03   1.00000000e+00   2.41361306e-02   5.72821883e-05   6.77335132e+01   9.47810459e+01
 4.62000000e+00   3.52208109e-03   1.00000000e+00   2.24553759e-02  -4.87959943e-05   6.78281583e+01   9.39450934e+01
 4.63000000e+00   3.52208109e-03   1.00000000e+00   2.08640626e-02  -1.21941498e-04   6.78837365e+01   9.39796319e+01
 4.64000000e+00   3.52208109e-03   1.00000000e+00   1.95598246e-02  -1.87313659e-04   6.75169390e+01   9.38610604e+01
 4.65000000e+00   3.52208109e-03   1.00000000e+00   1.86439743e-02  -1.32603114e-04   6.70199513e+01   9.42411615e+01
 4.66000000e+00   3.52208109e-03   1.00000000e+00   1.80378173e-02  -5.89562894e-05   6.66960979e+01   9.40866430e+01
 4.67000000e+00   3.52208109e-03   1.00000000e+00   1.75307854e-02   1.36430097e-05   6.67344654e+01   9.43222929e+01
 4.68000000e+00   3.52208109e-03   1.00000000e+00   1.70287735e-02   8.42537679e-05   6.69645893e+01   9.38402946e+01
 4.69000000e+00   3.52208109e-03   1.00000000e+00   1.65938410e-02   1.67335351e-04   6.69493006e+01   9.39943264e+01
 4.70000000e+00   3.52208109e-03   1.00000000e+00   1.61872506e-02   2.11623761e-04   6.70237521e+01   9.39053982e+01
 4.71000000e+00   3.52208109e-03   1.00000000e+00   1.57555382e-02   1.37885187e-04   6.71876574e+01   9.38404404e+01
 4.72000000e+00   3.52208109e-03   1.00000000e+00   1.55309602e-02   3.64335008e-05   6.68955965e+01   9.41497917e+01
 4.73000000e+00   3.52208109e-03   1.00000000e+00   1.57354199e-02  -6.00690419e-05   6.62137182e+01   9.42421471e+01
 4.74000000e+00   3.52208109e-03   1.00000000e+00   1.62808785e-02  -1.18687504e-04   6.57804804e+01   9.45019795e+01
 4.75000000e+00   3.52208109e-03   1.00000000e+00   1.69393616e-02  -1.77737027e-04   6.58090824e+01   9.40311177e+01
 4.76000000e+00   3.52208109e-03   1.00000000e+00   1.75360448e-02  -1.65545911e-04   6.60992505e+01   9.40400257e+01
 4.77000000e+00   3.52208109e-03   1.00000000e+00   1.80941671e-02  -1.10105837e-04   6.62500871e+01   9.37578814e+01
 4.78000000e+00   3.52208109e-03   1.00000000e+00   1.87591674e-02   1.62569505e-05   6.60685543e+01   9.40784590e+01
 4.79000000e+00   3.52208109e-03   1.00000000e+00   1.95167187e-02   1.10127289e-04   6.59128228e+01   9.40998898e+01
 4.80000000e+00   3.52208109e-03   1.00000000e+00   2.01167680e-02   1.15313346e-04   6.62470099e+01   9.37889913e+01
 4.81000000e+00   3.52208109e-03   1.00000000e+00   2.04375639e-02   1.05340058e-04   6.68212806e+01   9.30374737e+01
 4.82000000e+00   3.52208109e-03   1.00000000e+00   2.07469186e-02   7.47659308e-05   6.68323374e+01   9.28584009e+01
 4.83000000e+00   3.52208109e-03   1.00000000e+00   2.12906912e-02   1.17770246e-05   6.63797700e+01   9.34425053e+01
 4.84000000e+00   3.52208109e-03   1.00000000e+00   2.19932399e-02  -1.26707449e-04   6.61913054e+01   9.30690111e+01
 4.85000000e+00   3.52208109e-03   1.00000000e+00   2.28608005e-02  -1.99130549e-04   6.60614460e+01   9.29932981e+01
 4.86000000e+00   3.52208109e-03   1.00000000e+00   2.40208634e-02  -2.06012296e-04   6.56464405e+01   9.28133974e+01
 4.87000000e+00   3.52208109e-03   1.00000000e+00   2.53389862e-02  -1.52870883e-04   6.55596710e+01   9.29866366e+01
 4.88000000e+00   3.52208109e-03   1.00000000e+00   2.66016095e-02  -8.09021371e-05   6.58540729e+01   9.24377009e+01
 4.89000000e+00   3.52208109e-03   1.00000000e+00   2.77283763e-02  -7.37833598e-06   6.62173267e+01   9.24813106e+01
 4.90000000e+00   3.52208109e-03   1.00000000e+00   2.88055509e-02   7.85287964e-05   6.64152091e+01   9.21789072e+01
 4.91000000e+00   3.52208109e-03   1.00000000e+00   3.00953906e-02   1.42421061e-04   6.60739063e+01   9.25643458e+01
 4.92000000e+00   3.52208109e-03   1.00000000e+00   3.16838956e-02   1.16132228e-04   6.56279130e+01   9.30717341e+01
 4.93000000e+00   3.52208109e-03   1.00000000e+00   3.33756369e-02  -1.20058214e-06   6.56475596e+01   9.26753199e+01
 4.94000000e+00   3.52208109e-03   1.00000000e+00   3.50971075e-02  -1.08179657e-04   6.58312710e+01   9.26026075e+01
 4.95000000e+00   3.52208109e-03   1.00000000e+00   3.70616472e-02  -1.72850723e-04   6.55536016e+01   9.25751143e+01
 4.96000000e+00   3.52208109e-03   1.00000000e+00   3.94376677e-02  -2.24951746e-04   6.49218712e+01   9.37315920e+01
 4.97000000e+00   3.52208109e-03   1.00000000e+00   4.21327601e-02  -2.89339087e-04   6.45409112e+01   9.36419029e+01
 4.98000000e+00   3.52208109e-03   1.00000000e+00   4.49345983e-02  -2.56412835e-04   6.45386472e+01   9.37797273e+01
 4.99000000e+00   3.52208109e-03   1.00000000e+00   4.76577758e-02  -1.65211681e-04   6.48222318e+01   9.33169793e+01
 5.00000000e+00   3.52208109e-03   1.00000000e+00   5.02466775e-02  -6.86094361e-05   6.51348710e+01   9.36312020e+01

==> IHE_solid_watchpoint.dat <==
  Time  Coordinate0  Coordinate1  Displacement0  Displacement1  Stress0  Stress1
 0.00000000e+00   3.52208109e-03   1.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
 1.00000000e-02   3.52208109e-03   1.00000000e+00   2.61682192e-04  -3.87616696e-05   2.05942118e+02  -2.54972032e+03
 2.00000000e-02   3.52208109e-03   1.00000000e+00   1.10338960e-03  -9.68989482e-05   1.55178010e+02   7.12615058e+01
 3.00000000e-02   3.52208109e-03   1.00000000e+00   2.32220291e-03  -1.01282225e-04   1.27897368e+02   1.04422209e+02
 4.00000000e-02   3.52208109e-03   1.00000000e+00   3.68907299e-03  -2.57069039e-05   1.11417674e+02   1.20006667e+02
 5.00000000e-02   3.52208109e-03   1.00000000e+00   5.19895085e-03   2.84263697e-05   1.00432516e+02   1.27048900e+02
 6.00000000e-02   3.52208109e-03   1.00000000e+00   6.73135315e-03   1.23325425e-04   9.30422496e+01   1.29434598e+02
 7.00000000e-02   3.52208109e-03   1.00000000e+00   8.23181304e-03   2.41730993e-04   8.78955100e+01   1.28655522e+02
 8.00000000e-02   3.52208109e-03   1.00000000e+00   9.87425650e-03   3.12368740e-04   8.38055835e+01   1.28436695e+02
 9.00000000e-02   3.52208109e-03   1.00000000e+00   1.20247799e-02   3.00131615e-04   8.00689482e+01   1.27318121e+02
 1.00000000e-01   3.52208109e-03   1.00000000e+00   1.49378687e-02   1.52769799e-04   7.66107778e+01   1.27321515e+02
 1.10000000e-01   3.52208109e-03   1.00000000e+00   1.83890819e-02   6.54937707e-06   7.41951653e+01   1.25334199e+02
 1.20000000e-01   3.52208109e-03   1.00000000e+00   2.19301206e-02  -1.10755062e-04   7.30349217e+01   1.23478758e+02
 1.30000000e-01   3.52208109e-03   1.00000000e+00   2.54924806e-02  -1.80173717e-04   7.20778528e+01   1.22086574e+02
 1.40000000e-01   3.52208109e-03   1.00000000e+00   2.92280192e-02  -2.67024313e-04   7.08562222e+01   1.21401338e+02
 1.50000000e-01   3.52208109e-03   1.00000000e+00   3.29941107e-02  -2.49405196e-04   7.00529187e+01   1.19854375e+02
 1.60000000e-01   3.52208109e-03   1.00000000e+00   3.65310997e-02  -1.29833047e-04   6.98870659e+01   1.17448329e+02
 1.70000000e-01   3.52208109e-03   1.00000000e+00   3.98444642e-02  -1.57733149e-05   6.96835786e+01   1.16698547e+02
 1.80000000e-01   3.52208109e-03   1.00000000e+00   4.30438022e-02   3.52088437e-05   6.93302606e+01   1.15206678e+02
 1.90000000e-01   3.52208109e-03   1.00000000e+00   4.62373774e-02   3.46648827e-05   6.88946540e+01   1.14688867e+02
 2.00000000e-01   3.52208109e-03   1.00000000e+00   4.95906578e-02   7.78002858e-06   6.82033798e+01   1.13482729e+02
 2.10000000e-01   3.52208109e-03   1.00000000e+00   5.31240889e-02  -8.76736253e-05   6.75856118e+01   1.13398471e+02
 2.20000000e-01   3.52208109e-03   1.00000000e+00   5.68424417e-02  -2.19895719e-04   6.70441704e+01   1.12528074e+02
 2.30000000e-01   3.52208109e-03   1.00000000e+00   6.08097670e-02  -3.97935752e-04   6.63299972e+01   1.12494685e+02
 2.40000000e-01   3.52208109e-03   1.00000000e+00   6.47543504e-02  -4.71477879e-04   6.61999588e+01   1.11195481e+02
 2.50000000e-01   3.52208109e-03   1.00000000e+00   6.82259052e-02  -4.45433476e-04   6.69614111e+01   1.09343446e+02
 2.60000000e-01   3.52208109e-03   1.00000000e+00   7.12357762e-02  -3.63088891e-04   6.75644014e+01   1.08700985e+02
 2.70000000e-01   3.52208109e-03   1.00000000e+00   7.41203844e-02  -2.96340250e-04   6.74890673e+01   1.07816865e+02
 2.80000000e-01   3.52208109e-03   1.00000000e+00   7.71056298e-02  -1.93892868e-04   6.71139919e+01   1.07490203e+02
 2.90000000e-01   3.52208109e-03   1.00000000e+00   8.01761001e-02  -8.39995506e-05   6.68976414e+01   1.06047076e+02
 3.00000000e-01   3.52208109e-03   1.00000000e+00   8.32332539e-02  -7.43842417e-05   6.69424473e+01   1.06090455e+02
 3.10000000e-01   3.52208109e-03   1.00000000e+00   8.64410107e-02  -1.56835182e-04   6.66983809e+01   1.05385003e+02
 3.20000000e-01   3.52208109e-03   1.00000000e+00   9.00564594e-02  -2.92871617e-04   6.59607652e+01   1.06010725e+02
 3.30000000e-01   3.52208109e-03   1.00000000e+00   9.40756662e-02  -4.06548183e-04   6.52688557e+01   1.05532590e+02
 3.40000000e-01   3.52208109e-03   1.00000000e+00   9.82407873e-02  -5.17339733e-04   6.50837615e+01   1.05389128e+02
 3.50000000e-01   3.52208109e-03   1.00000000e+00   1.02366930e-01  -5.84131627e-04   6.51981280e+01   1.04838759e+02
 3.60000000e-01   3.52208109e-03   1.00000000e+00   1.06442747e-01  -6.19101564e-04   6.52156534e+01   1.04462170e+02
 3.70000000e-01   3.52208109e-03   1.00000000e+00   1.10344890e-01  -5.42683542e-04   6.54307921e+01   1.03898600e+02
 3.80000000e-01   3.52208109e-03   1.00000000e+00   1.13913124e-01  -3.99987128e-04   6.59809823e+01   1.02637989e+02
 3.90000000e-01   3.52208109e-03   1.00000000e+00   1.17326489e-01  -3.11833942e-04   6.61109377e+01   1.03175417e+02
 4.00000000e-01   3.52208109e-03   1.00000000e+00   1.20922426e-01  -3.08325315e-04   6.55766015e+01   1.02936323e+02
 4.10000000e-01   3.52208109e-03   1.00000000e+00   1.24842376e-01  -3.28169000e-04   6.48881954e+01   1.03416444e+02
 4.20000000e-01   3.52208109e-03   1.00000000e+00   1.29026296e-01  -3.93446057e-04   6.43029646e+01   1.03044763e+02
 4.30000000e-01   3.52208109e-03   1.00000000e+00   1.33165992e-01  -5.42641836e-04   6.42830221e+01   1.03488768e+02
 4.40000000e-01   3.52208109e-03   1.00000000e+00   1.37060041e-01  -7.02070235e-04   6.45672998e+01   1.02910791e+02
 4.50000000e-01   3.52208109e-03   1.00000000e+00   1.40841036e-01  -8.21804213e-04   6.44724843e+01   1.02975627e+02
 4.60000000e-01   3.52208109e-03   1.00000000e+00   1.44571911e-01  -8.37326529e-04   6.41899923e+01   1.02834774e+02
 4.70000000e-01   3.52208109e-03   1.00000000e+00   1.47924245e-01  -8.06297162e-04   6.45725499e+01   1.02021608e+02
 4.80000000e-01   3.52208109e-03   1.00000000e+00   1.50642471e-01  -7.29895765e-04   6.54483640e+01   1.01484983e+02
 4.90000000e-01   3.52208109e-03   1.00000000e+00   1.52939184e-01  -6.43197811e-04   6.58584759e+01   1.00641716e+02
 5.00000000e-01   3.52208109e-03   1.00000000e+00   1.55047386e-01  -5.31590099e-04   6.58838955e+01   1.00763566e+02
 5.10000000e-01   3.52208109e-03   1.00000000e+00   1.57054509e-01  -4.45589887e-04   6.58608968e+01   1.00067097e+02
 5.20000000e-01   3.52208109e-03   1.00000000e+00   1.59076974e-01  -4.97770887e-04   6.56112014e+01   1.00963833e+02
 5.30000000e-01   3.52208109e-03   1.00000000e+00   1.61234185e-01  -6.19619380e-04   6.52000183e+01   1.00662041e+02
 5.40000000e-01   3.52208109e-03   1.00000000e+00   1.63540262e-01  -7.32168431e-04   6.48059818e+01   1.00855564e+02
 5.50000000e-01   3.52208109e-03   1.00000000e+00   1.65838785e-01  -8.24622433e-04   6.46531401e+01   1.00717298e+02
 5.60000000e-01   3.52208109e-03   1.00000000e+00   1.67768090e-01  -9.11866128e-04   6.51968844e+01   1.00413778e+02
 5.70000000e-01   3.52208109e-03   1.00000000e+00   1.69207868e-01  -9.38217900e-04   6.59374327e+01   1.00006951e+02
 5.80000000e-01   3.52208109e-03   1.00000000e+00   1.70454669e-01  -8.68972813e-04   6.60650016e+01   9.95400773e+01
 5.90000000e-01   3.52208109e-03   1.00000000e+00   1.71709636e-01  -7.40617910e-04   6.58388297e+01   9.99334168e+01
 6.00000000e-01   3.52208109e-03   1.00000000e+00   1.72880750e-01  -6.16538007e-04   6.59297191e+01   9.92699963e+01
 6.10000000e-01   3.52208109e-03   1.00000000e+00   1.73907315e-01  -5.52166994e-04   6.61555367e+01   9.98509314e+01
 6.20000000e-01   3.52208109e-03   1.00000000e+00   1.74921592e-01  -5.52335711e-04   6.61004440e+01   9.95917436e+01
 6.30000000e-01   3.52208109e-03   1.00000000e+00   1.76145592e-01  -5.64204794e-04   6.56650489e+01   1.00411820e+02
 6.40000000e-01   3.52208109e-03   1.00000000e+00   1.77736194e-01  -6.45379595e-04   6.48779020e+01   1.00910924e+02
 6.50000000e-01   3.52208109e-03   1.00000000e+00   1.79503098e-01  -8.21772599e-04   6.44306350e+01   1.01878474e+02
 6.60000000e-01   3.52208109e-03   1.00000000e+00   1.81092666e-01  -9.61125801e-04   6.46368723e+01   1.01499351e+02
 6.70000000e-01   3.52208109e-03   1.00000000e+00   1.82406636e-01  -1.00514081e-03   6.49195753e+01   1.01255483e+02
 6.80000000e-01   3.52208109e-03   1.00000000e+00   1.83439182e-01  -9.72296393e-04   6.51320318e+01   1.01489010e+02
 6.90000000e-01   3.52208109e-03   1.00000000e+00   1.84011546e-01  -9.17875181e-04   6.56660653e+01   1.01055277e+02
 7.00000000e-01   3.52208109e-03   1.00000000e+00   1.84087709e-01  -8.26496683e-04   6.63126594e+01   1.01077806e+02
 7.10000000e-01   3.52208109e-03   1.00000000e+00   1.84014803e-01  -7.00573012e-04   6.62747794e+01   1.00622904e+02
 7.20000000e-01   3.52208109e-03   1.00000000e+00   1.84075622e-01  -6.11520789e-04   6.57380825e+01   1.01568290e+02
 7.30000000e-01   3.52208109e-03   1.00000000e+00   1.84149289e-01  -6.03449848e-04   6.55192776e+01   1.01349571e+02
 7.40000000e-01   3.52208109e-03   1.00000000e+00   1.83997964e-01  -6.93619004e-04   6.57356909e+01   1.01880517e+02
 7.50000000e-01   3.52208109e-03   1.00000000e+00   1.83612379e-01  -8.12627678e-04   6.59219232e+01   1.01612492e+02
 7.60000000e-01   3.52208109e-03   1.00000000e+00   1.83092132e-01  -8.89492977e-04   6.58826688e+01   1.01748391e+02
 7.70000000e-01   3.52208109e-03   1.00000000e+00   1.82461075e-01  -9.59861823e-04   6.57826929e+01   1.01924729e+02
 7.80000000e-01   3.52208109e-03   1.00000000e+00   1.81546603e-01  -1.03366877e-03   6.60056279e+01   1.01720346e+02
 7.90000000e-01   3.52208109e-03   1.00000000e+00   1.80020682e-01  -1.00307933e-03   6.69266664e+01   1.00909250e+02
 8.00000000e-01   3.52208109e-03   1.00000000e+00   1.77921145e-01  -8.57335180e-04   6.78217725e+01   9.97605298e+01
 8.10000000e-01   3.52208109e-03   1.00000000e+00   1.75595415e-01  -6.96245625e-04   6.79885181e+01   1.00244159e+02
 8.20000000e-01   3.52208109e-03   1.00000000e+00   1.73220768e-01  -5.97291570e-04   6.79870729e+01   9.99106264e+01
 8.30000000e-01   3.52208109e-03   1.00000000e+00   1.70887441e-01  -5.37021683e-04   6.78875556e+01   1.00358655e+02
 8.40000000e-01   3.52208109e-03   1.00000000e+00   1.68740454e-01  -5.26557349e-04   6.75262039e+01   1.00269652e+02
 8.50000000e-01   3.52208109e-03   1.00000000e+00   1.66813679e-01  -5.63816466e-04   6.71659537e+01   1.00912694e+02
 8.60000000e-01   3.52208109e-03   1.00000000e+00   1.65025164e-01  -6.67169559e-04   6.69234061e+01   1.01099225e+02
 8.70000000e-01   3.52208109e-03   1.00000000e+00   1.63136133e-01  -8.18657738e-04   6.71042986e+01   1.01381250e+02
 8.80000000e-01   3.52208109e-03   1.00000000e+00   1.60911176e-01  -8.76029464e-04   6.76939088e+01   1.00823025e+02
 8.90000000e-01   3.52208109e-03   1.00000000e+00   1.58489089e-01  -8.42105752e-04   6.80028784e+01   1.00472322e+02
 9.00000000e-01   3.52208109e-03   1.00000000e+00   1.56129596e-01  -7.67330802e-04   6.77483939e+01   1.01092666e+02
 9.10000000e-01   3.52208109e-03   1.00000000e+00   1.53726413e-01  -7.06207422e-04   6.77675137e+01   1.00726306e+02
 9.20000000e-01   3.52208109e-03   1.00000000e+00   1.51020732e-01  -5.82576959e-04   6.83767049e+01   1.00404985e+02
 9.30000000e-01   3.52208109e-03   1.00000000e+00   1.48180895e-01  -4.31632151e-04   6.86130335e+01   9.99276212e+01
 9.40000000e-01   3.52208109e-03   1.00000000e+00   1.45584729e-01  -3.76991570e-04   6.80632231e+01   1.01404626e+02
 9.50000000e-01   3.52208109e-03   1.00000000e+00   1.43299969e-01  -4.22775444e-04   6.74461949e+01   1.01614888e+02
 9.60000000e-01   3.52208109e-03   1.00000000e+00   1.41192560e-01  -5.33655135e-04   6.70835713e+01   1.02298135e+02
 9.70000000e-01   3.52208109e-03   1.00000000e+00   1.39039999e-01  -6.33419589e-04   6.70937812e+01   1.01977369e+02
 9.80000000e-01   3.52208109e-03   1.00000000e+00   1.36604614e-01  -7.10443780e-04   6.75114168e+01   1.01849056e+02
 9.90000000e-01   3.52208109e-03   1.00000000e+00   1.33835094e-01  -7.70476714e-04   6.79314808e+01   1.01735421e+02
 1.00000000e+00   3.52208109e-03   1.00000000e+00   1.30691960e-01  -7.86999929e-04   6.83697279e+01   1.01205330e+02
 1.01000000e+00   3.52208109e-03   1.00000000e+00   1.27113134e-01  -6.94540264e-04   6.90026969e+01   1.00569103e+02
 1.02000000e+00   3.52208109e-03   1.00000000e+00   1.23259598e-01  -5.16480435e-04   6.93501008e+01   9.96430931e+01
 1.03000000e+00   3.52208109e-03   1.00000000e+00   1.19446686e-01  -3.82703280e-04   6.91023442e+01   1.00384972e+02
 1.04000000e+00   3.52208109e-03   1.00000000e+00   1.15737444e-01  -3.34403631e-04   6.88408716e+01   9.99812431e+01
 1.05000000e+00   3.52208109e-03   1.00000000e+00   1.11951198e-01  -2.81897783e-04   6.90135355e+01   9.98782247e+01
 1.06000000e+00   3.52208109e-03   1.00000000e+00   1.08049499e-01  -2.73061629e-04   6.92508575e+01   9.94002586e+01
 1.07000000e+00   3.52208109e-03   1.00000000e+00   1.04249798e-01  -3.43496187e-04   6.89983251e+01   1.00191390e+02
 1.08000000e+00   3.52208109e-03   1.00000000e+00   1.00664293e-01  -4.65597712e-04   6.85674885e+01   1.00253820e+02
 1.09000000e+00   3.52208109e-03   1.00000000e+00   9.70636791e-02  -5.70386285e-04   6.86140506e+01   9.98185528e+01
 1.10000000e+00   3.52208109e-03   1.00000000e+00   9.31295730e-02  -5.64587730e-04   6.92851015e+01   9.87642364e+01
 1.11000000e+00   3.52208109e-03   1.00000000e+00   8.87831794e-02  -4.91612028e-04   7.00939225e+01   9.77261912e+01
 1.12000000e+00   3.52208109e-03   1.00000000e+00   8.43470298e-02  -3.86171725e-04   7.02378161e+01   9.79000118e+01
 1.13000000e+00   3.52208109e-03   1.00000000e+00   8.01032351e-02  -2.83967119e-04   6.98580884e+01   9.76494458e+01
 1.14000000e+00   3.52208109e-03   1.00000000e+00   7.60480219e-02  -1.33038663e-04   6.96746466e+01   9.75498782e+01
 1.15000000e+00   3.52208109e-03   1.00000000e+00   7.22805624e-02  -9.49473576e-06   6.93470289e+01   9.73115435e+01
 1.16000000e+00   3.52208109e-03   1.00000000e+00   6.89647441e-02  -1.09431524e-05   6.86595027e+01   9.86935830e+01
 1.17000000e+00   3.52208109e-03   1.00000000e+00   6.59841668e-02  -1.06186532e-04   6.82530014e+01   9.86537304e+01
 1.18000000e+00   3.52208109e-03   1.00000000e+00   6.30907473e-02  -1.92820342e-04   6.83172124e+01   9.86126460e+01
 1.19000000e+00   3.52208109e-03   1.00000000e+00   6.01947263e-02  -2.61798456e-04   6.84371328e+01   9.84943448e+01
 1.20000000e+00   3.52208109e-03   1.00000000e+00   5.72671158e-02  -3.46765995e-04   6.85324633e+01   9.85604463e+01
 1.21000000e+00   3.52208109e-03   1.00000000e+00   5.43638578e-02  -3.80682955e-04   6.85054487e+01   9.84264182e+01
 1.22000000e+00   3.52208109e-03   1.00000000e+00   5.15037152e-02  -3.53114931e-04   6.84101811e+01   9.78151198e+01
 1.23000000e+00   3.52208109e-03   1.00000000e+00   4.84459317e-02  -2.18717576e-04   6.88385072e+01   9.71897108e+01
 1.24000000e+00   3.52208109e-03   1.00000000e+00   4.51335100e-02  -6.50552842e-05   6.93959759e+01   9.61468055e+01
 1.25000000e+00   3.52208109e-03   1.00000000e+00   4.19931536e-02   3.24010700e-05   6.89981079e+01   9.74026160e+01
 1.26000000e+00   3.52208109e-03   1.00000000e+00   3.93304849e-02   5.75847508e-05   6.81017016e+01   9.75334616e+01
 1.27000000e+00   3.52208109e-03   1.00000000e+00   3.69677551e-02   6.45047115e-05   6.76755704e+01   9.78568329e+01
 1.28000000e+00   3.52208109e-03   1.00000000e+00   3.46424758e-02   3.08828840e-05   6.77397261e+01   9.72436561e+01
 1.29000000e+00   3.52208109e-03   1.00000000e+00   3.22104771e-02  -1.08212410e-04   6.79801625e+01   9.76083144e+01
 1.30000000e+00   3.52208109e-03   1.00000000e+00   2.96534111e-02  -2.26564827e-04   6.81887365e+01   9.69961221e+01
 1.31000000e+00   3.52208109e-03   1.00000000e+00   2.69118293e-02  -2.67188314e-04   6.84914851e+01   9.61686376e+01
 1.32000000e+00   3.52208109e-03   1.00000000e+00   2.39229078e-02  -2.25633941e-04   6.88955023e+01   9.54473230e+01
 1.33000000e+00   3.52208109e-03   1.00000000e+00   2.07921712e-02  -1.50912298e-04   6.91304579e+01   9.44943260e+01
 1.34000000e+00   3.52208109e-03   1.00000000e+00   1.77671061e-02  -5.40781052e-05   6.89243494e+01   9.46096590e+01
 1.35000000e+00   3.52208109e-03   1.00000000e+00   1.49952208e-02   7.63908666e-05   6.85290947e+01   9.38399853e+01
 1.36000000e+00   3.52208109e-03   1.00000000e+00   1.23628494e-02   2.06497708e-04   6.84660081e+01   9.38509575e+01
 1.37000000e+00   3.52208109e-03   1.00000000e+00   9.86827475e-03   2.76614463e-04   6.84668580e+01   9.33549976e+01
 1.38000000e+00   3.52208109e-03   1.00000000e+00   7.76779353e-03   2.26265787e-04   6.78776351e+01   9.46931766e+01
 1.39000000e+00   3.52208109e-03   1.00000000e+00   6.17378026e-03   1.20312128e-04   6.71410708e+01   9.48026152e+01
 1.40000000e+00   3.52208109e-03   1.00000000e+00   4.86392449e-03   3.86679854e-05   6.69140766e+01   9.45234063e+01
 1.41000000e+00   3.52208109e-03   1.00000000e+00   3.53209726e-03  -3.48236959e-05   6.72286551e+01   9.39552289e+01
 1.42000000e+00   3.52208109e-03   1.00000000e+00   1.99386420e-03  -1.11898038e-04   6.78089729e+01   9.32608733e+01
 1.43000000e+00   3.52208109e-03   1.00000000e+00   4.10955280e-04  -1.03973501e-04   6.80155749e+01   9.29725934e+01
 1.44000000e+00   3.52208109e-03   1.00000000e+00  -8.83431898e-04   4.66458229e-07   6.75763866e+01   9.26414671e+01
 1.45000000e+00   3.52208109e-03   1.00000000e+00  -1.81439006e-03   1.35576157e-04   6.70793868e+01   9.31193696e+01
 1.46000000e+00   3.52208109e-03   1.00000000e+00  -2.47962708e-03   2.26302943e-04   6.68905883e+01   9.26315872e+01
 1.47000000e+00   3.52208109e-03   1.00000000e+00  -2.79381621e-03   2.82671158e-04   6.65264022e+01   9.34516384e+01
 1.48000000e+00   3.52208109e-03   1.00000000e+00  -2.62217425e-03   2.82141548e-04   6.58783731e+01   9.38668445e+01
 1.49000000e+00   3.52208109e-03   1.00000000e+00  -2.19468685e-03   2.46483158e-04   6.56914992e+01   9.42650923e+01
 1.50000000e+00   3.52208109e-03   1.00000000e+00  -1.77216230e-03   1.54623283e-04   6.59672593e+01   9.40218957e+01
 1.51000000e+00   3.52208109e-03   1.00000000e+00  -1.28803026e-03  -1.31816029e-05   6.59208400e+01   9.45334982e+01
 1.52000000e+00   3.52208109e-03   1.00000000e+00  -7.04870469e-04  -1.15178923e-04   6.57831759e+01   9.43241129e+01
 1.53000000e+00   3.52208109e-03   1.00000000e+00  -1.99838297e-04  -1.30822140e-04   6.60258714e+01   9.32375410e+01
 1.54000000e+00   3.52208109e-03   1.00000000e+00   6.96002020e-05  -8.88169030e-05   6.64920363e+01   9.28761847e+01
 1.55000000e+00   3.52208109e-03   1.00000000e+00   8.64599400e-05  -3.38778328e-05   6.69974194e+01   9.18366982e+01
 1.56000000e+00   3.52208109e-03   1.00000000e+00   1.30943476e-04   7.50391674e-05   6.69631060e+01   9.21202037e+01
 1.57000000e+00   3.52208109e-03   1.00000000e+00   6.27514298e-04   2.09743883e-04   6.61327536e+01   9.22404777e+01
 1.58000000e+00   3.52208109e-03   1.00000000e+00   1.53606418e-03   2.68578339e-04   6.55091440e+01   9.31011884e+01
 1.59000000e+00   3.52208109e-03   1.00000000e+00   2.56682491e-03   2.42166162e-04   6.55633275e+01   9.24404167e+01
 1.60000000e+00   3.52208109e-03   1.00000000e+00   3.61272432e-03   1.48781534e-04   6.57074542e+01   9.28074291e+01
 1.61000000e+00   3.52208109e-03   1.00000000e+00   4.66154600e-03   4.95897567e-05   6.58156273e+01   9.24716520e+01
 1.62000000e+00   3.52208109e-03   1.00000000e+00   5.70730556e-03  -3.10079896e-05   6.59239921e+01   9.22499015e+01
 1.63000000e+00   3.52208109e-03   1.00000000e+00   6.70308337e-03  -1.10804999e-04   6.60748815e+01   9.20255013e+01
 1.64000000e+00   3.52208109e-03   1.00000000e+00   7.62892989e-03  -1.65586266e-04   6.63072470e+01   9.12166428e+01
 1.65000000e+00   3.52208109e-03   1.00000000e+00   8.60671102e-03  -1.13995895e-04   6.63271430e+01   9.08742812e+01
 1.66000000e+00   3.52208109e-03   1.00000000e+00   9.84324608e-03   1.90208703e-05   6.60325170e+01   9.03977279e+01
 1.67000000e+00   3.52208109e-03   1.00000000e+00   1.13453658e-02   1.30251757e-04   6.57621216e+01   9.10708125e+01
 1.68000000e+00   3.52208109e-03   1.00000000e+00   1.30276583e-02   1.81909227e-04   6.57400574e+01   9.07570000e+01
 1.69000000e+00   3.52208109e-03   1.00000000e+00   1.50882711e-02   2.18586449e-04   6.53343729e+01   9.16737379e+01
 1.70000000e+00   3.52208109e-03   1.00000000e+00   1.77867343e-02   2.09480316e-04   6.43765166e+01   9.25756369e+01
 1.71000000e+00   3.52208109e-03   1.00000000e+00   2.08958959e-02   1.01016758e-04   6.39199090e+01   9.33214200e+01
 1.72000000e+00   3.52208109e-03   1.00000000e+00   2.39411558e-02  -4.41282299e-05   6.43572237e+01   9.27782995e+01
 1.73000000e+00   3.52208109e-03   1.00000000e+00   2.67604808e-02  -1.87076385e-04   6.49578425e+01   9.24726655e+01
 1.74000000e+00   3.52208109e-03   1.00000000e+00   2.94991350e-02  -2.46237098e-04   6.51545988e+01   9.25001533e+01
 1.75000000e+00   3.52208109e-03   1.00000000e+00   3.23161974e-02  -2.28179502e-04   6.50406208e+01   9.22595873e+01
 1.76000000e+00   3.52208109e-03   1.00000000e+00   3.52881835e-02  -2.03616540e-04   6.48064045e+01   9.27909675e+01
 1.77000000e+00   3.52208109e-03   1.00000000e+00   3.83922545e-02  -1.52929338e-04   6.46612072e+01   9.23600838e+01
 1.78000000e+00   3.52208109e-03   1.00000000e+00   4.15888930e-02  -5.02894949e-05   6.46497207e+01   9.26066926e+01
 1.79000000e+00   3.52208109e-03   1.00000000e+00   4.49844702e-02   4.96486448e-05   6.43881595e+01   9.28033511e+01
 1.80000000e+00   3.52208109e-03   1.00000000e+00   4.86045158e-02   4.10214797e-05   6.39930013e+01   9.40933921e+01
 1.81000000e+00   3.52208109e-03   1.00000000e+00   5.22245781e-02  -6.12734557e-05   6.40711541e+01   9.40110255e+01
 1.82000000e+00   3.52208109e-03   1.00000000e+00   5.57389826e-02  -1.58784853e-04   6.42620312e+01   9.40318683e+01
 1.83000000e+00   3.52208109e-03   1.00000000e+00   5.92252352e-02  -2.66499346e-04   6.42023821e+01   9.42407548e+01
 1.84000000e+00   3.52208109e-03   1.00000000e+00   6.25634607e-02  -3.77877848e-04   6.43849043e+01   9.38908555e+01
 1.85000000e+00   3.52208109e-03   1.00000000e+00   6.55304526e-02  -4.60977827e-04   6.50073276e+01   9.33549252e+01
 1.86000000e+00   3.52208109e-03   1.00000000e+00   6.80915231e-02  -4.61439359e-04   6.56800632e+01   9.22774741e+01
 1.87000000e+00   3.52208109e-03   1.00000000e+00   7.05259737e-02  -3.59213962e-04   6.58205612e+01   9.23645404e+01
 1.88000000e+00   3.52208109e-03   1.00000000e+00   7.32444536e-02  -2.35195272e-04   6.52618733e+01   9.24555123e+01
 1.89000000e+00   3.52208109e-03   1.00000000e+00   7.63716876e-02  -1.60604764e-04   6.45100555e+01   9.36032276e+01
 1.90000000e+00   3.52208109e-03   1.00000000e+00   7.96181104e-02  -1.52897442e-04   6.44472571e+01   9.31899505e+01
 1.91000000e+00   3.52208109e-03   1.00000000e+00   8.27939190e-02  -1.23490666e-04   6.47499140e+01   9.32542175e+01
 1.92000000e+00   3.52208109e-03   1.00000000e+00   8.60481452e-02  -1.60362253e-04   6.46272000e+01   9.37958597e+01
 1.93000000e+00   3.52208109e-03   1.00000000e+00   8.93981721e-02  -2.98880882e-04   6.44181655e+01   9.45868317e+01
 1.94000000e+00   3.52208109e-03   1.00000000e+00   9.26464319e-02  -4.48484887e-04   6.46421423e+01   9.42408115e+01
 1.95000000e+00   3.52208109e-03   1.00000000e+00   9.57729707e-02  -5.36799351e-04   6.48851725e+01   9.38058718e+01
 1.96000000e+00   3.52208109e-03   1.00000000e+00   9.88629294e-02  -5.47843436e-04   6.49264807e+01   9.38840097e+01
 1.97000000e+00   3.52208109e-03   1.00000000e+00   1.01935289e-01  -5.35350504e-04   6.50106960e+01   9.36168086e+01
 1.98000000e+00   3.52208109e-03   1.00000000e+00   1.05078568e-01  -4.80079728e-04   6.49098676e+01   9.40816295e+01
 1.99000000e+00   3.52208109e-03   1.00000000e+00   1.08342347e-01  -4.02528425e-04   6.47395816e+01   9.40699888e+01
 2.00000000e+00   3.52208109e-03   1.00000000e+00   1.11778231e-01  -2.87622625e-04   6.44985303e+01   9.47729628e+01
 2.01000000e+00   3.52208109e-03   1.00000000e+00   1.15591690e-01  -2.42677759e-04   6.37909197e+01   9.56368713e+01
 2.02000000e+00   3.52208109e-03   1.00000000e+00   1.19715777e-01  -3.20005271e-04   6.31627901e+01   9.69201141e+01
 2.03000000e+00   3.52208109e-03   1.00000000e+00   1.23710804e-01  -4.45473651e-04   6.33709295e+01   9.66747380e+01
 2.04000000e+00   3.52208109e-03   1.00000000e+00   1.27235812e-01  -5.43592756e-04   6.41350087e+01   9.63668015e+01
 2.05000000e+00   3.52208109e-03   1.00000000e+00   1.30388738e-01  -6.29851442e-04   6.45705317e+01   9.65127922e+01
 2.06000000e+00   3.52208109e-03   1.00000000e+00   1.33438401e-01  -7.54316429e-04   6.44412664e+01   9.68484298e+01
 2.07000000e+00   3.52208109e-03   1.00000000e+00   1.36373973e-01  -8.01972428e-04   6.44031637e+01   9.67182473e+01
 2.08000000e+00   3.52208109e-03   1.00000000e+00   1.39075933e-01  -7.54702844e-04   6.46926185e+01   9.58970286e+01
 2.09000000e+00   3.52208109e-03   1.00000000e+00   1.41589878e-01  -6.38605362e-04   6.48467812e+01   9.62182659e+01
 2.10000000e+00   3.52208109e-03   1.00000000e+00   1.44058821e-01  -5.51230924e-04   6.47763308e+01   9.62493129e+01
 2.11000000e+00   3.52208109e-03   1.00000000e+00   1.46576765e-01  -4.98136648e-04   6.44906215e+01   9.71692610e+01
 2.12000000e+00   3.52208109e-03   1.00000000e+00   1.49067788e-01  -4.79933366e-04   6.43371541e+01   9.71482963e+01
 2.13000000e+00   3.52208109e-03   1.00000000e+00   1.51376918e-01  -4.91644759e-04   6.45319320e+01   9.74317660e+01
 2.14000000e+00   3.52208109e-03   1.00000000e+00   1.53556418e-01  -5.59268265e-04   6.45211762e+01   9.76295704e+01
 2.15000000e+00   3.52208109e-03   1.00000000e+00   1.55556182e-01  -7.28678668e-04   6.45969256e+01   9.79596496e+01
 2.16000000e+00   3.52208109e-03   1.00000000e+00   1.57101035e-01  -8.39111581e-04   6.52533710e+01   9.71641658e+01
 2.17000000e+00   3.52208109e-03   1.00000000e+00   1.58148591e-01  -8.52581843e-04   6.60442105e+01   9.62497967e+01
 2.18000000e+00   3.52208109e-03   1.00000000e+00   1.58999725e-01  -8.24330797e-04   6.62199352e+01   9.66357683e+01
 2.19000000e+00   3.52208109e-03   1.00000000e+00   1.59973271e-01  -7.86719656e-04   6.58738501e+01   9.65733715e+01
 2.20000000e+00   3.52208109e-03   1.00000000e+00   1.61216654e-01  -7.05611447e-04   6.53635383e+01   9.71684782e+01
 2.21000000e+00   3.52208109e-03   1.00000000e+00   1.62625731e-01  -5.89239838e-04   6.50684376e+01   9.69917994e+01
 2.22000000e+00   3.52208109e-03   1.00000000e+00   1.63951393e-01  -4.95582811e-04   6.52743279e+01   9.76348894e+01
 2.23000000e+00   3.52208109e-03   1.00000000e+00   1.65213609e-01  -4.94017349e-04   6.53546975e+01   9.79639454e+01
 2.24000000e+00   3.52208109e-03   1.00000000e+00   1.66621476e-01  -5.70477705e-04   6.49200233e+01   9.90602330e+01
 2.25000000e+00   3.52208109e-03   1.00000000e+00   1.68037843e-01  -6.75914685e-04   6.47642792e+01   9.91548071e+01
 2.26000000e+00   3.52208109e-03   1.00000000e+00   1.69150085e-01  -7.63086124e-04   6.52241101e+01   9.88462657e+01
 2.27000000e+00   3.52208109e-03   1.00000000e+00   1.69986738e-01  -8.46435979e-04   6.55750992e+01   9.89581329e+01
 2.28000000e+00   3.52208109e-03   1.00000000e+00   1.70684991e-01  -9.44642156e-04   6.56099413e+01   9.89916242e+01
 2.29000000e+00   3.52208109e-03   1.00000000e+00   1.71219056e-01  -9.20689358e-04   6.57938477e+01   9.87700779e+01
 2.30000000e+00   3.52208109e-03   1.00000000e+00   1.71618514e-01  -8.14147140e-04   6.59200549e+01   9.84818063e+01
 2.31000000e+00   3.52208109e-03   1.00000000e+00   1.72048373e-01  -6.99004609e-04   6.56966283e+01   9.93857209e+01
 2.32000000e+00   3.52208109e-03   1.00000000e+00   1.72658102e-01  -6.44213377e-04   6.52082959e+01   9.98151960e+01
 2.33000000e+00   3.52208109e-03   1.00000000e+00   1.73412366e-01  -6.09338731e-04   6.47365186e+01   1.00562779e+02
 2.34000000e+00   3.52208109e-03   1.00000000e+00   1.73978966e-01  -5.90546443e-04   6.48798572e+01   1.00450159e+02
 2.35000000e+00   3.52208109e-03   1.00000000e+00   1.74019760e-01  -6.47407486e-04   6.56075585e+01   1.00562062e+02
 2.36000000e+00   3.52208109e-03   1.00000000e+00   1.73581998e-01  -7.42595000e-04   6.61669431e+01   1.00517955e+02
 2.37000000e+00   3.52208109e-03   1.00000000e+00   1.72906072e-01  -8.78908085e-04   6.62251583e+01   1.00566474e+02
 2.38000000e+00   3.52208109e-03   1.00000000e+00   1.72024497e-01  -9.40235505e-04   6.63155254e+01   1.00199867e+02
 2.39000000e+00   3.52208109e-03   1.00000000e+00   1.70814176e-01  -9.23793017e-04   6.67577829e+01   9.93158388e+01
 2.40000000e+00   3.52208109e-03   1.00000000e+00   1.69280098e-01  -8.79531703e-04   6.72017440e+01   9.93895375e+01
 2.41000000e+00   3.52208109e-03   1.00000000e+00   1.67598543e-01  -8.14208218e-04   6.73382399e+01   9.90013556e+01
 2.42000000e+00   3.52208109e-03   1.00000000e+00   1.65977539e-01  -6.84404924e-04   6.71363751e+01   9.93633906e+01
 2.43000000e+00   3.52208109e-03   1.00000000e+00   1.64474502e-01  -5.44514291e-04   6.68400753e+01   9.94297850e+01
 2.44000000e+00   3.52208109e-03   1.00000000e+00   1.62949171e-01  -4.96920058e-04   6.68234941e+01   1.00160294e+02
 2.45000000e+00   3.52208109e-03   1.00000000e+00   1.61322105e-01  -5.31873463e-04   6.69482864e+01   1.00145122e+02
 2.46000000e+00   3.52208109e-03   1.00000000e+00   1.59619154e-01  -5.99168781e-04   6.69900472e+01   1.00237945e+02
 2.47000000e+00   3.52208109e-03   1.00000000e+00   1.57690323e-01  -6.67027559e-04   6.73126079e+01   1.00077395e+02
 2.48000000e+00   3.52208109e-03   1.00000000e+00   1.55314714e-01  -7.41626664e-04   6.80946999e+01   9.93682354e+01
 2.49000000e+00   3.52208109e-03   1.00000000e+00   1.52679521e-01  -7.97154361e-04   6.85357468e+01   9.93957131e+01
 2.50000000e+00   3.52208109e-03   1.00000000e+00   1.50247610e-01  -8.15815742e-04   6.80603483e+01   9.93122973e+01
 2.51000000e+00   3.52208109e-03   1.00000000e+00   1.48101430e-01  -7.34886976e-04   6.75688250e+01   9.96367697e+01
 2.52000000e+00   3.52208109e-03   1.00000000e+00   1.46029206e-01  -6.08253876e-04   6.75762982e+01   9.91322846e+01
 2.53000000e+00   3.52208109e-03   1.00000000e+00   1.43977312e-01  -5.04853862e-04   6.75891004e+01   1.00012101e+02
 2.54000000e+00   3.52208109e-03   1.00000000e+00   1.41956096e-01  -4.56057489e-04   6.75519244e+01   1.00169734e+02
 2.55000000e+00   3.52208109e-03   1.00000000e+00   1.40047329e-01  -4.00372530e-04   6.73021071e+01   1.00752088e+02
 2.56000000e+00   3.52208109e-03   1.00000000e+00   1.38260114e-01  -3.96745732e-04   6.69644883e+01   1.01232766e+02
 2.57000000e+00   3.52208109e-03   1.00000000e+00   1.36277908e-01  -5.04661746e-04   6.72211185e+01   1.01368781e+02
 2.58000000e+00   3.52208109e-03   1.00000000e+00   1.33909387e-01  -6.20159121e-04   6.78535283e+01   1.00877676e+02
 2.59000000e+00   3.52208109e-03   1.00000000e+00   1.31268878e-01  -7.06698262e-04   6.81513533e+01   1.00430245e+02
 2.60000000e+00   3.52208109e-03   1.00000000e+00   1.28443323e-01  -7.14132660e-04   6.83515714e+01   1.00211898e+02
 2.61000000e+00   3.52208109e-03   1.00000000e+00   1.25455708e-01  -6.87908601e-04   6.85436251e+01   9.96844931e+01
 2.62000000e+00   3.52208109e-03   1.00000000e+00   1.22432026e-01  -6.23341634e-04   6.85182503e+01   9.99511896e+01
 2.63000000e+00   3.52208109e-03   1.00000000e+00   1.19552062e-01  -5.31871307e-04   6.81733967e+01   9.97826821e+01
 2.64000000e+00   3.52208109e-03   1.00000000e+00   1.16854401e-01  -3.93684052e-04   6.77867143e+01   1.00149017e+02
 2.65000000e+00   3.52208109e-03   1.00000000e+00   1.14127098e-01  -2.94027945e-04   6.78329919e+01   1.00016657e+02
 2.66000000e+00   3.52208109e-03   1.00000000e+00   1.11066016e-01  -2.93398959e-04   6.83629686e+01   1.00175007e+02
 2.67000000e+00   3.52208109e-03   1.00000000e+00   1.07634949e-01  -3.39469655e-04   6.89617257e+01   9.96835561e+01
 2.68000000e+00   3.52208109e-03   1.00000000e+00   1.04107503e-01  -3.87564181e-04   6.89594178e+01   9.95533159e+01
 2.69000000e+00   3.52208109e-03   1.00000000e+00   1.00600508e-01  -4.40561975e-04   6.87912185e+01   9.95048403e+01
 2.70000000e+00   3.52208109e-03   1.00000000e+00   9.68647973e-02  -5.40805157e-04   6.91991346e+01   9.86068498e+01
 2.71000000e+00   3.52208109e-03   1.00000000e+00   9.28559381e-02  -5.54853410e-04   6.97706627e+01   9.77645619e+01
 2.72000000e+00   3.52208109e-03   1.00000000e+00   8.88774322e-02  -5.01928384e-04   6.97246964e+01   9.72727800e+01
 2.73000000e+00   3.52208109e-03   1.00000000e+00   8.51522528e-02  -3.65686232e-04   6.93181678e+01   9.76185756e+01
 2.74000000e+00   3.52208109e-03   1.00000000e+00   8.17278446e-02  -2.46260250e-04   6.89169906e+01   9.75875233e+01
 2.75000000e+00   3.52208109e-03   1.00000000e+00   7.85832232e-02  -1.63363187e-04   6.85464057e+01   9.82315186e+01
 2.76000000e+00   3.52208109e-03   1.00000000e+00   7.56192020e-02  -1.00023002e-04   6.83960601e+01   9.80707894e+01
 2.77000000e+00   3.52208109e-03   1.00000000e+00   7.27251185e-02  -7.40534665e-05   6.84013062e+01   9.82589624e+01
 2.78000000e+00   3.52208109e-03   1.00000000e+00   6.98055918e-02  -8.98804723e-05   6.85466099e+01   9.82262121e+01
 2.79000000e+00   3.52208109e-03   1.00000000e+00   6.67330938e-02  -2.24165651e-04   6.88620632e+01   9.81603030e+01
 2.80000000e+00   3.52208109e-03   1.00000000e+00   6.35029637e-02  -3.15002502e-04   6.92070812e+01   9.75690418e+01
 2.81000000e+00   3.52208109e-03   1.00000000e+00   6.03929155e-02  -3.42337479e-04   6.90067585e+01   9.71602464e+01
 2.82000000e+00   3.52208109e-03   1.00000000e+00   5.76573307e-02  -3.35812851e-04   6.83326135e+01   9.77553270e+01
 2.83000000e+00   3.52208109e-03   1.00000000e+00   5.51143807e-02  -3.21934385e-04   6.81419944e+01   9.71999209e+01
 2.84000000e+00   3.52208109e-03   1.00000000e+00   5.25462153e-02  -2.37630273e-04   6.83964414e+01   9.69595482e+01
 2.85000000e+00   3.52208109e-03   1.00000000e+00   5.00888343e-02  -1.08318544e-04   6.82851042e+01   9.69154407e+01
 2.86000000e+00   3.52208109e-03   1.00000000e+00   4.79089381e-02   7.22122878e-06   6.78059304e+01   9.78542069e+01
 2.87000000e+00   3.52208109e-03   1.00000000e+00   4.59528943e-02   4.63922992e-05   6.74497550e+01   9.80727744e+01
 2.88000000e+00   3.52208109e-03   1.00000000e+00   4.39550224e-02  -1.03837764e-05   6.75361550e+01   9.81695894e+01
 2.89000000e+00   3.52208109e-03   1.00000000e+00   4.16400959e-02  -6.85460270e-05   6.81549537e+01   9.71804484e+01
 2.90000000e+00   3.52208109e-03   1.00000000e+00   3.90450929e-02  -1.30338339e-04   6.86212284e+01   9.66316420e+01
 2.91000000e+00   3.52208109e-03   1.00000000e+00   3.63660852e-02  -1.95089859e-04   6.86401461e+01   9.65813698e+01
 2.92000000e+00   3.52208109e-03   1.00000000e+00   3.36157869e-02  -2.86967995e-04   6.87077200e+01   9.59082772e+01
 2.93000000e+00   3.52208109e-03   1.00000000e+00   3.08588222e-02  -2.69801627e-04   6.87668620e+01   9.51848499e+01
 2.94000000e+00   3.52208109e-03   1.00000000e+00   2.83731856e-02  -1.66351070e-04   6.83058826e+01   9.48938073e+01
 2.95000000e+00   3.52208109e-03   1.00000000e+00   2.62259559e-02  -5.24238932e-05   6.77727081e+01   9.54095202e+01
 2.96000000e+00   3.52208109e-03   1.00000000e+00   2.42116757e-02   3.00769279e-05   6.77393084e+01   9.49340848e+01
 2.97000000e+00   3.52208109e-03   1.00000000e+00   2.21898424e-02   1.06817692e-04   6.79173129e+01   9.48618017e+01
 2.98000000e+00   3.52208109e-03   1.00000000e+00   2.01290992e-02   1.71855550e-04   6.81128125e+01   9.45763167e+01
 2.99000000e+00   3.52208109e-03   1.00000000e+00   1.81282484e-02   1.66883093e-04   6.80640600e+01   9.47464708e+01
 3.00000000e+00   3.52208109e-03   1.00000000e+00   1.63461953e-02   8.96273862e-05   6.77070830e+01   9.50007847e+01
 3.01000000e+00   3.52208109e-03   1.00000000e+00   1.46298493e-02  -4.50479554e-05   6.76958304e+01   9.43225917e+01
 3.02000000e+00   3.52208109e-03   1.00000000e+00   1.27569815e-02  -1.09305159e-04   6.82149476e+01   9.32078695e+01
 3.03000000e+00   3.52208109e-03   1.00000000e+00   1.09096391e-02  -1.01810544e-04   6.83169903e+01   9.25652813e+01
 3.04000000e+00   3.52208109e-03   1.00000000e+00   9.49083380e-03  -7.53344690e-05   6.76498058e+01   9.35017709e+01
 3.05000000e+00   3.52208109e-03   1.00000000e+00   8.61140208e-03  -5.49791249e-05   6.68691874e+01   9.36245422e+01
 3.06000000e+00   3.52208109e-03   1.00000000e+00   8.09696334e-03   5.54943185e-05   6.65585206e+01   9.35303151e+01
 3.07000000e+00   3.52208109e-03   1.00000000e+00   7.86614244e-03   1.79589572e-04   6.63797510e+01   9.35411635e+01
 3.08000000e+00   3.52208109e-03   1.00000000e+00   7.88398851e-03   2.40288086e-04   6.61411327e+01   9.44022566e+01
 3.09000000e+00   3.52208109e-03   1.00000000e+00   7.98039503e-03   2.11128624e-04   6.62341227e+01   9.44467854e+01
 3.10000000e+00   3.52208109e-03   1.00000000e+00   7.98336293e-03   1.49551725e-04   6.65277797e+01   9.41625754e+01
 3.11000000e+00   3.52208109e-03   1.00000000e+00   7.89470765e-03   8.55257084e-05   6.67874047e+01   9.39318205e+01
 3.12000000e+00   3.52208109e-03   1.00000000e+00   7.86322687e-03  -1.02458531e-05   6.67049922e+01   9.37997642e+01
 3.13000000e+00   3.52208109e-03   1.00000000e+00   8.07273297e-03  -1.00334530e-04   6.62958579e+01   9.41227346e+01
 3.14000000e+00   3.52208109e-03   1.00000000e+00   8.43923877e-03  -1.84629914e-04   6.61095082e+01   9.35114086e+01
 3.15000000e+00   3.52208109e-03   1.00000000e+00   8.75720107e-03  -1.27838842e-04   6.64099702e+01   9.27859388e+01
 3.16000000e+00   3.52208109e-03   1.00000000e+00   9.14795723e-03  -2.27608650e-05   6.64294256e+01   9.26530685e+01
 3.17000000e+00   3.52208109e-03   1.00000000e+00   9.84892590e-03   6.70789567e-05   6.58846542e+01   9.37966989e+01
 3.18000000e+00   3.52208109e-03   1.00000000e+00   1.08496817e-02   1.10750954e-04   6.54523504e+01   9.38974866e+01
 3.19000000e+00   3.52208109e-03   1.00000000e+00   1.19065385e-02   1.57389500e-04   6.54917922e+01   9.36692036e+01
 3.20000000e+00   3.52208109e-03   1.00000000e+00   1.27534025e-02   1.89966945e-04   6.59964227e+01   9.31079441e+01
 3.21000000e+00   3.52208109e-03   1.00000000e+00   1.33131315e-02   1.10693752e-04   6.65411181e+01   9.29334654e+01
 3.22000000e+00   3.52208109e-03   1.00000000e+00   1.37670601e-02   9.21526512e-07   6.66991717e+01   9.28037870e+01
 3.23000000e+00   3.52208109e-03   1.00000000e+00   1.43011094e-02  -1.00556003e-04   6.65279336e+01   9.23097159e+01
 3.24000000e+00   3.52208109e-03   1.00000000e+00   1.48993701e-02  -1.43885847e-04   6.64931786e+01   9.19370862e+01
 3.25000000e+00   3.52208109e-03   1.00000000e+00   1.56488242e-02  -1.38521844e-04   6.63940186e+01   9.12760163e+01
 3.26000000e+00   3.52208109e-03   1.00000000e+00   1.68204050e-02  -1.18101055e-04   6.57664617e+01   9.21818783e+01
 3.27000000e+00   3.52208109e-03   1.00000000e+00   1.83474499e-02  -7.23850808e-05   6.53481263e+01   9.19450190e+01
 3.28000000e+00   3.52208109e-03   1.00000000e+00   1.99166861e-02   6.01930570e-05   6.56378076e+01   9.15605837e+01
 3.29000000e+00   3.52208109e-03   1.00000000e+00   2.15834480e-02   1.62950935e-04   6.56712696e+01   9.19428186e+01
 3.30000000e+00   3.52208109e-03   1.00000000e+00   2.35051837e-02   1.72962836e-04   6.53150184e+01   9.28939075e+01
 3.31000000e+00   3.52208109e-03   1.00000000e+00   2.56443264e-02   1.00930081e-04   6.50886335e+01   9.31451491e+01
 3.32000000e+00   3.52208109e-03   1.00000000e+00   2.78397616e-02   3.39098164e-05   6.51429527e+01   9.25713912e+01
 3.33000000e+00   3.52208109e-03   1.00000000e+00   2.98872477e-02  -4.55600960e-05   6.56123005e+01   9.23788621e+01
 3.34000000e+00   3.52208109e-03   1.00000000e+00   3.18509861e-02  -1.64456807e-04   6.58872374e+01   9.19976612e+01
 3.35000000e+00   3.52208109e-03   1.00000000e+00   3.40713347e-02  -2.42496156e-04   6.54861954e+01   9.27771706e+01
 3.36000000e+00   3.52208109e-03   1.00000000e+00   3.67480791e-02  -2.68100131e-04   6.47657968e+01   9.27321683e+01
 3.37000000e+00   3.52208109e-03   1.00000000e+00   3.97570527e-02  -1.98441222e-04   6.43813742e+01   9.31083118e+01
 3.38000000e+00   3.52208109e-03   1.00000000e+00   4.29211032e-02  -1.28209678e-04   6.43440756e+01   9.30431881e+01
 3.39000000e+00   3.52208109e-03   1.00000000e+00   4.61779551e-02  -6.75437212e-05   6.42881298e+01   9.38098274e+01
 3.40000000e+00   3.52208109e-03   1.00000000e+00   4.94592341e-02  -4.27489533e-05   6.43115105e+01   9.40019075e+01
 3.41000000e+00   3.52208109e-03   1.00000000e+00   5.26064496e-02  -7.06905726e-06   6.45683062e+01   9.39094277e+01
 3.42000000e+00   3.52208109e-03   1.00000000e+00   5.55340863e-02  -3.66691331e-05   6.49230137e+01   9.40952459e+01
 3.43000000e+00   3.52208109e-03   1.00000000e+00   5.83135385e-02  -1.68085707e-04   6.50622498e+01   9.41233968e+01
 3.44000000e+00   3.52208109e-03   1.00000000e+00   6.10872984e-02  -3.02902545e-04   6.49758444e+01   9.41465236e+01
 3.45000000e+00   3.52208109e-03   1.00000000e+00   6.38675280e-02  -3.82640843e-04   6.49166585e+01   9.34511555e+01
 3.46000000e+00   3.52208109e-03   1.00000000e+00   6.64880388e-02  -4.05522274e-04   6.52204976e+01   9.32983724e+01
 3.47000000e+00   3.52208109e-03   1.00000000e+00   6.89843789e-02  -4.22327845e-04   6.54717536e+01   9.29250976e+01
 3.48000000e+00   3.52208109e-03   1.00000000e+00   7.17089607e-02  -3.66695633e-04   6.50151782e+01   9.36579459e+01
 3.49000000e+00   3.52208109e-03   1.00000000e+00   7.48040653e-02  -2.92009276e-04   6.43018731e+01   9.40157351e+01
 3.50000000e+00   3.52208109e-03   1.00000000e+00   7.79229387e-02  -1.83633297e-04   6.43494079e+01   9.39354504e+01
 3.51000000e+00   3.52208109e-03   1.00000000e+00   8.07824766e-02  -1.31816429e-04   6.49021857e+01   9.37583400e+01
 3.52000000e+00   3.52208109e-03   1.00000000e+00   8.34133121e-02  -1.67090268e-04   6.52460034e+01   9.40354855e+01
 3.53000000e+00   3.52208109e-03   1.00000000e+00   8.58857231e-02  -2.27065889e-04   6.54753047e+01   9.39761307e+01
 3.54000000e+00   3.52208109e-03   1.00000000e+00   8.83126214e-02  -2.93310132e-04   6.55059646e+01   9.36479155e+01
 3.55000000e+00   3.52208109e-03   1.00000000e+00   9.08086296e-02  -3.82219337e-04   6.53575536e+01   9.40624952e+01
 3.56000000e+00   3.52208109e-03   1.00000000e+00   9.33811946e-02  -5.13186541e-04   6.52677119e+01   9.37585252e+01
 3.57000000e+00   3.52208109e-03   1.00000000e+00   9.61239492e-02  -5.52463452e-04   6.50673644e+01   9.39337059e+01
 3.58000000e+00   3.52208109e-03   1.00000000e+00   9.91553088e-02  -5.13855790e-04   6.46213821e+01   9.39486793e+01
 3.59000000e+00   3.52208109e-03   1.00000000e+00   1.02317284e-01  -4.33287544e-04   6.45034170e+01   9.45522460e+01
 3.60000000e+00   3.52208109e-03   1.00000000e+00   1.05468358e-01  -3.72109452e-04   6.46324375e+01   9.47268788e+01
 3.61000000e+00   3.52208109e-03   1.00000000e+00   1.08740668e-01  -3.17017217e-04   6.43751186e+01   9.55190307e+01
 3.62000000e+00   3.52208109e-03   1.00000000e+00   1.12171299e-01  -2.80981130e-04   6.40182050e+01   9.60294369e+01
 3.63000000e+00   3.52208109e-03   1.00000000e+00   1.15509530e-01  -2.98603394e-04   6.41422838e+01   9.60304357e+01
 3.64000000e+00   3.52208109e-03   1.00000000e+00   1.18481790e-01  -3.79376915e-04   6.47394786e+01   9.61100520e+01
 3.65000000e+00   3.52208109e-03   1.00000000e+00   1.21113460e-01  -5.19700215e-04   6.52197688e+01   9.58261761e+01
 3.66000000e+00   3.52208109e-03   1.00000000e+00   1.23705768e-01  -6.26452223e-04   6.51144861e+01   9.61895595e+01
 3.67000000e+00   3.52208109e-03   1.00000000e+00   1.26523781e-01  -6.69945845e-04   6.45486196e+01   9.61173324e+01
 3.68000000e+00   3.52208109e-03   1.00000000e+00   1.29482515e-01  -7.02937316e-04   6.41767947e+01   9.68389420e+01
 3.69000000e+00   3.52208109e-03   1.00000000e+00   1.32330236e-01  -7.19135297e-04   6.43393369e+01   9.63885529e+01
 3.70000000e+00   3.52208109e-03   1.00000000e+00   1.35081756e-01  -6.37898502e-04   6.44041900e+01   9.67128505e+01
 3.71000000e+00   3.52208109e-03   1.00000000e+00   1.37767307e-01  -5.31420455e-04   6.43025645e+01   9.69318907e+01
 3.72000000e+00   3.52208109e-03   1.00000000e+00   1.40199936e-01  -4.52564709e-04   6.45662672e+01   9.72843922e+01
 3.73000000e+00   3.52208109e-03   1.00000000e+00   1.42294652e-01  -4.55464673e-04   6.49426995e+01   9.73748668e+01
 3.74000000e+00   3.52208109e-03   1.00000000e+00   1.44134250e-01  -4.99750566e-04   6.51302587e+01   9.73367313e+01
 3.75000000e+00   3.52208109e-03   1.00000000e+00   1.45761691e-01  -5.61479389e-04   6.52882431e+01   9.72308997e+01
 3.76000000e+00   3.52208109e-03   1.00000000e+00   1.47181657e-01  -6.48676468e-04   6.54772666e+01   9.68113988e+01
 3.77000000e+00   3.52208109e-03   1.00000000e+00   1.48376993e-01  -7.42124467e-04   6.57712256e+01   9.68818272e+01
 3.78000000e+00   3.52208109e-03   1.00000000e+00   1.49405145e-01  -8.30191973e-04   6.59667030e+01   9.64621175e+01
 3.79000000e+00   3.52208109e-03   1.00000000e+00   1.50514449e-01  -8.03487564e-04   6.57470052e+01   9.67134498e+01
 3.80000000e+00   3.52208109e-03   1.00000000e+00   1.51930559e-01  -7.17376733e-04   6.51119678e+01   9.69186892e+01
 3.81000000e+00   3.52208109e-03   1.00000000e+00   1.53527294e-01  -6.48880866e-04   6.47254141e+01   9.77774623e+01
 3.82000000e+00   3.52208109e-03   1.00000000e+00   1.54870152e-01  -5.91806049e-04   6.52014402e+01   9.74107664e+01
 3.83000000e+00   3.52208109e-03   1.00000000e+00   1.55847498e-01  -5.14333370e-04   6.58161147e+01   9.73598642e+01
 3.84000000e+00   3.52208109e-03   1.00000000e+00   1.56724357e-01  -4.61876609e-04   6.58195678e+01   9.78375026e+01
 3.85000000e+00   3.52208109e-03   1.00000000e+00   1.57550269e-01  -5.10900305e-04   6.57504446e+01   9.81786162e+01
 3.86000000e+00   3.52208109e-03   1.00000000e+00   1.58268974e-01  -6.22281967e-04   6.58777523e+01   9.83374730e+01
 3.87000000e+00   3.52208109e-03   1.00000000e+00   1.58929950e-01  -7.32589927e-04   6.58823094e+01   9.80004216e+01
 3.88000000e+00   3.52208109e-03   1.00000000e+00   1.59610853e-01  -8.00648570e-04   6.58131005e+01   9.82540132e+01
 3.89000000e+00   3.52208109e-03   1.00000000e+00   1.60387501e-01  -8.27912742e-04   6.55927866e+01   9.81739459e+01
 3.90000000e+00   3.52208109e-03   1.00000000e+00   1.61233781e-01  -8.29843368e-04   6.53818702e+01   9.89757314e+01
 3.91000000e+00   3.52208109e-03   1.00000000e+00   1.62018631e-01  -8.04568299e-04   6.54289298e+01   9.88607620e+01
 3.92000000e+00   3.52208109e-03   1.00000000e+00   1.62785882e-01  -6.83590599e-04   6.53367374e+01   9.92496307e+01
 3.93000000e+00   3.52208109e-03   1.00000000e+00   1.63613106e-01  -5.75951319e-04   6.49997129e+01   9.98197136e+01
 3.94000000e+00   3.52208109e-03   1.00000000e+00   1.64228755e-01  -5.56573417e-04   6.51638035e+01   1.00190050e+02
 3.95000000e+00   3.52208109e-03   1.00000000e+00   1.64332505e-01  -5.83581795e-04   6.58999445e+01   9.98939921e+01
 3.96000000e+00   3.52208109e-03   1.00000000e+00   1.63949084e-01  -6.20838935e-04   6.65324905e+01   9.94500681e+01
 3.97000000e+00   3.52208109e-03   1.00000000e+00   1.63334316e-01  -6.69920945e-04   6.66645449e+01   9.97312339e+01
 3.98000000e+00   3.52208109e-03   1.00000000e+00   1.62727043e-01  -7.80731908e-04   6.64103054e+01   9.96554304e+01
 3.99000000e+00   3.52208109e-03   1.00000000e+00   1.62182183e-01  -8.73416253e-04   6.61205174e+01   1.00015800e+02
 4.00000000e+00   3.52208109e-03   1.00000000e+00   1.61514274e-01  -9.05422748e-04   6.62384981e+01   9.92552462e+01
 4.01000000e+00   3.52208109e-03   1.00000000e+00   1.60594565e-01  -8.34960408e-04   6.66287208e+01   9.92740378e+01
 4.02000000e+00   3.52208109e-03   1.00000000e+00   1.59599557e-01  -7.30459293e-04   6.66041089e+01   9.92516010e+01
 4.03000000e+00   3.52208109e-03   1.00000000e+00   1.58562867e-01  -6.55077504e-04   6.64840559e+01   1.00042519e+02
 4.04000000e+00   3.52208109e-03   1.00000000e+00   1.57254579e-01  -5.79580924e-04   6.68531662e+01   9.95761900e+01
 4.05000000e+00   3.52208109e-03   1.00000000e+00   1.55641164e-01  -4.97103129e-04   6.72898907e+01   9.93588742e+01
 4.06000000e+00   3.52208109e-03   1.00000000e+00   1.53881676e-01  -4.68412043e-04   6.73900181e+01   9.95608825e+01
 4.07000000e+00   3.52208109e-03   1.00000000e+00   1.51971307e-01  -5.56186542e-04   6.75533240e+01   9.94695011e+01
 4.08000000e+00   3.52208109e-03   1.00000000e+00   1.49811000e-01  -6.58181444e-04   6.79863697e+01   9.91782368e+01
 4.09000000e+00   3.52208109e-03   1.00000000e+00   1.47529148e-01  -7.06506449e-04   6.82019724e+01   9.84611376e+01
 4.10000000e+00   3.52208109e-03   1.00000000e+00   1.45420595e-01  -7.30128316e-04   6.78718926e+01   9.91719339e+01
 4.11000000e+00   3.52208109e-03   1.00000000e+00   1.43661813e-01  -7.46016959e-04   6.72491930e+01   9.92340907e+01
 4.12000000e+00   3.52208109e-03   1.00000000e+00   1.42146115e-01  -7.16200760e-04   6.68736921e+01   9.98209488e+01
 4.13000000e+00   3.52208109e-03   1.00000000e+00   1.40558591e-01  -6.30370375e-04   6.70811079e+01   9.93147255e+01
 4.14000000e+00   3.52208109e-03   1.00000000e+00   1.38699711e-01  -4.89382436e-04   6.76318449e+01   9.93941779e+01
 4.15000000e+00   3.52208109e-03   1.00000000e+00   1.36720563e-01  -3.92695016e-04   6.77619913e+01   9.97979964e+01
 4.16000000e+00   3.52208109e-03   1.00000000e+00   1.34762229e-01  -3.91410143e-04   6.75723861e+01   1.00353952e+02
 4.17000000e+00   3.52208109e-03   1.00000000e+00   1.32731039e-01  -4.28323568e-04   6.76436533e+01   1.00266916e+02
 4.18000000e+00   3.52208109e-03   1.00000000e+00   1.30541415e-01  -4.65862431e-04   6.78934148e+01   9.96548621e+01
 4.19000000e+00   3.52208109e-03   1.00000000e+00   1.28255863e-01  -5.32520992e-04   6.80085594e+01   1.00020966e+02
 4.20000000e+00   3.52208109e-03   1.00000000e+00   1.25995484e-01  -6.57577754e-04   6.78818922e+01   9.98635606e+01
 4.21000000e+00   3.52208109e-03   1.00000000e+00   1.23797967e-01  -7.02685988e-04   6.77364079e+01   1.00044354e+02
 4.22000000e+00   3.52208109e-03   1.00000000e+00   1.21631792e-01  -6.70872804e-04   6.76378161e+01   9.96350437e+01
 4.23000000e+00   3.52208109e-03   1.00000000e+00   1.19443403e-01  -5.79906217e-04   6.76201817e+01   1.00028098e+02
 4.24000000e+00   3.52208109e-03   1.00000000e+00   1.17270544e-01  -4.96964588e-04   6.75180387e+01   1.00051277e+02
 4.25000000e+00   3.52208109e-03   1.00000000e+00   1.15055588e-01  -4.24136733e-04   6.74441030e+01   1.00361557e+02
 4.26000000e+00   3.52208109e-03   1.00000000e+00   1.12415197e-01  -3.36784487e-04   6.81439705e+01   9.95903916e+01
 4.27000000e+00   3.52208109e-03   1.00000000e+00   1.09223893e-01  -2.74888940e-04   6.90732271e+01   9.88878229e+01
 4.28000000e+00   3.52208109e-03   1.00000000e+00   1.05890880e-01  -2.86333801e-04   6.91070902e+01   9.93511124e+01
 4.29000000e+00   3.52208109e-03   1.00000000e+00   1.02671931e-01  -3.93621714e-04   6.87344662e+01   9.92330652e+01
 4.30000000e+00   3.52208109e-03   1.00000000e+00   9.95032381e-02  -4.79762534e-04   6.86438612e+01   9.89138560e+01
 4.31000000e+00   3.52208109e-03   1.00000000e+00   9.63318349e-02  -5.06890016e-04   6.87024563e+01   9.79469391e+01
 4.32000000e+00   3.52208109e-03   1.00000000e+00   9.31311190e-02  -5.09299443e-04   6.88243462e+01   9.82484455e+01
 4.33000000e+00   3.52208109e-03   1.00000000e+00   8.99815686e-02  -5.10575131e-04   6.87867365e+01   9.78772801e+01
 4.34000000e+00   3.52208109e-03   1.00000000e+00   8.70121572e-02  -4.16517095e-04   6.84848384e+01   9.82437089e+01
 4.35000000e+00   3.52208109e-03   1.00000000e+00   8.41245816e-02  -2.84254954e-04   6.84146786e+01   9.78267221e+01
 4.36000000e+00   3.52208109e-03   1.00000000e+00   8.11537022e-02  -1.64312837e-04   6.86561405e+01   9.78637215e+01
 4.37000000e+00   3.52208109e-03   1.00000000e+00   7.81057980e-02  -1.10405988e-04   6.88488337e+01   9.77808555e+01
 4.38000000e+00   3.52208109e-03   1.00000000e+00   7.50586573e-02  -1.19125594e-04   6.88592347e+01   9.77006101e+01
 4.39000000e+00   3.52208109e-03   1.00000000e+00   7.19697355e-02  -1.43582781e-04   6.90107054e+01   9.74189240e+01
 4.40000000e+00   3.52208109e-03   1.00000000e+00   6.88503389e-02  -1.90015857e-04   6.91654256e+01   9.68489325e+01
 4.41000000e+00   3.52208109e-03   1.00000000e+00   6.59521759e-02  -2.71911232e-04   6.88247504e+01   9.75368190e+01
 4.42000000e+00   3.52208109e-03   1.00000000e+00   6.35168671e-02  -3.76101964e-04   6.80498743e+01   9.76226678e+01
 4.43000000e+00   3.52208109e-03   1.00000000e+00   6.14592484e-02  -3.84945560e-04   6.75537610e+01   9.77900704e+01
 4.44000000e+00   3.52208109e-03   1.00000000e+00   5.94740716e-02  -3.14024541e-04   6.76391552e+01   9.71120324e+01
 4.45000000e+00   3.52208109e-03   1.00000000e+00   5.73392565e-02  -2.22741831e-04   6.80541020e+01   9.73242758e+01
 4.46000000e+00   3.52208109e-03   1.00000000e+00   5.51499184e-02  -1.54636456e-04   6.81917474e+01   9.73838887e+01
 4.47000000e+00   3.52208109e-03   1.00000000e+00   5.31115321e-02  -5.50488008e-05   6.78517914e+01   9.76905780e+01
 4.48000000e+00   3.52208109e-03   1.00000000e+00   5.10783434e-02   4.61407503e-06   6.78372322e+01   9.75754522e+01
 4.49000000e+00   3.52208109e-03   1.00000000e+00   4.88419995e-02   7.51976727e-06   6.82477948e+01   9.68728345e+01
 4.50000000e+00   3.52208109e-03   1.00000000e+00   4.64867980e-02  -7.21393806e-05   6.84458906e+01   9.70234294e+01
 4.51000000e+00   3.52208109e-03   1.00000000e+00   4.41908559e-02  -1.75852613e-04   6.82810075e+01   9.66104097e+01
 4.52000000e+00   3.52208109e-03   1.00000000e+00   4.19911701e-02  -2.31595201e-04   6.81318481e+01   9.65454190e+01
 4.53000000e+00   3.52208109e-03   1.00000000e+00   3.99086366e-02  -2.69040021e-04   6.79725046e+01   9.60379914e+01
 4.54000000e+00   3.52208109e-03   1.00000000e+00   3.80116366e-02  -2.58624714e-04   6.76895859e+01   9.64261904e+01
 4.55000000e+00   3.52208109e-03   1.00000000e+00   3.62459444e-02  -2.58674650e-04   6.75064495e+01   9.61215753e+01
 4.56000000e+00   3.52208109e-03   1.00000000e+00   3.45044542e-02  -1.25002544e-04   6.75795264e+01   9.56416576e+01
 4.57000000e+00   3.52208109e-03   1.00000000e+00   3.26420720e-02   3.41146441e-06   6.78587377e+01   9.52902888e+01
 4.58000000e+00   3.52208109e-03   1.00000000e+00   3.04756319e-02   8.30984127e-05   6.84540349e+01   9.48633786e+01
 4.59000000e+00   3.52208109e-03   1.00000000e+00   2.81612930e-02   1.05367282e-04   6.87408844e+01   9.46456289e+01
 4.60000000e+00   3.52208109e-03   1.00000000e+00   2.61114939e-02   9.01809290e-05   6.81720438e+01   9.47580253e+01
 4.61000000e+00   3.52208109e-03   1.00000000e+00   2.43634106e-02   5.63076020e-05   6.77286601e+01   9.47647822e+01
 4.62000000e+00   3.52208109e-03   1.00000000e+00   2.26787934e-02  -4.98357996e-05   6.78218504e+01   9.39277435e+01
 4.63000000e+00   3.52208109e-03   1.00000000e+00   2.10837036e-02  -1.23032317e-04   6.78766211e+01   9.39610840e+01
 4.64000000e+00   3.52208109e-03   1.00000000e+00   1.97754855e-02  -1.88436636e-04   6.75093758e+01   9.38418693e+01
 4.65000000e+00   3.52208109e-03   1.00000000e+00   1.88551372e-02  -1.33709266e-04   6.70125011e+01   9.42210337e+01
 4.66000000e+00   3.52208109e-03   1.00000000e+00   1.82437235e-02  -6.00013104e-05   6.66891093e+01   9.40657438e+01
 4.67000000e+00   3.52208109e-03   1.00000000e+00   1.77306064e-02   1.26878736e-05   6.67280591e+01   9.43009322e+01
 4.68000000e+00   3.52208109e-03   1.00000000e+00   1.72217919e-02   8.33780326e-05   6.69585392e+01   9.38183324e+01
 4.69000000e+00   3.52208109e-03   1.00000000e+00   1.67795228e-02   1.66521225e-04   6.69432369e+01   9.39712118e+01
 4.70000000e+00   3.52208109e-03   1.00000000e+00   1.63652450e-02   2.10839552e-04   6.70174870e+01   9.38817971e+01
 4.71000000e+00   3.52208109e-03   1.00000000e+00   1.59256755e-02   1.37083545e-04   6.71810120e+01   9.38169819e+01
 4.72000000e+00   3.52208109e-03   1.00000000e+00   1.56931552e-02   3.56066136e-05   6.68884652e+01   9.41263261e+01
 4.73000000e+00   3.52208109e-03   1.00000000e+00   1.58894998e-02  -6.09331749e-05   6.62063071e+01   9.42182060e+01
 4.74000000e+00   3.52208109e-03   1.00000000e+00   1.64264128e-02  -1.19575133e-04   6.57733158e+01   9.44778243e+01
 4.75000000e+00   3.52208109e-03   1.00000000e+00   1.70755448e-02  -1.78577570e-04   6.58028661e+01   9.40066248e+01
 4.76000000e+00   3.52208109e-03   1.00000000e+00   1.76618428e-02  -1.66288182e-04   6.60944955e+01   9.40146931e+01
 4.77000000e+00   3.52208109e-03   1.00000000e+00   1.82086287e-02  -1.10719304e-04   6.62466276e+01   9.37322396e+01
 4.78000000e+00   3.52208109e-03   1.00000000e+00   1.88616283e-02   1.57961622e-05   6.60658315e+01   9.40521483e+01
 4.79000000e+00   3.52208109e-03   1.00000000e+00   1.96068453e-02   1.09812300e-04   6.59102281e+01   9.40729916e+01
 4.80000000e+00   3.52208109e-03   1.00000000e+00   2.01945294e-02   1.15104918e-04   6.62442448e+01   9.37614845e+01
 4.81000000e+00   3.52208109e-03   1.00000000e+00   2.05032623e-02   1.05195271e-04   6.68181345e+01   9.30090940e+01
 4.82000000e+00   3.52208109e-03   1.00000000e+00   2.08011282e-02   7.46385964e-05   6.68282630e+01   9.28295018e+01
 4.83000000e+00   3.52208109e-03   1.00000000e+00   2.13340247e-02   1.16374744e-05   6.63745993e+01   9.34128993e+01
 4.84000000e+00   3.52208109e-03   1.00000000e+00   2.20261651e-02  -1.26855658e-04   6.61855354e+01   9.30405967e+01
 4.85000000e+00   3.52208109e-03   1.00000000e+00   2.28836127e-02  -1.99267355e-04   6.60555130e+01   9.29647004e+01
 4.86000000e+00   3.52208109e-03   1.00000000e+00   2.40336426e-02  -2.06105138e-04   6.56406037e+01   9.27845252e+01
 4.87000000e+00   3.52208109e-03   1.00000000e+00   2.53415995e-02  -1.52885904e-04   6.55542494e+01   9.29574028e+01
 4.88000000e+00   3.52208109e-03   1.00000000e+00   2.65938622e-02  -8.07979457e-05   6.58491806e+01   9.24080787e+01
 4.89000000e+00   3.52208109e-03   1.00000000e+00   2.77102104e-02  -7.15382543e-06   6.62127490e+01   9.24518212e+01
 4.90000000e+00   3.52208109e-03   1.00000000e+00   2.87772202e-02   7.88365033e-05   6.64103112e+01   9.21496976e+01
 4.91000000e+00   3.52208109e-03   1.00000000e+00   3.00574772e-02   1.42775512e-04   6.60678929e+01   9.25352681e+01
 4.92000000e+00   3.52208109e-03   1.00000000e+00   3.16370974e-02   1.16487537e-04   6.56205727e+01   9.30431840e+01
 4.93000000e+00   3.52208109e-03   1.00000000e+00   3.33205316e-02  -8.91342491e-07   6.56394642e+01   9.26472866e+01
 4.94000000e+00   3.52208109e-03   1.00000000e+00   3.50340123e-02  -1.07928380e-04   6.58230253e+01   9.25753342e+01
 4.95000000e+00   3.52208109e-03   1.00000000e+00   3.69905904e-02  -1.72638260e-04   6.55457588e+01   9.25488640e+01
 4.96000000e+00   3.52208109e-03   1.00000000e+00   3.93584217e-02  -2.24752207e-04   6.49148376e+01   9.37072555e+01
 4.97000000e+00   3.52208109e-03   1.00000000e+00   4.20448319e-02  -2.89096575e-04   6.45352675e+01   9.36194867e+01
 4.98000000e+00   3.52208109e-03   1.00000000e+00   4.48372921e-02  -2.56078015e-04   6.45348367e+01   9.37583163e+01
 4.99000000e+00   3.52208109e-03   1.00000000e+00   4.75504395e-02  -1.64765967e-04   6.48205619e+01   9.32965064e+01
 5.00000000e+00   3.52208109e-03   1.00000000e+00   5.01289179e-02  -6.80447358e-05   6.51345575e+01   9.36132919e+01

==> ILE_solid_watchpoint.dat <==
  Time  Coordinate0  Coordinate1  Displacement0  Displacement1  Stress0  Stress1
 0.00000000e+00   3.52208109e-03   1.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
 1.00000000e-02   3.52208109e-03   1.00000000e+00   2.61680463e-04  -3.87610072e-05   2.05942911e+02  -2.54970427e+03
 2.00000000e-02   3.52208109e-03   1.00000000e+00   1.10337769e-03  -9.68978961e-05   1.55170195e+02   7.12967602e+01
 3.00000000e-02   3.52208109e-03   1.00000000e+00   2.32217143e-03  -1.01286194e-04   1.27886849e+02   1.04313840e+02
 4.00000000e-02   3.52208109e-03   1.00000000e+00   3.68902765e-03  -2.57308994e-05   1.11419961e+02   1.19835334e+02
 5.00000000e-02   3.52208109e-03   1.00000000e+00   5.19890864e-03   2.83647561e-05   1.00459253e+02   1.26870690e+02
 6.00000000e-02   3.52208109e-03   1.00000000e+00   6.73132317e-03   1.23208516e-04   9.31137338e+01   1.29199232e+02
 7.00000000e-02   3.52208109e-03   1.00000000e+00   8.23179255e-03   2.41522567e-04   8.80312381e+01   1.28393656e+02
 8.00000000e-02   3.52208109e-03   1.00000000e+00   9.87424385e-03   3.12039806e-04   8.40194257e+01   1.28290104e+02
 9.00000000e-02   3.52208109e-03   1.00000000e+00   1.20247857e-02   2.99693823e-04   8.03420265e+01   1.27455234e+02
 1.00000000e-01   3.52208109e-03   1.00000000e+00   1.49379001e-02   1.52290470e-04   7.69077393e+01   1.27780520e+02
 1.10000000e-01   3.52208109e-03   1.00000000e+00   1.83891342e-02   6.13253897e-06   7.44726998e+01   1.25886745e+02
 1.20000000e-01   3.52208109e-03   1.00000000e+00   2.19302271e-02  -1.11046388e-04   7.32843737e+01   1.23805640e+02
 1.30000000e-01   3.52208109e-03   1.00000000e+00   2.54927306e-02  -1.80254900e-04   7.23060194e+01   1.22256107e+02
 1.40000000e-01   3.52208109e-03   1.00000000e+00   2.92283816e-02  -2.66844422e-04   7.10556367e+01   1.21571121e+02
 1.50000000e-01   3.52208109e-03   1.00000000e+00   3.29945276e-02  -2.49078753e-04   7.02325686e+01   1.19955480e+02
 1.60000000e-01   3.52208109e-03   1.00000000e+00   3.65316697e-02  -1.29496624e-04   7.00788905e+01   1.17377067e+02
 1.70000000e-01   3.52208109e-03   1.00000000e+00   3.98452547e-02  -1.56030407e-05   6.99158122e+01   1.16555433e+02
 1.80000000e-01   3.52208109e-03   1.00000000e+00   4.30448851e-02   3.50944396e-05   6.96177983e+01   1.15073558e+02
 1.90000000e-01   3.52208109e-03   1.00000000e+00   4.62388928e-02   3.42769079e-05   6.92513235e+01   1.14605921e+02
 2.00000000e-01   3.52208109e-03   1.00000000e+00   4.95928005e-02   7.16269175e-06   6.86146480e+01   1.13559696e+02
 2.10000000e-01   3.52208109e-03   1.00000000e+00   5.31271477e-02  -8.84203426e-05   6.80343958e+01   1.13605156e+02
 2.20000000e-01   3.52208109e-03   1.00000000e+00   5.68466601e-02  -2.20590496e-04   6.75122325e+01   1.12810770e+02
 2.30000000e-01   3.52208109e-03   1.00000000e+00   6.08152686e-02  -3.98343425e-04   6.67878144e+01   1.12900798e+02
 2.40000000e-01   3.52208109e-03   1.00000000e+00   6.47613220e-02  -4.71496108e-04   6.66412914e+01   1.11577785e+02
 2.50000000e-01   3.52208109e-03   1.00000000e+00   6.82345766e-02  -4.45138344e-04   6.74401426e+01   1.09514560e+02
 2.60000000e-01   3.52208109e-03   1.00000000e+00   7.12463376e-02  -3.62668948e-04   6.81357545e+01   1.08794674e+02
 2.70000000e-01   3.52208109e-03   1.00000000e+00   7.41330947e-02  -2.95952569e-04   6.81699373e+01   1.08062453e+02
 2.80000000e-01   3.52208109e-03   1.00000000e+00   7.71208240e-02  -1.93768109e-04   6.79046916e+01   1.07972782e+02
 2.90000000e-01   3.52208109e-03   1.00000000e+00   8.01942705e-02  -8.42907643e-05   6.77905919e+01   1.06726879e+02
 3.00000000e-01   3.52208109e-03   1.00000000e+00   8.32550144e-02  -7.50450765e-05   6.79479056e+01   1.06883945e+02
 3.10000000e-01   3.52208109e-03   1.00000000e+00   8.64670022e-02  -1.57772068e-04   6.78031557e+01   1.06335931e+02
 3.20000000e-01   3.52208109e-03   1.00000000e+00   9.00872731e-02  -2.93804623e-04   6.71242284e+01   1.07207256e+02
 3.30000000e-01   3.52208109e-03   1.00000000e+00   9.41119297e-02  -4.07194761e-04   6.64522931e+01   1.06909887e+02
 3.40000000e-01   3.52208109e-03   1.00000000e+00   9.82831938e-02  -5.17556164e-04   6.62704889e+01   1.06810844e+02
 3.50000000e-01   3.52208109e-03   1.00000000e+00   1.02416085e-01  -5.83883565e-04   6.63922288e+01   1.06225209e+02
 3.60000000e-01   3.52208109e-03   1.00000000e+00   1.06499252e-01  -6.18426972e-04   6.64216264e+01   1.05857113e+02
 3.70000000e-01   3.52208109e-03   1.00000000e+00   1.10409523e-01  -5.41863528e-04   6.66697327e+01   1.05286733e+02
 3.80000000e-01   3.52208109e-03   1.00000000e+00   1.13986834e-01  -3.99380189e-04   6.73090362e+01   1.03973272e+02
 3.90000000e-01   3.52208109e-03   1.00000000e+00   1.17410228e-01  -3.11628806e-04   6.75379655e+01   1.04615415e+02
 4.00000000e-01   3.52208109e-03   1.00000000e+00   1.21017203e-01  -3.08674784e-04   6.70778320e+01   1.04593972e+02
 4.10000000e-01   3.52208109e-03   1.00000000e+00   1.24949273e-01  -3.29012301e-04   6.64237824e+01   1.05270260e+02
 4.20000000e-01   3.52208109e-03   1.00000000e+00   1.29146401e-01  -3.94551044e-04   6.58326802e+01   1.05026295e+02
 4.30000000e-01   3.52208109e-03   1.00000000e+00   1.33300394e-01  -5.43676048e-04   6.57897330e+01   1.05446317e+02
 4.40000000e-01   3.52208109e-03   1.00000000e+00   1.37209839e-01  -7.02738868e-04   6.60645680e+01   1.04765658e+02
 4.50000000e-01   3.52208109e-03   1.00000000e+00   1.41007274e-01  -8.21942921e-04   6.59525564e+01   1.04829239e+02
 4.60000000e-01   3.52208109e-03   1.00000000e+00   1.44755604e-01  -8.36940620e-04   6.56353518e+01   1.04756927e+02
 4.70000000e-01   3.52208109e-03   1.00000000e+00   1.48126466e-01  -8.05635719e-04   6.60203019e+01   1.03892073e+02
 4.80000000e-01   3.52208109e-03   1.00000000e+00   1.50864362e-01  -7.29316876e-04   6.69732395e+01   1.03265604e+02
 4.90000000e-01   3.52208109e-03   1.00000000e+00   1.53182023e-01  -6.43017023e-04   6.74987305e+01   1.02501657e+02
 5.00000000e-01   3.52208109e-03   1.00000000e+00   1.55312666e-01  -5.32044803e-04   6.76430518e+01   1.02812766e+02
 5.10000000e-01   3.52208109e-03   1.00000000e+00   1.57343816e-01  -4.46807274e-04   6.77460360e+01   1.02300670e+02
 5.20000000e-01   3.52208109e-03   1.00000000e+00   1.59391801e-01  -4.99479823e-04   6.75875523e+01   1.03418205e+02
 5.30000000e-01   3.52208109e-03   1.00000000e+00   1.61575929e-01  -6.21461183e-04   6.72261741e+01   1.03310428e+02
 5.40000000e-01   3.52208109e-03   1.00000000e+00   1.63910192e-01  -7.33864896e-04   6.68424446e+01   1.03639447e+02
 5.50000000e-01   3.52208109e-03   1.00000000e+00   1.66238096e-01  -8.25785453e-04   6.66777827e+01   1.03570947e+02
 5.60000000e-01   3.52208109e-03   1.00000000e+00   1.68198076e-01  -9.12377900e-04   6.72436282e+01   1.03209696e+02
 5.70000000e-01   3.52208109e-03   1.00000000e+00   1.69669938e-01  -9.38297631e-04   6.80598936e+01   1.02769309e+02
 5.80000000e-01   3.52208109e-03   1.00000000e+00   1.70950360e-01  -8.68900516e-04   6.82731195e+01   1.02424872e+02
 5.90000000e-01   3.52208109e-03   1.00000000e+00   1.72240604e-01  -7.40844462e-04   6.81180850e+01   1.03024468e+02
 6.00000000e-01   3.52208109e-03   1.00000000e+00   1.73448640e-01  -6.17474968e-04   6.82981418e+01   1.02494359e+02
 6.10000000e-01   3.52208109e-03   1.00000000e+00   1.74513694e-01  -5.53911510e-04   6.86187330e+01   1.03188942e+02
 6.20000000e-01   3.52208109e-03   1.00000000e+00   1.75568133e-01  -5.54865497e-04   6.86429528e+01   1.03055177e+02
 6.30000000e-01   3.52208109e-03   1.00000000e+00   1.76834050e-01  -5.67286980e-04   6.82376274e+01   1.04006067e+02
 6.40000000e-01   3.52208109e-03   1.00000000e+00   1.78468042e-01  -6.48564267e-04   6.74096275e+01   1.04643392e+02
 6.50000000e-01   3.52208109e-03   1.00000000e+00   1.80279469e-01  -8.24605684e-04   6.68735059e+01   1.05623479e+02
 6.60000000e-01   3.52208109e-03   1.00000000e+00   1.81914621e-01  -9.63372899e-04   6.69943669e+01   1.05113527e+02
 6.70000000e-01   3.52208109e-03   1.00000000e+00   1.83275386e-01  -1.00686310e-03   6.72108916e+01   1.04731588e+02
 6.80000000e-01   3.52208109e-03   1.00000000e+00   1.84356148e-01  -9.73713921e-04   6.73708463e+01   1.04891688e+02
 6.90000000e-01   3.52208109e-03   1.00000000e+00   1.84978261e-01  -9.19382465e-04   6.79041038e+01   1.04361167e+02
 7.00000000e-01   3.52208109e-03   1.00000000e+00   1.85105757e-01  -8.28638476e-04   6.86039690e+01   1.04327138e+02
 7.10000000e-01   3.52208109e-03   1.00000000e+00   1.85085761e-01  -7.03717894e-04   6.86135493e+01   1.03970233e+02
 7.20000000e-01   3.52208109e-03   1.00000000e+00   1.85200789e-01  -6.15760321e-04   6.80717637e+01   1.05072026e+02
 7.30000000e-01   3.52208109e-03   1.00000000e+00   1.85329579e-01  -6.08630154e-04   6.78262862e+01   1.04893407e+02
 7.40000000e-01   3.52208109e-03   1.00000000e+00   1.85234142e-01  -6.99279038e-04   6.80133963e+01   1.05361853e+02
 7.50000000e-01   3.52208109e-03   1.00000000e+00   1.84905241e-01  -8.18268159e-04   6.81608113e+01   1.05028538e+02
 7.60000000e-01   3.52208109e-03   1.00000000e+00   1.84442462e-01  -8.94818180e-04   6.80642860e+01   1.05129220e+02
 7.70000000e-01   3.52208109e-03   1.00000000e+00   1.83869366e-01  -9.64656935e-04   6.78941858e+01   1.05279468e+02
 7.80000000e-01   3.52208109e-03   1.00000000e+00   1.83012946e-01  -1.03792278e-03   6.80603240e+01   1.05023047e+02
 7.90000000e-01   3.52208109e-03   1.00000000e+00   1.81545140e-01  -1.00728020e-03   6.89969479e+01   1.04087938e+02
 8.00000000e-01   3.52208109e-03   1.00000000e+00   1.79504105e-01  -8.62026636e-04   6.99812942e+01   1.02884214e+02
 8.10000000e-01   3.52208109e-03   1.00000000e+00   1.77237587e-01  -7.01831892e-04   7.02348274e+01   1.03503906e+02
 8.20000000e-01   3.52208109e-03   1.00000000e+00   1.74922596e-01  -6.04070525e-04   7.03121926e+01   1.03316568e+02
 8.30000000e-01   3.52208109e-03   1.00000000e+00   1.72648708e-01  -5.44930285e-04   7.02659455e+01   1.03903943e+02
 8.40000000e-01   3.52208109e-03   1.00000000e+00   1.70560655e-01  -5.35283867e-04   6.99089651e+01   1.03946762e+02
 8.50000000e-01   3.52208109e-03   1.00000000e+00   1.68692103e-01  -5.72919560e-04   6.95081115e+01   1.04634623e+02
 8.60000000e-01   3.52208109e-03   1.00000000e+00   1.66960703e-01  -6.76064451e-04   6.91875041e+01   1.04800277e+02
 8.70000000e-01   3.52208109e-03   1.00000000e+00   1.65127555e-01  -8.26914166e-04   6.92869921e+01   1.04959476e+02
 8.80000000e-01   3.52208109e-03   1.00000000e+00   1.62957451e-01  -8.83626269e-04   6.98289686e+01   1.04223642e+02
 8.90000000e-01   3.52208109e-03   1.00000000e+00   1.60589491e-01  -8.49372047e-04   7.01116183e+01   1.03782094e+02
 9.00000000e-01   3.52208109e-03   1.00000000e+00   1.58283423e-01  -7.74776033e-04   6.98111561e+01   1.04441613e+02
 9.10000000e-01   3.52208109e-03   1.00000000e+00   1.55932442e-01  -7.14225849e-04   6.97881170e+01   1.04055486e+02
 9.20000000e-01   3.52208109e-03   1.00000000e+00   1.53277529e-01  -5.91599786e-04   7.03999439e+01   1.03598364e+02
 9.30000000e-01   3.52208109e-03   1.00000000e+00   1.50487533e-01  -4.41986180e-04   7.06451393e+01   1.03083476e+02
 9.40000000e-01   3.52208109e-03   1.00000000e+00   1.47940291e-01  -3.88463665e-04   7.00493062e+01   1.04627179e+02
 9.50000000e-01   3.52208109e-03   1.00000000e+00   1.45702605e-01  -4.34882105e-04   6.93352393e+01   1.04843084e+02
 9.60000000e-01   3.52208109e-03   1.00000000e+00   1.43639622e-01  -5.45752896e-04   6.88387674e+01   1.05434727e+02
 9.70000000e-01   3.52208109e-03   1.00000000e+00   1.41528858e-01  -6.44931865e-04   6.86977305e+01   1.04936702e+02
 9.80000000e-01   3.52208109e-03   1.00000000e+00   1.39133094e-01  -7.21242406e-04   6.89866026e+01   1.04539847e+02
 9.90000000e-01   3.52208109e-03   1.00000000e+00   1.36401432e-01  -7.80609642e-04   6.93092073e+01   1.04192819e+02
 1.00000000e+00   3.52208109e-03   1.00000000e+00   1.33294435e-01  -7.96667762e-04   6.96864285e+01   1.03500946e+02
 1.01000000e+00   3.52208109e-03   1.00000000e+00   1.29749971e-01  -7.04400453e-04   7.03116745e+01   1.02720888e+02
 1.02000000e+00   3.52208109e-03   1.00000000e+00   1.25929174e-01  -5.27284090e-04   7.06794777e+01   1.01766196e+02
 1.03000000e+00   3.52208109e-03   1.00000000e+00   1.22147204e-01  -3.94792025e-04   7.04334339e+01   1.02602787e+02
 1.04000000e+00   3.52208109e-03   1.00000000e+00   1.18466289e-01  -3.47683988e-04   7.01478174e+01   1.02261703e+02
 1.05000000e+00   3.52208109e-03   1.00000000e+00   1.14704993e-01  -2.95969854e-04   7.02970820e+01   1.02102406e+02
 1.06000000e+00   3.52208109e-03   1.00000000e+00   1.10825034e-01  -2.87463485e-04   7.05164191e+01   1.01534961e+02
 1.07000000e+00   3.52208109e-03   1.00000000e+00   1.07044280e-01  -3.57659704e-04   7.02167139e+01   1.02338934e+02
 1.08000000e+00   3.52208109e-03   1.00000000e+00   1.03474529e-01  -4.78889324e-04   6.97063168e+01   1.02424025e+02
 1.09000000e+00   3.52208109e-03   1.00000000e+00   9.98856539e-02  -5.82518983e-04   6.96756585e+01   1.01900802e+02
 1.10000000e+00   3.52208109e-03   1.00000000e+00   9.59595057e-02  -5.75822036e-04   7.03091724e+01   1.00657301e+02
 1.11000000e+00   3.52208109e-03   1.00000000e+00   9.16185296e-02  -5.02612393e-04   7.11338218e+01   9.94394933e+01
 1.12000000e+00   3.52208109e-03   1.00000000e+00   8.71857142e-02  -3.97583560e-04   7.13107564e+01   9.96302947e+01
 1.13000000e+00   3.52208109e-03   1.00000000e+00   8.29420984e-02  -2.96196341e-04   7.09451209e+01   9.95198431e+01
 1.14000000e+00   3.52208109e-03   1.00000000e+00   7.88827308e-02  -1.46350425e-04   7.07711205e+01   9.94773156e+01
 1.15000000e+00   3.52208109e-03   1.00000000e+00   7.51068262e-02  -2.39965314e-05   7.04307945e+01   9.92936914e+01
 1.16000000e+00   3.52208109e-03   1.00000000e+00   7.17784106e-02  -2.60891502e-05   6.96842757e+01   1.00759676e+02
 1.17000000e+00   3.52208109e-03   1.00000000e+00   6.87803777e-02  -1.21060205e-04   6.91910644e+01   1.00652559e+02
 1.18000000e+00   3.52208109e-03   1.00000000e+00   6.58645452e-02  -2.06809111e-04   6.91650587e+01   1.00431688e+02
 1.19000000e+00   3.52208109e-03   1.00000000e+00   6.29420477e-02  -2.74570094e-04   6.91984331e+01   1.00136497e+02
 1.20000000e+00   3.52208109e-03   1.00000000e+00   5.99844435e-02  -3.58290322e-04   6.92162849e+01   1.00049465e+02
 1.21000000e+00   3.52208109e-03   1.00000000e+00   5.70479361e-02  -3.91169459e-04   6.91233094e+01   9.97974793e+01
 1.22000000e+00   3.52208109e-03   1.00000000e+00   5.41512163e-02  -3.63043363e-04   6.89685634e+01   9.91224009e+01
 1.23000000e+00   3.52208109e-03   1.00000000e+00   5.10532870e-02  -2.28948284e-04   6.93641429e+01   9.83257003e+01
 1.24000000e+00   3.52208109e-03   1.00000000e+00   4.76977225e-02  -7.63410761e-05   6.99239646e+01   9.70775193e+01
 1.25000000e+00   3.52208109e-03   1.00000000e+00   4.45118881e-02   2.00361314e-05   6.95190616e+01   9.84049287e+01
 1.26000000e+00   3.52208109e-03   1.00000000e+00   4.18006414e-02   4.45448231e-05   6.85724633e+01   9.86927584e+01
 1.27000000e+00   3.52208109e-03   1.00000000e+00   3.93849681e-02   5.12966067e-05   6.80762782e+01   9.90064181e+01
 1.28000000e+00   3.52208109e-03   1.00000000e+00   3.70025558e-02   1.81513104e-05   6.80600478e+01   9.82330969e+01
 1.29000000e+00   3.52208109e-03   1.00000000e+00   3.45105305e-02  -1.19798278e-04   6.82274361e+01   9.83985278e+01
 1.30000000e+00   3.52208109e-03   1.00000000e+00   3.18915061e-02  -2.36392575e-04   6.83798429e+01   9.76216679e+01
 1.31000000e+00   3.52208109e-03   1.00000000e+00   2.90858199e-02  -2.75381708e-04   6.86563126e+01   9.66527283e+01
 1.32000000e+00   3.52208109e-03   1.00000000e+00   2.60304656e-02  -2.32954919e-04   6.90667797e+01   9.58154648e+01
 1.33000000e+00   3.52208109e-03   1.00000000e+00   2.28318801e-02  -1.58096507e-04   6.93292468e+01   9.48306580e+01
 1.34000000e+00   3.52208109e-03   1.00000000e+00   1.97377605e-02  -6.17488092e-05   6.91527236e+01   9.50428418e+01
 1.35000000e+00   3.52208109e-03   1.00000000e+00   1.68944695e-02   6.78405584e-05   6.87769902e+01   9.43905036e+01
 1.36000000e+00   3.52208109e-03   1.00000000e+00   1.41877320e-02   1.96930470e-04   6.87318681e+01   9.44090626e+01
 1.37000000e+00   3.52208109e-03   1.00000000e+00   1.16162393e-02   2.66252607e-04   6.87415025e+01   9.38804245e+01
 1.38000000e+00   3.52208109e-03   1.00000000e+00   9.43647212e-03   2.15928386e-04   6.81440877e+01   9.53368706e+01
 1.39000000e+00   3.52208109e-03   1.00000000e+00   7.76036438e-03   1.11117929e-04   6.73699465e+01   9.55567874e+01
 1.40000000e+00   3.52208109e-03   1.00000000e+00   6.36523060e-03   3.11169995e-05   6.70996933e+01   9.52321713e+01
 1.41000000e+00   3.52208109e-03   1.00000000e+00   4.94522557e-03  -4.07130539e-05   6.73765156e+01   9.44839352e+01
 1.42000000e+00   3.52208109e-03   1.00000000e+00   3.31679743e-03  -1.16273173e-04   6.79452196e+01   9.35522048e+01
 1.43000000e+00   3.52208109e-03   1.00000000e+00   1.64259455e-03  -1.07303665e-04   6.81662495e+01   9.31719544e+01
 1.44000000e+00   3.52208109e-03   1.00000000e+00   2.55809427e-04  -2.66154874e-06   6.77422957e+01   9.29497529e+01
 1.45000000e+00   3.52208109e-03   1.00000000e+00  -7.69871067e-04   1.31671627e-04   6.72546847e+01   9.35503222e+01
 1.46000000e+00   3.52208109e-03   1.00000000e+00  -1.53276398e-03   2.21273067e-04   6.70631837e+01   9.30357007e+01
 1.47000000e+00   3.52208109e-03   1.00000000e+00  -1.94651338e-03   2.76924258e-04   6.66847337e+01   9.38715443e+01
 1.48000000e+00   3.52208109e-03   1.00000000e+00  -1.87584662e-03   2.76271132e-04   6.59926031e+01   9.43537542e+01
 1.49000000e+00   3.52208109e-03   1.00000000e+00  -1.55171429e-03   2.41151421e-04   6.57515957e+01   9.46593405e+01
 1.50000000e+00   3.52208109e-03   1.00000000e+00  -1.23475944e-03   1.50566385e-04   6.59798504e+01   9.41866350e+01
 1.51000000e+00   3.52208109e-03   1.00000000e+00  -8.56671680e-04  -1.53048649e-05   6.58874254e+01   9.46039991e+01
 1.52000000e+00   3.52208109e-03   1.00000000e+00  -3.79332087e-04  -1.15061391e-04   6.57077754e+01   9.43515379e+01
 1.53000000e+00   3.52208109e-03   1.00000000e+00   1.96072474e-05  -1.29075067e-04   6.59297452e+01   9.31007768e+01
 1.54000000e+00   3.52208109e-03   1.00000000e+00   1.82875580e-04  -8.65441240e-05   6.63995785e+01   9.25844551e+01
 1.55000000e+00   3.52208109e-03   1.00000000e+00   9.46884748e-05  -3.18044295e-05   6.69362286e+01   9.13954166e+01
 1.56000000e+00   3.52208109e-03   1.00000000e+00   3.60876467e-05   7.65160612e-05   6.69461157e+01   9.17216098e+01
 1.57000000e+00   3.52208109e-03   1.00000000e+00   4.30929416e-04   2.10154996e-04   6.61402313e+01   9.20971058e+01
 1.58000000e+00   3.52208109e-03   1.00000000e+00   1.23801130e-03   2.67972484e-04   6.55173792e+01   9.31054399e+01
 1.59000000e+00   3.52208109e-03   1.00000000e+00   2.16770211e-03   2.41404941e-04   6.55598494e+01   9.23633255e+01
 1.60000000e+00   3.52208109e-03   1.00000000e+00   3.11376317e-03   1.48964723e-04   6.56921201e+01   9.26399549e+01
 1.61000000e+00   3.52208109e-03   1.00000000e+00   4.06452270e-03   5.16007717e-05   6.57974445e+01   9.22311570e+01
 1.62000000e+00   3.52208109e-03   1.00000000e+00   5.01434140e-03  -2.70890582e-05   6.59166520e+01   9.19631091e+01
 1.63000000e+00   3.52208109e-03   1.00000000e+00   5.91593829e-03  -1.05267800e-04   6.60944056e+01   9.17187758e+01
 1.64000000e+00   3.52208109e-03   1.00000000e+00   6.74905622e-03  -1.58722250e-04   6.63715521e+01   9.08804775e+01
 1.65000000e+00   3.52208109e-03   1.00000000e+00   7.63644110e-03  -1.06633074e-04   6.64481627e+01   9.05981861e+01
 1.66000000e+00   3.52208109e-03   1.00000000e+00   8.78519927e-03   2.56874470e-05   6.62062605e+01   9.02597775e+01
 1.67000000e+00   3.52208109e-03   1.00000000e+00   1.02007342e-02   1.35490632e-04   6.59821244e+01   9.10465110e+01
 1.68000000e+00   3.52208109e-03   1.00000000e+00   1.17971243e-02   1.85907299e-04   6.60027067e+01   9.07368949e+01
 1.69000000e+00   3.52208109e-03   1.00000000e+00   1.37737001e-02   2.22097956e-04   6.56263116e+01   9.17604409e+01
 1.70000000e+00   3.52208109e-03   1.00000000e+00   1.63901056e-02   2.13146007e-04   6.46621676e+01   9.28978310e+01
 1.71000000e+00   3.52208109e-03   1.00000000e+00   1.94177545e-02   1.05560044e-04   6.41753326e+01   9.36720592e+01
 1.72000000e+00   3.52208109e-03   1.00000000e+00   2.23817301e-02  -3.77024674e-05   6.45897222e+01   9.29059333e+01
 1.73000000e+00   3.52208109e-03   1.00000000e+00   2.51217865e-02  -1.78330522e-04   6.51913899e+01   9.23892478e+01
 1.74000000e+00   3.52208109e-03   1.00000000e+00   2.77845318e-02  -2.35673958e-04   6.54093823e+01   9.23700026e+01
 1.75000000e+00   3.52208109e-03   1.00000000e+00   3.05284146e-02  -2.16809197e-04   6.53285887e+01   9.21769923e+01
 1.76000000e+00   3.52208109e-03   1.00000000e+00   3.34292642e-02  -1.92504156e-04   6.51292096e+01   9.27864764e+01
 1.77000000e+00   3.52208109e-03   1.00000000e+00   3.64646613e-02  -1.42658567e-04   6.50109988e+01   9.24232583e+01
 1.78000000e+00   3.52208109e-03   1.00000000e+00   3.95956197e-02  -4.11362721e-05   6.50266833e+01   9.26719045e+01
 1.79000000e+00   3.52208109e-03   1.00000000e+00   4.29288017e-02   5.74486547e-05   6.47801697e+01   9.29217530e+01
 1.80000000e+00   3.52208109e-03   1.00000000e+00   4.64897437e-02   4.80430842e-05   6.43760988e+01   9.42874586e+01
 1.81000000e+00   3.52208109e-03   1.00000000e+00   5.00538439e-02  -5.37053905e-05   6.44430765e+01   9.41290174e+01
 1.82000000e+00   3.52208109e-03   1.00000000e+00   5.35159355e-02  -1.49661716e-04   6.46326061e+01   9.40766439e+01
 1.83000000e+00   3.52208109e-03   1.00000000e+00   5.69544401e-02  -2.55508738e-04   6.45706192e+01   9.43014037e+01
 1.84000000e+00   3.52208109e-03   1.00000000e+00   6.02496026e-02  -3.65145571e-04   6.47643991e+01   9.39220701e+01
 1.85000000e+00   3.52208109e-03   1.00000000e+00   6.31777558e-02  -4.46932436e-04   6.54389128e+01   9.32787655e+01
 1.86000000e+00   3.52208109e-03   1.00000000e+00   6.57045938e-02  -4.46779919e-04   6.62085231e+01   9.21599574e+01
 1.87000000e+00   3.52208109e-03   1.00000000e+00   6.81106977e-02  -3.45153258e-04   6.64623545e+01   9.23870259e+01
 1.88000000e+00   3.52208109e-03   1.00000000e+00   7.08069120e-02  -2.22850735e-04   6.59939053e+01   9.27782962e+01
 1.89000000e+00   3.52208109e-03   1.00000000e+00   7.39161541e-02  -1.50080935e-04   6.52947374e+01   9.42172196e+01
 1.90000000e+00   3.52208109e-03   1.00000000e+00   7.71475882e-02  -1.43541153e-04   6.52743062e+01   9.38640825e+01
 1.91000000e+00   3.52208109e-03   1.00000000e+00   8.03127407e-02  -1.14477921e-04   6.56261059e+01   9.39049821e+01
 1.92000000e+00   3.52208109e-03   1.00000000e+00   8.35616454e-02  -1.51015480e-04   6.55392548e+01   9.45334506e+01
 1.93000000e+00   3.52208109e-03   1.00000000e+00   8.69104691e-02  -2.88387435e-04   6.53555544e+01   9.54147816e+01
 1.94000000e+00   3.52208109e-03   1.00000000e+00   9.01609451e-02  -4.36044963e-04   6.56231852e+01   9.50563840e+01
 1.95000000e+00   3.52208109e-03   1.00000000e+00   9.32938631e-02  -5.22578389e-04   6.59261183e+01   9.46615401e+01
 1.96000000e+00   3.52208109e-03   1.00000000e+00   9.63947591e-02  -5.32938748e-04   6.60333800e+01   9.48524013e+01
 1.97000000e+00   3.52208109e-03   1.00000000e+00   9.94821714e-02  -5.20822204e-04   6.61971129e+01   9.46639970e+01
 1.98000000e+00   3.52208109e-03   1.00000000e+00   1.02644253e-01  -4.66663926e-04   6.61733895e+01   9.52620082e+01
 1.99000000e+00   3.52208109e-03   1.00000000e+00   1.05930528e-01  -3.90758306e-04   6.60676488e+01   9.53844368e+01
 2.00000000e+00   3.52208109e-03   1.00000000e+00   1.09392795e-01  -2.77658965e-04   6.58751128e+01   9.62034710e+01
 2.01000000e+00   3.52208109e-03   1.00000000e+00   1.13236661e-01  -2.34189872e-04   6.51684339e+01   9.72369861e+01
 2.02000000e+00   3.52208109e-03   1.00000000e+00   1.17394555e-01  -3.11929312e-04   6.44920429e+01   9.86141174e+01
 2.03000000e+00   3.52208109e-03   1.00000000e+00   1.21426014e-01  -4.36369929e-04   6.46571889e+01   9.82451856e+01
 2.04000000e+00   3.52208109e-03   1.00000000e+00   1.24990707e-01  -5.32868158e-04   6.54239434e+01   9.77400459e+01
 2.05000000e+00   3.52208109e-03   1.00000000e+00   1.28188377e-01  -6.17674162e-04   6.58953420e+01   9.78223831e+01
 2.06000000e+00   3.52208109e-03   1.00000000e+00   1.31288622e-01  -7.40981239e-04   6.57952813e+01   9.82671690e+01
 2.07000000e+00   3.52208109e-03   1.00000000e+00   1.34279421e-01  -7.88146651e-04   6.57951805e+01   9.82301735e+01
 2.08000000e+00   3.52208109e-03   1.00000000e+00   1.37040536e-01  -7.41485653e-04   6.61504886e+01   9.74521871e+01
 2.09000000e+00   3.52208109e-03   1.00000000e+00   1.39618867e-01  -6.27188673e-04   6.63728561e+01   9.78778618e+01
 2.10000000e+00   3.52208109e-03   1.00000000e+00   1.42158164e-01  -5.42159694e-04   6.63602656e+01   9.80249834e+01
 2.11000000e+00   3.52208109e-03   1.00000000e+00   1.44751239e-01  -4.90901046e-04   6.61051131e+01   9.90833474e+01
 2.12000000e+00   3.52208109e-03   1.00000000e+00   1.47321325e-01  -4.73690390e-04   6.59638849e+01   9.91481233e+01
 2.13000000e+00   3.52208109e-03   1.00000000e+00   1.49714074e-01  -4.85659264e-04   6.61756774e+01   9.94388403e+01
 2.14000000e+00   3.52208109e-03   1.00000000e+00   1.51982368e-01  -5.52692988e-04   6.61722193e+01   9.96970944e+01
 2.15000000e+00   3.52208109e-03   1.00000000e+00   1.54075296e-01  -7.20774701e-04   6.62575091e+01   1.00069998e+02
 2.16000000e+00   3.52208109e-03   1.00000000e+00   1.55716878e-01  -8.29632824e-04   6.69788911e+01   9.92393392e+01
 2.17000000e+00   3.52208109e-03   1.00000000e+00   1.56865636e-01  -8.42326499e-04   6.78905753e+01   9.83529418e+01
 2.18000000e+00   3.52208109e-03   1.00000000e+00   1.57823352e-01  -8.14720059e-04   6.81907424e+01   9.89332443e+01
 2.19000000e+00   3.52208109e-03   1.00000000e+00   1.58908257e-01  -7.78623129e-04   6.79400989e+01   9.91386454e+01
 2.20000000e+00   3.52208109e-03   1.00000000e+00   1.60266427e-01  -6.99491854e-04   6.74876513e+01   9.99765521e+01
 2.21000000e+00   3.52208109e-03   1.00000000e+00   1.61792356e-01  -5.85448921e-04   6.72199209e+01   9.99606936e+01
 2.22000000e+00   3.52208109e-03   1.00000000e+00   1.63236449e-01  -4.93925322e-04   6.74521165e+01   1.00616729e+02
 2.23000000e+00   3.52208109e-03   1.00000000e+00   1.64619664e-01  -4.93504326e-04   6.75493595e+01   1.00944288e+02
 2.24000000e+00   3.52208109e-03   1.00000000e+00   1.66151370e-01  -5.69866327e-04   6.70808749e+01   1.02127351e+02
 2.25000000e+00   3.52208109e-03   1.00000000e+00   1.67692844e-01  -6.74237322e-04   6.68815479e+01   1.02230136e+02
 2.26000000e+00   3.52208109e-03   1.00000000e+00   1.68930915e-01  -7.60156083e-04   6.73350976e+01   1.01827086e+02
 2.27000000e+00   3.52208109e-03   1.00000000e+00   1.69895592e-01  -8.42729833e-04   6.77004975e+01   1.01909066e+02
 2.28000000e+00   3.52208109e-03   1.00000000e+00   1.70724614e-01  -9.40606962e-04   6.77477972e+01   1.01991897e+02
 2.29000000e+00   3.52208109e-03   1.00000000e+00   1.71391057e-01  -9.17221706e-04   6.79601179e+01   1.01794822e+02
 2.30000000e+00   3.52208109e-03   1.00000000e+00   1.71923962e-01  -8.12526276e-04   6.81239851e+01   1.01550476e+02
 2.31000000e+00   3.52208109e-03   1.00000000e+00   1.72489216e-01  -6.99984198e-04   6.79014771e+01   1.02552626e+02
 2.32000000e+00   3.52208109e-03   1.00000000e+00   1.73236604e-01  -6.47627716e-04   6.73659240e+01   1.03054799e+02
 2.33000000e+00   3.52208109e-03   1.00000000e+00   1.74129120e-01  -6.14280176e-04   6.67982607e+01   1.03818440e+02
 2.34000000e+00   3.52208109e-03   1.00000000e+00   1.74833280e-01  -5.96124851e-04   6.68512417e+01   1.03578769e+02
 2.35000000e+00   3.52208109e-03   1.00000000e+00   1.75012166e-01  -6.52892064e-04   6.75317356e+01   1.03486816e+02
 2.36000000e+00   3.52208109e-03   1.00000000e+00   1.74714782e-01  -7.47159104e-04   6.80785930e+01   1.03317844e+02
 2.37000000e+00   3.52208109e-03   1.00000000e+00   1.74181518e-01  -8.82157109e-04   6.81286034e+01   1.03380297e+02
 2.38000000e+00   3.52208109e-03   1.00000000e+00   1.73443787e-01  -9.42692785e-04   6.82213746e+01   1.03060970e+02
 2.39000000e+00   3.52208109e-03   1.00000000e+00   1.72377800e-01  -9.26619675e-04   6.87027753e+01   1.02193956e+02
 2.40000000e+00   3.52208109e-03   1.00000000e+00   1.70988577e-01  -8.83863419e-04   6.92058194e+01   1.02310869e+02
 2.41000000e+00   3.52208109e-03   1.00000000e+00   1.69452857e-01  -8.20655614e-04   6.93958049e+01   1.02010742e+02
 2.42000000e+00   3.52208109e-03   1.00000000e+00   1.67978321e-01  -6.93170390e-04   6.92151228e+01   1.02496505e+02
 2.43000000e+00   3.52208109e-03   1.00000000e+00   1.66620810e-01  -5.55717784e-04   6.89054373e+01   1.02670436e+02
 2.44000000e+00   3.52208109e-03   1.00000000e+00   1.65239091e-01  -5.09932739e-04   6.88563736e+01   1.03409825e+02
 2.45000000e+00   3.52208109e-03   1.00000000e+00   1.63754121e-01  -5.45259055e-04   6.89436078e+01   1.03340878e+02
 2.46000000e+00   3.52208109e-03   1.00000000e+00   1.62191785e-01  -6.11864484e-04   6.89390099e+01   1.03403225e+02
 2.47000000e+00   3.52208109e-03   1.00000000e+00   1.60400773e-01  -6.78690685e-04   6.92373883e+01   1.03175337e+02
 2.48000000e+00   3.52208109e-03   1.00000000e+00   1.58159811e-01  -7.52397202e-04   7.00523220e+01   1.02356101e+02
 2.49000000e+00   3.52208109e-03   1.00000000e+00   1.55657839e-01  -8.07596494e-04   7.05490947e+01   1.02379348e+02
 2.50000000e+00   3.52208109e-03   1.00000000e+00   1.53358111e-01  -8.26689969e-04   7.00845554e+01   1.02481002e+02
 2.51000000e+00   3.52208109e-03   1.00000000e+00   1.51340316e-01  -7.47250127e-04   6.95702067e+01   1.02931679e+02
 2.52000000e+00   3.52208109e-03   1.00000000e+00   1.49390762e-01  -6.23090875e-04   6.95544312e+01   1.02405409e+02
 2.53000000e+00   3.52208109e-03   1.00000000e+00   1.47456798e-01  -5.22180301e-04   6.95195280e+01   1.03241717e+02
 2.54000000e+00   3.52208109e-03   1.00000000e+00   1.45549818e-01  -4.75125004e-04   6.94144333e+01   1.03313550e+02
 2.55000000e+00   3.52208109e-03   1.00000000e+00   1.43751134e-01  -4.20252004e-04   6.90724248e+01   1.03815756e+02
 2.56000000e+00   3.52208109e-03   1.00000000e+00   1.42068794e-01  -4.16640735e-04   6.86143770e+01   1.04231124e+02
 2.57000000e+00   3.52208109e-03   1.00000000e+00   1.40185928e-01  -5.23768815e-04   6.87649634e+01   1.04177031e+02
 2.58000000e+00   3.52208109e-03   1.00000000e+00   1.37912007e-01  -6.37755137e-04   6.93347880e+01   1.03445594e+02
 2.59000000e+00   3.52208109e-03   1.00000000e+00   1.35362171e-01  -7.22924327e-04   6.95944139e+01   1.02882293e+02
 2.60000000e+00   3.52208109e-03   1.00000000e+00   1.32623258e-01  -7.30087850e-04   6.97748314e+01   1.02606398e+02
 2.61000000e+00   3.52208109e-03   1.00000000e+00   1.29717965e-01  -7.04756807e-04   6.99618108e+01   1.02049606e+02
 2.62000000e+00   3.52208109e-03   1.00000000e+00   1.26772348e-01  -6.41785712e-04   6.99223046e+01   1.02329395e+02
 2.63000000e+00   3.52208109e-03   1.00000000e+00   1.23966144e-01  -5.52304204e-04   6.95330881e+01   1.02211013e+02
 2.64000000e+00   3.52208109e-03   1.00000000e+00   1.21337253e-01  -4.16130172e-04   6.90660234e+01   1.02596254e+02
 2.65000000e+00   3.52208109e-03   1.00000000e+00   1.18672286e-01  -3.18040885e-04   6.90265232e+01   1.02354231e+02
 2.66000000e+00   3.52208109e-03   1.00000000e+00   1.15666965e-01  -3.17855734e-04   6.94947425e+01   1.02305041e+02
 2.67000000e+00   3.52208109e-03   1.00000000e+00   1.12287213e-01  -3.62954372e-04   7.00690797e+01   1.01620534e+02
 2.68000000e+00   3.52208109e-03   1.00000000e+00   1.08807613e-01  -4.09546340e-04   7.00463623e+01   1.01485446e+02
 2.69000000e+00   3.52208109e-03   1.00000000e+00   1.05342974e-01  -4.61258598e-04   6.98545859e+01   1.01484120e+02
 2.70000000e+00   3.52208109e-03   1.00000000e+00   1.01642584e-01  -5.60478948e-04   7.02691135e+01   1.00512793e+02
 2.71000000e+00   3.52208109e-03   1.00000000e+00   9.76632450e-02  -5.74108880e-04   7.08796870e+01   9.96026744e+01
 2.72000000e+00   3.52208109e-03   1.00000000e+00   9.37096358e-02  -5.21893055e-04   7.08656500e+01   9.91945461e+01
 2.73000000e+00   3.52208109e-03   1.00000000e+00   9.00036325e-02  -3.87402588e-04   7.04668044e+01   9.96708012e+01
 2.74000000e+00   3.52208109e-03   1.00000000e+00   8.65910682e-02  -2.70135164e-04   7.00499562e+01   9.97144071e+01
 2.75000000e+00   3.52208109e-03   1.00000000e+00   8.34507084e-02  -1.88810751e-04   6.96318829e+01   1.00395435e+02
 2.76000000e+00   3.52208109e-03   1.00000000e+00   8.04834569e-02  -1.25989003e-04   6.94161908e+01   1.00177280e+02
 2.77000000e+00   3.52208109e-03   1.00000000e+00   7.75783064e-02  -9.97114044e-05   6.93549169e+01   1.00240459e+02
 2.78000000e+00   3.52208109e-03   1.00000000e+00   7.46398271e-02  -1.14364304e-04   6.94432877e+01   1.00058247e+02
 2.79000000e+00   3.52208109e-03   1.00000000e+00   7.15410548e-02  -2.46722305e-04   6.97212130e+01   9.98346891e+01
 2.80000000e+00   3.52208109e-03   1.00000000e+00   6.82782544e-02  -3.35467221e-04   7.00552057e+01   9.91114898e+01
 2.81000000e+00   3.52208109e-03   1.00000000e+00   6.51297014e-02  -3.61473547e-04   6.98477583e+01   9.87203641e+01
 2.82000000e+00   3.52208109e-03   1.00000000e+00   6.23491160e-02  -3.54990198e-04   6.91380862e+01   9.94426760e+01
 2.83000000e+00   3.52208109e-03   1.00000000e+00   5.97531020e-02  -3.41926616e-04   6.89010720e+01   9.88536749e+01
 2.84000000e+00   3.52208109e-03   1.00000000e+00   5.71239295e-02  -2.58705252e-04   6.91180080e+01   9.84459181e+01
 2.85000000e+00   3.52208109e-03   1.00000000e+00   5.45996678e-02  -1.30746923e-04   6.89587953e+01   9.83411344e+01
 2.86000000e+00   3.52208109e-03   1.00000000e+00   5.23477056e-02  -1.63565614e-05   6.84090174e+01   9.92835212e+01
 2.87000000e+00   3.52208109e-03   1.00000000e+00   5.03129395e-02   2.26942816e-05   6.79654770e+01   9.94444841e+01
 2.88000000e+00   3.52208109e-03   1.00000000e+00   4.82288183e-02  -3.28304464e-05   6.79666697e+01   9.93722106e+01
 2.89000000e+00   3.52208109e-03   1.00000000e+00   4.58216096e-02  -8.87761005e-05   6.85326478e+01   9.81051006e+01
 2.90000000e+00   3.52208109e-03   1.00000000e+00   4.31303226e-02  -1.48271949e-04   6.89815706e+01   9.73719800e+01
 2.91000000e+00   3.52208109e-03   1.00000000e+00   4.03510152e-02  -2.11316246e-04   6.89993704e+01   9.72949732e+01
 2.92000000e+00   3.52208109e-03   1.00000000e+00   3.74956105e-02  -3.01935287e-04   6.90806932e+01   9.66010696e+01
 2.93000000e+00   3.52208109e-03   1.00000000e+00   3.46295443e-02  -2.84384524e-04   6.91630174e+01   9.58828359e+01
 2.94000000e+00   3.52208109e-03   1.00000000e+00   3.20313612e-02  -1.81871664e-04   6.87073429e+01   9.57358792e+01
 2.95000000e+00   3.52208109e-03   1.00000000e+00   2.97666709e-02  -6.94751676e-05   6.81564616e+01   9.63604136e+01
 2.96000000e+00   3.52208109e-03   1.00000000e+00   2.76289899e-02   1.18782661e-05   6.80979564e+01   9.58142660e+01
 2.97000000e+00   3.52208109e-03   1.00000000e+00   2.54787751e-02   8.84297296e-05   6.82552313e+01   9.56343966e+01
 2.98000000e+00   3.52208109e-03   1.00000000e+00   2.32858495e-02   1.54199552e-04   6.84349792e+01   9.52544969e+01
 2.99000000e+00   3.52208109e-03   1.00000000e+00   2.11493870e-02   1.50678575e-04   6.83822682e+01   9.53876565e+01
 3.00000000e+00   3.52208109e-03   1.00000000e+00   1.92278000e-02   7.56534884e-05   6.80165922e+01   9.56951052e+01
 3.01000000e+00   3.52208109e-03   1.00000000e+00   1.73668574e-02  -5.63655728e-05   6.80018498e+01   9.49871092e+01
 3.02000000e+00   3.52208109e-03   1.00000000e+00   1.53446696e-02  -1.18503075e-04   6.85422986e+01   9.37064965e+01
 3.03000000e+00   3.52208109e-03   1.00000000e+00   1.33451686e-02  -1.10124674e-04   6.86754410e+01   9.30411286e+01
 3.04000000e+00   3.52208109e-03   1.00000000e+00   1.17719441e-02  -8.39220800e-05   6.80247633e+01   9.41556599e+01
 3.05000000e+00   3.52208109e-03   1.00000000e+00   1.07342551e-02  -6.43634074e-05   6.72356173e+01   9.44416313e+01
 3.06000000e+00   3.52208109e-03   1.00000000e+00   1.00564731e-02   4.52729218e-05   6.69040727e+01   9.43490904e+01
 3.07000000e+00   3.52208109e-03   1.00000000e+00   9.65808035e-03   1.68614887e-04   6.66892232e+01   9.42979385e+01
 3.08000000e+00   3.52208109e-03   1.00000000e+00   9.50520123e-03   2.29247024e-04   6.63991023e+01   9.51111452e+01
 3.09000000e+00   3.52208109e-03   1.00000000e+00   9.42759351e-03   2.01507626e-04   6.64429305e+01   9.49742440e+01
 3.10000000e+00   3.52208109e-03   1.00000000e+00   9.25362501e-03   1.42448100e-04   6.67061577e+01   9.44993641e+01
 3.11000000e+00   3.52208109e-03   1.00000000e+00   8.98702994e-03   8.11138249e-05   6.69536441e+01   9.41313193e+01
 3.12000000e+00   3.52208109e-03   1.00000000e+00   8.77773124e-03  -1.22881713e-05   6.68675475e+01   9.39721480e+01
 3.13000000e+00   3.52208109e-03   1.00000000e+00   8.80859034e-03  -1.00654916e-04   6.64532832e+01   9.43610643e+01
 3.14000000e+00   3.52208109e-03   1.00000000e+00   8.99474819e-03  -1.83960026e-04   6.62562593e+01   9.37361558e+01
 3.15000000e+00   3.52208109e-03   1.00000000e+00   9.13169070e-03  -1.27188704e-04   6.65620871e+01   9.28836850e+01
 3.16000000e+00   3.52208109e-03   1.00000000e+00   9.34258010e-03  -2.32254961e-05   6.65778313e+01   9.27127971e+01
 3.17000000e+00   3.52208109e-03   1.00000000e+00   9.86517875e-03   6.54831546e-05   6.60189091e+01   9.39726812e+01
 3.18000000e+00   3.52208109e-03   1.00000000e+00   1.06880411e-02   1.08954075e-04   6.55563023e+01   9.41072977e+01
 3.19000000e+00   3.52208109e-03   1.00000000e+00   1.15669185e-02   1.56325474e-04   6.55646641e+01   9.37937399e+01
 3.20000000e+00   3.52208109e-03   1.00000000e+00   1.22363857e-02   1.90469128e-04   6.60553347e+01   9.30361978e+01
 3.21000000e+00   3.52208109e-03   1.00000000e+00   1.26208836e-02   1.13434896e-04   6.66142673e+01   9.26740068e+01
 3.22000000e+00   3.52208109e-03   1.00000000e+00   1.29031029e-02   6.37153453e-06   6.68082735e+01   9.25196994e+01
 3.23000000e+00   3.52208109e-03   1.00000000e+00   1.32686008e-02  -9.26589776e-05   6.66783831e+01   9.21233138e+01
 3.24000000e+00   3.52208109e-03   1.00000000e+00   1.37004279e-02  -1.34737387e-04   6.66938561e+01   9.18150524e+01
 3.25000000e+00   3.52208109e-03   1.00000000e+00   1.42861131e-02  -1.29374886e-04   6.66425974e+01   9.12203303e+01
 3.26000000e+00   3.52208109e-03   1.00000000e+00   1.52969074e-02  -1.09668220e-04   6.60426154e+01   9.23332490e+01
 3.27000000e+00   3.52208109e-03   1.00000000e+00   1.66646836e-02  -6.48626600e-05   6.56322396e+01   9.21987457e+01
 3.28000000e+00   3.52208109e-03   1.00000000e+00   1.80758423e-02   6.68852428e-05   6.59395363e+01   9.16955178e+01
 3.29000000e+00   3.52208109e-03   1.00000000e+00   1.95876799e-02   1.69260857e-04   6.59874860e+01   9.20592015e+01
 3.30000000e+00   3.52208109e-03   1.00000000e+00   2.13585386e-02   1.79909206e-04   6.56337961e+01   9.30925796e+01
 3.31000000e+00   3.52208109e-03   1.00000000e+00   2.33494717e-02   1.09930021e-04   6.54087773e+01   9.33521180e+01
 3.32000000e+00   3.52208109e-03   1.00000000e+00   2.53984314e-02   4.55797672e-05   6.54708345e+01   9.27311494e+01
 3.33000000e+00   3.52208109e-03   1.00000000e+00   2.73023604e-02  -3.16133522e-05   6.59689163e+01   9.24019218e+01
 3.34000000e+00   3.52208109e-03   1.00000000e+00   2.91274906e-02  -1.48746414e-04   6.62850653e+01   9.19674108e+01
 3.35000000e+00   3.52208109e-03   1.00000000e+00   3.12146424e-02  -2.25795753e-04   6.59222833e+01   9.28838202e+01
 3.36000000e+00   3.52208109e-03   1.00000000e+00   3.37624144e-02  -2.51470106e-04   6.52194758e+01   9.30289594e+01
 3.37000000e+00   3.52208109e-03   1.00000000e+00   3.66458523e-02  -1.82853200e-04   6.48348229e+01   9.34901436e+01
 3.38000000e+00   3.52208109e-03   1.00000000e+00   3.96881253e-02  -1.14054182e-04   6.47864701e+01   9.33705573e+01
 3.39000000e+00   3.52208109e-03   1.00000000e+00   4.28277608e-02  -5.41859813e-05   6.47098924e+01   9.40897947e+01
 3.40000000e+00   3.52208109e-03   1.00000000e+00   4.59973589e-02  -2.90642778e-05   6.47091671e+01   9.42090670e+01
 3.41000000e+00   3.52208109e-03   1.00000000e+00   4.90388279e-02   7.68899547e-06   6.49600162e+01   9.40016477e+01
 3.42000000e+00   3.52208109e-03   1.00000000e+00   5.18669366e-02  -2.02494374e-05   6.53309093e+01   9.40854993e+01
 3.43000000e+00   3.52208109e-03   1.00000000e+00   5.45541077e-02  -1.49411244e-04   6.54986676e+01   9.40964701e+01
 3.44000000e+00   3.52208109e-03   1.00000000e+00   5.72431373e-02  -2.82014772e-04   6.54465532e+01   9.41883111e+01
 3.45000000e+00   3.52208109e-03   1.00000000e+00   5.99450983e-02  -3.60395592e-04   6.54253567e+01   9.35586097e+01
 3.46000000e+00   3.52208109e-03   1.00000000e+00   6.24935285e-02  -3.83277629e-04   6.57850784e+01   9.33956524e+01
 3.47000000e+00   3.52208109e-03   1.00000000e+00   6.49257482e-02  -4.01081487e-04   6.61032011e+01   9.30377523e+01
 3.48000000e+00   3.52208109e-03   1.00000000e+00   6.75952365e-02  -3.46775643e-04   6.56910315e+01   9.39794485e+01
 3.49000000e+00   3.52208109e-03   1.00000000e+00   7.06423371e-02  -2.73518897e-04   6.49869496e+01   9.45636740e+01
 3.50000000e+00   3.52208109e-03   1.00000000e+00   7.37182632e-02  -1.66237101e-04   6.50445090e+01   9.44719716e+01
 3.51000000e+00   3.52208109e-03   1.00000000e+00   7.65409270e-02  -1.14543518e-04   6.56305450e+01   9.41768211e+01
 3.52000000e+00   3.52208109e-03   1.00000000e+00   7.91429743e-02  -1.48768673e-04   6.60207757e+01   9.44390238e+01
 3.53000000e+00   3.52208109e-03   1.00000000e+00   8.15947869e-02  -2.06879348e-04   6.63181356e+01   9.44109928e+01
 3.54000000e+00   3.52208109e-03   1.00000000e+00   8.40085623e-02  -2.71297523e-04   6.64296699e+01   9.41867721e+01
 3.55000000e+00   3.52208109e-03   1.00000000e+00   8.64986733e-02  -3.59132289e-04   6.63572969e+01   9.47722615e+01
 3.56000000e+00   3.52208109e-03   1.00000000e+00   8.90721582e-02  -4.89619968e-04   6.63387561e+01   9.46052422e+01
 3.57000000e+00   3.52208109e-03   1.00000000e+00   9.18222282e-02  -5.29164930e-04   6.62016641e+01   9.49098601e+01
 3.58000000e+00   3.52208109e-03   1.00000000e+00   9.48670522e-02  -4.92009668e-04   6.57916778e+01   9.51034733e+01
 3.59000000e+00   3.52208109e-03   1.00000000e+00   9.80483318e-02  -4.13460272e-04   6.56981818e+01   9.57660388e+01
 3.60000000e+00   3.52208109e-03   1.00000000e+00   1.01224953e-01  -3.53949469e-04   6.58525803e+01   9.59259432e+01
 3.61000000e+00   3.52208109e-03   1.00000000e+00   1.04529891e-01  -2.99671706e-04   6.55992335e+01   9.67850896e+01
 3.62000000e+00   3.52208109e-03   1.00000000e+00   1.07999789e-01  -2.63452672e-04   6.52263407e+01   9.73719740e+01
 3.63000000e+00   3.52208109e-03   1.00000000e+00   1.11382742e-01  -2.80244314e-04   6.53445848e+01   9.73249864e+01
 3.64000000e+00   3.52208109e-03   1.00000000e+00   1.14405381e-01  -3.59652783e-04   6.59748345e+01   9.72747313e+01
 3.65000000e+00   3.52208109e-03   1.00000000e+00   1.17095259e-01  -4.98299011e-04   6.65169814e+01   9.69534376e+01
 3.66000000e+00   3.52208109e-03   1.00000000e+00   1.19755226e-01  -6.04077641e-04   6.64692915e+01   9.74367586e+01
 3.67000000e+00   3.52208109e-03   1.00000000e+00   1.22648771e-01  -6.47866821e-04   6.59302121e+01   9.75768823e+01
 3.68000000e+00   3.52208109e-03   1.00000000e+00   1.25688577e-01  -6.82232172e-04   6.55641271e+01   9.84149436e+01
 3.69000000e+00   3.52208109e-03   1.00000000e+00   1.28623254e-01  -7.00248772e-04   6.57330052e+01   9.79498549e+01
 3.70000000e+00   3.52208109e-03   1.00000000e+00   1.31469180e-01  -6.20872297e-04   6.57974375e+01   9.82774431e+01
 3.71000000e+00   3.52208109e-03   1.00000000e+00   1.34256454e-01  -5.16198913e-04   6.56814937e+01   9.85409843e+01
 3.72000000e+00   3.52208109e-03   1.00000000e+00   1.36797511e-01  -4.38547350e-04   6.59481586e+01   9.88466291e+01
 3.73000000e+00   3.52208109e-03   1.00000000e+00   1.39008078e-01  -4.41481601e-04   6.63564705e+01   9.89046630e+01
 3.74000000e+00   3.52208109e-03   1.00000000e+00   1.40971444e-01  -4.84838312e-04   6.65799963e+01   9.89291175e+01
 3.75000000e+00   3.52208109e-03   1.00000000e+00   1.42729688e-01  -5.45494762e-04   6.67974752e+01   9.88900039e+01
 3.76000000e+00   3.52208109e-03   1.00000000e+00   1.44286546e-01  -6.31974179e-04   6.70581788e+01   9.85678956e+01
 3.77000000e+00   3.52208109e-03   1.00000000e+00   1.45624899e-01  -7.25408376e-04   6.74409410e+01   9.87271197e+01
 3.78000000e+00   3.52208109e-03   1.00000000e+00   1.46802790e-01  -8.14237129e-04   6.77260969e+01   9.84433616e+01
 3.79000000e+00   3.52208109e-03   1.00000000e+00   1.48068591e-01  -7.89149767e-04   6.75721777e+01   9.88814999e+01
 3.80000000e+00   3.52208109e-03   1.00000000e+00   1.49646451e-01  -7.05665016e-04   6.69536033e+01   9.93193632e+01
 3.81000000e+00   3.52208109e-03   1.00000000e+00   1.51407889e-01  -6.39783197e-04   6.65487222e+01   1.00301361e+02
 3.82000000e+00   3.52208109e-03   1.00000000e+00   1.52917633e-01  -5.84332906e-04   6.70325084e+01   9.98569860e+01
 3.83000000e+00   3.52208109e-03   1.00000000e+00   1.54065945e-01  -5.07645957e-04   6.76881579e+01   9.97292476e+01
 3.84000000e+00   3.52208109e-03   1.00000000e+00   1.55119446e-01  -4.55370416e-04   6.77234063e+01   1.00292412e+02
 3.85000000e+00   3.52208109e-03   1.00000000e+00   1.56126286e-01  -5.04008719e-04   6.76835068e+01   1.00725858e+02
 3.86000000e+00   3.52208109e-03   1.00000000e+00   1.57028385e-01  -6.14601494e-04   6.78562831e+01   1.00927430e+02
 3.87000000e+00   3.52208109e-03   1.00000000e+00   1.57875371e-01  -7.24264765e-04   6.78977478e+01   1.00686874e+02
 3.88000000e+00   3.52208109e-03   1.00000000e+00   1.58745270e-01  -7.92675951e-04   6.78546406e+01   1.01020895e+02
 3.89000000e+00   3.52208109e-03   1.00000000e+00   1.59712987e-01  -8.21490503e-04   6.76383307e+01   1.01025141e+02
 3.90000000e+00   3.52208109e-03   1.00000000e+00   1.60751687e-01  -8.25554691e-04   6.74044653e+01   1.01871075e+02
 3.91000000e+00   3.52208109e-03   1.00000000e+00   1.61730953e-01  -8.02554684e-04   6.74201028e+01   1.01730190e+02
 3.92000000e+00   3.52208109e-03   1.00000000e+00   1.62695336e-01  -6.83839281e-04   6.72753964e+01   1.02106915e+02
 3.93000000e+00   3.52208109e-03   1.00000000e+00   1.63721307e-01  -5.78089557e-04   6.68584590e+01   1.02683886e+02
 3.94000000e+00   3.52208109e-03   1.00000000e+00   1.64535663e-01  -5.59633487e-04   6.69544584e+01   1.02950932e+02
 3.95000000e+00   3.52208109e-03   1.00000000e+00   1.64838943e-01  -5.86327087e-04   6.76768662e+01   1.02477622e+02
 3.96000000e+00   3.52208109e-03   1.00000000e+00   1.64658015e-01  -6.22803246e-04   6.83366147e+01   1.01952940e+02
 3.97000000e+00   3.52208109e-03   1.00000000e+00   1.64249254e-01  -6.71565157e-04   6.85031601e+01   1.02284771e+02
 3.98000000e+00   3.52208109e-03   1.00000000e+00   1.63850300e-01  -7.82540355e-04   6.82631780e+01   1.02329417e+02
 3.99000000e+00   3.52208109e-03   1.00000000e+00   1.63513940e-01  -8.75946285e-04   6.79594405e+01   1.02800099e+02
 4.00000000e+00   3.52208109e-03   1.00000000e+00   1.63053241e-01  -9.09506024e-04   6.80620944e+01   1.02055944e+02
 4.01000000e+00   3.52208109e-03   1.00000000e+00   1.62340327e-01  -8.41371797e-04   6.84502459e+01   1.02021801e+02
 4.02000000e+00   3.52208109e-03   1.00000000e+00   1.61552873e-01  -7.39673744e-04   6.84056187e+01   1.02028056e+02
 4.03000000e+00   3.52208109e-03   1.00000000e+00   1.60723457e-01  -6.66630351e-04   6.82441570e+01   1.02854182e+02
 4.04000000e+00   3.52208109e-03   1.00000000e+00   1.59620743e-01  -5.92370642e-04   6.85987077e+01   1.02324032e+02
 4.05000000e+00   3.52208109e-03   1.00000000e+00   1.58211473e-01  -5.10502419e-04   6.90480597e+01   1.02063999e+02
 4.06000000e+00   3.52208109e-03   1.00000000e+00   1.56654893e-01  -4.81978133e-04   6.91624462e+01   1.02312651e+02
 4.07000000e+00   3.52208109e-03   1.00000000e+00   1.54944667e-01  -5.69288334e-04   6.93491347e+01   1.02254396e+02
 4.08000000e+00   3.52208109e-03   1.00000000e+00   1.52980874e-01  -6.70658076e-04   6.98330680e+01   1.01958666e+02
 4.09000000e+00   3.52208109e-03   1.00000000e+00   1.50892987e-01  -7.19079112e-04   7.01036007e+01   1.01304981e+02
 4.10000000e+00   3.52208109e-03   1.00000000e+00   1.48976282e-01  -7.43972458e-04   6.97873198e+01   1.02165130e+02
 4.11000000e+00   3.52208109e-03   1.00000000e+00   1.47404841e-01  -7.61922425e-04   6.91303952e+01   1.02357040e+02
 4.12000000e+00   3.52208109e-03   1.00000000e+00   1.46069101e-01  -7.34248116e-04   6.86865196e+01   1.02967445e+02
 4.13000000e+00   3.52208109e-03   1.00000000e+00   1.44654148e-01  -6.50448414e-04   6.88271975e+01   1.02357538e+02
 4.14000000e+00   3.52208109e-03   1.00000000e+00   1.42962450e-01  -5.11344488e-04   6.93346342e+01   1.02261635e+02
 4.15000000e+00   3.52208109e-03   1.00000000e+00   1.41146330e-01  -4.15841223e-04   6.94270744e+01   1.02582226e+02
 4.16000000e+00   3.52208109e-03   1.00000000e+00   1.39346281e-01  -4.14654570e-04   6.91869051e+01   1.03123877e+02
 4.17000000e+00   3.52208109e-03   1.00000000e+00   1.37467213e-01  -4.50812039e-04   6.92178443e+01   1.02979371e+02
 4.18000000e+00   3.52208109e-03   1.00000000e+00   1.35422906e-01  -4.87532582e-04   6.94453308e+01   1.02288703e+02
 4.19000000e+00   3.52208109e-03   1.00000000e+00   1.33276359e-01  -5.53934728e-04   6.95411055e+01   1.02605884e+02
 4.20000000e+00   3.52208109e-03   1.00000000e+00   1.31149103e-01  -6.79149710e-04   6.93808875e+01   1.02433746e+02
 4.21000000e+00   3.52208109e-03   1.00000000e+00   1.29078539e-01  -7.24917349e-04   6.91836932e+01   1.02598509e+02
 4.22000000e+00   3.52208109e-03   1.00000000e+00   1.27032600e-01  -6.94727341e-04   6.90219049e+01   1.02152205e+02
 4.23000000e+00   3.52208109e-03   1.00000000e+00   1.24957844e-01  -6.05956123e-04   6.89295058e+01   1.02475864e+02
 4.24000000e+00   3.52208109e-03   1.00000000e+00   1.22892150e-01  -5.24908352e-04   6.87412533e+01   1.02422815e+02
 4.25000000e+00   3.52208109e-03   1.00000000e+00   1.20776592e-01  -4.53190077e-04   6.85728344e+01   1.02652279e+02
 4.26000000e+00   3.52208109e-03   1.00000000e+00   1.18227193e-01  -3.65975101e-04   6.92261618e+01   1.01661571e+02
 4.27000000e+00   3.52208109e-03   1.00000000e+00   1.15120923e-01  -3.03734082e-04   7.01742183e+01   1.00740127e+02
 4.28000000e+00   3.52208109e-03   1.00000000e+00   1.11869189e-01  -3.14609982e-04   7.02298241e+01   1.01251268e+02
 4.29000000e+00   3.52208109e-03   1.00000000e+00   1.08725652e-01  -4.20870711e-04   6.98599717e+01   1.01247334e+02
 4.30000000e+00   3.52208109e-03   1.00000000e+00   1.05623206e-01  -5.06210041e-04   6.97711508e+01   1.00968267e+02
 4.31000000e+00   3.52208109e-03   1.00000000e+00   1.02508497e-01  -5.33511908e-04   6.98274705e+01   1.00014319e+02
 4.32000000e+00   3.52208109e-03   1.00000000e+00   9.93561404e-02  -5.36957638e-04   6.99424353e+01   1.00303767e+02
 4.33000000e+00   3.52208109e-03   1.00000000e+00   9.62472190e-02  -5.39611221e-04   6.98888613e+01   9.99197706e+01
 4.34000000e+00   3.52208109e-03   1.00000000e+00   9.33101378e-02  -4.46890495e-04   6.95512495e+01   1.00325396e+02
 4.35000000e+00   3.52208109e-03   1.00000000e+00   9.04455476e-02  -3.15865987e-04   6.94410177e+01   9.98983468e+01
 4.36000000e+00   3.52208109e-03   1.00000000e+00   8.74879963e-02  -1.96751223e-04   6.96543244e+01   9.98358969e+01
 4.37000000e+00   3.52208109e-03   1.00000000e+00   8.44439728e-02  -1.42642864e-04   6.98324775e+01   9.96706958e+01
 4.38000000e+00   3.52208109e-03   1.00000000e+00   8.13912508e-02  -1.50148751e-04   6.98346341e+01   9.95460327e+01
 4.39000000e+00   3.52208109e-03   1.00000000e+00   7.82874432e-02  -1.73133882e-04   6.99885763e+01   9.92262622e+01
 4.40000000e+00   3.52208109e-03   1.00000000e+00   7.51443516e-02  -2.18400430e-04   7.01577463e+01   9.86073851e+01
 4.41000000e+00   3.52208109e-03   1.00000000e+00   7.22140891e-02  -2.99655300e-04   6.98151064e+01   9.93574204e+01
 4.42000000e+00   3.52208109e-03   1.00000000e+00   6.97375882e-02  -4.03619601e-04   6.89987053e+01   9.95678342e+01
 4.43000000e+00   3.52208109e-03   1.00000000e+00   6.76275550e-02  -4.12681754e-04   6.84333561e+01   9.97500350e+01
 4.44000000e+00   3.52208109e-03   1.00000000e+00   6.55779318e-02  -3.42679111e-04   6.84467950e+01   9.89303711e+01
 4.45000000e+00   3.52208109e-03   1.00000000e+00   6.33693600e-02  -2.52421064e-04   6.88019446e+01   9.89165520e+01
 4.46000000e+00   3.52208109e-03   1.00000000e+00   6.10999781e-02  -1.84623924e-04   6.88894290e+01   9.88385918e+01
 4.47000000e+00   3.52208109e-03   1.00000000e+00   5.89746910e-02  -8.46469051e-05   6.84922137e+01   9.91385814e+01
 4.48000000e+00   3.52208109e-03   1.00000000e+00   5.68454817e-02  -2.40461721e-05   6.84335050e+01   9.89361740e+01
 4.49000000e+00   3.52208109e-03   1.00000000e+00   5.45041793e-02  -1.96961594e-05   6.88195251e+01   9.80559615e+01
 4.50000000e+00   3.52208109e-03   1.00000000e+00   5.20371096e-02  -9.76379482e-05   6.90093194e+01   9.81091533e+01
 4.51000000e+00   3.52208109e-03   1.00000000e+00   4.96229664e-02  -1.99582647e-04   6.88340150e+01   9.76942703e+01
 4.52000000e+00   3.52208109e-03   1.00000000e+00   4.72981601e-02  -2.54167132e-04   6.86738194e+01   9.76305831e+01
 4.53000000e+00   3.52208109e-03   1.00000000e+00   4.50837975e-02  -2.91509222e-04   6.84971434e+01   9.71217044e+01
 4.54000000e+00   3.52208109e-03   1.00000000e+00   4.30485565e-02  -2.81487082e-04   6.81798943e+01   9.75444334e+01
 4.55000000e+00   3.52208109e-03   1.00000000e+00   4.11374824e-02  -2.81866675e-04   6.79543663e+01   9.72093507e+01
 4.56000000e+00   3.52208109e-03   1.00000000e+00   3.92430376e-02  -1.48379434e-04   6.79914889e+01   9.66331236e+01
 4.57000000e+00   3.52208109e-03   1.00000000e+00   3.72208624e-02  -1.99512648e-05   6.82483070e+01   9.61677115e+01
 4.58000000e+00   3.52208109e-03   1.00000000e+00   3.48893712e-02   6.03779029e-05   6.88512728e+01   9.55570546e+01
 4.59000000e+00   3.52208109e-03   1.00000000e+00   3.24064137e-02   8.41606988e-05   6.91730377e+01   9.52681022e+01
 4.60000000e+00   3.52208109e-03   1.00000000e+00   3.01840754e-02   7.09802611e-05   6.86260846e+01   9.55539754e+01
 4.61000000e+00   3.52208109e-03   1.00000000e+00   2.82567946e-02   3.89053452e-05   6.81954175e+01   9.56788132e+01
 4.62000000e+00   3.52208109e-03   1.00000000e+00   2.63848982e-02  -6.57792605e-05   6.83017655e+01   9.47804840e+01
 4.63000000e+00   3.52208109e-03   1.00000000e+00   2.45965098e-02  -1.37785982e-04   6.83671631e+01   9.47758461e+01
 4.64000000e+00   3.52208109e-03   1.00000000e+00   2.30911654e-02  -2.02622944e-04   6.79958369e+01   9.47200517e+01
 4.65000000e+00   3.52208109e-03   1.00000000e+00   2.19692902e-02  -1.47880747e-04   6.74802178e+01   9.51803887e+01
 4.66000000e+00   3.52208109e-03   1.00000000e+00   2.11502190e-02  -7.44894616e-05   6.71288045e+01   9.50311057e+01
 4.67000000e+00   3.52208109e-03   1.00000000e+00   2.04234241e-02  -1.80718355e-06   6.71368724e+01   9.51668555e+01
 4.68000000e+00   3.52208109e-03   1.00000000e+00   1.96967372e-02   6.98466556e-05   6.73460384e+01   9.45389814e+01
 4.69000000e+00   3.52208109e-03   1.00000000e+00   1.90331541e-02   1.54448227e-04   6.73157541e+01   9.46239161e+01
 4.70000000e+00   3.52208109e-03   1.00000000e+00   1.83939843e-02   2.00476858e-04   6.73872468e+01   9.44516308e+01
 4.71000000e+00   3.52208109e-03   1.00000000e+00   1.77273764e-02   1.28843471e-04   6.75576388e+01   9.42855857e+01
 4.72000000e+00   3.52208109e-03   1.00000000e+00   1.72670813e-02   2.95415673e-05   6.72668766e+01   9.46387323e+01
 4.73000000e+00   3.52208109e-03   1.00000000e+00   1.72336758e-02  -6.52393996e-05   6.65689473e+01   9.48576898e+01
 4.74000000e+00   3.52208109e-03   1.00000000e+00   1.75371954e-02  -1.22855213e-04   6.61045920e+01   9.51366393e+01
 4.75000000e+00   3.52208109e-03   1.00000000e+00   1.79498337e-02  -1.81440165e-04   6.60939873e+01   9.45476317e+01
 4.76000000e+00   3.52208109e-03   1.00000000e+00   1.82989305e-02  -1.68872108e-04   6.63511218e+01   9.43906824e+01
 4.77000000e+00   3.52208109e-03   1.00000000e+00   1.86100835e-02  -1.12937865e-04   6.64793684e+01   9.39936794e+01
 4.78000000e+00   3.52208109e-03   1.00000000e+00   1.90294163e-02   1.39223076e-05   6.62796522e+01   9.43137507e+01
 4.79000000e+00   3.52208109e-03   1.00000000e+00   1.95414750e-02   1.08655936e-04   6.61065726e+01   9.43253125e+01
 4.80000000e+00   3.52208109e-03   1.00000000e+00   1.98956726e-02   1.15504961e-04   6.64391077e+01   9.38731263e+01
 4.81000000e+00   3.52208109e-03   1.00000000e+00   1.99724165e-02   1.07773522e-04   6.70391837e+01   9.29467666e+01
 4.82000000e+00   3.52208109e-03   1.00000000e+00   2.00420936e-02   7.93564732e-05   6.70846785e+01   9.27861711e+01
 4.83000000e+00   3.52208109e-03   1.00000000e+00   2.03503357e-02   1.79209139e-05   6.66562121e+01   9.35262087e+01
 4.84000000e+00   3.52208109e-03   1.00000000e+00   2.08196848e-02  -1.19317173e-04   6.64875974e+01   9.31956754e+01
 4.85000000e+00   3.52208109e-03   1.00000000e+00   2.14562941e-02  -1.90739094e-04   6.63756013e+01   9.31470571e+01
 4.86000000e+00   3.52208109e-03   1.00000000e+00   2.23881936e-02  -1.97243268e-04   6.59592467e+01   9.30831473e+01
 4.87000000e+00   3.52208109e-03   1.00000000e+00   2.34799354e-02  -1.44123310e-04   6.58681401e+01   9.32447116e+01
 4.88000000e+00   3.52208109e-03   1.00000000e+00   2.45177239e-02  -7.19416911e-05   6.61702364e+01   9.25726846e+01
 4.89000000e+00   3.52208109e-03   1.00000000e+00   2.54236287e-02   2.27634009e-06   6.65563706e+01   9.25270252e+01
 4.90000000e+00   3.52208109e-03   1.00000000e+00   2.62862832e-02   8.93601324e-05   6.67913302e+01   9.21996648e+01
 4.91000000e+00   3.52208109e-03   1.00000000e+00   2.73673925e-02   1.54676632e-04   6.64847062e+01   9.27166245e+01
 4.92000000e+00   3.52208109e-03   1.00000000e+00   2.87506704e-02   1.29889041e-04   6.60652967e+01   9.33408693e+01
 4.93000000e+00   3.52208109e-03   1.00000000e+00   3.02399496e-02   1.44474557e-05   6.61099498e+01   9.29254981e+01
 4.94000000e+00   3.52208109e-03   1.00000000e+00   3.17635988e-02  -9.07606249e-05   6.63232825e+01   9.28023816e+01
 4.95000000e+00   3.52208109e-03   1.00000000e+00   3.35365007e-02  -1.54503316e-04   6.60653723e+01   9.28476987e+01
 4.96000000e+00   3.52208109e-03   1.00000000e+00   3.57264809e-02  -2.06308510e-04   6.54326632e+01   9.41550225e+01
 4.97000000e+00   3.52208109e-03   1.00000000e+00   3.82397033e-02  -2.70565837e-04   6.50344120e+01   9.40991771e+01
 4.98000000e+00   3.52208109e-03   1.00000000e+00   4.08630770e-02  -2.37405117e-04   6.50126448e+01   9.41795117e+01
 4.99000000e+00   3.52208109e-03   1.00000000e+00   4.34123143e-02  -1.45856913e-04   6.52860258e+01   9.35816092e+01
 5.00000000e+00   3.52208109e-03   1.00000000e+00   4.58341188e-02  -4.88068615e-05   6.56055805e+01   9.37793724e+01

==> LE_solid_watchpoint.dat <==
  Time  Coordinate0  Coordinate1  Displacement0  Displacement1  Stress0  Stress1
 0.00000000e+00   3.52208109e-03   1.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
 1.00000000e-02   3.52208109e-03   1.00000000e+00   2.61680463e-04  -3.87610072e-05   2.05942916e+02  -2.54970427e+03
 2.00000000e-02   3.52208109e-03   1.00000000e+00   1.10337769e-03  -9.68978953e-05   1.55170189e+02   7.12968382e+01
 3.00000000e-02   3.52208109e-03   1.00000000e+00   2.32217147e-03  -1.01286176e-04   1.27886906e+02   1.04313836e+02
 4.00000000e-02   3.52208109e-03   1.00000000e+00   3.68902787e-03  -2.57308332e-05   1.11419641e+02   1.19835777e+02
 5.00000000e-02   3.52208109e-03   1.00000000e+00   5.19890944e-03   2.83648810e-05   1.00459460e+02   1.26870411e+02
 6.00000000e-02   3.52208109e-03   1.00000000e+00   6.73132434e-03   1.23208763e-04   9.31139446e+01   1.29199162e+02
 7.00000000e-02   3.52208109e-03   1.00000000e+00   8.23179253e-03   2.41522785e-04   8.80310555e+01   1.28393138e+02
 8.00000000e-02   3.52208109e-03   1.00000000e+00   9.87424108e-03   3.12039774e-04   8.40166644e+01   1.28290074e+02
 9.00000000e-02   3.52208109e-03   1.00000000e+00   1.20247785e-02   2.99693565e-04   8.03410821e+01   1.27453658e+02
 1.00000000e-01   3.52208109e-03   1.00000000e+00   1.49378863e-02   1.52289911e-04   7.69072441e+01   1.27779697e+02
 1.10000000e-01   3.52208109e-03   1.00000000e+00   1.83891136e-02   6.13225534e-06   7.44732230e+01   1.25885886e+02
 1.20000000e-01   3.52208109e-03   1.00000000e+00   2.19302027e-02  -1.11045718e-04   7.32856264e+01   1.23801997e+02
 1.30000000e-01   3.52208109e-03   1.00000000e+00   2.54927059e-02  -1.80252727e-04   7.23080375e+01   1.22247668e+02
 1.40000000e-01   3.52208109e-03   1.00000000e+00   2.92283610e-02  -2.66840036e-04   7.10588790e+01   1.21560906e+02
 1.50000000e-01   3.52208109e-03   1.00000000e+00   3.29945180e-02  -2.49071844e-04   7.02372448e+01   1.19945279e+02
 1.60000000e-01   3.52208109e-03   1.00000000e+00   3.65316801e-02  -1.29486755e-04   7.00841592e+01   1.17366972e+02
 1.70000000e-01   3.52208109e-03   1.00000000e+00   3.98452952e-02  -1.55899406e-05   6.99212988e+01   1.16542504e+02
 1.80000000e-01   3.52208109e-03   1.00000000e+00   4.30449663e-02   3.51095466e-05   6.96231701e+01   1.15058597e+02
 1.90000000e-01   3.52208109e-03   1.00000000e+00   4.62390245e-02   3.42925277e-05   6.92562599e+01   1.14588070e+02
 2.00000000e-01   3.52208109e-03   1.00000000e+00   4.95929913e-02   7.17824499e-06   6.86197245e+01   1.13539814e+02
 2.10000000e-01   3.52208109e-03   1.00000000e+00   5.31274065e-02  -8.84056368e-05   6.80401968e+01   1.13582019e+02
 2.20000000e-01   3.52208109e-03   1.00000000e+00   5.68470003e-02  -2.20577140e-04   6.75196210e+01   1.12782041e+02
 2.30000000e-01   3.52208109e-03   1.00000000e+00   6.08157146e-02  -3.98330586e-04   6.67977211e+01   1.12873116e+02
 2.40000000e-01   3.52208109e-03   1.00000000e+00   6.47619061e-02  -4.71481454e-04   6.66536741e+01   1.11548665e+02
 2.50000000e-01   3.52208109e-03   1.00000000e+00   6.82353293e-02  -4.45119474e-04   6.74526069e+01   1.09476704e+02
 2.60000000e-01   3.52208109e-03   1.00000000e+00   7.12472862e-02  -3.62645159e-04   6.81469582e+01   1.08746775e+02
 2.70000000e-01   3.52208109e-03   1.00000000e+00   7.41342660e-02  -2.95925327e-04   6.81795886e+01   1.08014512e+02
 2.80000000e-01   3.52208109e-03   1.00000000e+00   7.71222401e-02  -1.93739614e-04   6.79125198e+01   1.07930630e+02
 2.90000000e-01   3.52208109e-03   1.00000000e+00   8.01959465e-02  -8.42629018e-05   6.77961695e+01   1.06682367e+02
 3.00000000e-01   3.52208109e-03   1.00000000e+00   8.32569605e-02  -7.50212373e-05   6.79508779e+01   1.06824454e+02
 3.10000000e-01   3.52208109e-03   1.00000000e+00   8.64692308e-02  -1.57755958e-04   6.78049485e+01   1.06261927e+02
 3.20000000e-01   3.52208109e-03   1.00000000e+00   9.00898103e-02  -2.93796597e-04   6.71264091e+01   1.07135493e+02
 3.30000000e-01   3.52208109e-03   1.00000000e+00   9.41148151e-02  -4.07191164e-04   6.64570455e+01   1.06836712e+02
 3.40000000e-01   3.52208109e-03   1.00000000e+00   9.82864746e-02  -5.17551386e-04   6.62767346e+01   1.06725581e+02
 3.50000000e-01   3.52208109e-03   1.00000000e+00   1.02419811e-01  -5.83873573e-04   6.64012683e+01   1.06132664e+02
 3.60000000e-01   3.52208109e-03   1.00000000e+00   1.06503474e-01  -6.18408253e-04   6.64313973e+01   1.05761136e+02
 3.70000000e-01   3.52208109e-03   1.00000000e+00   1.10414286e-01  -5.41831981e-04   6.66783872e+01   1.05182481e+02
 3.80000000e-01   3.52208109e-03   1.00000000e+00   1.13992175e-01  -3.99336502e-04   6.73139498e+01   1.03849629e+02
 3.90000000e-01   3.52208109e-03   1.00000000e+00   1.17416179e-01  -3.11580502e-04   6.75390027e+01   1.04476487e+02
 4.00000000e-01   3.52208109e-03   1.00000000e+00   1.21023802e-01  -3.08632582e-04   6.70767789e+01   1.04449702e+02
 4.10000000e-01   3.52208109e-03   1.00000000e+00   1.24956558e-01  -3.28982866e-04   6.64206447e+01   1.05130896e+02
 4.20000000e-01   3.52208109e-03   1.00000000e+00   1.29154408e-01  -3.94534627e-04   6.58284710e+01   1.04877673e+02
 4.30000000e-01   3.52208109e-03   1.00000000e+00   1.33309174e-01  -5.43672797e-04   6.57858442e+01   1.05271443e+02
 4.40000000e-01   3.52208109e-03   1.00000000e+00   1.37219461e-01  -7.02747352e-04   6.60626625e+01   1.04556266e+02
 4.50000000e-01   3.52208109e-03   1.00000000e+00   1.41017835e-01  -8.21955229e-04   6.59519229e+01   1.04615419e+02
 4.60000000e-01   3.52208109e-03   1.00000000e+00   1.44767209e-01  -8.36945299e-04   6.56343660e+01   1.04554031e+02
 4.70000000e-01   3.52208109e-03   1.00000000e+00   1.48139199e-01  -8.05626873e-04   6.60156858e+01   1.03673934e+02
 4.80000000e-01   3.52208109e-03   1.00000000e+00   1.50878283e-01  -7.29299796e-04   6.69640258e+01   1.03015093e+02
 4.90000000e-01   3.52208109e-03   1.00000000e+00   1.53197171e-01  -6.43001857e-04   6.74831026e+01   1.02229958e+02
 5.00000000e-01   3.52208109e-03   1.00000000e+00   1.55329067e-01  -5.32040065e-04   6.76198920e+01   1.02539041e+02
 5.10000000e-01   3.52208109e-03   1.00000000e+00   1.57361483e-01  -4.46823672e-04   6.77149661e+01   1.02006767e+02
 5.20000000e-01   3.52208109e-03   1.00000000e+00   1.59410746e-01  -4.99531053e-04   6.75528467e+01   1.03109194e+02
 5.30000000e-01   3.52208109e-03   1.00000000e+00   1.61596175e-01  -6.21554817e-04   6.71904609e+01   1.02992082e+02
 5.40000000e-01   3.52208109e-03   1.00000000e+00   1.63931778e-01  -7.33991101e-04   6.68057111e+01   1.03324503e+02
 5.50000000e-01   3.52208109e-03   1.00000000e+00   1.66261069e-01  -8.25922087e-04   6.66392491e+01   1.03249632e+02
 5.60000000e-01   3.52208109e-03   1.00000000e+00   1.68222488e-01  -9.12509908e-04   6.72038331e+01   1.02852817e+02
 5.70000000e-01   3.52208109e-03   1.00000000e+00   1.69695856e-01  -9.38420284e-04   6.80197293e+01   1.02384496e+02
 5.80000000e-01   3.52208109e-03   1.00000000e+00   1.70977850e-01  -8.69010636e-04   6.82303297e+01   1.02046132e+02
 5.90000000e-01   3.52208109e-03   1.00000000e+00   1.72269706e-01  -7.40939867e-04   6.80686033e+01   1.02668456e+02
 6.00000000e-01   3.52208109e-03   1.00000000e+00   1.73479340e-01  -6.17566714e-04   6.82401629e+01   1.02121788e+02
 6.10000000e-01   3.52208109e-03   1.00000000e+00   1.74545942e-01  -5.54024319e-04   6.85543463e+01   1.02788126e+02
 6.20000000e-01   3.52208109e-03   1.00000000e+00   1.75601882e-01  -5.55018508e-04   6.85763666e+01   1.02629853e+02
 6.30000000e-01   3.52208109e-03   1.00000000e+00   1.76869294e-01  -5.67480201e-04   6.81716913e+01   1.03586430e+02
 6.40000000e-01   3.52208109e-03   1.00000000e+00   1.78504825e-01  -6.48789666e-04   6.73455377e+01   1.04242157e+02
 6.50000000e-01   3.52208109e-03   1.00000000e+00   1.80317865e-01  -8.24856006e-04   6.68124552e+01   1.05220851e+02
 6.60000000e-01   3.52208109e-03   1.00000000e+00   1.81954698e-01  -9.63633576e-04   6.69361451e+01   1.04693136e+02
 6.70000000e-01   3.52208109e-03   1.00000000e+00   1.83317200e-01  -1.00711239e-03   6.71537287e+01   1.04301505e+02
 6.80000000e-01   3.52208109e-03   1.00000000e+00   1.84399742e-01  -9.73931094e-04   6.73112847e+01   1.04467083e+02
 6.90000000e-01   3.52208109e-03   1.00000000e+00   1.85023657e-01  -9.19569678e-04   6.78413840e+01   1.03913776e+02
 7.00000000e-01   3.52208109e-03   1.00000000e+00   1.85152957e-01  -8.28819942e-04   6.85394148e+01   1.03859354e+02
 7.10000000e-01   3.52208109e-03   1.00000000e+00   1.85134744e-01  -7.03914441e-04   6.85467249e+01   1.03512163e+02
 7.20000000e-01   3.52208109e-03   1.00000000e+00   1.85251511e-01  -6.15981019e-04   6.80011164e+01   1.04641455e+02
 7.30000000e-01   3.52208109e-03   1.00000000e+00   1.85381965e-01  -6.08886484e-04   6.77518081e+01   1.04456625e+02
 7.40000000e-01   3.52208109e-03   1.00000000e+00   1.85288123e-01  -6.99583822e-04   6.79410006e+01   1.04893188e+02
 7.50000000e-01   3.52208109e-03   1.00000000e+00   1.84960806e-01  -8.18615967e-04   6.80948669e+01   1.04547985e+02
 7.60000000e-01   3.52208109e-03   1.00000000e+00   1.84499672e-01  -8.95181787e-04   6.80052942e+01   1.04666775e+02
 7.70000000e-01   3.52208109e-03   1.00000000e+00   1.83928326e-01  -9.65004175e-04   6.78388827e+01   1.04844035e+02
 7.80000000e-01   3.52208109e-03   1.00000000e+00   1.83073746e-01  -1.03823970e-03   6.80055744e+01   1.04596903e+02
 7.90000000e-01   3.52208109e-03   1.00000000e+00   1.81607804e-01  -1.00756584e-03   6.89419885e+01   1.03646712e+02
 8.00000000e-01   3.52208109e-03   1.00000000e+00   1.79568579e-01  -8.62282571e-04   6.99255337e+01   1.02430203e+02
 8.10000000e-01   3.52208109e-03   1.00000000e+00   1.77303786e-01  -7.02066494e-04   7.01784423e+01   1.03069912e+02
 8.20000000e-01   3.52208109e-03   1.00000000e+00   1.74990448e-01  -6.04313118e-04   7.02555855e+01   1.02894278e+02
 8.30000000e-01   3.52208109e-03   1.00000000e+00   1.72718152e-01  -5.45218825e-04   7.02122162e+01   1.03493690e+02
 8.40000000e-01   3.52208109e-03   1.00000000e+00   1.70631632e-01  -5.35630449e-04   6.98599745e+01   1.03559082e+02
 8.50000000e-01   3.52208109e-03   1.00000000e+00   1.68764578e-01  -5.73308014e-04   6.94656950e+01   1.04266197e+02
 8.60000000e-01   3.52208109e-03   1.00000000e+00   1.67034678e-01  -6.76472818e-04   6.91520674e+01   1.04451060e+02
 8.70000000e-01   3.52208109e-03   1.00000000e+00   1.65203086e-01  -8.27324646e-04   6.92594598e+01   1.04610931e+02
 8.80000000e-01   3.52208109e-03   1.00000000e+00   1.63034633e-01  -8.84013776e-04   6.98096128e+01   1.03876523e+02
 8.90000000e-01   3.52208109e-03   1.00000000e+00   1.60668409e-01  -8.49711462e-04   7.00976289e+01   1.03458580e+02
 9.00000000e-01   3.52208109e-03   1.00000000e+00   1.58364121e-01  -7.75061656e-04   6.97996255e+01   1.04161997e+02
 9.10000000e-01   3.52208109e-03   1.00000000e+00   1.56014885e-01  -7.14478717e-04   6.97771740e+01   1.03794345e+02
 9.20000000e-01   3.52208109e-03   1.00000000e+00   1.53361596e-01  -5.91856537e-04   7.03888202e+01   1.03321504e+02
 9.30000000e-01   3.52208109e-03   1.00000000e+00   1.50573073e-01  -4.42271066e-04   7.06362192e+01   1.02809624e+02
 9.40000000e-01   3.52208109e-03   1.00000000e+00   1.48027211e-01  -3.88790094e-04   7.00457985e+01   1.04379488e+02
 9.50000000e-01   3.52208109e-03   1.00000000e+00   1.45790896e-01  -4.35264208e-04   6.93383688e+01   1.04623686e+02
 9.60000000e-01   3.52208109e-03   1.00000000e+00   1.43729320e-01  -5.46189298e-04   6.88491895e+01   1.05233542e+02
 9.70000000e-01   3.52208109e-03   1.00000000e+00   1.41620004e-01  -6.45392522e-04   6.87149680e+01   1.04747338e+02
 9.80000000e-01   3.52208109e-03   1.00000000e+00   1.39225737e-01  -7.21683162e-04   6.90087699e+01   1.04353648e+02
 9.90000000e-01   3.52208109e-03   1.00000000e+00   1.36495634e-01  -7.81002719e-04   6.93343869e+01   1.04014487e+02
 1.00000000e+00   3.52208109e-03   1.00000000e+00   1.33390272e-01  -7.97010463e-04   6.97120915e+01   1.03337546e+02
 1.01000000e+00   3.52208109e-03   1.00000000e+00   1.29847472e-01  -7.04702811e-04   7.03365210e+01   1.02563004e+02
 1.02000000e+00   3.52208109e-03   1.00000000e+00   1.26028272e-01  -5.27566770e-04   7.07015809e+01   1.01624737e+02
 1.03000000e+00   3.52208109e-03   1.00000000e+00   1.22247760e-01  -3.95087584e-04   7.04540352e+01   1.02479340e+02
 1.04000000e+00   3.52208109e-03   1.00000000e+00   1.18568121e-01  -3.48030477e-04   7.01679544e+01   1.02150892e+02
 1.05000000e+00   3.52208109e-03   1.00000000e+00   1.14807917e-01  -2.96395539e-04   7.03177461e+01   1.01990990e+02
 1.06000000e+00   3.52208109e-03   1.00000000e+00   1.10928931e-01  -2.87962328e-04   7.05386307e+01   1.01420216e+02
 1.07000000e+00   3.52208109e-03   1.00000000e+00   1.07149125e-01  -3.58200367e-04   7.02415785e+01   1.02243828e+02
 1.08000000e+00   3.52208109e-03   1.00000000e+00   1.03580376e-01  -4.79445435e-04   6.97341612e+01   1.02350509e+02
 1.09000000e+00   3.52208109e-03   1.00000000e+00   9.99925664e-02  -5.83061217e-04   6.97043695e+01   1.01844945e+02
 1.10000000e+00   3.52208109e-03   1.00000000e+00   9.60674644e-02  -5.76315302e-04   7.03363417e+01   1.00596693e+02
 1.11000000e+00   3.52208109e-03   1.00000000e+00   9.17274251e-02  -5.03039514e-04   7.11577171e+01   9.93792543e+01
 1.12000000e+00   3.52208109e-03   1.00000000e+00   8.72954002e-02  -3.97961981e-04   7.13320365e+01   9.95837350e+01
 1.13000000e+00   3.52208109e-03   1.00000000e+00   8.30523973e-02  -2.96564274e-04   7.09642025e+01   9.94895274e+01
 1.14000000e+00   3.52208109e-03   1.00000000e+00   7.89934217e-02  -1.46746423e-04   7.07886733e+01   9.94543455e+01
 1.15000000e+00   3.52208109e-03   1.00000000e+00   7.52176695e-02  -2.44476956e-05   7.04481586e+01   9.92758950e+01
 1.16000000e+00   3.52208109e-03   1.00000000e+00   7.18892056e-02  -2.66055220e-05   6.97035645e+01   1.00751515e+02
 1.17000000e+00   3.52208109e-03   1.00000000e+00   6.88910052e-02  -1.21640943e-04   6.92130584e+01   1.00647708e+02
 1.18000000e+00   3.52208109e-03   1.00000000e+00   6.59749783e-02  -2.07430056e-04   6.91885208e+01   1.00430291e+02
 1.19000000e+00   3.52208109e-03   1.00000000e+00   6.30523378e-02  -2.75181134e-04   6.92227366e+01   1.00137117e+02
 1.20000000e+00   3.52208109e-03   1.00000000e+00   6.00946540e-02  -3.58846762e-04   6.92404363e+01   1.00056139e+02
 1.21000000e+00   3.52208109e-03   1.00000000e+00   5.71580578e-02  -3.91659988e-04   6.91468281e+01   9.98114256e+01
 1.22000000e+00   3.52208109e-03   1.00000000e+00   5.42611472e-02  -3.63474523e-04   6.89911061e+01   9.91449625e+01
 1.23000000e+00   3.52208109e-03   1.00000000e+00   5.11628402e-02  -2.29332158e-04   6.93849150e+01   9.83461675e+01
 1.24000000e+00   3.52208109e-03   1.00000000e+00   4.78066427e-02  -7.67107643e-05   6.99421252e+01   9.70910369e+01
 1.25000000e+00   3.52208109e-03   1.00000000e+00   4.46199265e-02   1.96339724e-05   6.95357982e+01   9.84217980e+01
 1.26000000e+00   3.52208109e-03   1.00000000e+00   4.19076252e-02   4.40754068e-05   6.85894715e+01   9.87155479e+01
 1.27000000e+00   3.52208109e-03   1.00000000e+00   3.94907774e-02   5.07525696e-05   6.80935266e+01   9.90326486e+01
 1.28000000e+00   3.52208109e-03   1.00000000e+00   3.71070957e-02   1.75564274e-05   6.80771992e+01   9.82559616e+01
 1.29000000e+00   3.52208109e-03   1.00000000e+00   3.46137577e-02  -1.20404932e-04   6.82438561e+01   9.84186660e+01
 1.30000000e+00   3.52208109e-03   1.00000000e+00   3.19934135e-02  -2.36976629e-04   6.83950565e+01   9.76427080e+01
 1.31000000e+00   3.52208109e-03   1.00000000e+00   2.91864016e-02  -2.75913487e-04   6.86696748e+01   9.66766817e+01
 1.32000000e+00   3.52208109e-03   1.00000000e+00   2.61296485e-02  -2.33405001e-04   6.90781036e+01   9.58393807e+01
 1.33000000e+00   3.52208109e-03   1.00000000e+00   2.29294537e-02  -1.58471378e-04   6.93388955e+01   9.48540050e+01
 1.34000000e+00   3.52208109e-03   1.00000000e+00   1.98334110e-02  -6.20929695e-05   6.91612456e+01   9.50667534e+01
 1.35000000e+00   3.52208109e-03   1.00000000e+00   1.69878534e-02   6.74901146e-05   6.87850039e+01   9.44136828e+01
 1.36000000e+00   3.52208109e-03   1.00000000e+00   1.42785246e-02   1.96539378e-04   6.87393692e+01   9.44299831e+01
 1.37000000e+00   3.52208109e-03   1.00000000e+00   1.17042087e-02   2.65806747e-04   6.87485598e+01   9.38986848e+01
 1.38000000e+00   3.52208109e-03   1.00000000e+00   9.52149850e-03   2.15433668e-04   6.81510400e+01   9.53558645e+01
 1.39000000e+00   3.52208109e-03   1.00000000e+00   7.84240325e-03   1.10585583e-04   6.73769382e+01   9.55767714e+01
 1.40000000e+00   3.52208109e-03   1.00000000e+00   6.44428059e-03   3.05918064e-05   6.71064884e+01   9.52525176e+01
 1.41000000e+00   3.52208109e-03   1.00000000e+00   5.02126522e-03  -4.11772437e-05   6.73829300e+01   9.45032725e+01
 1.42000000e+00   3.52208109e-03   1.00000000e+00   3.38975144e-03  -1.16643186e-04   6.79512366e+01   9.35704006e+01
 1.43000000e+00   3.52208109e-03   1.00000000e+00   1.71232538e-03  -1.07583337e-04   6.81720334e+01   9.31899051e+01
 1.44000000e+00   3.52208109e-03   1.00000000e+00   3.22138369e-04  -2.88031580e-06   6.77480613e+01   9.29678219e+01
 1.45000000e+00   3.52208109e-03   1.00000000e+00  -7.07142380e-04   1.31491761e-04   6.72605110e+01   9.35677497e+01
 1.46000000e+00   3.52208109e-03   1.00000000e+00  -1.47385205e-03   2.21100874e-04   6.70691281e+01   9.30522409e+01
 1.47000000e+00   3.52208109e-03   1.00000000e+00  -1.89161812e-03   2.76709477e-04   6.66907971e+01   9.38876675e+01
 1.48000000e+00   3.52208109e-03   1.00000000e+00  -1.82507841e-03   2.75993490e-04   6.59987352e+01   9.43696407e+01
 1.49000000e+00   3.52208109e-03   1.00000000e+00  -1.50503818e-03   2.40828926e-04   6.57574323e+01   9.46749337e+01
 1.50000000e+00   3.52208109e-03   1.00000000e+00  -1.19203984e-03   1.50234585e-04   6.59859149e+01   9.42012885e+01
 1.51000000e+00   3.52208109e-03   1.00000000e+00  -8.17780300e-04  -1.55992583e-05   6.58922964e+01   9.46191996e+01
 1.52000000e+00   3.52208109e-03   1.00000000e+00  -3.44203244e-04  -1.15297564e-04   6.57123522e+01   9.43659692e+01
 1.53000000e+00   3.52208109e-03   1.00000000e+00   5.09825822e-05  -1.29236710e-04   6.59326004e+01   9.31183068e+01
 1.54000000e+00   3.52208109e-03   1.00000000e+00   2.10424216e-04  -8.66079769e-05   6.64042630e+01   9.25989352e+01
 1.55000000e+00   3.52208109e-03   1.00000000e+00   1.18251769e-04  -3.17883751e-05   6.69412248e+01   9.14107729e+01
 1.56000000e+00   3.52208109e-03   1.00000000e+00   5.54801781e-05   7.65493848e-05   6.69513874e+01   9.17367212e+01
 1.57000000e+00   3.52208109e-03   1.00000000e+00   4.46004849e-04   2.10156664e-04   6.61456645e+01   9.21113988e+01
 1.58000000e+00   3.52208109e-03   1.00000000e+00   1.24871469e-03   2.67932069e-04   6.55227760e+01   9.31188353e+01
 1.59000000e+00   3.52208109e-03   1.00000000e+00   2.17404142e-03   2.41320327e-04   6.55650747e+01   9.23765280e+01
 1.60000000e+00   3.52208109e-03   1.00000000e+00   3.11576858e-03   1.48840577e-04   6.56971888e+01   9.26527848e+01
 1.61000000e+00   3.52208109e-03   1.00000000e+00   4.06228282e-03   5.14628577e-05   6.58022680e+01   9.22437403e+01
 1.62000000e+00   3.52208109e-03   1.00000000e+00   5.00799629e-03  -2.71897648e-05   6.59211687e+01   9.19757506e+01
 1.63000000e+00   3.52208109e-03   1.00000000e+00   5.90559147e-03  -1.05279942e-04   6.60987064e+01   9.17315357e+01
 1.64000000e+00   3.52208109e-03   1.00000000e+00   6.73469713e-03  -1.58634755e-04   6.63757892e+01   9.08928967e+01
 1.65000000e+00   3.52208109e-03   1.00000000e+00   7.61793876e-03  -1.06470223e-04   6.64524263e+01   9.06105285e+01
 1.66000000e+00   3.52208109e-03   1.00000000e+00   8.76238110e-03   2.59011054e-05   6.62105497e+01   9.02718362e+01
 1.67000000e+00   3.52208109e-03   1.00000000e+00   1.01734703e-02   1.35732998e-04   6.59863156e+01   9.10576927e+01
 1.68000000e+00   3.52208109e-03   1.00000000e+00   1.17653466e-02   1.86139841e-04   6.60067291e+01   9.07460644e+01
 1.69000000e+00   3.52208109e-03   1.00000000e+00   1.37374181e-02   2.22273075e-04   6.56303387e+01   9.17687928e+01
 1.70000000e+00   3.52208109e-03   1.00000000e+00   1.63494341e-02   2.13254148e-04   6.46667562e+01   9.29073348e+01
 1.71000000e+00   3.52208109e-03   1.00000000e+00   1.93728968e-02   1.05649261e-04   6.41807197e+01   9.36814854e+01
 1.72000000e+00   3.52208109e-03   1.00000000e+00   2.23329109e-02  -3.75908407e-05   6.45955412e+01   9.29131600e+01
 1.73000000e+00   3.52208109e-03   1.00000000e+00   2.50691869e-02  -1.78174850e-04   6.51972537e+01   9.23931492e+01
 1.74000000e+00   3.52208109e-03   1.00000000e+00   2.77282810e-02  -2.35441343e-04   6.54152236e+01   9.23731569e+01
 1.75000000e+00   3.52208109e-03   1.00000000e+00   3.04686081e-02  -2.16482173e-04   6.53344918e+01   9.21809853e+01
 1.76000000e+00   3.52208109e-03   1.00000000e+00   3.33659564e-02  -1.92085162e-04   6.51354059e+01   9.27901136e+01
 1.77000000e+00   3.52208109e-03   1.00000000e+00   3.63978424e-02  -1.42186027e-04   6.50178207e+01   9.24254562e+01
 1.78000000e+00   3.52208109e-03   1.00000000e+00   3.95252602e-02  -4.06781944e-05   6.50341205e+01   9.26711708e+01
 1.79000000e+00   3.52208109e-03   1.00000000e+00   4.28549524e-02   5.78642696e-05   6.47883884e+01   9.29190957e+01
 1.80000000e+00   3.52208109e-03   1.00000000e+00   4.64126030e-02   4.84181185e-05   6.43858644e+01   9.42819077e+01
 1.81000000e+00   3.52208109e-03   1.00000000e+00   4.99737157e-02  -5.33813638e-05   6.44542194e+01   9.41181411e+01
 1.82000000e+00   3.52208109e-03   1.00000000e+00   5.34331348e-02  -1.49379508e-04   6.46448859e+01   9.40629096e+01
 1.83000000e+00   3.52208109e-03   1.00000000e+00   5.68692425e-02  -2.55224710e-04   6.45841502e+01   9.42891610e+01
 1.84000000e+00   3.52208109e-03   1.00000000e+00   6.01622352e-02  -3.64799271e-04   6.47788463e+01   9.39100640e+01
 1.85000000e+00   3.52208109e-03   1.00000000e+00   6.30883708e-02  -4.46490403e-04   6.54529824e+01   9.32612913e+01
 1.86000000e+00   3.52208109e-03   1.00000000e+00   6.56132472e-02  -4.46260287e-04   6.62208288e+01   9.21344396e+01
 1.87000000e+00   3.52208109e-03   1.00000000e+00   6.80173807e-02  -3.44580110e-04   6.64726059e+01   9.23569985e+01
 1.88000000e+00   3.52208109e-03   1.00000000e+00   7.07116257e-02  -2.22250311e-04   6.60030701e+01   9.27528629e+01
 1.89000000e+00   3.52208109e-03   1.00000000e+00   7.38189529e-02  -1.49492722e-04   6.53045326e+01   9.41935786e+01
 1.90000000e+00   3.52208109e-03   1.00000000e+00   7.70485753e-02  -1.43006749e-04   6.52849990e+01   9.38304731e+01
 1.91000000e+00   3.52208109e-03   1.00000000e+00   8.02120758e-02  -1.14029205e-04   6.56370616e+01   9.38593386e+01
 1.92000000e+00   3.52208109e-03   1.00000000e+00   8.34595713e-02  -1.50628834e-04   6.55508252e+01   9.44831929e+01
 1.93000000e+00   3.52208109e-03   1.00000000e+00   8.68073071e-02  -2.88004745e-04   6.53681881e+01   9.53626729e+01
 1.94000000e+00   3.52208109e-03   1.00000000e+00   9.00570254e-02  -4.35633898e-04   6.56359501e+01   9.49977088e+01
 1.95000000e+00   3.52208109e-03   1.00000000e+00   9.31894174e-02  -5.22121705e-04   6.59369902e+01   9.45950959e+01
 1.96000000e+00   3.52208109e-03   1.00000000e+00   9.62898831e-02  -5.32405605e-04   6.60427509e+01   9.47840713e+01
 1.97000000e+00   3.52208109e-03   1.00000000e+00   9.93768994e-02  -5.20194716e-04   6.62040764e+01   9.45866144e+01
 1.98000000e+00   3.52208109e-03   1.00000000e+00   1.02538624e-01  -4.65978456e-04   6.61784306e+01   9.51751929e+01
 1.99000000e+00   3.52208109e-03   1.00000000e+00   1.05824626e-01  -3.90075355e-04   6.60724333e+01   9.52924860e+01
 2.00000000e+00   3.52208109e-03   1.00000000e+00   1.09286774e-01  -2.77026978e-04   6.58803131e+01   9.61027203e+01
 2.01000000e+00   3.52208109e-03   1.00000000e+00   1.13130758e-01  -2.33627525e-04   6.51757823e+01   9.71354733e+01
 2.02000000e+00   3.52208109e-03   1.00000000e+00   1.17289108e-01  -3.11426927e-04   6.45022101e+01   9.85143836e+01
 2.03000000e+00   3.52208109e-03   1.00000000e+00   1.21321423e-01  -4.35923588e-04   6.46690744e+01   9.81267346e+01
 2.04000000e+00   3.52208109e-03   1.00000000e+00   1.24887351e-01  -5.32455419e-04   6.54353157e+01   9.75968618e+01
 2.05000000e+00   3.52208109e-03   1.00000000e+00   1.28086603e-01  -6.17230712e-04   6.59055158e+01   9.76624685e+01
 2.06000000e+00   3.52208109e-03   1.00000000e+00   1.31188722e-01  -7.40460769e-04   6.58033413e+01   9.81115214e+01
 2.07000000e+00   3.52208109e-03   1.00000000e+00   1.34181602e-01  -7.87553707e-04   6.58001161e+01   9.80746871e+01
 2.08000000e+00   3.52208109e-03   1.00000000e+00   1.36944903e-01  -7.40854099e-04   6.61506053e+01   9.72809117e+01
 2.09000000e+00   3.52208109e-03   1.00000000e+00   1.39525440e-01  -6.26549117e-04   6.63693609e+01   9.76882079e+01
 2.10000000e+00   3.52208109e-03   1.00000000e+00   1.42066996e-01  -5.41538099e-04   6.63541299e+01   9.78182164e+01
 2.11000000e+00   3.52208109e-03   1.00000000e+00   1.44662514e-01  -4.90349906e-04   6.60977353e+01   9.88706768e+01
 2.12000000e+00   3.52208109e-03   1.00000000e+00   1.47235339e-01  -4.73251481e-04   6.59562948e+01   9.89250207e+01
 2.13000000e+00   3.52208109e-03   1.00000000e+00   1.49631178e-01  -4.85322511e-04   6.61678233e+01   9.92011990e+01
 2.14000000e+00   3.52208109e-03   1.00000000e+00   1.51902899e-01  -5.52415605e-04   6.61643404e+01   9.94563739e+01
 2.15000000e+00   3.52208109e-03   1.00000000e+00   1.53999526e-01  -7.20500980e-04   6.62466746e+01   9.98260270e+01
 2.16000000e+00   3.52208109e-03   1.00000000e+00   1.55645004e-01  -8.29330040e-04   6.69627226e+01   9.89720159e+01
 2.17000000e+00   3.52208109e-03   1.00000000e+00   1.56797763e-01  -8.41986052e-04   6.78686689e+01   9.80616530e+01
 2.18000000e+00   3.52208109e-03   1.00000000e+00   1.57759498e-01  -8.14322032e-04   6.81653029e+01   9.86340130e+01
 2.19000000e+00   3.52208109e-03   1.00000000e+00   1.58848399e-01  -7.78176312e-04   6.79111178e+01   9.88471510e+01
 2.20000000e+00   3.52208109e-03   1.00000000e+00   1.60210540e-01  -6.99064126e-04   6.74540702e+01   9.96955348e+01
 2.21000000e+00   3.52208109e-03   1.00000000e+00   1.61740456e-01  -5.85094680e-04   6.71836505e+01   9.96730532e+01
 2.22000000e+00   3.52208109e-03   1.00000000e+00   1.63188625e-01  -4.93663478e-04   6.74155712e+01   1.00299340e+02
 2.23000000e+00   3.52208109e-03   1.00000000e+00   1.64576119e-01  -4.93333908e-04   6.75157678e+01   1.00604047e+02
 2.24000000e+00   3.52208109e-03   1.00000000e+00   1.66112429e-01  -5.69772615e-04   6.70494661e+01   1.01806760e+02
 2.25000000e+00   3.52208109e-03   1.00000000e+00   1.67658881e-01  -6.74197906e-04   6.68506433e+01   1.01915935e+02
 2.26000000e+00   3.52208109e-03   1.00000000e+00   1.68902228e-01  -7.60122033e-04   6.73022796e+01   1.01498028e+02
 2.27000000e+00   3.52208109e-03   1.00000000e+00   1.69872318e-01  -8.42646515e-04   6.76653715e+01   1.01566936e+02
 2.28000000e+00   3.52208109e-03   1.00000000e+00   1.70706749e-01  -9.40452329e-04   6.77094455e+01   1.01648980e+02
 2.29000000e+00   3.52208109e-03   1.00000000e+00   1.71378554e-01  -9.17022452e-04   6.79186337e+01   1.01445942e+02
 2.30000000e+00   3.52208109e-03   1.00000000e+00   1.71916808e-01  -8.12330606e-04   6.80806067e+01   1.01189296e+02
 2.31000000e+00   3.52208109e-03   1.00000000e+00   1.72487437e-01  -6.99824344e-04   6.78594921e+01   1.02192962e+02
 2.32000000e+00   3.52208109e-03   1.00000000e+00   1.73240271e-01  -6.47540082e-04   6.73270022e+01   1.02702229e+02
 2.33000000e+00   3.52208109e-03   1.00000000e+00   1.74138370e-01  -6.14305464e-04   6.67604821e+01   1.03485497e+02
 2.34000000e+00   3.52208109e-03   1.00000000e+00   1.74848323e-01  -5.96265493e-04   6.68137410e+01   1.03232319e+02
 2.35000000e+00   3.52208109e-03   1.00000000e+00   1.75033271e-01  -6.53107339e-04   6.74962505e+01   1.03107666e+02
 2.36000000e+00   3.52208109e-03   1.00000000e+00   1.74742204e-01  -7.47398339e-04   6.80460017e+01   1.02929268e+02
 2.37000000e+00   3.52208109e-03   1.00000000e+00   1.74215426e-01  -8.82385586e-04   6.80961152e+01   1.03013529e+02
 2.38000000e+00   3.52208109e-03   1.00000000e+00   1.73484233e-01  -9.42885317e-04   6.81861792e+01   1.02716144e+02
 2.39000000e+00   3.52208109e-03   1.00000000e+00   1.72424688e-01  -9.26767999e-04   6.86633718e+01   1.01843339e+02
 2.40000000e+00   3.52208109e-03   1.00000000e+00   1.71041681e-01  -8.83981308e-04   6.91650791e+01   1.01944511e+02
 2.41000000e+00   3.52208109e-03   1.00000000e+00   1.69511909e-01  -8.20775547e-04   6.93567524e+01   1.01639934e+02
 2.42000000e+00   3.52208109e-03   1.00000000e+00   1.68043160e-01  -6.93356923e-04   6.91790278e+01   1.02146623e+02
 2.43000000e+00   3.52208109e-03   1.00000000e+00   1.66691449e-01  -5.56012292e-04   6.88727993e+01   1.02340770e+02
 2.44000000e+00   3.52208109e-03   1.00000000e+00   1.65315643e-01  -5.10326197e-04   6.88289325e+01   1.03083112e+02
 2.45000000e+00   3.52208109e-03   1.00000000e+00   1.63836694e-01  -5.45741010e-04   6.89216409e+01   1.03018822e+02
 2.46000000e+00   3.52208109e-03   1.00000000e+00   1.62280455e-01  -6.12408404e-04   6.89199819e+01   1.03103266e+02
 2.47000000e+00   3.52208109e-03   1.00000000e+00   1.60495584e-01  -6.79240642e-04   6.92192318e+01   1.02884133e+02
 2.48000000e+00   3.52208109e-03   1.00000000e+00   1.58260772e-01  -7.52906857e-04   7.00352365e+01   1.02050783e+02
 2.49000000e+00   3.52208109e-03   1.00000000e+00   1.55764862e-01  -8.08044713e-04   7.05347496e+01   1.02077655e+02
 2.50000000e+00   3.52208109e-03   1.00000000e+00   1.53470967e-01  -8.27090898e-04   7.00714334e+01   1.02220733e+02
 2.51000000e+00   3.52208109e-03   1.00000000e+00   1.51458700e-01  -7.47640430e-04   6.95586277e+01   1.02704453e+02
 2.52000000e+00   3.52208109e-03   1.00000000e+00   1.49514411e-01  -6.23505326e-04   6.95452613e+01   1.02176100e+02
 2.53000000e+00   3.52208109e-03   1.00000000e+00   1.47585535e-01  -5.22658010e-04   6.95157188e+01   1.03009906e+02
 2.54000000e+00   3.52208109e-03   1.00000000e+00   1.45683595e-01  -4.75694046e-04   6.94182884e+01   1.03085196e+02
 2.55000000e+00   3.52208109e-03   1.00000000e+00   1.43890060e-01  -4.20924907e-04   6.90830191e+01   1.03613899e+02
 2.56000000e+00   3.52208109e-03   1.00000000e+00   1.42213060e-01  -4.17393289e-04   6.86297107e+01   1.04060223e+02
 2.57000000e+00   3.52208109e-03   1.00000000e+00   1.40335698e-01  -5.24540462e-04   6.87836139e+01   1.04008004e+02
 2.58000000e+00   3.52208109e-03   1.00000000e+00   1.38067272e-01  -6.38510095e-04   6.93553675e+01   1.03273333e+02
 2.59000000e+00   3.52208109e-03   1.00000000e+00   1.35522730e-01  -7.23641826e-04   6.96148540e+01   1.02723516e+02
 2.60000000e+00   3.52208109e-03   1.00000000e+00   1.32788850e-01  -7.30745424e-04   6.97949194e+01   1.02459341e+02
 2.61000000e+00   3.52208109e-03   1.00000000e+00   1.29888335e-01  -7.05369888e-04   6.99815606e+01   1.01908189e+02
 2.62000000e+00   3.52208109e-03   1.00000000e+00   1.26947212e-01  -6.42403694e-04   6.99435565e+01   1.02196086e+02
 2.63000000e+00   3.52208109e-03   1.00000000e+00   1.24145202e-01  -5.52978238e-04   6.95569088e+01   1.02095716e+02
 2.64000000e+00   3.52208109e-03   1.00000000e+00   1.21520265e-01  -4.16896097e-04   6.90927577e+01   1.02502587e+02
 2.65000000e+00   3.52208109e-03   1.00000000e+00   1.18859159e-01  -3.18909306e-04   6.90553163e+01   1.02265128e+02
 2.66000000e+00   3.52208109e-03   1.00000000e+00   1.15857714e-01  -3.18806949e-04   6.95252179e+01   1.02206671e+02
 2.67000000e+00   3.52208109e-03   1.00000000e+00   1.12481850e-01  -3.63962539e-04   7.01003082e+01   1.01521489e+02
 2.68000000e+00   3.52208109e-03   1.00000000e+00   1.09006076e-01  -4.10575123e-04   7.00764846e+01   1.01413255e+02
 2.69000000e+00   3.52208109e-03   1.00000000e+00   1.05545077e-01  -4.62250568e-04   6.98831122e+01   1.01437420e+02
 2.70000000e+00   3.52208109e-03   1.00000000e+00   1.01847977e-01  -5.61403133e-04   7.02953318e+01   1.00461024e+02
 2.71000000e+00   3.52208109e-03   1.00000000e+00   9.78714146e-02  -5.74981371e-04   7.09028322e+01   9.95417853e+01
 2.72000000e+00   3.52208109e-03   1.00000000e+00   9.39199867e-02  -5.22744465e-04   7.08876682e+01   9.91501609e+01
 2.73000000e+00   3.52208109e-03   1.00000000e+00   9.02156617e-02  -3.88261479e-04   7.04888314e+01   9.96385580e+01
 2.74000000e+00   3.52208109e-03   1.00000000e+00   8.68044740e-02  -2.71041451e-04   7.00727957e+01   9.96919164e+01
 2.75000000e+00   3.52208109e-03   1.00000000e+00   8.36653159e-02  -1.89801223e-04   6.96566798e+01   1.00381526e+02
 2.76000000e+00   3.52208109e-03   1.00000000e+00   8.06991162e-02  -1.27071626e-04   6.94428877e+01   1.00170470e+02
 2.77000000e+00   3.52208109e-03   1.00000000e+00   7.77948770e-02  -1.00852819e-04   6.93827357e+01   1.00240278e+02
 2.78000000e+00   3.52208109e-03   1.00000000e+00   7.48572071e-02  -1.15512938e-04   6.94709877e+01   1.00062332e+02
 2.79000000e+00   3.52208109e-03   1.00000000e+00   7.17591347e-02  -2.47835905e-04   6.97478687e+01   9.98383325e+01
 2.80000000e+00   3.52208109e-03   1.00000000e+00   6.84968064e-02  -3.36516248e-04   7.00800304e+01   9.91173210e+01
 2.81000000e+00   3.52208109e-03   1.00000000e+00   6.53483334e-02  -3.62453324e-04   6.98711382e+01   9.87375388e+01
 2.82000000e+00   3.52208109e-03   1.00000000e+00   6.25673209e-02  -3.55899029e-04   6.91617718e+01   9.94702220e+01
 2.83000000e+00   3.52208109e-03   1.00000000e+00   5.99703802e-02  -3.42788644e-04   6.89252765e+01   9.88814122e+01
 2.84000000e+00   3.52208109e-03   1.00000000e+00   5.73398772e-02  -2.59591207e-04   6.91420935e+01   9.84671301e+01
 2.85000000e+00   3.52208109e-03   1.00000000e+00   5.48139924e-02  -1.31694616e-04   6.89830484e+01   9.83639090e+01
 2.86000000e+00   3.52208109e-03   1.00000000e+00   5.25602820e-02  -1.73678285e-05   6.84338944e+01   9.93130495e+01
 2.87000000e+00   3.52208109e-03   1.00000000e+00   5.05237989e-02   2.16195337e-05   6.79908491e+01   9.94789865e+01
 2.88000000e+00   3.52208109e-03   1.00000000e+00   4.84379684e-02  -3.39455084e-05   6.79917132e+01   9.94083424e+01
 2.89000000e+00   3.52208109e-03   1.00000000e+00   4.60288967e-02  -8.98902536e-05   6.85563680e+01   9.81381094e+01
 2.90000000e+00   3.52208109e-03   1.00000000e+00   4.33354351e-02  -1.49337106e-04   6.90030606e+01   9.74064407e+01
 2.91000000e+00   3.52208109e-03   1.00000000e+00   4.05535560e-02  -2.12287676e-04   6.90191500e+01   9.73309049e+01
 2.92000000e+00   3.52208109e-03   1.00000000e+00   3.76951584e-02  -3.02815177e-04   6.90987616e+01   9.66364576e+01
 2.93000000e+00   3.52208109e-03   1.00000000e+00   3.48256350e-02  -2.85211981e-04   6.91795810e+01   9.59171029e+01
 2.94000000e+00   3.52208109e-03   1.00000000e+00   3.22234583e-02  -1.82682796e-04   6.87232761e+01   9.57728513e+01
 2.95000000e+00   3.52208109e-03   1.00000000e+00   2.99542815e-02  -7.02940554e-05   6.81725271e+01   9.63973431e+01
 2.96000000e+00   3.52208109e-03   1.00000000e+00   2.78118057e-02   1.10260815e-05   6.81137288e+01   9.58485013e+01
 2.97000000e+00   3.52208109e-03   1.00000000e+00   2.56566592e-02   8.75104641e-05   6.82700798e+01   9.56676331e+01
 2.98000000e+00   3.52208109e-03   1.00000000e+00   2.34587378e-02   1.53230811e-04   6.84486687e+01   9.52870260e+01
 2.99000000e+00   3.52208109e-03   1.00000000e+00   2.13171973e-02   1.49719723e-04   6.83948844e+01   9.54214703e+01
 3.00000000e+00   3.52208109e-03   1.00000000e+00   1.93903624e-02   7.47455809e-05   6.80286470e+01   9.57308117e+01
 3.01000000e+00   3.52208109e-03   1.00000000e+00   1.75238475e-02  -5.71884276e-05   6.80135512e+01   9.50225215e+01
 3.02000000e+00   3.52208109e-03   1.00000000e+00   1.54955808e-02  -1.19220595e-04   6.85535419e+01   9.37385867e+01
 3.03000000e+00   3.52208109e-03   1.00000000e+00   1.34894520e-02  -1.10737034e-04   6.86863204e+01   9.30713014e+01
 3.04000000e+00   3.52208109e-03   1.00000000e+00   1.19091797e-02  -8.44502549e-05   6.80357291e+01   9.41863399e+01
 3.05000000e+00   3.52208109e-03   1.00000000e+00   1.08641846e-02  -6.48536900e-05   6.72468405e+01   9.44729000e+01
 3.06000000e+00   3.52208109e-03   1.00000000e+00   1.01789674e-02   4.47588011e-05   6.69153388e+01   9.43802081e+01
 3.07000000e+00   3.52208109e-03   1.00000000e+00   9.77307670e-03   1.68048821e-04   6.67005229e+01   9.43282431e+01
 3.08000000e+00   3.52208109e-03   1.00000000e+00   9.61268494e-03   2.28654636e-04   6.64104603e+01   9.51409299e+01
 3.09000000e+00   3.52208109e-03   1.00000000e+00   9.52763462e-03   2.00906165e-04   6.64539906e+01   9.50034863e+01
 3.10000000e+00   3.52208109e-03   1.00000000e+00   9.34631224e-03   1.41860087e-04   6.67166550e+01   9.45286188e+01
 3.11000000e+00   3.52208109e-03   1.00000000e+00   9.07235989e-03   8.05980833e-05   6.69637147e+01   9.41600250e+01
 3.12000000e+00   3.52208109e-03   1.00000000e+00   8.85557984e-03  -1.26897991e-05   6.68774456e+01   9.40008811e+01
 3.13000000e+00   3.52208109e-03   1.00000000e+00   8.87870317e-03  -1.00936683e-04   6.64634533e+01   9.43894945e+01
 3.14000000e+00   3.52208109e-03   1.00000000e+00   9.05679619e-03  -1.84137391e-04   6.62668365e+01   9.37636492e+01
 3.15000000e+00   3.52208109e-03   1.00000000e+00   9.18541547e-03  -1.27305380e-04   6.65726751e+01   9.29099664e+01
 3.16000000e+00   3.52208109e-03   1.00000000e+00   9.38787785e-03  -2.33280737e-05   6.65881681e+01   9.27381389e+01
 3.17000000e+00   3.52208109e-03   1.00000000e+00   9.90208760e-03   6.53616286e-05   6.60291183e+01   9.39974223e+01
 3.18000000e+00   3.52208109e-03   1.00000000e+00   1.07167171e-02   1.08785749e-04   6.55663737e+01   9.41317605e+01
 3.19000000e+00   3.52208109e-03   1.00000000e+00   1.15875318e-02   1.56104959e-04   6.55744549e+01   9.38186801e+01
 3.20000000e+00   3.52208109e-03   1.00000000e+00   1.22490094e-02   1.90233535e-04   6.60648214e+01   9.30606758e+01
 3.21000000e+00   3.52208109e-03   1.00000000e+00   1.26254803e-02   1.13251880e-04   6.66234508e+01   9.26972747e+01
 3.22000000e+00   3.52208109e-03   1.00000000e+00   1.28995739e-02   6.28361842e-06   6.68172148e+01   9.25429796e+01
 3.23000000e+00   3.52208109e-03   1.00000000e+00   1.32568110e-02  -9.26414863e-05   6.66871795e+01   9.21467807e+01
 3.24000000e+00   3.52208109e-03   1.00000000e+00   1.36802028e-02  -1.34592250e-04   6.67024591e+01   9.18374927e+01
 3.25000000e+00   3.52208109e-03   1.00000000e+00   1.42572557e-02  -1.29121192e-04   6.66510342e+01   9.12410697e+01
 3.26000000e+00   3.52208109e-03   1.00000000e+00   1.52592222e-02  -1.09361636e-04   6.60513015e+01   9.23537032e+01
 3.27000000e+00   3.52208109e-03   1.00000000e+00   1.66180862e-02  -6.45416944e-05   6.56414111e+01   9.22183361e+01
 3.28000000e+00   3.52208109e-03   1.00000000e+00   1.80204659e-02   6.71753742e-05   6.59482712e+01   9.17110566e+01
 3.29000000e+00   3.52208109e-03   1.00000000e+00   1.95238042e-02   1.69502280e-04   6.59956535e+01   9.20763910e+01
 3.30000000e+00   3.52208109e-03   1.00000000e+00   2.12864721e-02   1.80129525e-04   6.56420456e+01   9.31084448e+01
 3.31000000e+00   3.52208109e-03   1.00000000e+00   2.32694807e-02   1.10157232e-04   6.54172541e+01   9.33685432e+01
 3.32000000e+00   3.52208109e-03   1.00000000e+00   2.53106550e-02   4.58513787e-05   6.54795389e+01   9.27480349e+01
 3.33000000e+00   3.52208109e-03   1.00000000e+00   2.72068216e-02  -3.12351624e-05   6.59774282e+01   9.24154062e+01
 3.34000000e+00   3.52208109e-03   1.00000000e+00   2.90241845e-02  -1.48226514e-04   6.62931459e+01   9.19765651e+01
 3.35000000e+00   3.52208109e-03   1.00000000e+00   3.11035868e-02  -2.25155027e-04   6.59303366e+01   9.28932705e+01
 3.36000000e+00   3.52208109e-03   1.00000000e+00   3.36437214e-02  -2.50749797e-04   6.52282229e+01   9.30401191e+01
 3.37000000e+00   3.52208109e-03   1.00000000e+00   3.65197573e-02  -1.82092125e-04   6.48446831e+01   9.35011695e+01
 3.38000000e+00   3.52208109e-03   1.00000000e+00   3.95549349e-02  -1.13300863e-04   6.47974279e+01   9.33776176e+01
 3.39000000e+00   3.52208109e-03   1.00000000e+00   4.26878197e-02  -5.34844375e-05   6.47223217e+01   9.40939271e+01
 3.40000000e+00   3.52208109e-03   1.00000000e+00   4.58510788e-02  -2.84172343e-05   6.47228714e+01   9.42112935e+01
 3.41000000e+00   3.52208109e-03   1.00000000e+00   4.88867117e-02   8.29794836e-06   6.49743345e+01   9.40022544e+01
 3.42000000e+00   3.52208109e-03   1.00000000e+00   5.17094562e-02  -1.96367880e-05   6.53451119e+01   9.40833648e+01
 3.43000000e+00   3.52208109e-03   1.00000000e+00   5.43915647e-02  -1.48734726e-04   6.55129708e+01   9.40909016e+01
 3.44000000e+00   3.52208109e-03   1.00000000e+00   5.70756580e-02  -2.81246774e-04   6.54612125e+01   9.41847524e+01
 3.45000000e+00   3.52208109e-03   1.00000000e+00   5.97727144e-02  -3.59527506e-04   6.54400821e+01   9.35557848e+01
 3.46000000e+00   3.52208109e-03   1.00000000e+00   6.23162668e-02  -3.82306766e-04   6.57995023e+01   9.33840487e+01
 3.47000000e+00   3.52208109e-03   1.00000000e+00   6.47437500e-02  -4.00037071e-04   6.61168397e+01   9.30154104e+01
 3.48000000e+00   3.52208109e-03   1.00000000e+00   6.74087967e-02  -3.45735283e-04   6.57050638e+01   9.39587325e+01
 3.49000000e+00   3.52208109e-03   1.00000000e+00   7.04518389e-02  -2.72533632e-04   6.50026520e+01   9.45499699e+01
 3.50000000e+00   3.52208109e-03   1.00000000e+00   7.35241431e-02  -1.65313905e-04   6.50616400e+01   9.44537920e+01
 3.51000000e+00   3.52208109e-03   1.00000000e+00   7.63436004e-02  -1.13688045e-04   6.56476196e+01   9.41473516e+01
 3.52000000e+00   3.52208109e-03   1.00000000e+00   7.89427685e-02  -1.47951298e-04   6.60374379e+01   9.44011036e+01
 3.53000000e+00   3.52208109e-03   1.00000000e+00   8.13919884e-02  -2.06046246e-04   6.63335144e+01   9.43702739e+01
 3.54000000e+00   3.52208109e-03   1.00000000e+00   8.38034387e-02  -2.70409690e-04   6.64428623e+01   9.41458210e+01
 3.55000000e+00   3.52208109e-03   1.00000000e+00   8.62914175e-02  -3.58146448e-04   6.63686852e+01   9.47297216e+01
 3.56000000e+00   3.52208109e-03   1.00000000e+00   8.88628871e-02  -4.88523645e-04   6.63492534e+01   9.45540627e+01
 3.57000000e+00   3.52208109e-03   1.00000000e+00   9.16110371e-02  -5.28001544e-04   6.62118738e+01   9.48536927e+01
 3.58000000e+00   3.52208109e-03   1.00000000e+00   9.46541124e-02  -4.90819289e-04   6.58021454e+01   9.50491958e+01
 3.59000000e+00   3.52208109e-03   1.00000000e+00   9.78340296e-02  -4.12278448e-04   6.57090166e+01   9.56952171e+01
 3.60000000e+00   3.52208109e-03   1.00000000e+00   1.01009887e-01  -3.52822299e-04   6.58644646e+01   9.58413964e+01
 3.61000000e+00   3.52208109e-03   1.00000000e+00   1.04314715e-01  -2.98635426e-04   6.56137239e+01   9.67043408e+01
 3.62000000e+00   3.52208109e-03   1.00000000e+00   1.07785095e-01  -2.62497539e-04   6.52423411e+01   9.72974547e+01
 3.63000000e+00   3.52208109e-03   1.00000000e+00   1.11169025e-01  -2.79313038e-04   6.53605973e+01   9.72436295e+01
 3.64000000e+00   3.52208109e-03   1.00000000e+00   1.14193014e-01  -3.58703426e-04   6.59892197e+01   9.71713203e+01
 3.65000000e+00   3.52208109e-03   1.00000000e+00   1.16884512e-01  -4.97294919e-04   6.65289480e+01   9.68299410e+01
 3.66000000e+00   3.52208109e-03   1.00000000e+00   1.19546366e-01  -6.02994314e-04   6.64798320e+01   9.73099471e+01
 3.67000000e+00   3.52208109e-03   1.00000000e+00   1.22442111e-01  -6.46720970e-04   6.59388590e+01   9.74632338e+01
 3.68000000e+00   3.52208109e-03   1.00000000e+00   1.25484439e-01  -6.81048252e-04   6.55726587e+01   9.82929718e+01
 3.69000000e+00   3.52208109e-03   1.00000000e+00   1.28421997e-01  -6.99072477e-04   6.57418401e+01   9.78071929e+01
 3.70000000e+00   3.52208109e-03   1.00000000e+00   1.31271224e-01  -6.19776050e-04   6.58070577e+01   9.81226199e+01
 3.71000000e+00   3.52208109e-03   1.00000000e+00   1.34062287e-01  -5.15209981e-04   6.56910549e+01   9.83853839e+01
 3.72000000e+00   3.52208109e-03   1.00000000e+00   1.36607718e-01  -4.37647867e-04   6.59572083e+01   9.86749894e+01
 3.73000000e+00   3.52208109e-03   1.00000000e+00   1.38823252e-01  -4.40664924e-04   6.63641220e+01   9.87187589e+01
 3.74000000e+00   3.52208109e-03   1.00000000e+00   1.40792014e-01  -4.84082002e-04   6.65844748e+01   9.87423190e+01
 3.75000000e+00   3.52208109e-03   1.00000000e+00   1.42555853e-01  -5.44740621e-04   6.67980285e+01   9.86975187e+01
 3.76000000e+00   3.52208109e-03   1.00000000e+00   1.44118330e-01  -6.31168985e-04   6.70530840e+01   9.83684224e+01
 3.77000000e+00   3.52208109e-03   1.00000000e+00   1.45462296e-01  -7.24544958e-04   6.74317637e+01   9.85040352e+01
 3.78000000e+00   3.52208109e-03   1.00000000e+00   1.46645876e-01  -8.13339497e-04   6.77143818e+01   9.82028148e+01
 3.79000000e+00   3.52208109e-03   1.00000000e+00   1.47917564e-01  -7.88263948e-04   6.75602657e+01   9.86418997e+01
 3.80000000e+00   3.52208109e-03   1.00000000e+00   1.49501614e-01  -7.04840639e-04   6.69409427e+01   9.91001243e+01
 3.81000000e+00   3.52208109e-03   1.00000000e+00   1.51269583e-01  -6.39040364e-04   6.65361663e+01   1.00083230e+02
 3.82000000e+00   3.52208109e-03   1.00000000e+00   1.52786221e-01  -5.83695707e-04   6.70198569e+01   9.96092780e+01
 3.83000000e+00   3.52208109e-03   1.00000000e+00   1.53941793e-01  -5.07127518e-04   6.76750155e+01   9.94583162e+01
 3.84000000e+00   3.52208109e-03   1.00000000e+00   1.55002894e-01  -4.54926597e-04   6.77098016e+01   1.00028952e+02
 3.85000000e+00   3.52208109e-03   1.00000000e+00   1.56017651e-01  -5.03575838e-04   6.76673202e+01   1.00468572e+02
 3.86000000e+00   3.52208109e-03   1.00000000e+00   1.56927903e-01  -6.14150833e-04   6.78374042e+01   1.00659915e+02
 3.87000000e+00   3.52208109e-03   1.00000000e+00   1.57783104e-01  -7.23792564e-04   6.78757132e+01   1.00419055e+02
 3.88000000e+00   3.52208109e-03   1.00000000e+00   1.58661187e-01  -7.92168838e-04   6.78316380e+01   1.00744845e+02
 3.89000000e+00   3.52208109e-03   1.00000000e+00   1.59637119e-01  -8.20956252e-04   6.76135216e+01   1.00749723e+02
 3.90000000e+00   3.52208109e-03   1.00000000e+00   1.60684218e-01  -8.25047083e-04   6.73813424e+01   1.01589896e+02
 3.91000000e+00   3.52208109e-03   1.00000000e+00   1.61672283e-01  -8.02126756e-04   6.74004293e+01   1.01436120e+02
 3.92000000e+00   3.52208109e-03   1.00000000e+00   1.62645989e-01  -6.83534833e-04   6.72593450e+01   1.01822464e+02
 3.93000000e+00   3.52208109e-03   1.00000000e+00   1.63681722e-01  -5.77917010e-04   6.68430286e+01   1.02417949e+02
 3.94000000e+00   3.52208109e-03   1.00000000e+00   1.64506141e-01  -5.59547964e-04   6.69380281e+01   1.02678421e+02
 3.95000000e+00   3.52208109e-03   1.00000000e+00   1.64819685e-01  -5.86304081e-04   6.76591438e+01   1.02176629e+02
 3.96000000e+00   3.52208109e-03   1.00000000e+00   1.64649124e-01  -6.22828675e-04   6.83169891e+01   1.01640026e+02
 3.97000000e+00   3.52208109e-03   1.00000000e+00   1.64250742e-01  -6.71583430e-04   6.84825290e+01   1.01976711e+02
 3.98000000e+00   3.52208109e-03   1.00000000e+00   1.63862118e-01  -7.82521558e-04   6.82411866e+01   1.02037340e+02
 3.99000000e+00   3.52208109e-03   1.00000000e+00   1.63535990e-01  -8.75922815e-04   6.79366118e+01   1.02521768e+02
 4.00000000e+00   3.52208109e-03   1.00000000e+00   1.63085397e-01  -9.09516507e-04   6.80394250e+01   1.01769104e+02
 4.01000000e+00   3.52208109e-03   1.00000000e+00   1.62382507e-01  -8.41448506e-04   6.84305681e+01   1.01719008e+02
 4.02000000e+00   3.52208109e-03   1.00000000e+00   1.61605133e-01  -7.39837670e-04   6.83891365e+01   1.01734832e+02
 4.03000000e+00   3.52208109e-03   1.00000000e+00   1.60785979e-01  -6.66907247e-04   6.82304991e+01   1.02578059e+02
 4.04000000e+00   3.52208109e-03   1.00000000e+00   1.59693762e-01  -5.92769917e-04   6.85872600e+01   1.02045979e+02
 4.05000000e+00   3.52208109e-03   1.00000000e+00   1.58295108e-01  -5.11003456e-04   6.90369324e+01   1.01791663e+02
 4.06000000e+00   3.52208109e-03   1.00000000e+00   1.56749007e-01  -4.82533161e-04   6.91501863e+01   1.02055941e+02
 4.07000000e+00   3.52208109e-03   1.00000000e+00   1.55048924e-01  -5.69831157e-04   6.93364374e+01   1.02000493e+02
 4.08000000e+00   3.52208109e-03   1.00000000e+00   1.53094903e-01  -6.71178893e-04   6.98192905e+01   1.01696273e+02
 4.09000000e+00   3.52208109e-03   1.00000000e+00   1.51016495e-01  -7.19594586e-04   7.00906819e+01   1.01044890e+02
 4.10000000e+00   3.52208109e-03   1.00000000e+00   1.49109074e-01  -7.44481515e-04   6.97779623e+01   1.01926864e+02
 4.11000000e+00   3.52208109e-03   1.00000000e+00   1.47546790e-01  -7.62444950e-04   6.91256945e+01   1.02146505e+02
 4.12000000e+00   3.52208109e-03   1.00000000e+00   1.46220117e-01  -7.34839539e-04   6.86862887e+01   1.02777683e+02
 4.13000000e+00   3.52208109e-03   1.00000000e+00   1.44814214e-01  -6.51141721e-04   6.88314663e+01   1.02163957e+02
 4.14000000e+00   3.52208109e-03   1.00000000e+00   1.43131648e-01  -5.12135665e-04   6.93432030e+01   1.02060750e+02
 4.15000000e+00   3.52208109e-03   1.00000000e+00   1.41324756e-01  -4.16714904e-04   6.94387738e+01   1.02394220e+02
 4.16000000e+00   3.52208109e-03   1.00000000e+00   1.39533959e-01  -4.15583538e-04   6.92009675e+01   1.02959421e+02
 4.17000000e+00   3.52208109e-03   1.00000000e+00   1.37664071e-01  -4.51769392e-04   6.92326755e+01   1.02829896e+02
 4.18000000e+00   3.52208109e-03   1.00000000e+00   1.35628692e-01  -4.88499703e-04   6.94600865e+01   1.02142616e+02
 4.19000000e+00   3.52208109e-03   1.00000000e+00   1.33490613e-01  -5.54880021e-04   6.95565486e+01   1.02463255e+02
 4.20000000e+00   3.52208109e-03   1.00000000e+00   1.31371345e-01  -6.80055148e-04   6.93988662e+01   1.02294346e+02
 4.21000000e+00   3.52208109e-03   1.00000000e+00   1.29308481e-01  -7.25836752e-04   6.92047101e+01   1.02474512e+02
 4.22000000e+00   3.52208109e-03   1.00000000e+00   1.27270154e-01  -6.95709029e-04   6.90460621e+01   1.02038109e+02
 4.23000000e+00   3.52208109e-03   1.00000000e+00   1.25202992e-01  -6.07007781e-04   6.89576034e+01   1.02371303e+02
 4.24000000e+00   3.52208109e-03   1.00000000e+00   1.23144840e-01  -5.26049440e-04   6.87722638e+01   1.02332592e+02
 4.25000000e+00   3.52208109e-03   1.00000000e+00   1.21036653e-01  -4.54430518e-04   6.86056956e+01   1.02579032e+02
 4.26000000e+00   3.52208109e-03   1.00000000e+00   1.18494376e-01  -3.67296649e-04   6.92584476e+01   1.01584906e+02
 4.27000000e+00   3.52208109e-03   1.00000000e+00   1.15394954e-01  -3.05095178e-04   7.02046365e+01   1.00649890e+02
 4.28000000e+00   3.52208109e-03   1.00000000e+00   1.12149642e-01  -3.15970750e-04   7.02581136e+01   1.01180240e+02
 4.29000000e+00   3.52208109e-03   1.00000000e+00   1.09011952e-01  -4.22217049e-04   6.98874252e+01   1.01193407e+02
 4.30000000e+00   3.52208109e-03   1.00000000e+00   1.05914731e-01  -5.07540296e-04   6.97978315e+01   1.00927199e+02
 4.31000000e+00   3.52208109e-03   1.00000000e+00   1.02804576e-01  -5.34838930e-04   6.98538651e+01   9.99728813e+01
 4.32000000e+00   3.52208109e-03   1.00000000e+00   9.96561481e-02  -5.38292206e-04   6.99688462e+01   1.00256274e+02
 4.33000000e+00   3.52208109e-03   1.00000000e+00   9.65507083e-02  -5.40965409e-04   6.99166750e+01   9.98771394e+01
 4.34000000e+00   3.52208109e-03   1.00000000e+00   9.36168660e-02  -4.48312071e-04   6.95804165e+01   1.00301652e+02
 4.35000000e+00   3.52208109e-03   1.00000000e+00   9.07554050e-02  -3.17369907e-04   6.94711737e+01   9.98925235e+01
 4.36000000e+00   3.52208109e-03   1.00000000e+00   8.78008005e-02  -1.98299744e-04   6.96844814e+01   9.98297590e+01
 4.37000000e+00   3.52208109e-03   1.00000000e+00   8.47593043e-02  -1.44217768e-04   6.98616651e+01   9.96708222e+01
 4.38000000e+00   3.52208109e-03   1.00000000e+00   8.17085142e-02  -1.51729470e-04   6.98629995e+01   9.95507703e+01
 4.39000000e+00   3.52208109e-03   1.00000000e+00   7.86060173e-02  -1.74679253e-04   7.00155655e+01   9.92354331e+01
 4.40000000e+00   3.52208109e-03   1.00000000e+00   7.54636883e-02  -2.19894384e-04   7.01832159e+01   9.86144810e+01
 4.41000000e+00   3.52208109e-03   1.00000000e+00   7.25336808e-02  -3.01100219e-04   6.98403157e+01   9.93709006e+01
 4.42000000e+00   3.52208109e-03   1.00000000e+00   7.00569186e-02  -4.05031424e-04   6.90257751e+01   9.95929307e+01
 4.43000000e+00   3.52208109e-03   1.00000000e+00   6.79461774e-02  -4.14096005e-04   6.84627277e+01   9.97840449e+01
 4.44000000e+00   3.52208109e-03   1.00000000e+00   6.58955330e-02  -3.44122187e-04   6.84771727e+01   9.89653281e+01
 4.45000000e+00   3.52208109e-03   1.00000000e+00   6.36857377e-02  -2.53892957e-04   6.88326859e+01   9.89436897e+01
 4.46000000e+00   3.52208109e-03   1.00000000e+00   6.14150280e-02  -1.86127260e-04   6.89196016e+01   9.88693130e+01
 4.47000000e+00   3.52208109e-03   1.00000000e+00   5.92882988e-02  -8.61949238e-05   6.85221001e+01   9.91809893e+01
 4.48000000e+00   3.52208109e-03   1.00000000e+00   5.71573855e-02  -2.56072830e-05   6.84624613e+01   9.89847955e+01
 4.49000000e+00   3.52208109e-03   1.00000000e+00   5.48139129e-02  -2.12207082e-05   6.88471323e+01   9.80997357e+01
 4.50000000e+00   3.52208109e-03   1.00000000e+00   5.23439843e-02  -9.91132914e-05   6.90357040e+01   9.81510510e+01
 4.51000000e+00   3.52208109e-03   1.00000000e+00   4.99262108e-02  -2.01004499e-04   6.88597886e+01   9.77374661e+01
 4.52000000e+00   3.52208109e-03   1.00000000e+00   4.75971679e-02  -2.55533532e-04   6.86990374e+01   9.76743405e+01
 4.53000000e+00   3.52208109e-03   1.00000000e+00   4.53781957e-02  -2.92841307e-04   6.85214439e+01   9.71668414e+01
 4.54000000e+00   3.52208109e-03   1.00000000e+00   4.33380583e-02  -2.82816338e-04   6.82040031e+01   9.75898959e+01
 4.55000000e+00   3.52208109e-03   1.00000000e+00   4.14217656e-02  -2.83213855e-04   6.79784083e+01   9.72564332e+01
 4.56000000e+00   3.52208109e-03   1.00000000e+00   3.95217556e-02  -1.49753448e-04   6.80150420e+01   9.66818993e+01
 4.57000000e+00   3.52208109e-03   1.00000000e+00   3.74936846e-02  -2.13451614e-05   6.82705958e+01   9.62175876e+01
 4.58000000e+00   3.52208109e-03   1.00000000e+00   3.51559613e-02   5.90002708e-05   6.88717957e+01   9.56020902e+01
 4.59000000e+00   3.52208109e-03   1.00000000e+00   3.26663396e-02   8.28227383e-05   6.91916098e+01   9.53129687e+01
 4.60000000e+00   3.52208109e-03   1.00000000e+00   3.04367298e-02   6.96849772e-05   6.86439811e+01   9.56034151e+01
 4.61000000e+00   3.52208109e-03   1.00000000e+00   2.85014585e-02   3.76921127e-05   6.82133301e+01   9.57287493e+01
 4.62000000e+00   3.52208109e-03   1.00000000e+00   2.66208700e-02  -6.68896419e-05   6.83194224e+01   9.48258187e+01
 4.63000000e+00   3.52208109e-03   1.00000000e+00   2.48231473e-02  -1.38826222e-04   6.83846445e+01   9.48174353e+01
 4.64000000e+00   3.52208109e-03   1.00000000e+00   2.33080047e-02  -2.03607301e-04   6.80133792e+01   9.47619197e+01
 4.65000000e+00   3.52208109e-03   1.00000000e+00   2.21761751e-02  -1.48827148e-04   6.74977535e+01   9.52241133e+01
 4.66000000e+00   3.52208109e-03   1.00000000e+00   2.13471860e-02  -7.54276005e-05   6.71460296e+01   9.50766917e+01
 4.67000000e+00   3.52208109e-03   1.00000000e+00   2.06104727e-02  -2.73635410e-06   6.71538125e+01   9.52110044e+01
 4.68000000e+00   3.52208109e-03   1.00000000e+00   1.98737071e-02   6.89327710e-05   6.73626661e+01   9.45823514e+01
 4.69000000e+00   3.52208109e-03   1.00000000e+00   1.91997373e-02   1.53568213e-04   6.73322815e+01   9.46676881e+01
 4.70000000e+00   3.52208109e-03   1.00000000e+00   1.85498554e-02   1.99667241e-04   6.74035603e+01   9.44946164e+01
 4.71000000e+00   3.52208109e-03   1.00000000e+00   1.78722821e-02   1.28131314e-04   6.75734543e+01   9.43261920e+01
 4.72000000e+00   3.52208109e-03   1.00000000e+00   1.74007644e-02   2.89264850e-05   6.72825615e+01   9.46787924e+01
 4.73000000e+00   3.52208109e-03   1.00000000e+00   1.73558339e-02  -6.57779310e-05   6.65851137e+01   9.48986516e+01
 4.74000000e+00   3.52208109e-03   1.00000000e+00   1.76475773e-02  -1.23311226e-04   6.61213820e+01   9.51766163e+01
 4.75000000e+00   3.52208109e-03   1.00000000e+00   1.80483639e-02  -1.81826794e-04   6.61109298e+01   9.45864126e+01
 4.76000000e+00   3.52208109e-03   1.00000000e+00   1.83857134e-02  -1.69240968e-04   6.63676432e+01   9.44276352e+01
 4.77000000e+00   3.52208109e-03   1.00000000e+00   1.86853153e-02  -1.13300302e-04   6.64952295e+01   9.40301242e+01
 4.78000000e+00   3.52208109e-03   1.00000000e+00   1.90933055e-02   1.35721149e-05   6.62950021e+01   9.43515111e+01
 4.79000000e+00   3.52208109e-03   1.00000000e+00   1.95941377e-02   1.08322528e-04   6.61216784e+01   9.43644036e+01
 4.80000000e+00   3.52208109e-03   1.00000000e+00   1.99369902e-02   1.15216291e-04   6.64540734e+01   9.39105636e+01
 4.81000000e+00   3.52208109e-03   1.00000000e+00   2.00020444e-02   1.07555682e-04   6.70539486e+01   9.29814448e+01
 4.82000000e+00   3.52208109e-03   1.00000000e+00   2.00596225e-02   7.92234182e-05   6.70992258e+01   9.28204518e+01
 4.83000000e+00   3.52208109e-03   1.00000000e+00   2.03554565e-02   1.78934589e-05   6.66708533e+01   9.35596772e+01
 4.84000000e+00   3.52208109e-03   1.00000000e+00   2.08123091e-02  -1.19237454e-04   6.65019767e+01   9.32272806e+01
 4.85000000e+00   3.52208109e-03   1.00000000e+00   2.14364499e-02  -1.90599290e-04   6.63896542e+01   9.31771124e+01
 4.86000000e+00   3.52208109e-03   1.00000000e+00   2.23558773e-02  -1.97070085e-04   6.59735288e+01   9.31139309e+01
 4.87000000e+00   3.52208109e-03   1.00000000e+00   2.34351997e-02  -1.43908886e-04   6.58826772e+01   9.32743943e+01
 4.88000000e+00   3.52208109e-03   1.00000000e+00   2.44607494e-02  -7.16995522e-05   6.61843760e+01   9.26007516e+01
 4.89000000e+00   3.52208109e-03   1.00000000e+00   2.53546377e-02   2.53168343e-06   6.65696848e+01   9.25531338e+01
 4.90000000e+00   3.52208109e-03   1.00000000e+00   2.62054543e-02   8.96500382e-05   6.68037368e+01   9.22243323e+01
 4.91000000e+00   3.52208109e-03   1.00000000e+00   2.72747670e-02   1.55028291e-04   6.64967307e+01   9.27431268e+01
 4.92000000e+00   3.52208109e-03   1.00000000e+00   2.86461266e-02   1.30328138e-04   6.60776791e+01   9.33670624e+01
 4.93000000e+00   3.52208109e-03   1.00000000e+00   3.01233394e-02   1.49984457e-05   6.61225924e+01   9.29477816e+01
 4.94000000e+00   3.52208109e-03   1.00000000e+00   3.16348633e-02  -9.01076678e-05   6.63358428e+01   9.28198529e+01
 4.95000000e+00   3.52208109e-03   1.00000000e+00   3.33957661e-02  -1.53763427e-04   6.60779598e+01   9.28641696e+01
 4.96000000e+00   3.52208109e-03   1.00000000e+00   3.55741282e-02  -2.05493887e-04   6.54459755e+01   9.41725054e+01
 4.97000000e+00   3.52208109e-03   1.00000000e+00   3.80763340e-02  -2.69703289e-04   6.50487405e+01   9.41158218e+01
 4.98000000e+00   3.52208109e-03   1.00000000e+00   4.06893272e-02  -2.36540005e-04   6.50278470e+01   9.41968255e+01
 4.99000000e+00   3.52208109e-03   1.00000000e+00   4.32286645e-02  -1.44999554e-04   6.53019747e+01   9.35956650e+01
 5.00000000e+00   3.52208109e-03   1.00000000e+00   4.56409468e-02  -4.79204783e-05   6.56218052e+01   9.37904733e+01

==> TINE_solid_watchpoint.dat <==
  Time  Coordinate0  Coordinate1  Displacement0  Displacement1  Stress0  Stress1
 0.00000000e+00   3.52208109e-03   1.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
 1.00000000e-02   3.52208109e-03   1.00000000e+00   2.61680463e-04  -3.87610072e-05   2.05942909e+02  -2.54970428e+03
 2.00000000e-02   3.52208109e-03   1.00000000e+00   1.10337769e-03  -9.68978927e-05   1.55170183e+02   7.12967763e+01
 3.00000000e-02   3.52208109e-03   1.00000000e+00   2.32217144e-03  -1.01286176e-04   1.27886826e+02   1.04313846e+02
 4.00000000e-02   3.52208109e-03   1.00000000e+00   3.68902765e-03  -2.57308710e-05   1.11419754e+02   1.19835205e+02
 5.00000000e-02   3.52208109e-03   1.00000000e+00   5.19890863e-03   2.83647643e-05   1.00459143e+02   1.26869968e+02
 6.00000000e-02   3.52208109e-03   1.00000000e+00   6.73132290e-03   1.23208390e-04   9.31136880e+01   1.29198803e+02
 7.00000000e-02   3.52208109e-03   1.00000000e+00   8.23179156e-03   2.41522153e-04   8.80312228e+01   1.28393797e+02
 8.00000000e-02   3.52208109e-03   1.00000000e+00   9.87424248e-03   3.12039137e-04   8.40195384e+01   1.28292466e+02
 9.00000000e-02   3.52208109e-03   1.00000000e+00   1.20247852e-02   2.99693074e-04   8.03420094e+01   1.27455866e+02
 1.00000000e-01   3.52208109e-03   1.00000000e+00   1.49379018e-02   1.52289786e-04   7.69077896e+01   1.27781641e+02
 1.10000000e-01   3.52208109e-03   1.00000000e+00   1.83891386e-02   6.13216724e-06   7.44727714e+01   1.25888187e+02
 1.20000000e-01   3.52208109e-03   1.00000000e+00   2.19302340e-02  -1.11046146e-04   7.32840510e+01   1.23807053e+02
 1.30000000e-01   3.52208109e-03   1.00000000e+00   2.54927394e-02  -1.80253532e-04   7.23047654e+01   1.22256043e+02
 1.40000000e-01   3.52208109e-03   1.00000000e+00   2.92283918e-02  -2.66841685e-04   7.10535547e+01   1.21566618e+02
 1.50000000e-01   3.52208109e-03   1.00000000e+00   3.29945382e-02  -2.49075104e-04   7.02298501e+01   1.19947702e+02
 1.60000000e-01   3.52208109e-03   1.00000000e+00   3.65316796e-02  -1.29492829e-04   7.00754788e+01   1.17367987e+02
 1.70000000e-01   3.52208109e-03   1.00000000e+00   3.98452635e-02  -1.55994208e-05   6.99117846e+01   1.16544627e+02
 1.80000000e-01   3.52208109e-03   1.00000000e+00   4.30448923e-02   3.50975121e-05   6.96131669e+01   1.15062134e+02
 1.90000000e-01   3.52208109e-03   1.00000000e+00   4.62388959e-02   3.42786889e-05   6.92460284e+01   1.14594190e+02
 2.00000000e-01   3.52208109e-03   1.00000000e+00   4.95927975e-02   7.16293961e-06   6.86083435e+01   1.13548355e+02
 2.10000000e-01   3.52208109e-03   1.00000000e+00   5.31271380e-02  -8.84208415e-05   6.80268852e+01   1.13591795e+02
 2.20000000e-01   3.52208109e-03   1.00000000e+00   5.68466438e-02  -2.20590497e-04   6.75028053e+01   1.12794742e+02
 2.30000000e-01   3.52208109e-03   1.00000000e+00   6.08152457e-02  -3.98341781e-04   6.67771238e+01   1.12879126e+02
 2.40000000e-01   3.52208109e-03   1.00000000e+00   6.47612914e-02  -4.71492223e-04   6.66291631e+01   1.11553397e+02
 2.50000000e-01   3.52208109e-03   1.00000000e+00   6.82345357e-02  -4.45132063e-04   6.74254474e+01   1.09487189e+02
 2.60000000e-01   3.52208109e-03   1.00000000e+00   7.12462846e-02  -3.62660293e-04   6.81181295e+01   1.08761793e+02
 2.70000000e-01   3.52208109e-03   1.00000000e+00   7.41330299e-02  -2.95943565e-04   6.81505224e+01   1.08025099e+02
 2.80000000e-01   3.52208109e-03   1.00000000e+00   7.71207471e-02  -1.93761667e-04   6.78855122e+01   1.07934655e+02
 2.90000000e-01   3.52208109e-03   1.00000000e+00   8.01941813e-02  -8.42890386e-05   6.77716308e+01   1.06693566e+02
 3.00000000e-01   3.52208109e-03   1.00000000e+00   8.32549150e-02  -7.50482224e-05   6.79286302e+01   1.06851946e+02
 3.10000000e-01   3.52208109e-03   1.00000000e+00   8.64668984e-02  -1.57778672e-04   6.77816094e+01   1.06306889e+02
 3.20000000e-01   3.52208109e-03   1.00000000e+00   9.00871742e-02  -2.93812680e-04   6.71007035e+01   1.07177070e+02
 3.30000000e-01   3.52208109e-03   1.00000000e+00   9.41118456e-02  -4.07200576e-04   6.64257632e+01   1.06879250e+02
 3.40000000e-01   3.52208109e-03   1.00000000e+00   9.82831311e-02  -5.17555554e-04   6.62396315e+01   1.06767935e+02
 3.50000000e-01   3.52208109e-03   1.00000000e+00   1.02416046e-01  -5.83874136e-04   6.63572398e+01   1.06179386e+02
 3.60000000e-01   3.52208109e-03   1.00000000e+00   1.06499236e-01  -6.18409807e-04   6.63822060e+01   1.05801633e+02
 3.70000000e-01   3.52208109e-03   1.00000000e+00   1.10409524e-01  -5.41841824e-04   6.66267838e+01   1.05223460e+02
 3.80000000e-01   3.52208109e-03   1.00000000e+00   1.13986844e-01  -3.99358536e-04   6.72608571e+01   1.03904968e+02
 3.90000000e-01   3.52208109e-03   1.00000000e+00   1.17410243e-01  -3.11611842e-04   6.74855856e+01   1.04537776e+02
 4.00000000e-01   3.52208109e-03   1.00000000e+00   1.21017225e-01  -3.08666181e-04   6.70205646e+01   1.04514143e+02
 4.10000000e-01   3.52208109e-03   1.00000000e+00   1.24949295e-01  -3.29013375e-04   6.63631641e+01   1.05186286e+02
 4.20000000e-01   3.52208109e-03   1.00000000e+00   1.29146406e-01  -3.94558784e-04   6.57654747e+01   1.04942032e+02
 4.30000000e-01   3.52208109e-03   1.00000000e+00   1.33300362e-01  -5.43684708e-04   6.57139536e+01   1.05348572e+02
 4.40000000e-01   3.52208109e-03   1.00000000e+00   1.37209743e-01  -7.02741104e-04   6.59753800e+01   1.04650706e+02
 4.50000000e-01   3.52208109e-03   1.00000000e+00   1.41007083e-01  -8.21934872e-04   6.58507348e+01   1.04692063e+02
 4.60000000e-01   3.52208109e-03   1.00000000e+00   1.44755276e-01  -8.36922864e-04   6.55241313e+01   1.04599978e+02
 4.70000000e-01   3.52208109e-03   1.00000000e+00   1.48125945e-01  -8.05611756e-04   6.59004657e+01   1.03715246e+02
 4.80000000e-01   3.52208109e-03   1.00000000e+00   1.50863594e-01  -7.29293437e-04   6.68475500e+01   1.03067222e+02
 4.90000000e-01   3.52208109e-03   1.00000000e+00   1.53180962e-01  -6.43003702e-04   6.73685592e+01   1.02294530e+02
 5.00000000e-01   3.52208109e-03   1.00000000e+00   1.55311272e-01  -5.32049557e-04   6.75121521e+01   1.02602168e+02
 5.10000000e-01   3.52208109e-03   1.00000000e+00   1.57342051e-01  -4.46831303e-04   6.76107604e+01   1.02092064e+02
 5.20000000e-01   3.52208109e-03   1.00000000e+00   1.59389648e-01  -4.99519209e-04   6.74501334e+01   1.03204333e+02
 5.30000000e-01   3.52208109e-03   1.00000000e+00   1.61573373e-01  -6.21507130e-04   6.70836488e+01   1.03096849e+02
 5.40000000e-01   3.52208109e-03   1.00000000e+00   1.63907204e-01  -7.33905955e-04   6.66952005e+01   1.03422855e+02
 5.50000000e-01   3.52208109e-03   1.00000000e+00   1.66234636e-01  -8.25811570e-04   6.65245024e+01   1.03348927e+02
 5.60000000e-01   3.52208109e-03   1.00000000e+00   1.68194098e-01  -9.12382769e-04   6.70828179e+01   1.02971276e+02
 5.70000000e-01   3.52208109e-03   1.00000000e+00   1.69665408e-01  -9.38283421e-04   6.78929016e+01   1.02512748e+02
 5.80000000e-01   3.52208109e-03   1.00000000e+00   1.70945250e-01  -8.68877737e-04   6.81027908e+01   1.02162242e+02
 5.90000000e-01   3.52208109e-03   1.00000000e+00   1.72234892e-01  -7.40825904e-04   6.79511239e+01   1.02762721e+02
 6.00000000e-01   3.52208109e-03   1.00000000e+00   1.73442306e-01  -6.17472263e-04   6.81330552e+01   1.02240032e+02
 6.10000000e-01   3.52208109e-03   1.00000000e+00   1.74506734e-01  -5.53931164e-04   6.84561045e+01   1.02937862e+02
 6.20000000e-01   3.52208109e-03   1.00000000e+00   1.75560548e-01  -5.54906090e-04   6.84777459e+01   1.02813051e+02
 6.30000000e-01   3.52208109e-03   1.00000000e+00   1.76825829e-01  -5.67337647e-04   6.80689487e+01   1.03769323e+02
 6.40000000e-01   3.52208109e-03   1.00000000e+00   1.78459158e-01  -6.48609949e-04   6.72346961e+01   1.04410740e+02
 6.50000000e-01   3.52208109e-03   1.00000000e+00   1.80269879e-01  -8.24632981e-04   6.66899868e+01   1.05381564e+02
 6.60000000e-01   3.52208109e-03   1.00000000e+00   1.81904248e-01  -9.63373119e-04   6.67998908e+01   1.04853389e+02
 6.70000000e-01   3.52208109e-03   1.00000000e+00   1.83264115e-01  -1.00683643e-03   6.70047926e+01   1.04453199e+02
 6.80000000e-01   3.52208109e-03   1.00000000e+00   1.84343852e-01  -9.73670877e-04   6.71580848e+01   1.04594750e+02
 6.90000000e-01   3.52208109e-03   1.00000000e+00   1.84964811e-01  -9.19339364e-04   6.76851849e+01   1.04046848e+02
 7.00000000e-01   3.52208109e-03   1.00000000e+00   1.85091052e-01  -8.28611354e-04   6.83834679e+01   1.03996126e+02
 7.10000000e-01   3.52208109e-03   1.00000000e+00   1.85069720e-01  -7.03718833e-04   6.83927944e+01   1.03640997e+02
 7.20000000e-01   3.52208109e-03   1.00000000e+00   1.85183331e-01  -6.15788507e-04   6.78545328e+01   1.04750231e+02
 7.30000000e-01   3.52208109e-03   1.00000000e+00   1.85310615e-01  -6.08672731e-04   6.76094613e+01   1.04577539e+02
 7.40000000e-01   3.52208109e-03   1.00000000e+00   1.85213584e-01  -6.99316507e-04   6.77936197e+01   1.05040771e+02
 7.50000000e-01   3.52208109e-03   1.00000000e+00   1.84882995e-01  -8.18280057e-04   6.79356515e+01   1.04699895e+02
 7.60000000e-01   3.52208109e-03   1.00000000e+00   1.84418422e-01  -8.94787639e-04   6.78344664e+01   1.04794263e+02
 7.70000000e-01   3.52208109e-03   1.00000000e+00   1.83843426e-01  -9.64578808e-04   6.76641050e+01   1.04934392e+02
 7.80000000e-01   3.52208109e-03   1.00000000e+00   1.82985019e-01  -1.03780636e-03   6.78328804e+01   1.04669548e+02
 7.90000000e-01   3.52208109e-03   1.00000000e+00   1.81515171e-01  -1.00714325e-03   6.87759155e+01   1.03727090e+02
 8.00000000e-01   3.52208109e-03   1.00000000e+00   1.79472070e-01  -8.61890603e-04   6.97686031e+01   1.02527879e+02
 8.10000000e-01   3.52208109e-03   1.00000000e+00   1.77203507e-01  -7.01713778e-04   7.00354791e+01   1.03163359e+02
 8.20000000e-01   3.52208109e-03   1.00000000e+00   1.74886542e-01  -6.03978166e-04   7.01261577e+01   1.02998429e+02
 8.30000000e-01   3.52208109e-03   1.00000000e+00   1.72610788e-01  -5.44857479e-04   7.00925332e+01   1.03609614e+02
 8.40000000e-01   3.52208109e-03   1.00000000e+00   1.70520970e-01  -5.35213370e-04   6.97457007e+01   1.03678255e+02
 8.50000000e-01   3.52208109e-03   1.00000000e+00   1.68650721e-01  -5.72826469e-04   6.93527656e+01   1.04386087e+02
 8.60000000e-01   3.52208109e-03   1.00000000e+00   1.66917662e-01  -6.75927263e-04   6.90381174e+01   1.04565826e+02
 8.70000000e-01   3.52208109e-03   1.00000000e+00   1.65082877e-01  -8.26723271e-04   6.91413842e+01   1.04729339e+02
 8.80000000e-01   3.52208109e-03   1.00000000e+00   1.62911161e-01  -8.83386364e-04   6.96861711e+01   1.03993522e+02
 8.90000000e-01   3.52208109e-03   1.00000000e+00   1.60541623e-01  -8.49100758e-04   6.99730723e+01   1.03555908e+02
 9.00000000e-01   3.52208109e-03   1.00000000e+00   1.58234022e-01  -7.74499914e-04   6.96812978e+01   1.04226111e+02
 9.10000000e-01   3.52208109e-03   1.00000000e+00   1.55881556e-01  -7.13972914e-04   6.96681852e+01   1.03853165e+02
 9.20000000e-01   3.52208109e-03   1.00000000e+00   1.53225209e-01  -5.91385027e-04   7.02882438e+01   1.03407943e+02
 9.30000000e-01   3.52208109e-03   1.00000000e+00   1.50433824e-01  -4.41809869e-04   7.05393096e+01   1.02909157e+02
 9.40000000e-01   3.52208109e-03   1.00000000e+00   1.47885225e-01  -3.88310982e-04   6.99492192e+01   1.04468027e+02
 9.50000000e-01   3.52208109e-03   1.00000000e+00   1.45646184e-01  -4.34727789e-04   6.92395961e+01   1.04695336e+02
 9.60000000e-01   3.52208109e-03   1.00000000e+00   1.43581822e-01  -5.45568152e-04   6.87463190e+01   1.05291841e+02
 9.70000000e-01   3.52208109e-03   1.00000000e+00   1.41469622e-01  -6.44694612e-04   6.86064290e+01   1.04795110e+02
 9.80000000e-01   3.52208109e-03   1.00000000e+00   1.39072340e-01  -7.20943541e-04   6.88959300e+01   1.04392443e+02
 9.90000000e-01   3.52208109e-03   1.00000000e+00   1.36339088e-01  -7.80258052e-04   6.92199163e+01   1.04039744e+02
 1.00000000e+00   3.52208109e-03   1.00000000e+00   1.33230476e-01  -7.96289639e-04   6.96011322e+01   1.03345091e+02
 1.01000000e+00   3.52208109e-03   1.00000000e+00   1.29684430e-01  -7.04025681e-04   7.02312346e+01   1.02567807e+02
 1.02000000e+00   3.52208109e-03   1.00000000e+00   1.25862130e-01  -5.26938290e-04   7.06052159e+01   1.01621925e+02
 1.03000000e+00   3.52208109e-03   1.00000000e+00   1.22078757e-01  -3.94489548e-04   7.03673426e+01   1.02470802e+02
 1.04000000e+00   3.52208109e-03   1.00000000e+00   1.18396544e-01  -3.47422734e-04   7.00898668e+01   1.02145716e+02
 1.05000000e+00   3.52208109e-03   1.00000000e+00   1.14634059e-01  -2.95728215e-04   7.02454990e+01   1.01998266e+02
 1.06000000e+00   3.52208109e-03   1.00000000e+00   1.10753034e-01  -2.87209677e-04   7.04679942e+01   1.01440982e+02
 1.07000000e+00   3.52208109e-03   1.00000000e+00   1.06971347e-01  -3.57364595e-04   7.01718966e+01   1.02252216e+02
 1.08000000e+00   3.52208109e-03   1.00000000e+00   1.03400792e-01  -4.78536209e-04   6.96658321e+01   1.02341341e+02
 1.09000000e+00   3.52208109e-03   1.00000000e+00   9.98112423e-02  -5.82107177e-04   6.96403041e+01   1.01823610e+02
 1.10000000e+00   3.52208109e-03   1.00000000e+00   9.58845685e-02  -5.75367787e-04   7.02772090e+01   1.00582476e+02
 1.11000000e+00   3.52208109e-03   1.00000000e+00   9.15432440e-02  -5.02145760e-04   7.11056955e+01   9.93767313e+01
 1.12000000e+00   3.52208109e-03   1.00000000e+00   8.71102923e-02  -3.97141984e-04   7.12862821e+01   9.95760109e+01
 1.13000000e+00   3.52208109e-03   1.00000000e+00   8.28667743e-02  -2.95808783e-04   7.09250716e+01   9.94781726e+01
 1.14000000e+00   3.52208109e-03   1.00000000e+00   7.88077437e-02  -1.46023965e-04   7.07550983e+01   9.94471337e+01
 1.15000000e+00   3.52208109e-03   1.00000000e+00   7.50323934e-02  -2.37211239e-05   7.04177486e+01   9.92746137e+01
 1.16000000e+00   3.52208109e-03   1.00000000e+00   7.17046844e-02  -2.58411383e-05   6.96746527e+01   1.00747119e+02
 1.17000000e+00   3.52208109e-03   1.00000000e+00   6.87074420e-02  -1.20808889e-04   6.91839103e+01   1.00645583e+02
 1.18000000e+00   3.52208109e-03   1.00000000e+00   6.57924557e-02  -2.06522071e-04   6.91593942e+01   1.00426384e+02
 1.19000000e+00   3.52208109e-03   1.00000000e+00   6.28708603e-02  -2.74229612e-04   6.91931327e+01   1.00132321e+02
 1.20000000e+00   3.52208109e-03   1.00000000e+00   5.99142027e-02  -3.57902933e-04   6.92114477e+01   1.00043096e+02
 1.21000000e+00   3.52208109e-03   1.00000000e+00   5.69786590e-02  -3.90761786e-04   6.91192997e+01   9.97909531e+01
 1.22000000e+00   3.52208109e-03   1.00000000e+00   5.40829104e-02  -3.62647914e-04   6.89661070e+01   9.91175227e+01
 1.23000000e+00   3.52208109e-03   1.00000000e+00   5.09859840e-02  -2.28591272e-04   6.93627853e+01   9.83233799e+01
 1.24000000e+00   3.52208109e-03   1.00000000e+00   4.76314765e-02  -7.60426894e-05   6.99223256e+01   9.70774158e+01
 1.25000000e+00   3.52208109e-03   1.00000000e+00   4.44467464e-02   2.02697101e-05   6.95176869e+01   9.84057882e+01
 1.26000000e+00   3.52208109e-03   1.00000000e+00   4.17366297e-02   4.47321025e-05   6.85719096e+01   9.86955016e+01
 1.27000000e+00   3.52208109e-03   1.00000000e+00   3.93220918e-02   5.14755653e-05   6.80767319e+01   9.90091945e+01
 1.28000000e+00   3.52208109e-03   1.00000000e+00   3.69408040e-02   1.83548236e-05   6.80608028e+01   9.82359978e+01
 1.29000000e+00   3.52208109e-03   1.00000000e+00   3.44498878e-02  -1.19546737e-04   6.82282117e+01   9.83988463e+01
 1.30000000e+00   3.52208109e-03   1.00000000e+00   3.18319644e-02  -2.36085518e-04   6.83804124e+01   9.76214003e+01
 1.31000000e+00   3.52208109e-03   1.00000000e+00   2.90274204e-02  -2.75029846e-04   6.86566549e+01   9.66520841e+01
 1.32000000e+00   3.52208109e-03   1.00000000e+00   2.59733130e-02  -2.32582740e-04   6.90667095e+01   9.58150863e+01
 1.33000000e+00   3.52208109e-03   1.00000000e+00   2.27761098e-02  -1.57742330e-04   6.93288530e+01   9.48308604e+01
 1.34000000e+00   3.52208109e-03   1.00000000e+00   1.96835196e-02  -6.14459820e-05   6.91523270e+01   9.50441847e+01
 1.35000000e+00   3.52208109e-03   1.00000000e+00   1.68419025e-02   6.80769824e-05   6.87768127e+01   9.43934944e+01
 1.36000000e+00   3.52208109e-03   1.00000000e+00   1.41369934e-02   1.97101638e-04   6.87317606e+01   9.44127827e+01
 1.37000000e+00   3.52208109e-03   1.00000000e+00   1.15675203e-02   2.66386653e-04   6.87411454e+01   9.38846210e+01
 1.38000000e+00   3.52208109e-03   1.00000000e+00   9.38996053e-03   2.16059099e-04   6.81436789e+01   9.53415237e+01
 1.39000000e+00   3.52208109e-03   1.00000000e+00   7.71617708e-03   1.11265084e-04   6.73696410e+01   9.55621641e+01
 1.40000000e+00   3.52208109e-03   1.00000000e+00   6.32344874e-03   3.13071950e-05   6.70996096e+01   9.52376077e+01
 1.41000000e+00   3.52208109e-03   1.00000000e+00   4.90593266e-03  -4.04756542e-05   6.73763667e+01   9.44893608e+01
 1.42000000e+00   3.52208109e-03   1.00000000e+00   3.28007435e-03  -1.16004377e-04   6.79448797e+01   9.35574790e+01
 1.43000000e+00   3.52208109e-03   1.00000000e+00   1.60851563e-03  -1.07039435e-04   6.81657037e+01   9.31774625e+01
 1.44000000e+00   3.52208109e-03   1.00000000e+00   2.24446976e-04  -2.44866083e-06   6.77416330e+01   9.29559072e+01
 1.45000000e+00   3.52208109e-03   1.00000000e+00  -7.98450914e-04   1.31812713e-04   6.72539199e+01   9.35566611e+01
 1.46000000e+00   3.52208109e-03   1.00000000e+00  -1.55850487e-03   2.21345902e-04   6.70623587e+01   9.30415918e+01
 1.47000000e+00   3.52208109e-03   1.00000000e+00  -1.96941204e-03   2.76932378e-04   6.66838606e+01   9.38774857e+01
 1.48000000e+00   3.52208109e-03   1.00000000e+00  -1.89598261e-03   2.76228965e-04   6.59919935e+01   9.43597068e+01
 1.49000000e+00   3.52208109e-03   1.00000000e+00  -1.56916663e-03   2.41104149e-04   6.57511683e+01   9.46651791e+01
 1.50000000e+00   3.52208109e-03   1.00000000e+00  -1.24957905e-03   1.50555977e-04   6.59802492e+01   9.41916821e+01
 1.51000000e+00   3.52208109e-03   1.00000000e+00  -8.68944973e-04  -1.52586228e-05   6.58872630e+01   9.46100606e+01
 1.52000000e+00   3.52208109e-03   1.00000000e+00  -3.89199992e-04  -1.14980159e-04   6.57078628e+01   9.43568440e+01
 1.53000000e+00   3.52208109e-03   1.00000000e+00   1.20225168e-05  -1.28980344e-04   6.59283838e+01   9.31089888e+01
 1.54000000e+00   3.52208109e-03   1.00000000e+00   1.77506803e-04  -8.64450665e-05   6.63999877e+01   9.25897188e+01
 1.55000000e+00   3.52208109e-03   1.00000000e+00   9.15016153e-05  -3.17320569e-05   6.69367153e+01   9.14020981e+01
 1.56000000e+00   3.52208109e-03   1.00000000e+00   3.50661826e-05   7.65216321e-05   6.69466703e+01   9.17285096e+01
 1.57000000e+00   3.52208109e-03   1.00000000e+00   4.32061325e-04   2.10079665e-04   6.61409033e+01   9.21036543e+01
 1.58000000e+00   3.52208109e-03   1.00000000e+00   1.24130577e-03   2.67849499e-04   6.55181228e+01   9.31114370e+01
 1.59000000e+00   3.52208109e-03   1.00000000e+00   2.17318565e-03   2.41275901e-04   6.55605815e+01   9.23695098e+01
 1.60000000e+00   3.52208109e-03   1.00000000e+00   3.12142650e-03   1.48852351e-04   6.56928976e+01   9.26462945e+01
 1.61000000e+00   3.52208109e-03   1.00000000e+00   4.07433947e-03   5.15143980e-05   6.57982828e+01   9.22375310e+01
 1.62000000e+00   3.52208109e-03   1.00000000e+00   5.02633966e-03  -2.71269350e-05   6.59174263e+01   9.19696193e+01
 1.63000000e+00   3.52208109e-03   1.00000000e+00   5.93018487e-03  -1.05247033e-04   6.60950802e+01   9.17254362e+01
 1.64000000e+00   3.52208109e-03   1.00000000e+00   6.76561416e-03  -1.58681810e-04   6.63721488e+01   9.08878285e+01
 1.65000000e+00   3.52208109e-03   1.00000000e+00   7.65535734e-03  -1.06626773e-04   6.64488061e+01   9.06061640e+01
 1.66000000e+00   3.52208109e-03   1.00000000e+00   8.80651115e-03   2.56349519e-05   6.62070327e+01   9.02685803e+01
 1.67000000e+00   3.52208109e-03   1.00000000e+00   1.02245005e-02   1.35378179e-04   6.59829417e+01   9.10559934e+01
 1.68000000e+00   3.52208109e-03   1.00000000e+00   1.18234137e-02   1.85734476e-04   6.60033792e+01   9.07471001e+01
 1.69000000e+00   3.52208109e-03   1.00000000e+00   1.38025399e-02   2.21865498e-04   6.56268702e+01   9.17709537e+01
 1.70000000e+00   3.52208109e-03   1.00000000e+00   1.64214612e-02   2.12874278e-04   6.46628653e+01   9.29082599e+01
 1.71000000e+00   3.52208109e-03   1.00000000e+00   1.94515422e-02   1.05308424e-04   6.41762917e+01   9.36818496e+01
 1.72000000e+00   3.52208109e-03   1.00000000e+00   2.24178488e-02  -3.79013496e-05   6.45906290e+01   9.29156892e+01
 1.73000000e+00   3.52208109e-03   1.00000000e+00   2.51601226e-02  -1.78491721e-04   6.51918300e+01   9.23986842e+01
 1.74000000e+00   3.52208109e-03   1.00000000e+00   2.78249389e-02  -2.35815465e-04   6.54094056e+01   9.23784206e+01
 1.75000000e+00   3.52208109e-03   1.00000000e+00   3.05707554e-02  -2.16946187e-04   6.53284029e+01   9.21845015e+01
 1.76000000e+00   3.52208109e-03   1.00000000e+00   3.34734347e-02  -1.92652082e-04   6.51290141e+01   9.27932786e+01
 1.77000000e+00   3.52208109e-03   1.00000000e+00   3.65105360e-02  -1.42854974e-04   6.50108287e+01   9.24304905e+01
 1.78000000e+00   3.52208109e-03   1.00000000e+00   3.96430379e-02  -4.14147361e-05   6.50262403e+01   9.26799483e+01
 1.79000000e+00   3.52208109e-03   1.00000000e+00   4.29775970e-02   5.71099945e-05   6.47791233e+01   9.29294738e+01
 1.80000000e+00   3.52208109e-03   1.00000000e+00   4.65397683e-02   4.76878408e-05   6.43743846e+01   9.42923290e+01
 1.81000000e+00   3.52208109e-03   1.00000000e+00   5.01049733e-02  -5.40530748e-05   6.44399014e+01   9.41310609e+01
 1.82000000e+00   3.52208109e-03   1.00000000e+00   5.35680327e-02  -1.49983899e-04   6.46276204e+01   9.40743834e+01
 1.83000000e+00   3.52208109e-03   1.00000000e+00   5.70073281e-02  -2.55786751e-04   6.45643152e+01   9.42942816e+01
 1.84000000e+00   3.52208109e-03   1.00000000e+00   6.03031159e-02  -3.65357736e-04   6.47575335e+01   9.39104826e+01
 1.85000000e+00   3.52208109e-03   1.00000000e+00   6.32317920e-02  -4.47087429e-04   6.54311293e+01   9.32665441e+01
 1.86000000e+00   3.52208109e-03   1.00000000e+00   6.57591040e-02  -4.46933530e-04   6.61992996e+01   9.21476482e+01
 1.87000000e+00   3.52208109e-03   1.00000000e+00   6.81656624e-02  -3.45347774e-04   6.64516284e+01   9.23756443e+01
 1.88000000e+00   3.52208109e-03   1.00000000e+00   7.08623318e-02  -2.23091646e-04   6.59825948e+01   9.27672760e+01
 1.89000000e+00   3.52208109e-03   1.00000000e+00   7.39720304e-02  -1.50368793e-04   6.52837981e+01   9.42066460e+01
 1.90000000e+00   3.52208109e-03   1.00000000e+00   7.72039184e-02  -1.43878217e-04   6.52627430e+01   9.38548324e+01
 1.91000000e+00   3.52208109e-03   1.00000000e+00   8.03695199e-02  -1.14850399e-04   6.56122448e+01   9.38955052e+01
 1.92000000e+00   3.52208109e-03   1.00000000e+00   8.36188425e-02  -1.51377774e-04   6.55224895e+01   9.45209081e+01
 1.93000000e+00   3.52208109e-03   1.00000000e+00   8.69680422e-02  -2.88690657e-04   6.53366498e+01   9.53952561e+01
 1.94000000e+00   3.52208109e-03   1.00000000e+00   9.02188816e-02  -4.36285527e-04   6.56016607e+01   9.50325433e+01
 1.95000000e+00   3.52208109e-03   1.00000000e+00   9.33521364e-02  -5.22783419e-04   6.59024977e+01   9.46340947e+01
 1.96000000e+00   3.52208109e-03   1.00000000e+00   9.64532877e-02  -5.33125796e-04   6.60083790e+01   9.48242368e+01
 1.97000000e+00   3.52208109e-03   1.00000000e+00   9.95408684e-02  -5.21004779e-04   6.61700393e+01   9.46305045e+01
 1.98000000e+00   3.52208109e-03   1.00000000e+00   1.02703057e-01  -4.66878079e-04   6.61445917e+01   9.52304910e+01
 1.99000000e+00   3.52208109e-03   1.00000000e+00   1.05989389e-01  -3.91044006e-04   6.60366364e+01   9.53589996e+01
 2.00000000e+00   3.52208109e-03   1.00000000e+00   1.09451634e-01  -2.78021442e-04   6.58398594e+01   9.61742336e+01
 2.01000000e+00   3.52208109e-03   1.00000000e+00   1.13295341e-01  -2.34587885e-04   6.51284420e+01   9.72029307e+01
 2.02000000e+00   3.52208109e-03   1.00000000e+00   1.17452893e-01  -3.12317429e-04   6.44478796e+01   9.85702031e+01
 2.03000000e+00   3.52208109e-03   1.00000000e+00   1.21483804e-01  -4.36733000e-04   6.46060927e+01   9.81913283e+01
 2.04000000e+00   3.52208109e-03   1.00000000e+00   1.25047742e-01  -5.33187476e-04   6.53639715e+01   9.76703486e+01
 2.05000000e+00   3.52208109e-03   1.00000000e+00   1.28244450e-01  -6.17920578e-04   6.58261626e+01   9.77356914e+01
 2.06000000e+00   3.52208109e-03   1.00000000e+00   1.31343521e-01  -7.41157538e-04   6.57205427e+01   9.81646059e+01
 2.07000000e+00   3.52208109e-03   1.00000000e+00   1.34332957e-01  -7.88295721e-04   6.57169201e+01   9.81196354e+01
 2.08000000e+00   3.52208109e-03   1.00000000e+00   1.37092555e-01  -7.41659380e-04   6.60684941e+01   9.73367817e+01
 2.09000000e+00   3.52208109e-03   1.00000000e+00   1.39669219e-01  -6.27411615e-04   6.62869993e+01   9.77582849e+01
 2.10000000e+00   3.52208109e-03   1.00000000e+00   1.42206706e-01  -5.42420692e-04   6.62690500e+01   9.79011151e+01
 2.11000000e+00   3.52208109e-03   1.00000000e+00   1.44797869e-01  -4.91200602e-04   6.60089319e+01   9.89526501e+01
 2.12000000e+00   3.52208109e-03   1.00000000e+00   1.47365972e-01  -4.74025291e-04   6.58605371e+01   9.90102402e+01
 2.13000000e+00   3.52208109e-03   1.00000000e+00   1.49756668e-01  -4.85982821e-04   6.60652224e+01   9.92857836e+01
 2.14000000e+00   3.52208109e-03   1.00000000e+00   1.52022822e-01  -5.52952359e-04   6.60550194e+01   9.95316626e+01
 2.15000000e+00   3.52208109e-03   1.00000000e+00   1.54113501e-01  -7.20947551e-04   6.61382870e+01   9.98902640e+01
 2.16000000e+00   3.52208109e-03   1.00000000e+00   1.55752773e-01  -8.29738157e-04   6.68558238e+01   9.90520576e+01
 2.17000000e+00   3.52208109e-03   1.00000000e+00   1.56899245e-01  -8.42397884e-04   6.77653305e+01   9.81597128e+01
 2.18000000e+00   3.52208109e-03   1.00000000e+00   1.57854717e-01  -8.14773977e-04   6.80661894e+01   9.87405856e+01
 2.19000000e+00   3.52208109e-03   1.00000000e+00   1.58937417e-01  -7.78688669e-04   6.78171841e+01   9.89527213e+01
 2.20000000e+00   3.52208109e-03   1.00000000e+00   1.60293436e-01  -6.99619669e-04   6.73665444e+01   9.98008763e+01
 2.21000000e+00   3.52208109e-03   1.00000000e+00   1.61817256e-01  -5.85649383e-04   6.70984453e+01   9.97957859e+01
 2.22000000e+00   3.52208109e-03   1.00000000e+00   1.63259258e-01  -4.94166282e-04   6.73270504e+01   1.00449855e+02
 2.23000000e+00   3.52208109e-03   1.00000000e+00   1.64640381e-01  -4.93737326e-04   6.74168452e+01   1.00770723e+02
 2.24000000e+00   3.52208109e-03   1.00000000e+00   1.66169955e-01  -5.70059928e-04   6.69431015e+01   1.01946066e+02
 2.25000000e+00   3.52208109e-03   1.00000000e+00   1.67709230e-01  -6.74385834e-04   6.67383169e+01   1.02041013e+02
 2.26000000e+00   3.52208109e-03   1.00000000e+00   1.68945012e-01  -7.60236036e-04   6.71866751e+01   1.01624443e+02
 2.27000000e+00   3.52208109e-03   1.00000000e+00   1.69907261e-01  -8.42732688e-04   6.75484527e+01   1.01695418e+02
 2.28000000e+00   3.52208109e-03   1.00000000e+00   1.70733685e-01  -9.40570670e-04   6.75942974e+01   1.01774738e+02
 2.29000000e+00   3.52208109e-03   1.00000000e+00   1.71397391e-01  -9.17205475e-04   6.78060556e+01   1.01578178e+02
 2.30000000e+00   3.52208109e-03   1.00000000e+00   1.71927477e-01  -8.12563122e-04   6.79669670e+01   1.01336069e+02
 2.31000000e+00   3.52208109e-03   1.00000000e+00   1.72489817e-01  -7.00068572e-04   6.77420289e+01   1.02336230e+02
 2.32000000e+00   3.52208109e-03   1.00000000e+00   1.73234144e-01  -6.47749142e-04   6.72022286e+01   1.02837278e+02
 2.33000000e+00   3.52208109e-03   1.00000000e+00   1.74123411e-01  -6.14426007e-04   6.66311082e+01   1.03597490e+02
 2.34000000e+00   3.52208109e-03   1.00000000e+00   1.74824121e-01  -5.96261492e-04   6.66773279e+01   1.03347950e+02
 2.35000000e+00   3.52208109e-03   1.00000000e+00   1.74999381e-01  -6.52959354e-04   6.73500474e+01   1.03233685e+02
 2.36000000e+00   3.52208109e-03   1.00000000e+00   1.74698219e-01  -7.47122084e-04   6.78912673e+01   1.03045182e+02
 2.37000000e+00   3.52208109e-03   1.00000000e+00   1.74161041e-01  -8.82036329e-04   6.79414375e+01   1.03096935e+02
 2.38000000e+00   3.52208109e-03   1.00000000e+00   1.73419306e-01  -9.42522240e-04   6.80394272e+01   1.02777225e+02
 2.39000000e+00   3.52208109e-03   1.00000000e+00   1.72349292e-01  -9.26424769e-04   6.85268363e+01   1.01914632e+02
 2.40000000e+00   3.52208109e-03   1.00000000e+00   1.70956064e-01  -8.83668360e-04   6.90371954e+01   1.02037137e+02
 2.41000000e+00   3.52208109e-03   1.00000000e+00   1.69416395e-01  -8.20493044e-04   6.92333447e+01   1.01749772e+02
 2.42000000e+00   3.52208109e-03   1.00000000e+00   1.67938022e-01  -6.93069659e-04   6.90595957e+01   1.02251325e+02
 2.43000000e+00   3.52208109e-03   1.00000000e+00   1.66576835e-01  -5.55652218e-04   6.87547960e+01   1.02440641e+02
 2.44000000e+00   3.52208109e-03   1.00000000e+00   1.65191588e-01  -5.09843749e-04   6.87100739e+01   1.03183062e+02
 2.45000000e+00   3.52208109e-03   1.00000000e+00   1.63703188e-01  -5.45115154e-04   6.88006424e+01   1.03116497e+02
 2.46000000e+00   3.52208109e-03   1.00000000e+00   1.62137501e-01  -6.11653302e-04   6.88012290e+01   1.03184446e+02
 2.47000000e+00   3.52208109e-03   1.00000000e+00   1.60343234e-01  -6.78401750e-04   6.91055394e+01   1.02962603e+02
 2.48000000e+00   3.52208109e-03   1.00000000e+00   1.58099176e-01  -7.52029567e-04   6.99259280e+01   1.02146109e+02
 2.49000000e+00   3.52208109e-03   1.00000000e+00   1.55594319e-01  -8.07179769e-04   7.04290630e+01   1.02176961e+02
 2.50000000e+00   3.52208109e-03   1.00000000e+00   1.53291872e-01  -8.26287472e-04   6.99734450e+01   1.02299297e+02
 2.51000000e+00   3.52208109e-03   1.00000000e+00   1.51271474e-01  -7.46910736e-04   6.94690191e+01   1.02772587e+02
 2.52000000e+00   3.52208109e-03   1.00000000e+00   1.49319440e-01  -6.22808002e-04   6.94599029e+01   1.02262991e+02
 2.53000000e+00   3.52208109e-03   1.00000000e+00   1.47383085e-01  -5.21938380e-04   6.94292895e+01   1.03109179e+02
 2.54000000e+00   3.52208109e-03   1.00000000e+00   1.45473752e-01  -4.74909559e-04   6.93257451e+01   1.03186483e+02
 2.55000000e+00   3.52208109e-03   1.00000000e+00   1.43672727e-01  -4.20033819e-04   6.89848851e+01   1.03692504e+02
 2.56000000e+00   3.52208109e-03   1.00000000e+00   1.41988013e-01  -4.16373525e-04   6.85289190e+01   1.04108800e+02
 2.57000000e+00   3.52208109e-03   1.00000000e+00   1.40102707e-01  -5.23406260e-04   6.86814837e+01   1.04048953e+02
 2.58000000e+00   3.52208109e-03   1.00000000e+00   1.37826263e-01  -6.37305377e-04   6.92534071e+01   1.03312507e+02
 2.59000000e+00   3.52208109e-03   1.00000000e+00   1.35273808e-01  -7.22430256e-04   6.95164468e+01   1.02752129e+02
 2.60000000e+00   3.52208109e-03   1.00000000e+00   1.32532241e-01  -7.29578078e-04   6.97016917e+01   1.02481670e+02
 2.61000000e+00   3.52208109e-03   1.00000000e+00   1.29624363e-01  -7.04254523e-04   6.98930287e+01   1.01932289e+02
 2.62000000e+00   3.52208109e-03   1.00000000e+00   1.26676258e-01  -6.41324735e-04   6.98580288e+01   1.02218873e+02
 2.63000000e+00   3.52208109e-03   1.00000000e+00   1.23867620e-01  -5.51908092e-04   6.94733991e+01   1.02109884e+02
 2.64000000e+00   3.52208109e-03   1.00000000e+00   1.21236327e-01  -4.15785256e-04   6.90112891e+01   1.02504513e+02
 2.65000000e+00   3.52208109e-03   1.00000000e+00   1.18569021e-01  -3.17690698e-04   6.89754722e+01   1.02266687e+02
 2.66000000e+00   3.52208109e-03   1.00000000e+00   1.15561474e-01  -3.17447087e-04   6.94456699e+01   1.02215648e+02
 2.67000000e+00   3.52208109e-03   1.00000000e+00   1.12179654e-01  -3.62477126e-04   7.00211263e+01   1.01529039e+02
 2.68000000e+00   3.52208109e-03   1.00000000e+00   1.08698161e-01  -4.08996110e-04   7.00014191e+01   1.01398424e+02
 2.69000000e+00   3.52208109e-03   1.00000000e+00   1.05231822e-01  -4.60629151e-04   6.98150859e+01   1.01405300e+02
 2.70000000e+00   3.52208109e-03   1.00000000e+00   1.01529976e-01  -5.59792697e-04   7.02351561e+01   1.00437792e+02
 2.71000000e+00   3.52208109e-03   1.00000000e+00   9.75494842e-02  -5.73426497e-04   7.08492445e+01   9.95342576e+01
 2.72000000e+00   3.52208109e-03   1.00000000e+00   9.35950436e-02  -5.21271641e-04   7.08396836e+01   9.91457973e+01
 2.73000000e+00   3.52208109e-03   1.00000000e+00   8.98885394e-02  -3.86858166e-04   7.04447690e+01   9.96337219e+01
 2.74000000e+00   3.52208109e-03   1.00000000e+00   8.64758451e-02  -2.69651713e-04   7.00313618e+01   9.96861944e+01
 2.75000000e+00   3.52208109e-03   1.00000000e+00   8.33356970e-02  -1.88369396e-04   6.96163135e+01   1.00374824e+02
 2.76000000e+00   3.52208109e-03   1.00000000e+00   8.03688805e-02  -1.25572185e-04   6.94030173e+01   1.00161787e+02
 2.77000000e+00   3.52208109e-03   1.00000000e+00   7.74643131e-02  -9.92694854e-05   6.93439683e+01   1.00228286e+02
 2.78000000e+00   3.52208109e-03   1.00000000e+00   7.45265686e-02  -1.13848287e-04   6.94339090e+01   1.00047780e+02
 2.79000000e+00   3.52208109e-03   1.00000000e+00   7.14287085e-02  -2.46132056e-04   6.97128942e+01   9.98246414e+01
 2.80000000e+00   3.52208109e-03   1.00000000e+00   6.81670040e-02  -3.34839074e-04   7.00470694e+01   9.91042481e+01
 2.81000000e+00   3.52208109e-03   1.00000000e+00   6.50196846e-02  -3.60855859e-04   6.98407852e+01   9.87172078e+01
 2.82000000e+00   3.52208109e-03   1.00000000e+00   6.22403948e-02  -3.54408826e-04   6.91334175e+01   9.94438405e+01
 2.83000000e+00   3.52208109e-03   1.00000000e+00   5.96457342e-02  -3.41402290e-04   6.88985127e+01   9.88581093e+01
 2.84000000e+00   3.52208109e-03   1.00000000e+00   5.70180005e-02  -2.58274476e-04   6.91160355e+01   9.84529366e+01
 2.85000000e+00   3.52208109e-03   1.00000000e+00   5.44952179e-02  -1.30403352e-04   6.89569352e+01   9.83495686e+01
 2.86000000e+00   3.52208109e-03   1.00000000e+00   5.22447253e-02  -1.60500518e-05   6.84076523e+01   9.92915808e+01
 2.87000000e+00   3.52208109e-03   1.00000000e+00   5.02114143e-02   2.30215205e-05   6.79648696e+01   9.94503000e+01
 2.88000000e+00   3.52208109e-03   1.00000000e+00   4.81287061e-02  -3.24446267e-05   6.79667681e+01   9.93755612e+01
 2.89000000e+00   3.52208109e-03   1.00000000e+00   4.57228436e-02  -8.83288355e-05   6.85327219e+01   9.81071976e+01
 2.90000000e+00   3.52208109e-03   1.00000000e+00   4.30328792e-02  -1.47760730e-04   6.89813230e+01   9.73739858e+01
 2.91000000e+00   3.52208109e-03   1.00000000e+00   4.02549415e-02  -2.10745819e-04   6.89991430e+01   9.72969231e+01
 2.92000000e+00   3.52208109e-03   1.00000000e+00   3.74010584e-02  -3.01358323e-04   6.90804342e+01   9.66034423e+01
 2.93000000e+00   3.52208109e-03   1.00000000e+00   3.45367447e-02  -2.83868076e-04   6.91624352e+01   9.58870217e+01
 2.94000000e+00   3.52208109e-03   1.00000000e+00   3.19404971e-02  -1.81444561e-04   6.87069353e+01   9.57419588e+01
 2.95000000e+00   3.52208109e-03   1.00000000e+00   2.96778790e-02  -6.91253334e-05   6.81567260e+01   9.63669355e+01
 2.96000000e+00   3.52208109e-03   1.00000000e+00   2.75424641e-02   1.21802770e-05   6.80984488e+01   9.58212515e+01
 2.97000000e+00   3.52208109e-03   1.00000000e+00   2.53947626e-02   8.87042130e-05   6.82555192e+01   9.56418041e+01
 2.98000000e+00   3.52208109e-03   1.00000000e+00   2.32045893e-02   1.54478759e-04   6.84348013e+01   9.52622281e+01
 2.99000000e+00   3.52208109e-03   1.00000000e+00   2.10710775e-02   1.51014609e-04   6.83818024e+01   9.53950049e+01
 3.00000000e+00   3.52208109e-03   1.00000000e+00   1.91526048e-02   7.60691118e-05   6.80161789e+01   9.57026419e+01
 3.01000000e+00   3.52208109e-03   1.00000000e+00   1.72949523e-02  -5.58936037e-05   6.80015752e+01   9.49953706e+01
 3.02000000e+00   3.52208109e-03   1.00000000e+00   1.52762522e-02  -1.18029397e-04   6.85416921e+01   9.37156124e+01
 3.03000000e+00   3.52208109e-03   1.00000000e+00   1.32804674e-02  -1.09694648e-04   6.86743829e+01   9.30516687e+01
 3.04000000e+00   3.52208109e-03   1.00000000e+00   1.17112134e-02  -8.35670846e-05   6.80235298e+01   9.41671574e+01
 3.05000000e+00   3.52208109e-03   1.00000000e+00   1.06777214e-02  -6.41130385e-05   6.72343870e+01   9.44542017e+01
 3.06000000e+00   3.52208109e-03   1.00000000e+00   1.00042807e-02   4.54022551e-05   6.69029010e+01   9.43618371e+01
 3.07000000e+00   3.52208109e-03   1.00000000e+00   9.61022096e-03   1.68651747e-04   6.66882818e+01   9.43106749e+01
 3.08000000e+00   3.52208109e-03   1.00000000e+00   9.46151952e-03   2.29263194e-04   6.63986889e+01   9.51231533e+01
 3.09000000e+00   3.52208109e-03   1.00000000e+00   9.38793849e-03   2.01559302e-04   6.64428644e+01   9.49858505e+01
 3.10000000e+00   3.52208109e-03   1.00000000e+00   9.21792844e-03   1.42553841e-04   6.67060357e+01   9.45109668e+01
 3.11000000e+00   3.52208109e-03   1.00000000e+00   8.95522120e-03   8.12713639e-05   6.69534492e+01   9.41427430e+01
 3.12000000e+00   3.52208109e-03   1.00000000e+00   8.74968361e-03  -1.20860965e-05   6.68674495e+01   9.39833313e+01
 3.13000000e+00   3.52208109e-03   1.00000000e+00   8.78416950e-03  -1.00436151e-04   6.64535203e+01   9.43717876e+01
 3.14000000e+00   3.52208109e-03   1.00000000e+00   8.97386816e-03  -1.83784105e-04   6.62567693e+01   9.37472353e+01
 3.15000000e+00   3.52208109e-03   1.00000000e+00   9.11432088e-03  -1.27109435e-04   6.65625276e+01   9.28953182e+01
 3.16000000e+00   3.52208109e-03   1.00000000e+00   9.32870098e-03  -2.32471011e-05   6.65781440e+01   9.27246968e+01
 3.17000000e+00   3.52208109e-03   1.00000000e+00   9.85472979e-03   6.53883216e-05   6.60193831e+01   9.39833989e+01
 3.18000000e+00   3.52208109e-03   1.00000000e+00   1.06809371e-02   1.08815880e-04   6.55570895e+01   9.41171839e+01
 3.19000000e+00   3.52208109e-03   1.00000000e+00   1.15630506e-02   1.56183842e-04   6.55657212e+01   9.38033007e+01
 3.20000000e+00   3.52208109e-03   1.00000000e+00   1.22356228e-02   1.90374335e-04   6.60565658e+01   9.30460152e+01
 3.21000000e+00   3.52208109e-03   1.00000000e+00   1.26231460e-02   1.13424557e-04   6.66154899e+01   9.26839012e+01
 3.22000000e+00   3.52208109e-03   1.00000000e+00   1.29084413e-02   6.44648333e-06   6.68093599e+01   9.25300001e+01
 3.23000000e+00   3.52208109e-03   1.00000000e+00   1.32771836e-02  -9.25507704e-05   6.66792356e+01   9.21324418e+01
 3.24000000e+00   3.52208109e-03   1.00000000e+00   1.37124773e-02  -1.34646506e-04   6.66943750e+01   9.18285223e+01
 3.25000000e+00   3.52208109e-03   1.00000000e+00   1.43018179e-02  -1.29339678e-04   6.66429760e+01   9.12337281e+01
 3.26000000e+00   3.52208109e-03   1.00000000e+00   1.53163508e-02  -1.09723571e-04   6.60432317e+01   9.23469513e+01
 3.27000000e+00   3.52208109e-03   1.00000000e+00   1.66879167e-02  -6.50188086e-05   6.56331709e+01   9.22133667e+01
 3.28000000e+00   3.52208109e-03   1.00000000e+00   1.81029733e-02   6.66303591e-05   6.59400727e+01   9.17091260e+01
 3.29000000e+00   3.52208109e-03   1.00000000e+00   1.96187885e-02   1.68956617e-04   6.59875498e+01   9.20763085e+01
 3.30000000e+00   3.52208109e-03   1.00000000e+00   2.13935712e-02   1.79616923e-04   6.56340038e+01   9.31072840e+01
 3.31000000e+00   3.52208109e-03   1.00000000e+00   2.33882941e-02   1.09679453e-04   6.54093645e+01   9.33662441e+01
 3.32000000e+00   3.52208109e-03   1.00000000e+00   2.54409287e-02   4.53837519e-05   6.54717003e+01   9.27461342e+01
 3.33000000e+00   3.52208109e-03   1.00000000e+00   2.73484551e-02  -3.17586504e-05   6.59697318e+01   9.24178452e+01
 3.34000000e+00   3.52208109e-03   1.00000000e+00   2.91771272e-02  -1.48866407e-04   6.62854586e+01   9.19843915e+01
 3.35000000e+00   3.52208109e-03   1.00000000e+00   3.12677646e-02  -2.25941663e-04   6.59225008e+01   9.29008144e+01
 3.36000000e+00   3.52208109e-03   1.00000000e+00   3.38189545e-02  -2.51697713e-04   6.52197580e+01   9.30469566e+01
 3.37000000e+00   3.52208109e-03   1.00000000e+00   3.67056915e-02  -1.83190785e-04   6.48352259e+01   9.35082842e+01
 3.38000000e+00   3.52208109e-03   1.00000000e+00   3.97510019e-02  -1.14483718e-04   6.47867493e+01   9.33885880e+01
 3.39000000e+00   3.52208109e-03   1.00000000e+00   4.28932998e-02  -5.46762896e-05   6.47100121e+01   9.41054275e+01
 3.40000000e+00   3.52208109e-03   1.00000000e+00   4.60652006e-02  -2.95753053e-05   6.47087921e+01   9.42223839e+01
 3.41000000e+00   3.52208109e-03   1.00000000e+00   4.91087079e-02   7.20226043e-06   6.49586091e+01   9.40125973e+01
 3.42000000e+00   3.52208109e-03   1.00000000e+00   5.19386412e-02  -2.06653415e-05   6.53282689e+01   9.40928150e+01
 3.43000000e+00   3.52208109e-03   1.00000000e+00   5.46273965e-02  -1.49735516e-04   6.54950686e+01   9.40999214e+01
 3.44000000e+00   3.52208109e-03   1.00000000e+00   5.73177620e-02  -2.82274805e-04   6.54429241e+01   9.41895529e+01
 3.45000000e+00   3.52208109e-03   1.00000000e+00   6.00209127e-02  -3.60633976e-04   6.54216573e+01   9.35618608e+01
 3.46000000e+00   3.52208109e-03   1.00000000e+00   6.25704946e-02  -3.83536041e-04   6.57805935e+01   9.33996893e+01
 3.47000000e+00   3.52208109e-03   1.00000000e+00   6.50038777e-02  -4.01392080e-04   6.60966892e+01   9.30420675e+01
 3.48000000e+00   3.52208109e-03   1.00000000e+00   6.76745095e-02  -3.47171702e-04   6.56830544e+01   9.39816610e+01
 3.49000000e+00   3.52208109e-03   1.00000000e+00   7.07226458e-02  -2.73999148e-04   6.49787025e+01   9.45641352e+01
 3.50000000e+00   3.52208109e-03   1.00000000e+00   7.37994928e-02  -1.66760837e-04   6.50355803e+01   9.44708859e+01
 3.51000000e+00   3.52208109e-03   1.00000000e+00   7.66229685e-02  -1.15059069e-04   6.56199649e+01   9.41729070e+01
 3.52000000e+00   3.52208109e-03   1.00000000e+00   7.92256907e-02  -1.49228588e-04   6.60083157e+01   9.44313102e+01
 3.53000000e+00   3.52208109e-03   1.00000000e+00   8.16781198e-02  -2.07266877e-04   6.63040801e+01   9.44005995e+01
 3.54000000e+00   3.52208109e-03   1.00000000e+00   8.40925955e-02  -2.71617714e-04   6.64141171e+01   9.41767173e+01
 3.55000000e+00   3.52208109e-03   1.00000000e+00   8.65835173e-02  -3.59398099e-04   6.63411169e+01   9.47621147e+01
 3.56000000e+00   3.52208109e-03   1.00000000e+00   8.91578431e-02  -4.89875255e-04   6.63219167e+01   9.45966622e+01
 3.57000000e+00   3.52208109e-03   1.00000000e+00   9.19087006e-02  -5.29472452e-04   6.61839343e+01   9.49038995e+01
 3.58000000e+00   3.52208109e-03   1.00000000e+00   9.49542371e-02  -4.92400865e-04   6.57729117e+01   9.51008420e+01
 3.59000000e+00   3.52208109e-03   1.00000000e+00   9.81361775e-02  -4.13939063e-04   6.56768711e+01   9.57628952e+01
 3.60000000e+00   3.52208109e-03   1.00000000e+00   1.01313363e-01  -3.54497010e-04   6.58262733e+01   9.59119994e+01
 3.61000000e+00   3.52208109e-03   1.00000000e+00   1.04618633e-01  -3.00254716e-04   6.55695613e+01   9.67697272e+01
 3.62000000e+00   3.52208109e-03   1.00000000e+00   1.08088516e-01  -2.64030085e-04   6.51940013e+01   9.73480031e+01
 3.63000000e+00   3.52208109e-03   1.00000000e+00   1.11471108e-01  -2.80759215e-04   6.53093856e+01   9.72942110e+01
 3.64000000e+00   3.52208109e-03   1.00000000e+00   1.14493113e-01  -3.60076697e-04   6.59354974e+01   9.72355851e+01
 3.65000000e+00   3.52208109e-03   1.00000000e+00   1.17182138e-01  -4.98644719e-04   6.64725978e+01   9.69059324e+01
 3.66000000e+00   3.52208109e-03   1.00000000e+00   1.19841072e-01  -6.04383594e-04   6.64203688e+01   9.73842859e+01
 3.67000000e+00   3.52208109e-03   1.00000000e+00   1.22733422e-01  -6.48177924e-04   6.58783654e+01   9.75225103e+01
 3.68000000e+00   3.52208109e-03   1.00000000e+00   1.25771837e-01  -6.82578434e-04   6.55091112e+01   9.83564642e+01
 3.69000000e+00   3.52208109e-03   1.00000000e+00   1.28704865e-01  -7.00655440e-04   6.56729919e+01   9.78841104e+01
 3.70000000e+00   3.52208109e-03   1.00000000e+00   1.31548819e-01  -6.21353984e-04   6.57309403e+01   9.82042568e+01
 3.71000000e+00   3.52208109e-03   1.00000000e+00   1.34333795e-01  -5.16721166e-04   6.56087781e+01   9.84577145e+01
 3.72000000e+00   3.52208109e-03   1.00000000e+00   1.36872328e-01  -4.39052902e-04   6.58687159e+01   9.87482365e+01
 3.73000000e+00   3.52208109e-03   1.00000000e+00   1.39080228e-01  -4.41930590e-04   6.62708924e+01   9.87901879e+01
 3.74000000e+00   3.52208109e-03   1.00000000e+00   1.41040755e-01  -4.85201627e-04   6.64907541e+01   9.88031019e+01
 3.75000000e+00   3.52208109e-03   1.00000000e+00   1.42795984e-01  -5.45766620e-04   6.67066052e+01   9.87577568e+01
 3.76000000e+00   3.52208109e-03   1.00000000e+00   1.44349764e-01  -6.32160628e-04   6.69670608e+01   9.84343983e+01
 3.77000000e+00   3.52208109e-03   1.00000000e+00   1.45685129e-01  -7.25544638e-04   6.73487327e+01   9.85936012e+01
 3.78000000e+00   3.52208109e-03   1.00000000e+00   1.46860176e-01  -8.14384107e-04   6.76318219e+01   9.83105654e+01
 3.79000000e+00   3.52208109e-03   1.00000000e+00   1.48123240e-01  -7.89357147e-04   6.74757163e+01   9.87517416e+01
 3.80000000e+00   3.52208109e-03   1.00000000e+00   1.49698398e-01  -7.05944857e-04   6.68560699e+01   9.91942774e+01
 3.81000000e+00   3.52208109e-03   1.00000000e+00   1.51457081e-01  -6.40111357e-04   6.64504793e+01   1.00175402e+02
 3.82000000e+00   3.52208109e-03   1.00000000e+00   1.52963988e-01  -5.84685241e-04   6.69306376e+01   9.97247959e+01
 3.83000000e+00   3.52208109e-03   1.00000000e+00   1.54109395e-01  -5.07987813e-04   6.75815063e+01   9.95877316e+01
 3.84000000e+00   3.52208109e-03   1.00000000e+00   1.55159938e-01  -4.55653014e-04   6.76134920e+01   1.00146601e+02
 3.85000000e+00   3.52208109e-03   1.00000000e+00   1.56163818e-01  -5.04199380e-04   6.75728506e+01   1.00575161e+02
 3.86000000e+00   3.52208109e-03   1.00000000e+00   1.57063005e-01  -6.14706602e-04   6.77459352e+01   1.00775164e+02
 3.87000000e+00   3.52208109e-03   1.00000000e+00   1.57907069e-01  -7.24323535e-04   6.77875836e+01   1.00537949e+02
 3.88000000e+00   3.52208109e-03   1.00000000e+00   1.58773938e-01  -7.92729380e-04   6.77438764e+01   1.00876264e+02
 3.89000000e+00   3.52208109e-03   1.00000000e+00   1.59738520e-01  -8.21566216e-04   6.75246830e+01   1.00884813e+02
 3.90000000e+00   3.52208109e-03   1.00000000e+00   1.60774006e-01  -8.25682816e-04   6.72875794e+01   1.01728899e+02
 3.91000000e+00   3.52208109e-03   1.00000000e+00   1.61749951e-01  -8.02751506e-04   6.72968759e+01   1.01581926e+02
 3.92000000e+00   3.52208109e-03   1.00000000e+00   1.62710798e-01  -6.84091048e-04   6.71464818e+01   1.01949729e+02
 3.93000000e+00   3.52208109e-03   1.00000000e+00   1.63732859e-01  -5.78343496e-04   6.67249253e+01   1.02518676e+02
 3.94000000e+00   3.52208109e-03   1.00000000e+00   1.64542924e-01  -5.59823763e-04   6.68181040e+01   1.02770275e+02
 3.95000000e+00   3.52208109e-03   1.00000000e+00   1.64841665e-01  -5.86431886e-04   6.75363775e+01   1.02283181e+02
 3.96000000e+00   3.52208109e-03   1.00000000e+00   1.64656053e-01  -6.22817799e-04   6.81934969e+01   1.01747944e+02
 3.97000000e+00   3.52208109e-03   1.00000000e+00   1.64242533e-01  -6.71488264e-04   6.83597495e+01   1.02076037e+02
 3.98000000e+00   3.52208109e-03   1.00000000e+00   1.63838799e-01  -7.82400998e-04   6.81220196e+01   1.02122093e+02
 3.99000000e+00   3.52208109e-03   1.00000000e+00   1.63497644e-01  -8.75791681e-04   6.78222636e+01   1.02598332e+02
 4.00000000e+00   3.52208109e-03   1.00000000e+00   1.63032118e-01  -9.09380184e-04   6.79265401e+01   1.01859917e+02
 4.01000000e+00   3.52208109e-03   1.00000000e+00   1.62314323e-01  -8.41296619e-04   6.83151770e+01   1.01824922e+02
 4.02000000e+00   3.52208109e-03   1.00000000e+00   1.61521979e-01  -7.39626163e-04   6.82703294e+01   1.01833520e+02
 4.03000000e+00   3.52208109e-03   1.00000000e+00   1.60687724e-01  -6.66584889e-04   6.81111365e+01   1.02657288e+02
 4.04000000e+00   3.52208109e-03   1.00000000e+00   1.59580267e-01  -5.92304353e-04   6.84673829e+01   1.02124585e+02
 4.05000000e+00   3.52208109e-03   1.00000000e+00   1.58166349e-01  -5.10377039e-04   6.89202759e+01   1.01863429e+02
 4.06000000e+00   3.52208109e-03   1.00000000e+00   1.56605190e-01  -4.81758407e-04   6.90408636e+01   1.02117932e+02
 4.07000000e+00   3.52208109e-03   1.00000000e+00   1.54890508e-01  -5.68961438e-04   6.92350043e+01   1.02067713e+02
 4.08000000e+00   3.52208109e-03   1.00000000e+00   1.52922561e-01  -6.70264235e-04   6.97258749e+01   1.01782478e+02
 4.09000000e+00   3.52208109e-03   1.00000000e+00   1.50830926e-01  -7.18669460e-04   7.00011878e+01   1.01144721e+02
 4.10000000e+00   3.52208109e-03   1.00000000e+00   1.48910801e-01  -7.43581192e-04   6.96908363e+01   1.02019165e+02
 4.11000000e+00   3.52208109e-03   1.00000000e+00   1.47336126e-01  -7.61573322e-04   6.90393512e+01   1.02227294e+02
 4.12000000e+00   3.52208109e-03   1.00000000e+00   1.45997229e-01  -7.33958340e-04   6.86014332e+01   1.02847862e+02
 4.13000000e+00   3.52208109e-03   1.00000000e+00   1.44579150e-01  -6.50211817e-04   6.87447195e+01   1.02245403e+02
 4.14000000e+00   3.52208109e-03   1.00000000e+00   1.42884345e-01  -5.11124429e-04   6.92530503e+01   1.02148377e+02
 4.15000000e+00   3.52208109e-03   1.00000000e+00   1.41065132e-01  -4.15586709e-04   6.93465793e+01   1.02468846e+02
 4.16000000e+00   3.52208109e-03   1.00000000e+00   1.39262013e-01  -4.14330678e-04   6.91096612e+01   1.03011268e+02
 4.17000000e+00   3.52208109e-03   1.00000000e+00   1.37379913e-01  -4.50420162e-04   6.91451211e+01   1.02870080e+02
 4.18000000e+00   3.52208109e-03   1.00000000e+00   1.35332591e-01  -4.87077010e-04   6.93761257e+01   1.02186118e+02
 4.19000000e+00   3.52208109e-03   1.00000000e+00   1.33182994e-01  -5.53425113e-04   6.94761472e+01   1.02507729e+02
 4.20000000e+00   3.52208109e-03   1.00000000e+00   1.31052672e-01  -6.78617930e-04   6.93189612e+01   1.02342881e+02
 4.21000000e+00   3.52208109e-03   1.00000000e+00   1.28979113e-01  -7.24417988e-04   6.91249162e+01   1.02514026e+02
 4.22000000e+00   3.52208109e-03   1.00000000e+00   1.26930256e-01  -6.94286889e-04   6.89644433e+01   1.02073586e+02
 4.23000000e+00   3.52208109e-03   1.00000000e+00   1.24852552e-01  -6.05558882e-04   6.88736416e+01   1.02396067e+02
 4.24000000e+00   3.52208109e-03   1.00000000e+00   1.22783783e-01  -5.24529439e-04   6.86875664e+01   1.02341992e+02
 4.25000000e+00   3.52208109e-03   1.00000000e+00   1.20664996e-01  -4.52790813e-04   6.85226819e+01   1.02571362e+02
 4.26000000e+00   3.52208109e-03   1.00000000e+00   1.18112347e-01  -3.65527692e-04   6.91788904e+01   1.01579600e+02
 4.27000000e+00   3.52208109e-03   1.00000000e+00   1.15003012e-01  -3.03208959e-04   7.01275649e+01   1.00657234e+02
 4.28000000e+00   3.52208109e-03   1.00000000e+00   1.11748464e-01  -3.13986353e-04   7.01863770e+01   1.01171571e+02
 4.29000000e+00   3.52208109e-03   1.00000000e+00   1.08602368e-01  -4.20176043e-04   6.98211213e+01   1.01175693e+02
 4.30000000e+00   3.52208109e-03   1.00000000e+00   1.05497663e-01  -5.05491112e-04   6.97377128e+01   1.00905643e+02
 4.31000000e+00   3.52208109e-03   1.00000000e+00   1.02381021e-01  -5.32806020e-04   6.97979784e+01   9.99637017e+01
 4.32000000e+00   3.52208109e-03   1.00000000e+00   9.92270495e-02  -5.36285576e-04   6.99153679e+01   1.00255159e+02
 4.33000000e+00   3.52208109e-03   1.00000000e+00   9.61168403e-02  -5.38986482e-04   6.98646704e+01   9.98832966e+01
 4.34000000e+00   3.52208109e-03   1.00000000e+00   9.31788247e-02  -4.46326133e-04   6.95295363e+01   1.00294854e+02
 4.35000000e+00   3.52208109e-03   1.00000000e+00   9.03136371e-02  -3.15339788e-04   6.94219973e+01   9.98722901e+01
 4.36000000e+00   3.52208109e-03   1.00000000e+00   8.73557440e-02  -1.96212876e-04   6.96373262e+01   9.98128990e+01
 4.37000000e+00   3.52208109e-03   1.00000000e+00   8.43115574e-02  -1.42058450e-04   6.98180608e+01   9.96496984e+01
 4.38000000e+00   3.52208109e-03   1.00000000e+00   8.12588861e-02  -1.49506101e-04   6.98225512e+01   9.95313744e+01
 4.39000000e+00   3.52208109e-03   1.00000000e+00   7.81554605e-02  -1.72444499e-04   6.99786230e+01   9.92170687e+01
 4.40000000e+00   3.52208109e-03   1.00000000e+00   7.50131659e-02  -2.17688661e-04   7.01484110e+01   9.86047735e+01
 4.41000000e+00   3.52208109e-03   1.00000000e+00   7.20840587e-02  -2.98944724e-04   6.98068296e+01   9.93586015e+01
 4.42000000e+00   3.52208109e-03   1.00000000e+00   6.96088939e-02  -4.02955101e-04   6.89925629e+01   9.95741769e+01
 4.43000000e+00   3.52208109e-03   1.00000000e+00   6.75002374e-02  -4.12102889e-04   6.84296615e+01   9.97605183e+01
 4.44000000e+00   3.52208109e-03   1.00000000e+00   6.54520005e-02  -3.42178130e-04   6.84445397e+01   9.89430780e+01
 4.45000000e+00   3.52208109e-03   1.00000000e+00   6.32448146e-02  -2.51969911e-04   6.87995998e+01   9.89280501e+01
 4.46000000e+00   3.52208109e-03   1.00000000e+00   6.09768091e-02  -1.84192471e-04   6.88868566e+01   9.88474561e+01
 4.47000000e+00   3.52208109e-03   1.00000000e+00   5.88528709e-02  -8.42118917e-05   6.84901797e+01   9.91474972e+01
 4.48000000e+00   3.52208109e-03   1.00000000e+00   5.67249641e-02  -2.35721389e-05   6.84326659e+01   9.89434370e+01
 4.49000000e+00   3.52208109e-03   1.00000000e+00   5.43849591e-02  -1.91535961e-05   6.88190038e+01   9.80634042e+01
 4.50000000e+00   3.52208109e-03   1.00000000e+00   5.19192176e-02  -9.70348286e-05   6.90090708e+01   9.81161812e+01
 4.51000000e+00   3.52208109e-03   1.00000000e+00   4.95064592e-02  -1.98951139e-04   6.88340651e+01   9.77033587e+01
 4.52000000e+00   3.52208109e-03   1.00000000e+00   4.71832034e-02  -2.53556688e-04   6.86739993e+01   9.76407575e+01
 4.53000000e+00   3.52208109e-03   1.00000000e+00   4.49706315e-02  -2.90944421e-04   6.84971049e+01   9.71329782e+01
 4.54000000e+00   3.52208109e-03   1.00000000e+00   4.29373328e-02  -2.80978117e-04   6.81800596e+01   9.75547586e+01
 4.55000000e+00   3.52208109e-03   1.00000000e+00   4.10282223e-02  -2.81421901e-04   6.79551626e+01   9.72187886e+01
 4.56000000e+00   3.52208109e-03   1.00000000e+00   3.91357532e-02  -1.47984426e-04   6.79927474e+01   9.66430666e+01
 4.57000000e+00   3.52208109e-03   1.00000000e+00   3.71156776e-02  -1.95647114e-05   6.82497192e+01   9.61776700e+01
 4.58000000e+00   3.52208109e-03   1.00000000e+00   3.47865572e-02   6.08041451e-05   6.88519361e+01   9.55669143e+01
 4.59000000e+00   3.52208109e-03   1.00000000e+00   3.23063166e-02   8.46377560e-05   6.91727691e+01   9.52781029e+01
 4.60000000e+00   3.52208109e-03   1.00000000e+00   3.00870179e-02   7.14954186e-05   6.86257298e+01   9.55659901e+01
 4.61000000e+00   3.52208109e-03   1.00000000e+00   2.81630622e-02   3.94487029e-05   6.81954925e+01   9.56918829e+01
 4.62000000e+00   3.52208109e-03   1.00000000e+00   2.62948082e-02  -6.52285616e-05   6.83018160e+01   9.47948928e+01
 4.63000000e+00   3.52208109e-03   1.00000000e+00   2.45104015e-02  -1.37272508e-04   6.83668695e+01   9.47913722e+01
 4.64000000e+00   3.52208109e-03   1.00000000e+00   2.30093160e-02  -2.02187675e-04   6.79953947e+01   9.47369301e+01
 4.65000000e+00   3.52208109e-03   1.00000000e+00   2.18919326e-02  -1.47547976e-04   6.74798064e+01   9.51982646e+01
 4.66000000e+00   3.52208109e-03   1.00000000e+00   2.10775286e-02  -7.42436001e-05   6.71285719e+01   9.50490680e+01
 4.67000000e+00   3.52208109e-03   1.00000000e+00   2.03554580e-02  -1.60725364e-06   6.71368444e+01   9.51843520e+01
 4.68000000e+00   3.52208109e-03   1.00000000e+00   1.96334515e-02   7.00183689e-05   6.73461893e+01   9.45562442e+01
 4.69000000e+00   3.52208109e-03   1.00000000e+00   1.89744770e-02   1.54621128e-04   6.73161515e+01   9.46416499e+01
 4.70000000e+00   3.52208109e-03   1.00000000e+00   1.83399356e-02   2.00687225e-04   6.73876565e+01   9.44695020e+01
 4.71000000e+00   3.52208109e-03   1.00000000e+00   1.76780877e-02   1.29093446e-04   6.75576441e+01   9.43038123e+01
 4.72000000e+00   3.52208109e-03   1.00000000e+00   1.72226314e-02   2.98033102e-05   6.72667319e+01   9.46573042e+01
 4.73000000e+00   3.52208109e-03   1.00000000e+00   1.71939857e-02  -6.50108129e-05   6.65692525e+01   9.48761954e+01
 4.74000000e+00   3.52208109e-03   1.00000000e+00   1.75020805e-02  -1.22682295e-04   6.61055186e+01   9.51549130e+01
 4.75000000e+00   3.52208109e-03   1.00000000e+00   1.79191260e-02  -1.81330216e-04   6.60953107e+01   9.45658389e+01
 4.76000000e+00   3.52208109e-03   1.00000000e+00   1.82725050e-02  -1.68839076e-04   6.63523685e+01   9.44087622e+01
 4.77000000e+00   3.52208109e-03   1.00000000e+00   1.85877883e-02  -1.12976390e-04   6.64805113e+01   9.40109607e+01
 4.78000000e+00   3.52208109e-03   1.00000000e+00   1.90110786e-02   1.38421009e-05   6.62809361e+01   9.43297250e+01
 4.79000000e+00   3.52208109e-03   1.00000000e+00   1.95269371e-02   1.08585512e-04   6.61082462e+01   9.43401179e+01
 4.80000000e+00   3.52208109e-03   1.00000000e+00   1.98847986e-02   1.15485817e-04   6.64410663e+01   9.38876334e+01
 4.81000000e+00   3.52208109e-03   1.00000000e+00   1.99651441e-02   1.07803148e-04   6.70410518e+01   9.29623118e+01
 4.82000000e+00   3.52208109e-03   1.00000000e+00   2.00384675e-02   7.94222184e-05   6.70863536e+01   9.28028164e+01
 4.83000000e+00   3.52208109e-03   1.00000000e+00   2.03504740e-02   1.80133811e-05   6.66578699e+01   9.35430111e+01
 4.84000000e+00   3.52208109e-03   1.00000000e+00   2.08237778e-02  -1.19231390e-04   6.64890318e+01   9.32130292e+01
 4.85000000e+00   3.52208109e-03   1.00000000e+00   2.14645059e-02  -1.90712435e-04   6.63767842e+01   9.31649315e+01
 4.86000000e+00   3.52208109e-03   1.00000000e+00   2.24005251e-02  -1.97303096e-04   6.59606858e+01   9.31013928e+01
 4.87000000e+00   3.52208109e-03   1.00000000e+00   2.34963159e-02  -1.44257848e-04   6.58694923e+01   9.32628540e+01
 4.88000000e+00   3.52208109e-03   1.00000000e+00   2.45381869e-02  -7.21246366e-05   6.61719325e+01   9.25913721e+01
 4.89000000e+00   3.52208109e-03   1.00000000e+00   2.54483042e-02   2.06738951e-06   6.65576368e+01   9.25463498e+01
 4.90000000e+00   3.52208109e-03   1.00000000e+00   2.63153021e-02   8.91444590e-05   6.67920268e+01   9.22197961e+01
 4.91000000e+00   3.52208109e-03   1.00000000e+00   2.74008228e-02   1.54478649e-04   6.64854714e+01   9.27370141e+01
 4.92000000e+00   3.52208109e-03   1.00000000e+00   2.87885191e-02   1.29735176e-04   6.60665702e+01   9.33618816e+01
 4.93000000e+00   3.52208109e-03   1.00000000e+00   3.02822408e-02   1.43277247e-05   6.61114791e+01   9.29480914e+01
 4.94000000e+00   3.52208109e-03   1.00000000e+00   3.18103824e-02  -9.09004061e-05   6.63244888e+01   9.28269010e+01
 4.95000000e+00   3.52208109e-03   1.00000000e+00   3.35877782e-02  -1.54693908e-04   6.60661849e+01   9.28734546e+01
 4.96000000e+00   3.52208109e-03   1.00000000e+00   3.57821703e-02  -2.06567804e-04   6.54335579e+01   9.41798142e+01
 4.97000000e+00   3.52208109e-03   1.00000000e+00   3.82996451e-02  -2.70906719e-04   6.50354158e+01   9.41236287e+01
 4.98000000e+00   3.52208109e-03   1.00000000e+00   4.09270008e-02  -2.37830820e-04   6.50138342e+01   9.42029311e+01
 4.99000000e+00   3.52208109e-03   1.00000000e+00   4.34798327e-02  -1.46348644e-04   6.52870940e+01   9.36048322e+01
 5.00000000e+00   3.52208109e-03   1.00000000e+00   4.59048449e-02  -4.93069656e-05   6.56063807e+01   9.38004201e+01

==> data/falling_sphere_min_scaled_jacobian.csv <==
step,time,min_scaled_jacobian
0,0.0,0.07217744468128881
1,0.02,0.07258026160036211
2,0.04,0.07297435364229492
3,0.06,0.07335981552255608
4,0.08,0.07373690795010295
5,0.1,0.0741058302972514
10,0.2,0.07583467081167597
15,0.3,0.07738672388453527
20,0.4,0.07878240169124694
25,0.5,0.08003973164100182
30,0.6,0.0811746400625327
35,0.7000000000000001,0.08220103853176436
40,0.8,0.0831312293001814
45,0.9,0.08397597154746392
50,1.0,0.08474469926773008
55,1.1,0.08544570628280507
60,1.2,0.08608621543070445
65,1.3,0.08667262917599869
70,1.4000000000000001,0.08721056158310307
75,1.5,0.08770495882124872
80,1.6,0.08816019810618053
85,1.7,0.08858011149007443
90,1.8,0.08896812889245041
95,1.9000000000000001,0.08932728096021611
100,2.0,0.08966026118277969
105,2.1,0.08996947641729403
110,2.2,0.09025704843266114
115,2.3000000000000003,0.09052489853429563
120,2.4,0.09077473879243554
125,2.5,0.0910081049715784
130,2.6,0.09122638322726474
135,2.7,0.0914308034728407
140,2.8000000000000003,0.09162249258459061
145,2.9,0.09180246267149221
150,3.0,0.09197163425203429
155,3.1,0.09213082767296783
160,3.2,0.09228080143252951
165,3.3000000000000003,0.09242224061459411
170,3.4,0.09255576905547166
175,3.5,0.0926819591866294
180,3.6,0.09280132335666903
185,3.7,0.09291434048192022
190,3.8000000000000003,0.09302144576585739
195,3.9,0.09312303832522303
200,4.0,0.09321948634911646
205,4.1,0.09312303938989874
210,4.2,0.09302144651382911
215,4.3,0.09291434048192046
220,4.4,0.09280132252385014
225,4.5,0.09268195786663518
230,4.6000000000000005,0.09255577045157563
235,4.7,0.09242224110728046
240,4.8,0.09228080143252954
245,4.9,0.09213082656509548
250,5.0,0.09197163189880385
255,5.1000000000000005,0.09180246454803391
260,5.2,0.09162249325043503
265,5.3,0.09143080276321597
270,5.4,0.09122638171282192
275,5.5,0.09100810820776584
280,5.6000000000000005,0.09077474052356356
285,5.7,0.09052489946159373
290,5.8,0.09025704743781796
295,5.9,0.0899694732106815
300,6.0,0.08966026578336847
305,6.1000000000000005,0.08932728343929466
310,6.2,0.08896812889245041
315,6.3,0.08858011004330088
320,6.4,0.08816019340506502
325,6.5,0.08770496392218756
330,6.6000000000000005,0.08721056435553533
335,6.7,0.08667262917599869
340,6.8,0.08608621103787747
345,6.9,0.08544569787803807
350,7.0,0.08474470715984973
355,7.1000000000000005,0.08397597443528969
360,7.2,0.08313122771187968
365,7.3,0.08220103152879205
370,7.4,0.08117462459235608
375,7.5,0.08003974234236033
380,7.6000000000000005,0.07878240643821892
385,7.7,0.07738671861043239
390,7.8,0.07583465613679365
395,7.9,0.07410585319853243
400,8.0,0.07217745928742274


==> data/falling_sphere_rigid_paper_comparison_data.csv <==
time_s,rigid_iga_108_elements_downward_speed_cm_s,paper_M1_308000_elements_downward_speed_cm_s,paper_M2_887040_elements_downward_speed_cm_s,paper_M3_3494400_elements_downward_speed_cm_s
0.0000,0,0,0,0
0.0001,0.0205138,0.0332450886598,0.0160057151612,0.0801656215457
0.0002,0.0395879,0.0411809797173,0.0238763296074,0.0877880391154
0.0003,0.057297,0.0495242128486,0.031902664435,0.0957869397375
0.0004,0.0737661,0.0571418727829,0.0395291544329,0.103015404385
0.0005,0.089108,0.0646153028851,0.047045525976,0.11007206161
0.0006,0.103424,0.0723940574114,0.0546530296206,0.11737347821
0.0007,0.116804,0.0795597726279,0.0619324951425,0.124067038804
0.0008,0.129332,0.0865854803683,0.0691041193193,0.130601321196
0.0009,0.141081,0.0938285634694,0.0763124030704,0.137277698462
0.0010,0.152118,0.100557169639,0.0832540139636,0.143477807366
0.0011,0.162504,0.107445592389,0.0902023003949,0.149756300481
0.0012,0.172292,0.113884892194,0.0969188451213,0.155641767837
0.0013,0.181531,0.120191624062,0.103531223538,0.161387686206
0.0014,0.190267,0.126591601551,0.110113444429,0.167145725419
0.0015,0.198539,0.132619971151,0.116506772875,0.172602699413
0.0016,0.206384,0.138700923115,0.122852035681,0.178032086702
0.0017,0.213835,0.144458819343,0.129030357367,0.183217315486
0.0018,0.220921,0.15009225407,0.135107963413,0.188280974034
0.0019,0.227671,0.155728145526,0.1411120948,0.19327331075
0.0020,0.234107,0.161102606595,0.146979988193,0.198088206854
0.0021,0.240254,0.166357829946,0.152749139134,0.202791405143
0.0022,0.246131,0.171573273308,0.158424451649,0.207390362164
0.0023,0.251757,0.176581436781,0.163988863466,0.2118661252
0.0024,0.257148,0.181525630037,0.169450750237,0.216222116127
0.0025,0.262321,0.186295289053,0.17481387402,0.220484289753
0.0026,0.26729,0.190954942398,0.180081464677,0.224649850506
0.0027,0.272067,0.195520679235,0.185232614425,0.228676664745
0.0028,0.276664,0.199954367123,0.190303479178,0.232647101047
0.0029,0.281093,0.20428388544,0.195280743324,0.236529057281
0.0030,0.285363,0.208495312712,0.200130263979,0.240259329729
0.0031,0.289483,0.212611723318,0.20491528997,0.243963204636
0.0032,0.293463,0.216599037181,0.209569188558,0.247512362584
0.0033,0.297309,0.220511437579,0.214165147957,0.251049027721
0.0034,0.301029,0.224329743186,0.218670865486,0.254509419965
0.0035,0.304629,0.228004205426,0.223037479897,0.257809633803
0.0036,0.308117,0.231631740083,0.227358753991,0.261117406804
0.0037,0.311497,0.235171335768,0.231591997174,0.264355385802
0.0038,0.314774,0.238556123229,0.235680110371,0.267430688626
0.0039,0.317955,0.241918118115,0.239733895229,0.270529304723
0.0040,0.321043,0.245122932261,0.243641986289,0.273468265342
0.0041,0.324043,0.248316275571,0.247519934589,0.276435849748
0.0042,0.326958,0.251431920481,0.251314029615,0.279343216071
0.0043,0.329793,0.254385256335,0.254958074308,0.28209193769
0.0044,0.33255,0.257345098602,0.258582066096,0.284879452962
0.0045,0.335234,0.260233230033,0.262125121342,0.287611764577
0.0046,0.337848,0.262956547917,0.265514906721,0.290187777627
0.0047,0.340393,0.265701354852,0.268894247657,0.292810313608
0.0048,0.342874,0.268380246796,0.272195917531,0.295382175588
0.0049,0.345292,0.270895974208,0.275342243833,0.297801045854
0.0050,0.34765,0.273443687926,0.27848731917,0.300272190599
0.0051,0.34995,0.275832436052,0.281479415873,0.302597382936
0.0052,0.352195,0.278256773322,0.284473148533,0.304973498336
0.0053,0.354386,0.280624317112,0.287395463698,0.30730554104
0.0054,0.356526,0.282835405496,0.290166316514,0.309497029531
0.0055,0.358615,0.285090465494,0.29294578977,0.311741659034
0.0056,0.360657,0.287195699184,0.295577408007,0.313851694405
0.0057,0.362653,0.289345315486,0.298220076464,0.316013563522
0.0058,0.364604,0.291446352369,0.30079854272,0.318136890138
0.0059,0.366512,0.293402806699,0.303231087735,0.320130134502
0.0060,0.368378,0.295408086934,0.305682130846,0.322176972243
0.0061,0.370203,0.297369213912,0.308073626802,0.324188128182
0.0062,0.37199,0.299190508456,0.310322177983,0.326073770214
0.0063,0.373739,0.301064691691,0.312596008465,0.328014059738
0.0064,0.375451,0.302806487123,0.314733158432,0.329835689004
0.0065,0.377127,0.30459929264,0.316896081794,0.331708636271
0.0066,0.37877,0.306354508399,0.319007473837,0.333550060286
0.0067,0.380379,0.307983633599,0.3209875635,0.335278342231
0.0068,0.381956,0.309665014151,0.322998011195,0.3370571803
0.0069,0.383501,0.311312235176,0.324961691577,0.33880665774
0.0070,0.385016,0.312839753514,0.326799102382,0.340447247669
0.0071,0.386502,0.314419921738,0.328671498811,0.342138368929
0.0072,0.387959,0.315887456008,0.330424738397,0.343725645834
0.0073,0.389388,0.317404746735,0.332212183133,0.345361019938
0.0074,0.390791,0.318892849575,0.333960412385,0.346970199536
0.0075,0.392167,0.320273305873,0.335596044096,0.34848053543
0.0076,0.393517,0.321704076672,0.337268200103,0.350037598843
0.0077,0.394843,0.323108205849,0.338905270832,0.35157013069
0.0078,0.396145,0.324410626502,0.340435317184,0.353008635112
0.0079,0.397423,0.325762409435,0.342004410549,0.354492357122
0.0080,0.398679,0.327018740874,0.343473333921,0.355886357906
0.0081,0.399912,0.328321219809,0.344979502249,0.357323287302
0.0082,0.401124,0.329600704578,0.346456653713,0.358738155092
0.0083,0.402315,0.330790124104,0.347839938333,0.36006768076
0.0084,0.403485,0.332024384385,0.349260952506,0.361438606848
0.0085,0.404635,0.333237508172,0.350656040043,0.362788787868
0.0086,0.405766,0.334365679008,0.351963272706,0.364057816846
0.0087,0.406878,0.335537198811,0.353308165033,0.365366683209
0.0088,0.407972,0.336689233578,0.354629819065,0.366656021255
0.0089,0.409048,0.337761143284,0.35586811928,0.367868210301
0.0090,0.410106,0.338874791933,0.357144638228,0.369118665312
0.0091,0.411147,0.339913252035,0.358343282368,0.370295362718
0.0092,0.412171,0.340990477873,0.359577681649,0.371508426093
0.0093,0.413179,0.342050593506,0.360792501534,0.372703808495
0.0094,0.414171,0.343039752286,0.361934254631,0.373829043762
0.0095,0.415148,0.34406610149,0.363110857455,0.374989188687
0.0096,0.41611,0.345025816598,0.364219063832,0.376083144027
0.0097,0.417056,0.346020026121,0.365359717697,0.377209423646
0.0098,0.417989,0.346999100216,0.366483557587,0.378319670828
0.0099,0.418907,0.34791522195,0.367542996762,0.379366966856
0.0100,0.419812,0.348864372353,0.368633807734,0.380445278663
0.0101,0.420703,0.349799411521,0.369709112966,0.381508462773
0.0102,0.421581,0.350674935519,0.370723629831,0.382511781978
0.0103,0.422446,0.351582051316,0.37176835857,0.38354484569
0.0104,0.423299,0.352433178397,0.372755904053,0.384521392423
0.0105,0.424139,0.353313605608,0.37377148018,0.385525497263
0.0106,0.424968,0.354181427982,0.37477329604,0.386515876136
0.0107,0.425784,0.354997173791,0.375720888574,0.387452500578
0.0108,0.426589,0.355840057281,0.376695404403,0.388415565439
0.0109,0.427383,0.356671131193,0.377656998687,0.389365679516
0.0110,0.428166,0.357451940153,0.378567047794,0.390263788375
0.0111,0.428938,0.358259582891,0.379502930051,0.391188097356
0.0112,0.4297,0.359056142793,0.380426614695,0.39210018717
0.0113,0.430451,0.359805950318,0.381301186556,0.392963663114
0.0114,0.431193,0.360580550599,0.382200540274,0.393851460258
0.0115,0.431924,0.361310126616,0.3830533734,0.394692478654
0.0116,0.432645,0.362063609191,0.383929229248,0.395556880212
0.0117,0.433357,0.36280710028,0.384793910804,0.396410203208
0.0118,0.43406,0.363508675187,0.385614105711,0.397219829004
0.0119,0.434754,0.364232333566,0.386456425915,0.398051135012
0.0120,0.435439,0.364917216269,0.387256503894,0.39884032095
0.0121,0.436114,0.365402400918,0.387803276705,0.399438092675
0.0122,0.436782,0.366109690814,0.388629081704,0.400248872237
0.0123,0.437441,0.366780291751,0.389415893312,0.40102135139
0.0124,0.438091,0.367468559905,0.390219538921,0.401811292264
0.0125,0.438734,0.368147826184,0.391012661668,0.402591355587
0.0126,0.439368,0.368792788393,0.391768036291,0.403334790426
0.0127,0.439995,0.369454180958,0.39254005166,0.404095225652
0.0128,0.440614,0.370107097254,0.393302045918,0.404846357142
0.0129,0.441225,0.370727131769,0.394028469391,0.405562461039
0.0130,0.441829,0.371363207509,0.394770418759,0.406295108404
0.0131,0.442426,0.371967956167,0.395477390413,0.406994486056
0.0132,0.443016,0.37258784143,0.396199909691,0.407709378101
0.0133,0.443599,0.373200055051,0.396913210836,0.408415856195
0.0134,0.444174,0.373783019267,0.397593593082,0.409051933056
0.0135,0.444743,0.374380003827,0.398288463549,0.4097429392
0.0136,0.445306,0.374969755526,0.398974573682,0.410426015212
0.0137,0.445861,0.375530573772,0.399628875719,0.411038102342
0.0138,0.446411,0.376105908,0.400297475073,0.411706912324
0.0139,0.446954,0.376654416783,0.40093562036,0.412300603861
0.0140,0.447491,0.377215909739,0.40158730537,0.412955928278
0.0141,0.448022,0.377770835692,0.402230959623,0.413604009547
0.0142,0.448546,0.378300737043,0.402846056925,0.414178365982
0.0143,0.449065,0.378842618885,0.403473702681,0.414813873545
0.0144,0.449578,0.379359777214,0.40407317023,0.415423431344
0.0145,0.450086,0.379844931438,0.404685321589,0.415998914546
0.0146,0.450587,0.380369956657,0.405290126685,0.416615602417
0.0147,0.451084,0.380828063155,0.405868530169,0.417161799191
0.0148,0.451574,0.38134283707,0.406458686555,0.417767013836
0.0149,0.45206,0.381851879264,0.407041883819,0.41836583932
0.0150,0.45254,0.382295612508,0.407600414694,0.418897738621
0.0151,0.453015,0.382795039019,0.408169776311,0.419485673578
0.0152,0.453484,0.38328898129,0.408732550701,0.420067490244
0.0153,0.453949,0.383720199197,0.40921976801,0.420585975243
0.0154,0.454409,0.384205042817,0.40977161809,0.421157249445
0.0155,0.454864,0.384626593289,0.410300846426,0.421668330248
0.0156,0.455314,0.385102580988,0.410839928688,0.422229330947
0.0157,0.455759,0.385573428707,0.411372940715,0.422784609036
0.0158,0.4562,0.385986159529,0.411883242426,0.423285254391
0.0159,0.456636,0.386448434326,0.412404120165,0.423830595254
0.0160,0.457068,0.386894123777,0.412903974153,0.424357234547
0.0161,0.457495,0.387310981924,0.413374590443,0.424858906103
0.0162,0.457917,0.387759943555,0.413879850901,0.425389062905
0.0163,0.458336,0.388159269708,0.414365680403,0.425873288861
0.0164,0.45875,0.388599886804,0.414859858733,0.42639384374
0.0165,0.459159,0.389035853586,0.415348762371,0.426909245591
0.0166,0.459565,0.389426933382,0.415787491387,0.427382335823
0.0167,0.459966,0.389854787784,0.416267187329,0.427888491436
0.0168,0.460364,0.390241621221,0.416698497415,0.428353627195
0.0169,0.460757,0.390661464814,0.417169164136,0.428850651542
0.0170,0.461147,0.391076943081,0.417634970908,0.429342842697
0.0171,0.461533,0.39145562147,0.418056994232,0.429797090491
0.0172,0.461914,0.391863323292,0.41851415406,0.430280483822
0.0173,0.462292,0.392266830707,0.418966686296,0.430759224875
0.0174,0.462667,0.392636194599,0.419379362639,0.431203191444
0.0175,0.463037,0.39303205674,0.419823631663,0.431673439716
0.0176,0.463404,0.393423888973,0.420263491863,0.432139208758
0.0177,0.463768,0.393784376397,0.420665120409,0.432571062467
0.0178,0.464127,0.394168839348,0.421097015244,0.433028571476
0.0179,0.464484,0.394524292735,0.42149257745,0.433453397803
0.0180,0.464837,0.394901542183,0.421916762682,0.433902875218
0.0181,0.465186,0.39527502245,0.422336864695,0.434348134414
0.0182,0.465532,0.395620961543,0.422722599849,0.434762640429
0.0183,0.465875,0.39598755077,0.42313538244,0.435200175742
0.0184,0.466214,0.39634225714,0.423534499588,0.435624707317
0.0185,0.466551,0.396685864676,0.423919202792,0.436036730451
0.0186,0.466884,0.397042155674,0.424321024724,0.436462669342
0.0187,0.467214,0.397372742019,0.424690419133,0.436859802648
0.0188,0.46754,0.397722500654,0.425085398555,0.437278387588
0.0189,0.467864,0.398068866357,0.425476731523,0.437693126721
0.0190,0.468185,0.398391218819,0.425837131009,0.438080476095
0.0191,0.468502,0.398731312516,0.426221947202,0.438488144536
0.0192,0.468817,0.399061901611,0.426596143634,0.438883932385
0.0193,0.469129,0.399382721186,0.426955975777,0.439269261494
0.0194,0.469437,0.39971352251,0.427331024591,0.439666279207
0.0195,0.469743,0.400021910499,0.427677670853,0.440038409534
0.0196,0.470046,0.400346742096,0.428046519087,0.440428621358
0.0197,0.470347,0.400668512847,0.428412074367,0.440815314239
0.0198,0.470644,0.400968987741,0.428750952127,0.441178738786
0.0199,0.470939,0.401285034678,0.429110551757,0.441558859357
0.0200,0.471231,0.401592148403,0.429460625874,0.441929496082
0.0201,0.47152,0.401891123255,0.429798522076,0.442290712033
0.0202,0.471807,0.402198725473,0.430149212297,0.44266107676
0.0203,0.472091,0.402487137263,0.430476358038,0.443009652855
0.0204,0.472373,0.402789387294,0.430821449116,0.443373714602
0.0205,0.472651,0.403088861898,0.431163542479,0.443734554501
0.0206,0.472928,0.403370454224,0.431482416913,0.444075400755
0.0207,0.473202,0.403664774713,0.431819012834,0.444430128816
0.0208,0.473473,0.403941471503,0.432134738802,0.444765688088
0.0209,0.473742,0.404230716794,0.432465901433,0.445114458311
0.0210,0.474009,0.40451734543,0.432794227834,0.44546017804
0.0211,0.474273,0.404786195523,0.43310295436,0.445787885369
0.0212,0.474535,0.405067916102,0.433426045999,0.446127857722
0.0213,0.474794,0.405347106144,0.433746394746,0.446464878368
0.0214,0.475051,0.405609967996,0.434048475125,0.446783489989
0.0215,0.475306,0.405884400536,0.434363772573,0.44711487632
0.0216,0.475559,0.406156385146,0.434676416235,0.447443403279
0.0217,0.475809,0.406413529859,0.434970533391,0.447754774704
0.0218,0.476057,0.406680896605,0.435278208813,0.448077850263
0.0219,0.476303,0.406933976105,0.435568492696,0.448384101593
0.0220,0.476547,0.407196843538,0.435871301152,0.448701881966
0.0221,0.476789,0.40745739303,0.436171589327,0.449016949505
0.0222,0.477028,0.407702920203,0.436455196795,0.449316560244
0.0223,0.477266,0.407959126595,0.436750801888,0.449626496552
0.0224,0.477501,0.408208383498,0.437039918918,0.449929808259
0.0225,0.477734,0.408452815509,0.437321958652,0.450226326131
0.0226,0.477965,0.408702489902,0.437610568809,0.450528700302
0.0227,0.478195,0.408937893864,0.437885297484,0.450815909621
0.0228,0.478422,0.409183415646,0.438169432577,0.451113357036
0.0229,0.478647,0.409426796269,0.438451246754,0.451408311429
0.0230,0.47887,0.409657609213,0.438718410379,0.451688835896
0.0231,0.479092,0.40989692005,0.438995821482,0.451979040216
0.0232,0.479311,0.410123689707,0.439259250941,0.452255403847
0.0233,0.479528,0.410359049666,0.439532359054,0.452540977179
0.0234,0.479744,0.410592370699,0.439803256699,0.452824184364
0.0235,0.479958,0.410814175454,0.440061083257,0.453095149122
0.0236,0.48017,0.411043655714,0.440327813564,0.453373847635
0.0237,0.48038,0.411271156417,0.440592397653,0.453650256047
0.0238,0.480588,0.411487440248,0.440844862926,0.453914533805
0.0239,0.480795,0.411711244985,0.441105407786,0.454186632892
0.0240,0.480999,0.411929153565,0.441361005602,0.454452251903
0.0241,0.481202,0.412143240104,0.441611199972,0.45471354319
0.0242,0.481404,0.412361436623,0.44186574321,0.454979179043
0.0243,0.481603,0.412568850891,0.442108386803,0.455232755273
0.0244,0.481801,0.412783415494,0.442359002688,0.455494239302
0.0245,0.481997,0.412996145189,0.442607632377,0.455753619214
0.0246,0.482192,0.413198471998,0.442845398598,0.456001160221
0.0247,0.482384,0.413407695179,0.443090205395,0.456256562548
0.0248,0.482576,0.413612171266,0.443329861864,0.456506953085
0.0249,0.482765,0.413812594116,0.443565416282,0.456752472277
0.0250,0.482953,0.414016647965,0.443804609313,0.457001984969
0.0251,0.48314,0.414211019742,0.444033459347,0.457240786605
0.0252,0.483324,0.414411769741,0.444269066811,0.457486567729
0.0253,0.483508,0.414610820378,0.444502831358,0.457730416462
0.0254,0.483689,0.414800672347,0.444726639011,0.457963793456
0.0255,0.48387,0.414996530606,0.444956944049,0.458203899378
0.0256,0.484048,0.41518791741,0.445183332885,0.458438790991
0.0257,0.484225,0.415376187608,0.445405924821,0.458670247093
0.0258,0.484401,0.415567227996,0.445631018109,0.458904885372
0.0259,0.484575,0.415749138645,0.445846779181,0.459129665091
0.0260,0.484748,0.415937040709,0.446068454228,0.459360809709
0.0261,0.484919,0.416123371567,0.446288418565,0.459590177755
0.0262,0.485089,0.416301116394,0.446499495925,0.459810101714
0.0263,0.485258,0.416484406716,0.44671615079,0.460036109177
0.0264,0.485425,0.416666171845,0.446931140537,0.460260394116
0.0265,0.48559,0.416839923581,0.447137723219,0.460475688915
0.0266,0.485755,0.417018742896,0.447349507107,0.460696738426
0.0267,0.485918,0.417190072166,0.447553289419,0.460909866002
0.0268,0.486079,0.417366007361,0.447761937623,0.461127724146
0.0269,0.48624,0.417540492898,0.447968993628,0.461343945549
0.0270,0.486398,0.41770811113,0.448168579326,0.461551128907
0.0271,0.486556,0.417879801521,0.448372594608,0.461764186779
0.0272,0.486712,0.41804632855,0.448571299801,0.461971411505
0.0273,0.486867,0.418213407227,0.44877061434,0.46217859
0.0274,0.487021,0.418381023066,0.448970129963,0.462386992849
0.0275,0.487173,0.418541470024,0.449161605136,0.462587303112
0.0276,0.487325,0.418706508145,0.449358145,0.462792707767
0.0277,0.487475,0.418870210799,0.449553201065,0.462996590378
0.0278,0.487623,0.419025835439,0.449740042903,0.463192935484
0.0279,0.487771,0.419186948357,0.449932240609,0.463393905903
0.0280,0.487917,0.419344044912,0.450120579219,0.4635915062
0.0281,0.488062,0.419499201531,0.450306139683,0.46378592082
0.0282,0.488206,0.41965649132,0.450494101813,0.46398257417
0.0283,0.488349,0.419807085809,0.450675014597,0.464172757273
0.0284,0.48849,0.419961890047,0.45086023544,0.46436662573
0.0285,0.488631,0.420115455996,0.451044065252,0.464559069687
0.0286,0.48877,0.420263070963,0.451221503237,0.46474566009
0.0287,0.488908,0.420414211971,0.451402657676,0.464935385264
0.0288,0.489045,0.420562154311,0.451580857079,0.465121845576
0.0289,0.489181,0.420707410152,0.451756536653,0.465306008983
0.0290,0.489316,0.420855061578,0.451933722932,0.465491639823
0.0291,0.489449,0.420996738265,0.452105810886,0.465670243308
0.0292,0.489582,0.421142131253,0.452280423737,0.465853202308
0.0293,0.489713,0.42128637652,0.45245373791,0.466034813798
0.0294,0.489844,0.421425458076,0.452619536343,0.466209293976
0.0295,0.489973,0.421567493816,0.452790330573,0.466388314649
0.0296,0.490102,0.421708414884,0.452959853793,0.466566009636
0.0297,0.490229,0.421844248465,0.453122580584,0.466737247154
0.0298,0.490355,0.421983047119,0.453289629731,0.466912385449
0.0299,0.49048,0.422116756238,0.453450575689,0.467081680479
0.0300,0.490605,0.422253494694,0.453615177352,0.467254280008
0.0301,0.490728,0.422389170336,0.453778554068,0.467425588347
0.0302,0.49085,0.422519816553,0.453936582912,0.467591758916
0.0303,0.490971,0.422653428281,0.454097555795,0.46776055775
0.0304,0.491091,0.422783735354,0.45425564965,0.467926828247
0.0305,0.491211,0.4229128516,0.454411783292,0.468090447983
0.0306,0.491329,0.423043397556,0.454569238929,0.468255535064
0.0307,0.491446,0.423168308749,0.45472134269,0.468415343038
0.0308,0.491563,0.423296875026,0.454876538854,0.46857803998
0.0309,0.491678,0.423424450426,0.455030584034,0.468739499417
0.0310,0.491793,0.423546533077,0.455180090376,0.468895630243
0.0311,0.491907,0.42367219531,0.455331912702,0.469054678347
0.0312,0.492019,0.42379523121,0.455481583365,0.469210283173
0.0313,0.492131,0.42391626154,0.455628847647,0.469364939459
0.0314,0.492242,0.424039108454,0.455777400331,0.469520334438
0.0315,0.492352,0.424157508531,0.455919902003,0.469670336217
0.0316,0.492461,0.424278511891,0.456066279565,0.469823343634
0.0317,0.492569,0.424398590635,0.456211574967,0.469975163036
0.0318,0.492677,0.424514412831,0.456351662488,0.470121611728
0.0319,0.492783,0.424632711103,0.45649480856,0.47027110183
0.0320,0.492889,0.424749009438,0.456634960812,0.470417767549
0.0321,0.492994,0.424863463397,0.456773881665,0.470563165377
0.0322,0.493098,0.424979143365,0.456913887321,0.470709176446
0.0323,0.493201,0.425090935258,0.457048884032,0.470850642118
0.0324,0.493303,0.425204939077,0.45718685722,0.47099439024
0.0325,0.493405,0.425318085725,0.457323811652,0.471137006003
0.0326,0.493506,0.425427582952,0.457455894385,0.471275147724
0.0327,0.493606,0.425539111801,0.4575908805,0.471415562832
0.0328,0.493705,0.425649214895,0.457723556239,0.471553737243
0.0329,0.493803,0.425757111041,0.457854894888,0.471689795504
0.0330,0.493901,0.425866246622,0.457986941301,0.471826963852
0.0331,0.493998,0.425972166306,0.458115152089,0.47196056029
0.0332,0.494094,0.426079779196,0.458245301932,0.472095598148
0.0333,0.494189,0.426186601324,0.458374499397,0.472229568904
0.0334,0.494283,0.426288871794,0.458500043202,0.47236008336
0.0335,0.494377,0.426394138621,0.458627408577,0.472491990677
0.0336,0.49447,0.426495108822,0.458751255079,0.472619732569
0.0337,0.494562,0.426598852692,0.458876834418,0.47274958303
0.0338,0.494654,0.426701839854,0.459001504681,0.47287841064
0.0339,0.494745,0.426800812848,0.459122865894,0.473002411815
0.0340,0.494835,0.426902320967,0.459245812828,0.473129204046
0.0341,0.494924,0.427003092673,0.459367876604,0.473254997856
0.0342,0.495013,0.427100145716,0.459485244703,0.4733761074
0.0343,0.495101,0.427199480457,0.459605560923,0.473499926404
0.0344,0.495188,0.427298098587,0.45972501652,0.47362277158
0.0345,0.495275,0.427393305107,0.45984000173,0.473741094541
0.0346,0.495361,0.427490526412,0.459957764565,0.473862024841
0.0347,0.495446,0.427583859709,0.460071277842,0.473978587167
0.0348,0.49553,0.427679750204,0.460187387132,0.47409764547
0.0349,0.495614,0.427774954195,0.460302673063,0.474215770537
0.0350,0.495698,0.427867362145,0.460413961877,0.474330473306
0.0351,0.49578,0.427961228487,0.460527647186,0.474446744072
0.0352,0.495862,0.42805365161,0.460639332342,0.474560882475
0.0353,0.495943,0.428144421354,0.460749688005,0.474673503127
0.0354,0.496024,0.42823635531,0.460861023819,0.474787110742
0.0355,0.496104,0.428326148137,0.460968871627,0.474897691957
0.0356,0.496183,0.4284167957,0.461078694422,0.475009541693
0.0357,0.496262,0.428506803238,0.461187753922,0.475120525109
0.0358,0.49634,0.428594264556,0.461293617883,0.475227946391
0.0359,0.496418,0.428683055489,0.461401213702,0.475337267053
0.0360,0.496495,0.428768832798,0.461505868021,0.475443992924
0.0361,0.496571,0.428856462695,0.461612032944,0.475551644478
0.0362,0.496647,0.428943476023,0.461717471796,0.475658469117
0.0363,0.496722,0.429028628549,0.461820283127,0.475762171325
0.0364,0.496796,0.429114459808,0.461924337193,0.475867417984
0.0365,0.49687,0.429199688805,0.462027686893,0.47597185925
0.0366,0.496944,0.429282677922,0.462128733407,0.476073440293
0.0367,0.497016,0.429366785269,0.462230742399,0.476176348433
0.0368,0.497089,0.429450302432,0.462332068155,0.476278471898
0.0369,0.49716,0.429531145391,0.462430680722,0.476378007568
0.0370,0.497231,0.429613512838,0.462530746873,0.476478640032
0.0371,0.497302,0.42969277519,0.462628332005,0.476576901155
0.0372,0.497372,0.429773955053,0.462727079332,0.476676068618
0.0373,0.497441,0.429854559299,0.462825174499,0.476774484774
0.0374,0.49751,0.429931680113,0.462919562498,0.476869203742
0.0375,0.497579,0.430011143458,0.463016369653,0.476966106155
0.0376,0.497646,0.430090037505,0.463112538725,0.477062272617
0.0377,0.497714,0.430166579641,0.463205342996,0.477154274762
0.0378,0.49778,0.430244296498,0.46330024927,0.477248995758
0.0379,0.497847,0.430319327042,0.463392137968,0.477340598759
0.0380,0.497912,0.4303959076,0.463485796144,0.477433850019
0.0381,0.497978,0.430471930988,0.463578837585,0.477526387836
0.0382,0.498042,0.430544912823,0.463668463084,0.477615345703
0.0383,0.498107,0.430619842794,0.463760317213,0.477706479402
0.0384,0.49817,0.43069392418,0.46385082036,0.477796346167
0.0385,0.498233,0.430766711881,0.463940511503,0.477884818006
0.0386,0.498296,0.430839958257,0.4640305484,0.477973828809
0.0387,0.498358,0.430910995967,0.464117892969,0.478059884608
0.0388,0.49842,0.430983149669,0.464206768567,0.478147527758
0.0389,0.498481,0.431054764644,0.464295055652,0.478234492363
0.0390,0.498542,0.431123837986,0.46438027846,0.47831807185
0.0391,0.498602,0.431194403374,0.464467456649,0.478403728665
0.0392,0.498662,0.431264436799,0.464554054093,0.478488717966
0.0393,0.498722,0.431331618393,0.464638726058,0.478571405513
0.0394,0.498781,0.431400643962,0.464724183408,0.478655064228
0.0395,0.498839,0.431467990013,0.46480732771,0.478735998888
0.0396,0.498897,0.431535964243,0.464891689249,0.478818377808
0.0397,0.498955,0.431603419757,0.464975484397,0.478900109968
0.0398,0.499012,0.431668886111,0.46505812988,0.478978717534
0.0399,0.499068,0.43173533708,0.465140795981,0.479059226217
0.0400,0.499125,0.431800843609,0.46522265009,0.479138494947
0.0401,0.49918,0.43186494395,0.465303520891,0.479216957917
0.0402,0.499236,0.431929927863,0.465384550436,0.479295581302
0.0403,0.499291,0.431993828356,0.465463705087,0.479371778572
0.0404,0.499345,0.432057813605,0.465543695569,0.479449201189
0.0405,0.499399,0.432121309169,0.465623142699,0.479526008392
0.0406,0.499453,0.432183433241,0.465700382929,0.479600015386
0.0407,0.499506,0.432245982897,0.465778834629,0.479675676124
0.0408,0.499559,0.432307877288,0.465856777386,0.479750389822
0.0409,0.499611,0.432368490579,0.465933631808,0.479824123927
0.0410,0.499663,0.432429670716,0.466010512998,0.479898006267
0.0411,0.499715,0.43248888905,0.466085198179,0.479969824109
0.0412,0.499766,0.432549219402,0.466161042471,0.480042579059
0.0413,0.499817,0.432609095983,0.466236362206,0.480114750944
0.0414,0.499867,0.432668271743,0.466308351864,0.480184506561
0.0415,0.499917,0.432727270774,0.466382631681,0.480255603821
0.0416,0.499967,0.432785895192,0.466455143668,0.480326008894
0.0417,0.500016,0.432843444519,0.466527989678,0.480395394055
0.0418,0.500065,0.432901186499,0.466600665267,0.480464815896
0.0419,0.500114,0.432957680636,0.466670887761,0.4805325926
0.0420,0.500162,0.433014647538,0.46674251623,0.480600955126
0.0421,0.50021,0.433071205165,0.466813634229,0.480668767977
0.0422,0.500257,0.433126277603,0.46688198098,0.480734601089
0.0423,0.500304,0.433182114965,0.466952091145,0.48080140529
0.0424,0.500351,0.433237558424,0.467021696645,0.480867671157
0.0425,0.500397,0.43329278208,0.467089719701,0.480933127245
0.0426,0.500443,0.433347478816,0.467158276925,0.480998352927
0.0427,0.500488,0.4334008906,0.467224976807,0.481061608561
0.0428,0.500534,0.433454841662,0.46729252373,0.481125792947
0.0429,0.500579,0.433508426619,0.467359580601,0.481189459163
0.0430,0.500623,0.433559679714,0.467424480368,0.481250821843
0.0431,0.500667,0.433612525656,0.467490570194,0.481313491002
0.0432,0.500711,0.433665017044,0.467556178295,0.481375650991
0.0433,0.500755,0.433714941713,0.467619349959,0.481435855569
0.0434,0.500798,0.433766736428,0.467684033468,0.48149693663
0.0435,0.500841,0.433817258107,0.467747502163,0.481555778995
0.0436,0.500883,0.433868308678,0.467811217206,0.481615816316
0.0437,0.500925,0.433919021789,0.467874466598,0.481675358207
0.0438,0.500967,0.433968219467,0.467936219785,0.481732328601
0.0439,0.501009,0.434018228812,0.467998548109,0.48179086417
0.0440,0.50105,0.434066509244,0.468059090243,0.481846508855
0.0441,0.501091,0.43411584555,0.46812053692,0.481904069601
0.0442,0.501132,0.434164857648,0.468181535991,0.481961143284
0.0443,0.501172,0.434211905303,0.468240481252,0.482016545524
0.0444,0.501212,0.434260275446,0.468300644531,0.48207259471
0.0445,0.501251,0.434308325954,0.468360370424,0.482128163647
0.0446,0.501291,0.434354188887,0.46841930718,0.482181740181
0.0447,0.50133,0.43440162259,0.468478162061,0.482236318716
0.0448,0.501369,0.434448738632,0.468536592803,0.482290422356
0.0449,0.501407,0.434494198729,0.468593987585,0.482342228464
0.0450,0.501445,0.434540677855,0.468651596803,0.482395372581
0.0451,0.501483,0.434586047993,0.468707899646,0.482445921138
0.0452,0.501521,0.434631867779,0.468764726858,0.482498132447
0.0453,0.501558,0.434677371382,0.468821151056,0.48254987402
0.0454,0.501595,0.434721542721,0.468876033734,0.48260023953
0.0455,0.501632,0.434766403292,0.468931722616,0.482650994577
0.0456,0.501668,0.434810946373,0.468987019941,0.482701285185
0.0457,0.501704,0.434853943762,0.469042043454,0.482749905377
0.0458,0.50174,0.434897855255,0.469096571345,0.48279923947
0.0459,0.501776,0.434939996388,0.469150581278,0.48284663479
0.0460,0.501811,0.434983287456,0.469204378648,0.482895038272
0.0461,0.501846,0.435026253783,0.469257808101,0.482942983908
0.0462,0.501881,0.435067998001,0.46931049357,0.482988708127
0.0463,0.501915,0.43511030894,0.469363239263,0.483035750362
0.0464,0.50195,0.435152392964,0.46941472784,0.483081018444
0.0465,0.501984,0.435193587247,0.469467063512,0.483126438184
0.0466,0.502017,0.435234879887,0.469518813548,0.48317214844
0.0467,0.502051,0.435275296682,0.469569326378,0.483216612234
0.0468,0.502084,0.435315909809,0.469620470362,0.483261388787
0.0469,0.502117,0.435356187816,0.469671276284,0.483305718078
0.0470,0.50215,0.43539538099,0.46972215359,0.483348532604
0.0471,0.502182,0.435434986392,0.469772311641,0.483391960284
0.0472,0.502214,0.435474252745,0.469822143619,0.483434947092
0.0473,0.502246,0.435512236588,0.469871837275,0.483476167685
0.0474,0.502278,0.435550837704,0.469921061758,0.483518285644
0.0475,0.50231,0.4355879403,0.469968307277,0.4835583754
0.0476,0.502341,0.435625887195,0.470016869333,0.483599653581
0.0477,0.502372,0.43566348967,0.470065118547,0.483640502676
0.0478,0.502402,0.435699406183,0.470111161889,0.483679088319
0.0479,0.502433,0.435736365245,0.470158775907,0.483719132775
0.0480,0.502463,0.435772970219,0.470203963364,0.483758196851
0.0481,0.502493,0.435809218369,0.470250964854,0.483797386025
0.0482,0.502523,0.43584512393,0.470297657426,0.483836163484
0.0483,0.502553,0.435880483355,0.470343243873,0.48387372612
0.0484,0.502582,0.435915701465,0.470389262885,0.483911693432
0.0485,0.502611,0.435950582544,0.470434976797,0.483949262652
0.0486,0.50264,0.435984739068,0.470479358748,0.483985400751
0.0487,0.502669,0.436018960986,0.470524420968,0.484022207611
0.0488,0.502697,0.436052269121,0.470567962234,0.484057342448
0.0489,0.502726,0.43608585824,0.470612390799,0.484093426348
0.0490,0.502754,0.436119125351,0.470656515747,0.484129138181
0.0491,0.502782,0.436151313958,0.470698898164,0.484162979763
0.0492,0.502809,0.43618398521,0.470742404307,0.484198020815
0.0493,0.502837,0.436216346583,0.470785605424,0.484232706935
0.0494,0.502864,0.436247480181,0.470826852335,0.484266856432
0.0495,0.502891,0.436279287584,0.470869445443,0.484300846366
0.0496,0.502918,0.436310445246,0.470909863104,0.484334104632
0.0497,0.502944,0.436341693049,0.470951859375,0.4843674449
0.0498,0.50297,0.436372658116,0.470993543403,0.484400467922
0.0499,0.502997,0.436403600541,0.471034386123,0.484432579404
0.0500,0.503023,0.436434017488,0.471075397217,0.484465016043
0.0501,0.503048,0.436464172798,0.471116093822,0.484497158227
0.0502,0.503074,0.436494167646,0.471155735673,0.484528225479
0.0503,0.503099,0.436523832715,0.471195767699,0.484559844801
0.0504,0.503125,0.43655325838,0.471235481851,0.484591192564
0.0505,0.503149,0.436582398191,0.471273936747,0.484621317584
0.0506,0.503174,0.436611392762,0.471312992589,0.484652205021
0.0507,0.503199,0.436639941841,0.471350599956,0.484681652626
0.0508,0.503223,0.436668548458,0.471389005957,0.484712125403
0.0509,0.503248,0.436696953774,0.471427086274,0.484742363595
0.0510,0.503272,0.436724796657,0.471463519812,0.484772538817
0.0511,0.503295,0.436752871151,0.471500954786,0.484802340213
0.0512,0.503319,0.436780765551,0.471538059252,0.484831930457
0.0513,0.503343,0.436807989735,0.471573329801,0.484861315803
0.0514,0.503366,0.4368356066,0.471609793527,0.484890528341
0.0515,0.503389,0.436862372253,0.471645749992,0.484919360152
0.0516,0.503412,0.436889747821,0.471681501124,0.484948234716
0.0517,0.503435,0.436916973773,0.471716917291,0.484976932129
0.0518,0.503458,0.436944756007,0.471751631759,0.485005110058
0.0519,0.50348,0.436971703182,0.471786348804,0.48503351679
0.0520,0.503502,0.436999071318,0.471820196784,0.485061207386
0.0521,0.503524,0.43702576972,0.471854229766,0.485089353782
0.0522,0.503546,0.437052345403,0.471887929534,0.48511734612
0.0523,0.503568,0.437079215799,0.471920576233,0.485144483344
0.0524,0.50359,0.437105575485,0.471953610877,0.485172246544
0.0525,0.503611,0.437131821806,0.471986315454,0.485199863316
0.0526,0.503632,0.437158235923,0.472017797177,0.485226488723
0.0527,0.503654,0.437184287584,0.472049859842,0.485253896437
0.0528,0.503674,0.437210602161,0.47208132141,0.48528146266
0.0529,0.503695,0.437236210342,0.47211195844,0.485308040057
0.0530,0.503716,0.437261966832,0.472143082645,0.485335063788
0.0531,0.503736,0.437287590111,0.472172644577,0.48536227424
0.0532,0.503757,0.437313161597,0.47220318191,0.485389020758
0.0533,0.503777,0.437338617061,0.472233409149,0.485415619914
0.0534,0.503797,0.437363796715,0.472263449413,0.485442242771
0.0535,0.503817,0.43738905419,0.472293047436,0.485468558687
0.0536,0.503836,0.437414183952,0.472322351191,0.485494718688
0.0537,0.503856,0.437438888947,0.472351329849,0.485520734211
0.0538,0.503875,0.437463795061,0.472380053816,0.485546593022
0.0539,0.503895,0.437488075733,0.472408318633,0.485572111229
0.0540,0.503914,0.437512736337,0.472436502917,0.485597652442
0.0541,0.503933,0.437537236514,0.47246442609,0.485623011196
0.0542,0.503952,0.437561703417,0.472491767853,0.48564784719
0.0543,0.50397,0.437585873539,0.472519209309,0.485672852172
0.0544,0.503989,0.437610607198,0.472545921918,0.485697118767
0.0545,0.504007,0.437634374528,0.472572926837,0.485721742623
0.0546,0.504025,0.437657940649,0.472599709443,0.485746144506
0.0547,0.504043,0.437681873293,0.472625656681,0.485768819444
0.0548,0.504061,0.437704984172,0.472652066286,0.485792747495
0.0549,0.504079,0.437727866251,0.472678278123,0.48581642451
0.0550,0.504097,0.437750909339,0.472703563154,0.485838920347
0.0551,0.504115,0.437773278235,0.472729466866,0.485862024709
0.0552,0.504132,0.437795754176,0.472754012666,0.485885463291
0.0553,0.504149,0.437817447342,0.472779924405,0.485906190066
0.0554,0.504166,0.437838983639,0.472805411719,0.485928299713
0.0555,0.504183,0.437860286131,0.472831270665,0.485948813164
0.0556,0.5042,0.437881207786,0.472856479417,0.48597017129
0.0557,0.504217,0.437901819467,0.472881559517,0.485991197086
0.0558,0.504234,0.437921974533,0.472906925403,0.486010380964
0.0559,0.50425,0.437941911124,0.472931792346,0.486030597974
0.0560,0.504267,0.437961583092,0.472956416149,0.486050691005
0.0561,0.504283,0.437980423729,0.47298152638,0.486068224287
0.0562,0.504299,0.437999289306,0.473006136125,0.486087218445
0.0563,0.504315,0.438017279398,0.4730308321,0.486104004255
0.0564,0.504331,0.438035379842,0.473055326196,0.486122108522
0.0565,0.504347,0.438053096816,0.473079752096,0.486139807722
0.0566,0.504362,0.43806971185,0.473104184522,0.486155063613
0.0567,0.504378,0.438086618462,0.473128539216,0.486171833897
0.0568,0.504393,0.43810222477,0.473152760146,0.486186032683
0.0569,0.504409,0.438118297724,0.473177069736,0.486201857851
0.0570,0.504424,0.438133953773,0.473201332679,0.486217246831
0.0571,0.504439,0.438148087848,0.473225376557,0.486229845441
0.0572,0.504454,0.438162881725,0.473249618695,0.486244270804
0.0573,0.504469,0.438177246008,0.473273819248,0.486258250122
0.0574,0.504483,0.438191386136,0.473297713379,0.486269236798
0.0575,0.504498,0.438204791468,0.473321903757,0.486282248694
0.0576,0.504513,0.438218670119,0.47334508408,0.486294825094
0.0577,0.504527,0.438230287181,0.473369800754,0.486304942608
0.0578,0.504541,0.438242301736,0.473393934512,0.48631651101
0.0579,0.504555,0.438253738135,0.473417493129,0.486326334725
0.0580,0.504569,0.438264804786,0.47344160455,0.486336892329
0.0581,0.504583,0.438275444281,0.473465655944,0.486347017061
0.0582,0.504597,0.438285294645,0.473490537739,0.486355230015
0.0583,0.504611,0.438295008562,0.473514459091,0.486364391664
0.0584,0.504625,0.43830430612,0.473538305525,0.486373141273
0.0585,0.504638,0.438312615878,0.473562848353,0.486379838588
0.0586,0.504652,0.438321021616,0.473586529703,0.486387690234
0.0587,0.504665,0.438328314544,0.473610765426,0.486393451641
0.0588,0.504678,0.438335859206,0.473634251962,0.486400462998
0.0589,0.504691,0.438343016567,0.47365762544,0.486407114985
0.0590,0.504704,0.438348881098,0.473681398474,0.486411576125
0.0591,0.504717,0.438355227961,0.473704522669,0.486417480813
0.0592,0.50473,0.438361144513,0.473727648671,0.486422582048
0.0593,0.504743,0.438365734973,0.473750720291,0.486426393356
0.0594,0.504755,0.438370965176,0.473773389598,0.486431339601
0.0595,0.504768,0.438374618231,0.473796124469,0.486434002865
0.0596,0.50478,0.438379142226,0.473818435165,0.486438394614
0.0597,0.504793,0.438383346366,0.473840546812,0.486442549995
0.0598,0.504805,0.438385829973,0.473862540072,0.486444398862
0.0599,0.504817,0.438389396128,0.473884219945,0.486448128474
0.0600,0.504829,0.438391120965,0.473904820195,0.486449529141
0.0601,0.504841,0.438394100014,0.473925976922,0.486452930177
0.0602,0.504853,0.438396809098,0.473946871227,0.486456191032
0.0603,0.504865,0.438397554528,0.47396568489,0.486457143547
0.0604,0.504877,0.438399749304,0.473985935861,0.486460218801
0.0605,0.504888,0.438401704602,0.474005885363,0.48646321473
0.0606,0.5049,0.438401590348,0.474023532527,0.48646395664
0.0607,0.504911,0.438403104457,0.474042761183,0.486466914738
0.0608,0.504922,0.438404409317,0.474061651425,0.486469856014
0.0609,0.504934,0.438404297596,0.474078017634,0.486470629981
0.0610,0.504945,0.438405193766,0.474096115914,0.486473683035
0.0611,0.504956,0.438405360202,0.474112329566,0.486474560789
0.0612,0.504967,0.438405858906,0.474129555757,0.48647783089
0.0613,0.504978,0.438406201621,0.474146389535,0.486481190102
0.0614,0.504989,0.438405724738,0.474161870737,0.486484009333
0.0615,0.504999,0.43840574295,0.474177741782,0.486487651354
0.0616,0.50501,0.43840495303,0.474191286578,0.486491665593
0.0617,0.505021,0.438404629726,0.474207077751,0.486494831174
0.0618,0.505031,0.438404265317,0.474221537863,0.486499054023
0.0619,0.505042,0.438402951409,0.474234355342,0.486502919731
0.0620,0.505052,0.438402375781,0.474247806641,0.486507666572
0.0621,0.505062,0.438401718521,0.474260821487,0.486512666024
0.0622,0.505072,0.438400047804,0.474271984831,0.48651745907
0.0623,0.505083,0.438399237761,0.474283983267,0.486523109658
0.0624,0.505093,0.438398368325,0.474295541963,0.486529063858
0.0625,0.505103,0.438396432379,0.474305056953,0.48653497691
0.0626,0.505112,0.438395461976,0.474315608795,0.486541694622
0.0627,0.505122,0.438393369344,0.474324061401,0.486548409508
0.0628,0.505132,0.438392331222,0.47433362628,0.486555959319
0.0629,0.505142,0.43839126463,0.474342763129,0.486563883132
0.0630,0.505151,0.438389033831,0.474349637794,0.486571974603
0.0631,0.505161,0.438387939843,0.474357827228,0.486580812115
0.0632,0.50517,0.438386440968,0.47436377747,0.486591287047
0.0633,0.505179,0.438384525654,0.474370985288,0.486599635534
0.0634,0.505189,0.438383423391,0.47437787395,0.486609851017
0.0635,0.505198,0.438381064829,0.474382320607,0.486620422346
0.0636,0.505207,0.438379989914,0.474388371216,0.486631642022
0.0637,0.505216,0.438378917726,0.474394058201,0.486643293779
0.0638,0.505225,0.438376565251,0.474397204071,0.486655463795
0.0639,0.505234,0.438375543514,0.474402137941,0.486668141737
0.0640,0.505243,0.438373178489,0.474404492549,0.486681332547
0.0641,0.505252,0.438372221637,0.474408743641,0.486695039134
0.0642,0.505261,0.438371277288,0.474412697613,0.486709176318
0.0643,0.505269,0.438368973883,0.474414014957,0.486723969339
0.0644,0.505278,0.438368108451,0.474417395109,0.486739116815
0.0645,0.505286,0.438367258541,0.474420525321,0.486754679943
0.0646,0.505295,0.438365039976,0.474420994577,0.486771026837
0.0647,0.505303,0.438364278479,0.474423671701,0.486787558375
0.0648,0.505312,0.438363533829,0.47442615085,0.486804480556
0.0649,0.50532,0.438361416323,0.474425978555,0.486822295345
0.0650,0.505328,0.4383607657,0.474428134995,0.486840121503
0.0651,0.505336,0.438358678559,0.474428394574,0.486858790425
0.0652,0.505344,0.43835812564,0.47443028512,0.486877464942
0.0653,0.505352,0.438357588204,0.474432075562,0.486896465781
0.0654,0.50536,0.438355615961,0.474432769431,0.486916382532
0.0655,0.505368,0.438355176674,0.474434398426,0.486936132994
0.0656,0.505376,0.438353236688,0.474434979969,0.486956729305
0.0657,0.505384,0.438352896226,0.474436552623,0.48697715236
0.0658,0.505391,0.438352566931,0.474438133711,0.486997814123
0.0659,0.505399,0.438350744037,0.474438740433,0.48701935665
0.0660,0.505407,0.438350510498,0.474440416089,0.487040564959
0.0661,0.505414,0.438350285204,0.474442163797,0.487061952367
0.0662,0.505422,0.438348576744,0.474443038728,0.48708422825
0.0663,0.505429,0.438348442779,0.474445030082,0.487106024175
0.0664,0.505436,0.438348313843,0.47444715571,0.487127935218
0.0665,0.505444,0.438346714976,0.474448536491,0.487150714688
0.0666,0.505451,0.438346672016,0.474451050144,0.487172887722
0.0667,0.505458,0.438345864662,0.474452873355,0.487196589376
0.0668,0.505465,0.438345864662,0.474455871814,0.487218880918
0.0669,0.505472,0.438345864662,0.47445910425,0.487241174162
0.0670,0.50548,0.438345864662,0.474461799331,0.487264929733
0.0671,0.505487,0.438345864662,0.474465646615,0.487287192087
0.0672,0.505493,0.438345864662,0.474469001594,0.487311612388
0.0673,0.5055,0.438345864662,0.474473547937,0.487333700731
0.0674,0.505507,0.438345864662,0.474478414488,0.487355680527
0.0675,0.505514,0.438345864662,0.474482959326,0.487379708686
0.0676,0.505521,0.438345864662,0.474488633133,0.4874013728
0.0677,0.505527,0.438345864662,0.47449466922,0.487422867424
0.0678,0.505534,0.438345864662,0.474500566237,0.487446277444
0.0679,0.50554,0.438345864662,0.474507501714,0.487467322083
0.0680,0.505547,0.438345864662,0.474514328315,0.487490213111
0.0681,0.505553,0.438345864662,0.474522217573,0.487510720528
0.0682,0.50556,0.438345864662,0.474530523456,0.487530964816
0.0683,0.505566,0.438345864662,0.474538905466,0.487552896967
0.0684,0.505572,0.438345864662,0.474548225549,0.487572488845
0.0685,0.505579,0.438345864662,0.474557982543,0.4875917702
0.0686,0.505585,0.438345864662,0.474568001048,0.487612565617
0.0687,0.505591,0.438345864662,0.474578811817,0.487631094001
0.0688,0.505597,0.438345864662,0.474591590152,0.48764923998
0.0689,0.505603,0.438345864662,0.474601771488,0.487668777486
0.0690,0.505609,0.438345864662,0.474614101628,0.487686117862
0.0691,0.505615,0.438345864662,0.474626872194,0.487704711359
0.0692,0.505621,0.438345864662,0.474640273952,0.487721166444
0.0693,0.505627,0.438345864662,0.474654119953,0.487737219739
0.0694,0.505633,0.438345864662,0.474668566936,0.487754332797
0.0695,0.505639,0.438345864662,0.474683463916,0.487769447271
0.0696,0.505644,0.438345864662,0.474698939555,0.487785549366
0.0697,0.50565,0.438345864662,0.474714861317,0.487799698403
0.0698,0.505656,0.438345864662,0.474731195032,0.487813418528
0.0699,0.505661,0.438345864662,0.474748240475,0.487827931344
0.0700,0.505667,0.438345864662,0.474765540727,0.487840664062
0.0701,0.505673,0.438345864662,0.474783221386,0.487852962829
0.0702,0.505678,0.438345864662,0.474801725859,0.487865861077
0.0703,0.505683,0.438345864662,0.474820293967,0.487877168514
0.0704,0.505689,0.438345864662,0.474840900912,0.487887360662
0.0705,0.505694,0.438345864662,0.474859022183,0.487899331748
0.0706,0.5057,0.438345864662,0.474878719668,0.487909229602
0.0707,0.505705,0.438345864662,0.474900054921,0.487919474694
0.0708,0.50571,0.438345864662,0.474920507312,0.487928411922
0.0709,0.505715,0.438345864662,0.474941214984,0.487936938445
0.0710,0.50572,0.438345864662,0.474964425701,0.487945634398
0.0711,0.505725,0.438345864662,0.474985808656,0.487953238497
0.0712,0.505731,0.438345864662,0.47500739131,0.487960451881
0.0713,0.505736,0.438345864662,0.475031514323,0.487967666813
0.0714,0.505741,0.438345864662,0.475053639869,0.487974008184
0.0715,0.505746,0.438345864662,0.475079683849,0.487980294227
0.0716,0.50575,0.438345864662,0.475102173385,0.487985804148
0.0717,0.505755,0.438345864662,0.475124761318,0.487990967921
0.0718,0.50576,0.438345864662,0.475151240051,0.487995923533
0.0719,0.505765,0.438345864662,0.475174050705,0.488000321934
0.0720,0.50577,0.438345864662,0.475200641744,0.488004456732
0.0721,0.505774,0.438345864662,0.475223572606,0.488008139093
0.0722,0.505779,0.438345864662,0.47524649629,0.488011528573
0.0723,0.505784,0.438345864662,0.475273123706,0.488014517404
0.0724,0.505788,0.438345864662,0.475296019968,0.488017266005
0.0725,0.505793,0.438345864662,0.475318845541,0.488019754901
0.0726,0.505798,0.438345864662,0.475345264287,0.488021719437
0.0727,0.505802,0.438345864662,0.475367915001,0.488023644903
0.0728,0.505806,0.438345864662,0.475394026247,0.488024992612
0.0729,0.505811,0.438345864662,0.475416399744,0.488026408842
0.0730,0.505815,0.438345864662,0.475438597839,0.48802762235
0.0731,0.50582,0.438345864662,0.475464102025,0.488028150276
0.0732,0.505824,0.438345864662,0.475485881885,0.488028931481
0.0733,0.505828,0.438345864662,0.475507427845,0.488029542093
0.0734,0.505833,0.438345864662,0.475532095454,0.488029372493
0.0735,0.505837,0.438345864662,0.475553089172,0.488029625034
0.0736,0.505841,0.438345864662,0.475573794232,0.488029737394
0.0737,0.505845,0.438345864662,0.475597408519,0.488028987695
0.0738,0.505849,0.438345864662,0.475617436243,0.488028812142
0.0739,0.505853,0.438345864662,0.475640217062,0.488027722239
0.0740,0.505858,0.438345864662,0.47565948485,0.488027305306
0.0741,0.505862,0.438345864662,0.475678381568,0.488026794838
0.0742,0.505866,0.438345864662,0.475699786168,0.488025301841
0.0743,0.50587,0.438345864662,0.475717816015,0.488024611058
0.0744,0.505873,0.438345864662,0.475738196764,0.488022881298
0.0745,0.505877,0.438345864662,0.475755290642,0.488022049993
0.0746,0.505881,0.438345864662,0.475771945707,0.488021163606
0.0747,0.505885,0.438345864662,0.475790678649,0.488019182539
0.0748,0.505889,0.438345864662,0.475806311024,0.488018205827
0.0749,0.505893,0.438345864662,0.475821471886,0.488017192413
0.0750,0.505896,0.438345864662,0.475838419056,0.488015038792
0.0751,0.5059,0.438345864662,0.475852482535,0.48801397845
0.0752,0.505904,0.438345864662,0.475866046991,0.488012896766
0.0753,0.505908,0.438345864662,0.475881090132,0.488010638634
0.0754,0.505911,0.438345864662,0.475893494144,0.48800954668
0.0755,0.505915,0.438345864662,0.475907211619,0.488007219762
0.0756,0.505918,0.438345864662,0.475918416365,0.48800614067
0.0757,0.505922,0.438345864662,0.475929086177,0.48800505971
0.0758,0.505925,0.438345864662,0.475940745742,0.488001909555
0.0759,0.505929,0.438345864662,0.475950171443,0.488000824413
0.0760,0.505932,0.438345864662,0.475958185604,0.487998701139
0.0761,0.505936,0.438345864662,0.475968578361,0.487996564359
0.0762,0.505939,0.438345864662,0.475976174332,0.487995496632
0.0763,0.505943,0.438345864662,0.475984261293,0.48799150791
0.0764,0.505946,0.438345864662,0.475990557294,0.487990422608
0.0765,0.505949,0.438345864662,0.475996285046,0.487989344575
0.0766,0.505953,0.438345864662,0.476002162049,0.487985317287
0.0767,0.505956,0.438345864662,0.47600656863,0.487984228545
0.0768,0.505959,0.438345864662,0.476012403815,0.487981819363
0.0769,0.505962,0.438345864662,0.476014036233,0.487979096328
0.0770,0.505966,0.438345864662,0.476016532909,0.487978007139
0.0771,0.505969,0.438345864662,0.47601867132,0.487973953132
0.0772,0.505972,0.438345864662,0.476019826627,0.487972862064
0.0773,0.505975,0.438345864662,0.476020402068,0.487971772418
0.0774,0.505978,0.438345864662,0.4760202747,0.487967714172
0.0775,0.505981,0.438345864662,0.47601950594,0.487966624009
0.0776,0.505984,0.438345864662,0.476016302799,0.487964123583
0.0777,0.505987,0.438345864662,0.476015764929,0.487961479887
0.0778,0.50599,0.438345864662,0.476013075582,0.48796038934
0.0779,0.505993,0.438345864662,0.476009187167,0.487956343399
0.0780,0.505996,0.438345864662,0.476005163551,0.487955258839
0.0781,0.505999,0.438345864662,0.476000565744,0.487954168133
0.0782,0.506002,0.438345864662,0.47599443907,0.487950146581
0.0783,0.506005,0.438345864662,0.475988521655,0.487949066001
0.0784,0.506008,0.438345864662,0.475979870403,0.48794682182
0.0785,0.506011,0.438345864662,0.475973704634,0.487943997911
0.0786,0.506014,0.438345864662,0.475965922014,0.487942927819
0.0787,0.506016,0.438345864662,0.475956149783,0.487939746395
0.0788,0.506019,0.438345864662,0.475947090488,0.487938663868
0.0789,0.506022,0.438345864662,0.475937482254,0.487937577778
0.0790,0.506025,0.438345864662,0.47592558932,0.487934429556
0.0791,0.506027,0.438345864662,0.475914740635,0.487933348911
0.0792,0.50603,0.438345864662,0.475901030184,0.48793140425
0.0793,0.506033,0.438345864662,0.475889417137,0.487929937807
0.0794,0.506035,0.438345864662,0.475876840596,0.487928849565
0.0795,0.506038,0.438345864662,0.475861581407,0.487926590175
0.0796,0.506041,0.438345864662,0.475847849787,0.487925515153
0.0797,0.506043,0.438345864662,0.475833621645,0.487924462846
0.0798,0.506046,0.438345864662,0.475816471205,0.487922315629
0.0799,0.506048,0.438345864662,0.475801152177,0.487921313905
0.0800,0.506051,0.438345864662,0.475783037801,0.487919816054
0.0801,0.506053,0.438345864662,0.475766443426,0.487918384789
0.0802,0.506056,0.438345864662,0.475749640914,0.487917516124
0.0803,0.506058,0.438345864662,0.4757296073,0.487915738367
0.0804,0.506061,0.438345864662,0.475711851348,0.487915000212
0.0805,0.506063,0.438345864662,0.475693686551,0.487914334194
0.0806,0.506065,0.438345864662,0.475672124718,0.487912874681
0.0807,0.506068,0.438345864662,0.475653102818,0.48791239459
0.0808,0.50607,0.438345864662,0.475630600647,0.487911217217
0.0809,0.506072,0.438345864662,0.475610797274,0.487910966135
0.0810,0.506075,0.438345864662,0.475590659836,0.487910829659
0.0811,0.506077,0.438345864662,0.475566925608,0.48791013463
0.0812,0.506079,0.438345864662,0.475546122542,0.487910292775
0.0813,0.506082,0.438345864662,0.475525036209,0.487910593942
0.0814,0.506084,0.438345864662,0.475500272919,0.487910492673
0.0815,0.506086,0.438345864662,0.475478647058,0.487911159141
0.0816,0.506088,0.438345864662,0.475454958121,0.487912310284
0.0817,0.50609,0.438345864662,0.475431219103,0.487912609838
0.0818,0.506093,0.438345864662,0.475408960486,0.487913889865
0.0819,0.506095,0.438345864662,0.475382942612,0.487915047351
0.0820,0.506097,0.438345864662,0.475360378627,0.48791682093
0.0821,0.506099,0.438345864662,0.475337687746,0.487918823955
0.0822,0.506101,0.438345864662,0.475311246083,0.4879208961
0.0823,0.506103,0.438345864662,0.475288394764,0.487923470483
0.0824,0.506105,0.438345864662,0.475264088237,0.487927080753
0.0825,0.506107,0.438345864662,0.475238857084,0.487929418924
0.0826,0.506109,0.438345864662,0.475215928804,0.487932904972
0.0827,0.506111,0.438345864662,0.475189279205,0.487936771384
0.0828,0.506113,0.438345864662,0.475166442145,0.487940958292
0.0829,0.506115,0.438345864662,0.475143647974,0.487945463961
0.0830,0.506117,0.438345864662,0.475117222263,0.487950565026
0.0831,0.506119,0.438345864662,0.475094664991,0.487955843238
0.0832,0.506121,0.438345864662,0.475071336488,0.487962675722
0.0833,0.506123,0.438345864662,0.475046248277,0.487967914182
0.0834,0.506125,0.438345864662,0.475024173329,0.487974379259
0.0835,0.506127,0.438345864662,0.474998589173,0.487981759199
0.0836,0.506129,0.438345864662,0.474976986338,0.487989102093
0.0837,0.506131,0.438345864662,0.474955585634,0.487996837858
0.0838,0.506132,0.438345864662,0.474930830602,0.488005708032
0.0839,0.506134,0.438345864662,0.474910027591,0.488014370899
0.0840,0.506136,0.438345864662,0.47488665905,0.488024255879
0.0841,0.506138,0.438345864662,0.474866494267,0.488033872287
0.0842,0.50614,0.438345864662,0.474846616715,0.488043911449
0.0843,0.506141,0.438345864662,0.474825117219,0.488055382539
0.0844,0.506143,0.438345864662,0.474805943918,0.488066402252
0.0845,0.506145,0.438345864662,0.47478710247,0.488077853799
0.0846,0.506147,0.438345864662,0.474766818526,0.488090938144
0.0847,0.506148,0.438345864662,0.474748775193,0.488103381611
0.0848,0.50615,0.438345864662,0.474731100962,0.488116258831
0.0849,0.506152,0.438345864662,0.47471217378,0.488130956646
0.0850,0.506153,0.438345864662,0.474695374209,0.488144820053
0.0851,0.506155,0.438345864662,0.474677396998,0.488160559494
0.0852,0.506157,0.438345864662,0.4746615148,0.488175393994
0.0853,0.506158,0.438345864662,0.474646046456,0.488190647645
0.0854,0.50616,0.438345864662,0.474629595892,0.488207935912
0.0855,0.506161,0.438345864662,0.474615090091,0.488224123917
0.0856,0.506163,0.438345864662,0.474599673587,0.488242384178
0.0857,0.506165,0.438345864662,0.474586151082,0.488259469684
0.0858,0.506166,0.438345864662,0.47457306316,0.488276935985
0.0859,0.506168,0.438345864662,0.474559259684,0.488296597665
0.0860,0.506169,0.438345864662,0.474547168579,0.488314893309
0.0861,0.506171,0.438345864662,0.474535513411,0.488333536161
0.0862,0.506172,0.438345864662,0.474523334851,0.488354471222
0.0863,0.506174,0.438345864662,0.474512672258,0.488373857565
0.0864,0.506175,0.438345864662,0.474503162126,0.488395276022
0.0865,0.506177,0.438345864662,0.4744918696,0.488415602728
0.0866,0.506178,0.438345864662,0.474482608671,0.488435936424
0.0867,0.506179,0.438345864662,0.474473073124,0.488458622574
0.0868,0.506181,0.438345864662,0.474464761489,0.488479518077
0.0869,0.506182,0.438345864662,0.474456853796,0.488500634502
0.0870,0.506184,0.438345864662,0.474448845995,0.48852412714
0.0871,0.506185,0.438345864662,0.47444184299,0.488545680249
0.0872,0.506186,0.438345864662,0.474435221371,0.488567396859
0.0873,0.506188,0.438345864662,0.474428663487,0.488591482471
0.0874,0.506189,0.438345864662,0.47442289067,0.488613500548
0.0875,0.50619,0.438345864662,0.474418030817,0.48863785057
0.0876,0.506192,0.438345864662,0.474413105394,0.488660072118
0.0877,0.506193,0.438345864662,0.474408515148,0.488682351643
0.0878,0.506194,0.438345864662,0.474405803307,0.488706912877
0.0879,0.506196,0.438345864662,0.47440203642,0.488729250691
0.0880,0.506197,0.438345864662,0.474397736018,0.488752774874
0.0881,0.506198,0.438345864662,0.474394641477,0.4887750764
0.0882,0.506199,0.438345864662,0.474391831207,0.488797329526
0.0883,0.506201,0.438345864662,0.474388619576,0.488820844935
0.0884,0.506202,0.438345864662,0.474386410676,0.488842931631
0.0885,0.506203,0.438345864662,0.474384453574,0.488864909913
0.0886,0.506204,0.438345864662,0.474382227394,0.488888216538
0.0887,0.506206,0.438345864662,0.474380799679,0.488909902155
0.0888,0.506207,0.438345864662,0.474379591464,0.488931421936
0.0889,0.506208,0.438345864662,0.474378245771,0.488954325862
0.0890,0.506209,0.438345864662,0.474377495494,0.488975433012
0.0891,0.50621,0.438345864662,0.474376704364,0.488998020485
0.0892,0.506211,0.438345864662,0.474376363738,0.489018637481
0.0893,0.506213,0.438345864662,0.474376189802,0.489039000804
0.0894,0.506214,0.438345864662,0.474376110963,0.489060885496
0.0895,0.506215,0.438345864662,0.474376278724,0.489080653672
0.0896,0.506216,0.438345864662,0.474376584228,0.489100122553
0.0897,0.506217,0.438345864662,0.474377118379,0.489121142367
0.0898,0.506218,0.438345864662,0.47437770104,0.48913992235
0.0899,0.506219,0.438345864662,0.474378630189,0.489160339526
0.0900,0.50622,0.438345864662,0.474379447164,0.489178372883
0.0901,0.506221,0.438345864662,0.474380095573,0.489196043553
0.0902,0.506222,0.438345864662,0.474380709697,0.489215362787
0.0903,0.506223,0.438345864662,0.474380512818,0.4892322145
0.0904,0.506224,0.438345864662,0.474379890549,0.489248674389
0.0905,0.506225,0.438345864662,0.474379397382,0.489266781815
0.0906,0.506227,0.438345864662,0.474377939777,0.489282364277
0.0907,0.506228,0.438345864662,0.474376769507,0.489299662776
0.0908,0.506229,0.438345864662,0.474374483361,0.489314334796
0.0909,0.506229,0.438345864662,0.474371789992,0.489328581315
0.0910,0.50623,0.438345864662,0.474369547215,0.489344521364
0.0911,0.506231,0.438345864662,0.474366042585,0.489357822848
0.0912,0.506232,0.438345864662,0.474362144873,0.48937068775
0.0913,0.506233,0.438345864662,0.474358856408,0.489385210677
0.0914,0.506234,0.438345864662,0.474354168833,0.489397110115
0.0915,0.506235,0.438345864662,0.474350266282,0.489410709964
0.0916,0.506236,0.438345864662,0.474344802575,0.489421636438
0.0917,0.506237,0.438345864662,0.47433897317,0.489432122596
0.0918,0.506238,0.438345864662,0.474334085457,0.489444249355
0.0919,0.506239,0.438345864662,0.474327507143,0.489453764884
0.0920,0.50624,0.438345864662,0.474320581824,0.48946284586
0.0921,0.506241,0.438345864662,0.474314749264,0.489473494556
0.0922,0.506241,0.438345864662,0.474307105038,0.489481619803
0.0923,0.506242,0.438345864662,0.474300744862,0.489491320989
0.0924,0.506243,0.438345864662,0.474292400039,0.489498505955
0.0925,0.506244,0.438345864662,0.474283741828,0.48950527867
0.0926,0.506245,0.438345864662,0.474276514406,0.489513528431
0.0927,0.506246,0.438345864662,0.474267188656,0.489519394721
0.0928,0.506247,0.438345864662,0.474259496745,0.489526720025
0.0929,0.506247,0.438345864662,0.474249522867,0.489531707373
0.0930,0.506248,0.438345864662,0.474239271171,0.489536317817
0.0931,0.506249,0.438345864662,0.474230793463,0.489542261802
0.0932,0.50625,0.438345864662,0.474219927639,0.48954604285
0.0933,0.506251,0.438345864662,0.474208805231,0.489549472549
0.0934,0.506251,0.438345864662,0.474199588153,0.489554099176
0.0935,0.506252,0.438345864662,0.474187885159,0.489556756505
0.0936,0.506253,0.438345864662,0.474175946328,0.489559090802
0.0937,0.506254,0.438345864662,0.474166034188,0.489562475652
0.0938,0.506254,0.438345864662,0.474153547026,0.489564100705
0.0939,0.506255,0.438345864662,0.474143296187,0.48956670028
0.0940,0.506256,0.438345864662,0.474130277345,0.48956766159
0.0941,0.506257,0.438345864662,0.474117056008,0.489568352589
0.0942,0.506257,0.438345864662,0.474106176626,0.489569850449
0.0943,0.506258,0.438345864662,0.474092451693,0.489569948297
0.0944,0.506259,0.438345864662,0.474078541926,0.489569808191
0.0945,0.506259,0.438345864662,0.474067064229,0.489570302474
0.0946,0.50626,0.438345864662,0.474052675381,0.489569642283
0.0947,0.506261,0.438345864662,0.47403975998,0.489569500108
0.0948,0.506261,0.438345864662,0.474024966642,0.489568371141
0.0949,0.506262,0.438345864662,0.474010012443,0.489567059805
0.0950,0.506263,0.438345864662,0.473995440037,0.489566083016
0.0951,0.506263,0.438345864662,0.473980163434,0.489564377722
0.0952,0.506264,0.438345864662,0.473964732957,0.489562521807
0.0953,0.506265,0.438345864662,0.473949722351,0.489560821033
0.0954,0.506265,0.438345864662,0.473933977729,0.489558645251
0.0955,0.506266,0.438345864662,0.473918696185,0.489556481759
0.0956,0.506267,0.438345864662,0.473902638156,0.489554037798
0.0957,0.506267,0.438345864662,0.473886430334,0.489551494373
0.0958,0.506268,0.438345864662,0.473870709727,0.48954879285
0.0959,0.506268,0.438345864662,0.473854184111,0.489546052393
0.0960,0.506269,0.438345864662,0.47383750648,0.489543239816
0.0961,0.50627,0.438345864662,0.473821326902,0.489540117969
0.0962,0.50627,0.438345864662,0.473804318605,0.489537176331
0.0963,0.506271,0.438345864662,0.473787831208,0.489533787725
0.0964,0.506271,0.438345864662,0.4737704771,0.489530765015
0.0965,0.506272,0.438345864662,0.473752957731,0.489527711299
0.0966,0.506273,0.438345864662,0.473735938546,0.489524104487
0.0967,0.506273,0.438345864662,0.473718044215,0.489521031445
0.0968,0.506274,0.438345864662,0.473700646958,0.489517297304
0.0969,0.506274,0.438345864662,0.473682350164,0.489514249536
0.0970,0.506275,0.438345864662,0.473663861936,0.489511203482
0.0971,0.506275,0.438345864662,0.473645799929,0.489507472546
0.0972,0.506276,0.438345864662,0.473626861081,0.489504506029
0.0973,0.506276,0.438345864662,0.473607708587,0.489501556217
0.0974,0.506277,0.438345864662,0.473588870489,0.48949796867
0.0975,0.506277,0.438345864662,0.473569206688,0.489495147419
0.0976,0.506278,0.438345864662,0.473549301474,0.489492354684
0.0977,0.506278,0.438345864662,0.473529547432,0.489489059935
0.0978,0.506279,0.438345864662,0.473509056601,0.489486439377
0.0979,0.506279,0.438345864662,0.473488587184,0.489483429484
0.0980,0.50628,0.438345864662,0.473467448538,0.489481015959
0.0981,0.50628,0.438345864662,0.473446007874,0.489478642843
0.0982,0.506281,0.438345864662,0.473424302202,0.48947623676
0.0983,0.506281,0.438345864662,0.473402113129,0.489474105862
0.0984,0.506282,0.438345864662,0.473379415957,0.489472276906
0.0985,0.506282,0.438345864662,0.473356395567,0.489470419351
0.0986,0.506283,0.438345864662,0.473332993766,0.489468603782
0.0987,0.506283,0.438345864662,0.473308613722,0.489467787075
0.0988,0.506283,0.438345864662,0.473284249359,0.489466271899
0.0989,0.506284,0.438345864662,0.473259446933,0.489464795984
0.0990,0.506284,0.438345864662,0.473233057199,0.489465263463
0.0991,0.506285,0.438345864662,0.473207141088,0.489464109839
0.0992,0.506285,0.438345864662,0.47318072254,0.489462989794
0.0993,0.506286,0.438345864662,0.473151936909,0.489465061302
0.0994,0.506286,0.438345864662,0.473124231936,0.489464280474
0.0995,0.506286,0.438345864662,0.473093448559,0.489467999332
0.0996,0.506287,0.438345864662,0.473064315973,0.489467581125
0.0997,0.506287,0.438345864662,0.473034553354,0.489467176727
0.0998,0.506288,0.438345864662,0.473000520867,0.489469898518
0.0999,0.506288,0.438345864662,0.472969114938,0.48946968991
0.1000,0.506288,0.438345864662,0.472932330827,0.489473684211


==> dealii_Py_30_160deg.csv <==
angle_deg,step,Py
30.00,3000,1.1858149725
30.05,3005,1.1783586655
30.10,3010,1.1704661813
30.15,3015,1.1621296400
30.20,3020,1.1533413428
30.25,3025,1.1440937933
30.30,3030,1.1343797176
30.35,3035,1.1241920853
30.40,3040,1.1135241311
30.45,3045,1.1023693762
30.50,3050,1.0907216502
30.55,3055,1.0785751128
30.60,3060,1.0659242767
30.65,3065,1.0527640301
30.70,3070,1.0390896592
30.75,3075,1.0248968714
30.80,3080,1.0101818187
30.85,3085,0.9949411208
30.90,3090,0.9791718886
30.95,3095,0.9628717477
31.00,3100,0.9460388617
31.05,3105,0.9286719557
31.10,3110,0.9107703396
31.15,3115,0.8923339307
31.20,3120,0.8733632768
31.25,3125,0.8538595781
31.30,3130,0.8338247092
31.35,3135,0.8132612401
31.40,3140,0.7921724564
31.45,3145,0.7705623796
31.50,3150,0.7484357847
31.55,3155,0.7257982186
31.60,3160,0.7026560159
31.65,3165,0.6790163142
31.70,3170,0.6548870671
31.75,3175,0.6302770565
31.80,3180,0.6051959022
31.85,3185,0.5796540704
31.90,3190,0.5536628791
31.95,3195,0.5272345024
32.00,3200,0.5003819714
32.05,3205,0.4731191731
32.10,3210,0.4454608466
32.15,3215,0.4174225758
32.20,3220,0.3890207803
32.25,3225,0.3602727017
32.30,3230,0.3311963879
32.35,3235,0.3018106733
32.40,3240,0.2721351558
32.45,3245,0.2421901697
32.50,3250,0.2119967561
32.55,3255,0.1815766279
32.60,3260,0.1509521323
32.65,3265,0.1201462093
32.70,3270,0.0891823457
32.75,3275,0.0580845257
32.80,3280,0.0268771782
32.85,3285,-0.0044148804
32.90,3290,-0.0357665066
32.95,3295,-0.0671522934
33.00,3300,-0.0985466377
33.05,3305,-0.1299238103
33.10,3310,-0.1612580289
33.15,3315,-0.1925235337
33.20,3320,-0.2236946648
33.25,3325,-0.2547459423
33.30,3330,-0.2856521463
33.35,3335,-0.3163883997
33.40,3340,-0.3469302498
33.45,3345,-0.3772537510
33.50,3350,-0.4073355464
33.55,3355,-0.4371529479
33.60,3360,-0.4666840148
33.65,3365,-0.4959076301
33.70,3370,-0.5248035729
33.75,3375,-0.5533525875
33.80,3380,-0.5815364471
33.85,3385,-0.6093380137
33.90,3390,-0.6367412897
33.95,3395,-0.6637314649
34.00,3400,-0.6902949547
34.05,3405,-0.7164194309
34.10,3410,-0.7420938435
34.15,3415,-0.7673084334
34.20,3420,-0.7920547356
34.25,3425,-0.8163255723
34.30,3430,-0.8401150351
34.35,3435,-0.8634184578
34.40,3440,-0.8862323770
34.45,3445,-0.9085544836
34.50,3450,-0.9303835626
34.55,3455,-0.9517194235
34.60,3460,-0.9725628207
34.65,3465,-0.9929153649
34.70,3470,-1.0127794254
34.75,3475,-1.0321580257
34.80,3480,-1.0510547323
34.85,3485,-1.0694735372
34.90,3490,-1.0874187369
34.95,3495,-1.1048948083
35.00,3500,-1.1219062827
35.05,3505,-1.1384576197
35.10,3510,-1.1545530819
35.15,3515,-1.1701966130
35.20,3520,-1.1853917193
35.25,3525,-1.2001413566
35.30,3530,-1.2144478240
35.35,3535,-1.2283126653
35.40,3540,-1.2417365790
35.45,3545,-1.2547193384
35.50,3550,-1.2672597214
35.55,3555,-1.2793554521
35.60,3560,-1.2910031525
35.65,3565,-1.3021983069
35.70,3570,-1.3129352362
35.75,3575,-1.3232070848
35.80,3580,-1.3330058175
35.85,3585,-1.3423222269
35.90,3590,-1.3511459505
35.95,3595,-1.3594654973
36.00,3600,-1.3672682819
36.05,3605,-1.3745406663
36.10,3610,-1.3812680082
36.15,3615,-1.3874347150
36.20,3620,-1.3930243019
36.25,3625,-1.3980194548
36.30,3630,-1.4024020953
36.35,3635,-1.4061534487
36.40,3640,-1.4092541131
36.45,3645,-1.4116841297
36.50,3650,-1.4134230542
36.55,3655,-1.4144500273
36.60,3660,-1.4147438456
36.65,3665,-1.4142830320
36.70,3670,-1.4130459051
36.75,3675,-1.4110106483
36.80,3680,-1.4081553771
36.85,3685,-1.4044582069
36.90,3690,-1.3998973184
36.95,3695,-1.3944510238
37.00,3700,-1.3880978306
37.05,3705,-1.3808165066
37.10,3710,-1.3725861429
37.15,3715,-1.3633862178
37.20,3720,-1.3531966593
37.25,3725,-1.3419979086
37.30,3730,-1.3297709830
37.35,3735,-1.3164975390
37.40,3740,-1.3021599359
37.45,3745,-1.2867412989
37.50,3750,-1.2702255835
37.55,3755,-1.2525976397
37.60,3760,-1.2338432760
37.65,3765,-1.2139493252
37.70,3770,-1.1929037089
37.75,3775,-1.1706955031
37.80,3780,-1.1473150037
37.85,3785,-1.1227537922
37.90,3790,-1.0970048013
37.95,3795,-1.0700623799
38.00,3800,-1.0419223585
38.05,3805,-1.0125821134
38.10,3810,-0.9820406303
38.15,3815,-0.9502985675
38.20,3820,-0.9173583167
38.25,3825,-0.8832240642
38.30,3830,-0.8479018482
38.35,3835,-0.8113996162
38.40,3840,-0.7737272785
38.45,3845,-0.7348967598
38.50,3850,-0.6949220479
38.55,3855,-0.6538192387
38.60,3860,-0.6116065775
38.65,3865,-0.5683044964
38.70,3870,-0.5239356469
38.75,3875,-0.4785249278
38.80,3880,-0.4320995073
38.85,3885,-0.3846888396
38.90,3890,-0.3363246745
38.95,3895,-0.2870410615
39.00,3900,-0.2368743445
39.05,3905,-0.1858631509
39.10,3910,-0.1340483709
39.15,3915,-0.0814731284
39.20,3920,-0.0281827430
39.25,3925,0.0257753185
39.30,3930,0.0803514998
39.35,3935,0.1354942245
39.40,3940,0.1911499756
39.45,3945,0.2472633872
39.50,3950,0.3037773474
39.55,3955,0.3606331132
39.60,3960,0.4177704383
39.65,3965,0.4751277126
39.70,3970,0.5326421143
39.75,3975,0.5902497746
39.80,3980,0.6478859554
39.85,3985,0.7054852378
39.90,3990,0.7629817240
39.95,3995,0.8203092496
40.00,4000,0.8774016077
40.05,4005,0.9341927827
40.10,4010,0.9906171937
40.15,4015,1.0466099471
40.20,4020,1.1021070953
40.25,4025,1.1570459030
40.30,4030,1.2113651178
40.35,4035,1.2650052435
40.40,4040,1.3179088157
40.45,4045,1.3700206770
40.50,4050,1.4212882496
40.55,4055,1.4716618038
40.60,4060,1.5210947194
40.65,4065,1.5695437390
40.70,4070,1.6169692086
40.75,4075,1.6633353050
40.80,4080,1.7086102460
40.85,4085,1.7527664816
40.90,4090,1.7957808624
40.95,4095,1.8376347840
41.00,4100,1.8783143026
41.05,4105,1.9178102214
41.10,4110,1.9561181436
41.15,4115,1.9932384902
41.20,4120,2.0291764803
41.25,4125,2.0639420716
41.30,4130,2.0975498599
41.35,4135,2.1300189362
41.40,4140,2.1613726994
41.45,4145,2.1916386258
41.50,4150,2.2208479944
41.55,4155,2.2490355690
41.60,4160,2.2762392391
41.65,4165,2.3024996212
41.70,4170,2.3278596231
41.75,4175,2.3523639774
41.80,4180,2.3760587452
41.85,4185,2.3989907991
41.90,4190,2.4212072892
41.95,4195,2.4427551004
42.00,4200,2.4636803079
42.05,4205,2.4840276386
42.10,4210,2.5038399470
42.15,4215,2.5231577131
42.20,4220,2.5420185704
42.25,4225,2.5604568715
42.30,4230,2.5785032975
42.35,4235,2.5961845175
42.40,4240,2.6135229033
42.45,4245,2.6305363014
42.50,4250,2.6472378659
42.55,4255,2.6636359528
42.60,4260,2.6797340738
42.65,4265,2.6955309097
42.70,4270,2.7110203776
42.75,4275,2.7261917499
42.80,4280,2.7410298179
42.85,4285,2.7555150950
42.90,4290,2.7696240522
42.95,4295,2.7833293801
43.00,4300,2.7966002695
43.05,4305,2.8094027047
43.10,4310,2.8216997635
43.15,4315,2.8334519178
43.20,4320,2.8446173297
43.25,4325,2.8551521408
43.30,4330,2.8650107483
43.35,4335,2.8741460683
43.40,4340,2.8825097835
43.45,4345,2.8900525737
43.50,4350,2.8967243301
43.55,4355,2.9024743530
43.60,4360,2.9072515337
43.65,4365,2.9110045222
43.70,4370,2.9136818816
43.75,4375,2.9152322309
43.80,4380,2.9156043787
43.85,4385,2.9147474479
43.90,4390,2.9126109952
43.95,4395,2.9091451250
44.00,4400,2.9043005998
44.05,4405,2.8980289499
44.10,4410,2.8902825806
44.15,4415,2.8810148806
44.20,4420,2.8701803305
44.25,4425,2.8577346137
44.30,4430,2.8436347283
44.35,4435,2.8278391016
44.40,4440,2.8103077074
44.45,4445,2.7910021856
44.50,4450,2.7698859638
44.55,4455,2.7469243822
44.60,4460,2.7220848199
44.65,4465,2.6953368238
44.70,4470,2.6666522381
44.75,4475,2.6360053362
44.80,4480,2.6033729529
44.85,4485,2.5687346161
44.90,4490,2.5320726800
44.95,4495,2.4933724563
45.00,4500,2.4525732321
45.05,4505,2.4098146336
45.10,4510,2.3649424123
45.15,4515,2.3180051497
45.20,4520,2.2690048154
45.25,4525,2.2179472675
45.30,4530,2.1648419550
45.35,4535,2.1097024132
45.40,4540,2.0525460214
45.45,4545,1.9933944007
45.50,4550,1.9322732247
45.55,4555,1.8692125341
45.60,4560,1.8042465876
45.65,4565,1.7374141020
45.70,4570,1.6687581292
45.75,4575,1.5983262292
45.80,4580,1.5261703598
45.85,4585,1.4523469880
45.90,4590,1.3769169810
45.95,4595,1.2999456599
46.00,4600,1.2215026809
46.05,4605,1.1416620343
46.10,4610,1.0605019072
46.15,4615,0.9781046284
46.20,4620,0.8945565055
46.25,4625,0.8099477162
46.30,4630,0.7243721131
46.35,4635,0.6379270615
46.40,4640,0.5507132072
46.45,4645,0.4628342614
46.50,4650,0.3743967269
46.55,4655,0.2855096308
46.60,4660,0.1962842081
46.65,4665,0.1068335826
46.70,4670,0.0172724077
46.75,4675,-0.0722835009
46.80,4680,-0.1617175667
46.85,4685,-0.2509128633
46.90,4690,-0.3397525537
46.95,4695,-0.4281203395
47.00,4700,-0.5159009322
47.05,4705,-0.6029805321
47.10,4710,-0.6892473229
47.15,4715,-0.7745919712
47.20,4720,-0.8589081340
47.25,4725,-0.9420929659
47.30,4730,-1.0240476275
47.35,4735,-1.1046777875
47.40,4740,-1.1838941171
47.45,4745,-1.2616127717
47.50,4750,-1.3377558570
47.55,4755,-1.4122518742
47.60,4760,-1.4850361411
47.65,4765,-1.5560511848
47.70,4770,-1.6252471015
47.75,4775,-1.6925818791
47.80,4780,-1.7580216801
47.85,4785,-1.8215410772
47.90,4790,-1.8831232420
47.95,4795,-1.9427600789
48.00,4800,-2.0004523024
48.05,4805,-2.0562094538
48.10,4810,-2.1100498525
48.15,4815,-2.1620004798
48.20,4820,-2.2120967918
48.25,4825,-2.2603824573
48.30,4830,-2.3069090198
48.35,4835,-2.3517354816
48.40,4840,-2.3949278085
48.45,4845,-2.4365583546
48.50,4850,-2.4767052101
48.55,4855,-2.5154514722
48.60,4860,-2.5528844440
48.65,4865,-2.5890947678
48.70,4870,-2.6241754973
48.75,4875,-2.6582211208
48.80,4880,-2.6913265450
48.85,4885,-2.7235860514
48.90,4890,-2.7550922417
48.95,4895,-2.7859349864
49.00,4900,-2.8162003940
49.05,4905,-2.8459698191
49.10,4910,-2.8753189249
49.15,4915,-2.9043168201
49.20,4920,-2.9330252831
49.25,4925,-2.9614980895
49.30,4930,-2.9897804550
49.35,4935,-3.0179086009
49.40,4940,-3.0459094506
49.45,4945,-3.0738004572
49.50,4950,-3.1015895638
49.55,4955,-3.1292752889
49.60,4960,-3.1568469327
49.65,4965,-3.1842848900
49.70,4970,-3.2115610600
49.75,4975,-3.2386393358
49.80,4980,-3.2654761580
49.85,4985,-3.2920211168
49.90,4990,-3.3182175841
49.95,4995,-3.3440033607
50.00,5000,-3.3693113241
50.05,5005,-3.3940700622
50.10,5010,-3.4182044834
50.15,5015,-3.4416363915
50.20,5020,-3.4642850216
50.25,5025,-3.4860675289
50.30,5030,-3.5068994300
50.35,5035,-3.5266949949
50.40,5040,-3.5453675914
50.45,5045,-3.5628299835
50.50,5050,-3.5789945873
50.55,5055,-3.5937736903
50.60,5060,-3.6070796364
50.65,5065,-3.6188249845
50.70,5070,-3.6289226436
50.75,5075,-3.6372859912
50.80,5080,-3.6438289790
50.85,5085,-3.6484662306
50.90,5090,-3.6511131347
50.95,5095,-3.6516859382
51.00,5100,-3.6501018405
51.05,5105,-3.6462790933
51.10,5110,-3.6401371061
51.15,5115,-3.6315965599
51.20,5120,-3.6205795291
51.25,5125,-3.6070096136
51.30,5130,-3.5908120797
51.35,5135,-3.5719140118
51.40,5140,-3.5502444727
51.45,5145,-3.5257346740
51.50,5150,-3.4983181549
51.55,5155,-3.4679309694
51.60,5160,-3.4345118808
51.65,5165,-3.3980025639
51.70,5170,-3.3583478119
51.75,5175,-3.3154957504
51.80,5180,-3.2693980541
51.85,5185,-3.2200101683
51.90,5190,-3.1672915332
51.95,5195,-3.1112058092
52.00,5200,-3.0517211048
52.05,5205,-2.9888102034
52.10,5210,-2.9224507905
52.15,5215,-2.8526256792
52.20,5220,-2.7793230333
52.25,5225,-2.7025365877
52.30,5230,-2.6222658647
52.35,5235,-2.5385163856
52.40,5240,-2.4512998763
52.45,5245,-2.3606344670
52.50,5250,-2.2665448839
52.55,5255,-2.1690626326
52.60,5260,-2.0682261720
52.65,5265,-1.9640810777
52.70,5270,-1.8566801932
52.75,5275,-1.7460837691
52.80,5280,-1.6323595868
52.85,5285,-1.5155830676
52.90,5290,-1.3958373632
52.95,5295,-1.2732134291
53.00,5300,-1.1478100753
53.05,5305,-1.0197339958
53.10,5310,-0.8890997730
53.15,5315,-0.7560298552
53.20,5320,-0.6206545058
53.25,5325,-0.4831117200
53.30,5330,-0.3435471092
53.35,5335,-0.2021137481
53.40,5340,-0.0589719844
53.45,5345,0.0857107936
53.50,5350,0.2317604310
53.55,5355,0.3789963275
53.60,5360,0.5272318035
53.65,5365,0.6762745169
53.70,5370,0.8259269282
53.75,5375,0.9759868176
53.80,5380,1.1262478518
53.85,5385,1.2765002021
53.90,5390,1.4265312114
53.95,5395,1.5761261094
54.00,5400,1.7250687726
54.05,5405,1.8731425259
54.10,5410,2.0201309821
54.15,5415,2.1658189137
54.20,5420,2.3099931518
54.25,5425,2.4524435051
54.30,5430,2.5929636921
54.35,5435,2.7313522792
54.40,5440,2.8674136158
54.45,5445,3.0009587593
54.50,5450,3.1318063802
54.55,5455,3.2597836407
54.60,5460,3.3847270364
54.65,5465,3.5064831961
54.70,5470,3.6249096302
54.75,5475,3.7398754220
54.80,5480,3.8512618573
54.85,5485,3.9589629853
54.90,5490,4.0628861079
54.95,5495,4.1629521951
55.00,5500,4.2590962214
55.05,5505,4.3512674255
55.10,5510,4.4394294886
55.15,5515,4.5235606342
55.20,5520,4.6036536470
55.25,5525,4.6797158129
55.30,5530,4.7517687809
55.35,5535,4.8198483457
55.40,5540,4.8840041532
55.45,5545,4.9442993287
55.50,5550,5.0008100275
55.55,5555,5.0536249077
55.60,5560,5.1028445254
55.65,5565,5.1485806505
55.70,5570,5.1909555034
55.75,5575,5.2301009124
55.80,5580,5.2661573904
55.85,5585,5.2992731328
55.90,5590,5.3296029378
55.95,5595,5.3573070523
56.00,5600,5.3825499476
56.05,5605,5.4054990313
56.10,5610,5.4263233038
56.15,5615,5.4451919711
56.20,5620,5.4622730246
56.25,5625,5.4777318055
56.30,5630,5.4917295688
56.35,5635,5.5044220673
56.40,5640,5.5159581745
56.45,5645,5.5264785677
56.50,5650,5.5361144919
56.55,5655,5.5449866257
56.60,5660,5.5532040660
56.65,5665,5.5608634510
56.70,5670,5.5680482337
56.75,5675,5.5748281181
56.80,5680,5.5812586647
56.85,5685,5.5873810687
56.90,5690,5.5932221096
56.95,5695,5.5987942691
57.00,5700,5.6040960051
57.05,5705,5.6091121723
57.10,5710,5.6138145734
57.15,5715,5.6181626216
57.20,5720,5.6221040971
57.25,5725,5.6255759756
57.30,5730,5.6285053096
57.35,5735,5.6308101411
57.40,5740,5.6324004277
57.45,5745,5.6331789645
57.50,5750,5.6330422867
57.55,5755,5.6318815405
57.60,5760,5.6295833110
57.65,5765,5.6260304011
57.70,5770,5.6211025555
57.75,5775,5.6146771274
57.80,5780,5.6066296875
57.85,5785,5.5968345768
57.90,5790,5.5851654069
57.95,5795,5.5714955110
58.00,5800,5.5556983510
58.05,5805,5.5376478868
58.10,5810,5.5172189134
58.15,5815,5.4942873711
58.20,5820,5.4687306350
58.25,5825,5.4404277886
58.30,5830,5.4092598863
58.35,5835,5.3751102089
58.40,5840,5.3378645154
58.45,5845,5.2974112935
58.50,5850,5.2536420123
58.55,5855,5.2064513772
58.60,5860,5.1557375892
58.65,5865,5.1014026095
58.70,5870,5.0433524280
58.75,5875,4.9814973385
58.80,5880,4.9157522176
58.85,5885,4.8460368082
58.90,5890,4.7722760074
58.95,5895,4.6944001573
59.00,5900,4.6123453377
59.05,5905,4.5260536610
59.10,5910,4.4354735680
59.15,5915,4.3405601231
59.20,5920,4.2412753097
59.25,5925,4.1375883235
59.30,5930,4.0294758638
59.35,5935,3.9169224223
59.40,5940,3.7999205683
59.45,5945,3.6784712293
59.50,5950,3.5525839677
59.55,5955,3.4222772508
59.60,5960,3.2875787152
59.65,5965,3.1485254235
59.70,5970,3.0051641129
59.75,5975,2.8575514331
59.80,5980,2.7057541743
59.85,5985,2.5498494817
59.90,5990,2.3899250547
59.95,5995,2.2260793295
60.00,6000,2.0584216409
60.05,6005,1.8870723617
60.10,6010,1.7121630143
60.15,6015,1.5338363528
60.20,6020,1.3522464090
60.25,6025,1.1675584987
60.30,6030,0.9799491831
60.35,6035,0.7896061790
60.40,6040,0.5967282136
60.45,6045,0.4015248158
60.50,6050,0.2042160405
60.55,6055,0.0050321186
60.60,6060,-0.1957869722
60.65,6065,-0.3979920198
60.70,6070,-0.6013251784
60.75,6075,-0.8055206600
60.80,6080,-1.0103055182
60.85,6085,-1.2154005246
60.90,6090,-1.4205211366
60.95,6095,-1.6253785536
61.00,6100,-1.8296808553
61.05,6105,-2.0331342153
61.10,6110,-2.2354441818
61.15,6115,-2.4363170123
61.20,6120,-2.6354610500
61.25,6125,-2.8325881273
61.30,6130,-3.0274149814
61.35,6135,-3.2196646623
61.40,6140,-3.4090679200
61.45,6145,-3.5953645504
61.50,6150,-3.7783046844
61.55,6155,-3.9576500046
61.60,6160,-4.1331748754
61.65,6165,-4.3046673721
61.70,6170,-4.4719302010
61.75,6175,-4.6347814995
61.80,6180,-4.7930555126
61.85,6185,-4.9466031404
61.90,6190,-5.0952923560
61.95,6195,-5.2390084958
62.00,6200,-5.3776544230
62.05,6205,-5.5111505711
62.10,6210,-5.6394348722
62.15,6215,-5.7624625769
62.20,6220,-5.8802059744
62.25,6225,-5.9926540203
62.30,6230,-6.0998118794
62.35,6235,-6.2017003932
62.40,6240,-6.2983554771
62.45,6245,-6.3898274570
62.50,6250,-6.4761803485
62.55,6255,-6.5574910872
62.60,6260,-6.6338487126
62.65,6265,-6.7053535124
62.70,6270,-6.7721161289
62.75,6275,-6.8342566323
62.80,6280,-6.8919035648
62.85,6285,-6.9451929575
62.90,6290,-6.9942673246
62.95,6295,-7.0392746392
63.00,6300,-7.0803672933
63.05,6305,-7.1177010483
63.10,6310,-7.1514339804
63.15,6315,-7.1817254268
63.20,6320,-7.2087349399
63.25,6325,-7.2326212550
63.30,6330,-7.2535412805
63.35,6335,-7.2716491167
63.40,6340,-7.2870951130
63.45,6345,-7.3000249686
63.50,6350,-7.3105788873
63.55,6355,-7.3188907912
63.60,6360,-7.3250876016
63.65,6365,-7.3292885913
63.70,6370,-7.3316048146
63.75,6375,-7.3321386177
63.80,6380,-7.3309832329
63.85,6385,-7.3282224565
63.90,6390,-7.3239304119
63.95,6395,-7.3181713957
64.00,6400,-7.3109998041
64.05,6405,-7.3024601363
64.10,6410,-7.2925870701
64.15,6415,-7.2814056039
64.20,6420,-7.2689312587
64.25,6425,-7.2551703334
64.30,6430,-7.2401202071
64.35,6435,-7.2237696786
64.40,6440,-7.2060993393
64.45,6445,-7.1870819696
64.50,6450,-7.1666829535
64.55,6455,-7.1448607054
64.60,6460,-7.1215671028
64.65,6465,-7.0967479205
64.70,6470,-7.0703432624
64.75,6475,-7.0422879870
64.80,6480,-7.0125121246
64.85,6485,-6.9809412840
64.90,6490,-6.9474970474
64.95,6495,-6.9120973537
65.00,6500,-6.8746568691
65.05,6505,-6.8350873463
65.10,6510,-6.7932979732
65.15,6515,-6.7491957118
65.20,6520,-6.7026856285
65.25,6525,-6.6536712184
65.30,6530,-6.6020547241
65.35,6535,-6.5477374508
65.40,6540,-6.4906200797
65.45,6545,-6.4306029807
65.50,6550,-6.3675865258
65.55,6555,-6.3014714048
65.60,6560,-6.2321589436
65.65,6565,-6.1595514268
65.70,6570,-6.0835524249
65.75,6575,-6.0040671268
65.80,6580,-5.9210026779
65.85,6585,-5.8342685251
65.90,6590,-5.7437767676
65.95,6595,-5.6494425144
66.00,6600,-5.5511842494
66.05,6605,-5.4489242028
66.10,6610,-5.3425887296
66.15,6615,-5.2321086954
66.20,6620,-5.1174198699
66.25,6625,-4.9984633263
66.30,6630,-4.8751858492
66.35,6635,-4.7475403496
66.40,6640,-4.6154862867
66.45,6645,-4.4789900977
66.50,6650,-4.3380256345
66.55,6655,-4.1925746080
66.60,6660,-4.0426270385
66.65,6665,-3.8881817139
66.70,6670,-3.7292466525
66.75,6675,-3.5658395714
66.80,6680,-3.3979883586
66.85,6685,-3.2257315472
66.90,6690,-3.0491187887
66.95,6695,-2.8682113244
67.00,6700,-2.6830824492
67.05,6705,-2.4938179650
67.10,6710,-2.3005166182
67.15,6715,-2.1032905143
67.20,6720,-1.9022655026
67.25,6725,-1.6975815239
67.30,6730,-1.4893929097
67.35,6735,-1.2778686233
67.40,6740,-1.0631924319
67.45,6745,-0.8455629959
67.50,6750,-0.6251938639
67.55,6755,-0.4023133591
67.60,6760,-0.1771643448
67.65,6765,0.0499961446
67.70,6770,0.2788974168
67.75,6775,0.5092557910
67.80,6780,0.7407754286
67.85,6785,0.9731493321
67.90,6790,1.2060605109
67.95,6795,1.4391833134
68.00,6800,1.6721849161
68.05,6805,1.9047269597
68.10,6810,2.1364673140
68.15,6815,2.3670619524
68.20,6820,2.5961669096
68.25,6825,2.8234402960
68.30,6830,3.0485443354
68.35,6835,3.2711473960
68.40,6840,3.4909259801
68.45,6845,3.7075666402
68.50,6850,3.9207677920
68.55,6855,4.1302413943
68.60,6860,4.3357144738
68.65,6865,4.5369304738
68.70,6870,4.7336504124
68.75,6875,4.9256538407
68.80,6880,5.1127395960
68.85,6885,5.2947263521
68.90,6890,5.4714529695
68.95,6895,5.6427786560
69.00,6900,5.8085829493
69.05,6905,5.9687655357
69.10,6910,6.1232459212
69.15,6915,6.2719629718
69.20,6920,6.4148743395
69.25,6925,6.5519557903
69.30,6930,6.6832004509
69.35,6935,6.8086179868
69.40,6940,6.9282337254
69.45,6945,7.0420877357
69.50,6950,7.1502338731
69.55,6955,7.2527387995
69.60,6960,7.3496809833
69.65,6965,7.4411496882
69.70,6970,7.5272439525
69.75,6975,7.6080715663
69.80,6980,7.6837480490
69.85,6985,7.7543956304
69.90,6990,7.8201422404
69.95,6995,7.8811205099
70.00,7000,7.9374667868
70.05,7005,7.9893201703
70.10,7010,8.0368215690
70.15,7015,8.0801127856
70.20,7020,8.1193356324
70.25,7025,8.1546310828
70.30,7030,8.1861384627
70.35,7035,8.2139946850
70.40,7040,8.2383335324
70.45,7045,8.2592849913
70.50,7050,8.2769746404
70.55,7055,8.2915230955
70.60,7060,8.3030455144
70.65,7065,8.3116511621
70.70,7070,8.3174430368
70.75,7075,8.3205175579
70.80,7080,8.3209643147
70.85,7085,8.3188658740
70.90,7090,8.3142976457
70.95,7095,8.3073278031
71.00,7100,8.2980172548
71.05,7105,8.2864196649
71.10,7110,8.2725815172
71.15,7115,8.2565422191
71.20,7120,8.2383342417
71.25,7125,8.2179832892
71.30,7130,8.1955084957
71.35,7135,8.1709226434
71.40,7140,8.1442323974
71.45,7145,8.1154385538
71.50,7150,8.0845362977
71.55,7155,8.0515154657
71.60,7160,8.0163608115
71.65,7165,7.9790522708
71.70,7170,7.9395652242
71.75,7175,7.8978707546
71.80,7180,7.8539358991
71.85,7185,7.8077238938
71.90,7190,7.7591944101
71.95,7195,7.7083037836
72.00,7200,7.6550052341
72.05,7205,7.5992490783
72.10,7210,7.5409829340
72.15,7215,7.4801519189
72.20,7220,7.4166988428
72.25,7225,7.3505643954
72.30,7230,7.2816873303
72.35,7235,7.2100046471
72.40,7240,7.1354517727
72.45,7245,7.0579627422
72.50,7250,6.9774703827
72.55,7255,6.8939064993
72.60,7260,6.8072020666
72.65,7265,6.7172874256
72.70,7270,6.6240924877
72.75,7275,6.5275469483
72.80,7280,6.4275805097
72.85,7285,6.3241231157
72.90,7290,6.2171051987
72.95,7295,6.1064579414
73.00,7300,5.9921135536
73.05,7305,5.8740055657
73.10,7310,5.7520691408
73.15,7315,5.6262414061
73.20,7320,5.4964618053
73.25,7325,5.3626724736
73.30,7330,5.2248186361
73.35,7335,5.0828490317
73.40,7340,4.9367163634
73.45,7345,4.7863777756
73.50,7350,4.6317953618
73.55,7355,4.4729367002
73.60,7360,4.3097754212
73.65,7365,4.1422918056
73.70,7370,3.9704734138
73.75,7375,3.7943157458
73.80,7380,3.6138229310
73.85,7385,3.4290084464
73.90,7390,3.2398958598
73.95,7395,3.0465195949
74.00,7400,2.8489257141
74.05,7405,2.6471727103
74.10,7410,2.4413323031
74.15,7415,2.2314902262
74.20,7420,2.0177469966
74.25,7425,1.8002186507
74.30,7430,1.5790374309
74.35,7435,1.3543524057
74.40,7440,1.1263300018
74.45,7445,0.8951544278
74.50,7450,0.6610279650
74.55,7455,0.4241711029
74.60,7460,0.1848224948
74.65,7465,-0.0567612878
74.70,7470,-0.3003062235
74.75,7475,-0.5455215483
74.80,7480,-0.7921007142
74.85,7485,-1.0397226058
74.90,7490,-1.2880530153
74.95,7495,-1.5367463677
75.00,7500,-1.7855834727
75.05,7505,-2.0337764509
75.10,7510,-2.2813895572
75.15,7515,-2.5279146654
75.20,7520,-2.7729813153
75.25,7525,-3.0162224174
75.30,7530,-3.2572765106
75.35,7535,-3.4957902404
75.40,7540,-3.7314206818
75.45,7545,-3.9638376551
75.50,7550,-4.1927257285
75.55,7555,-4.4177860928
75.60,7560,-4.6387380889
75.65,7565,-4.8553205289
75.70,7570,-5.0672926714
75.75,7575,-5.2744349578
75.80,7580,-5.4765494328
75.85,7585,-5.6734599331
75.90,7590,-5.8650120098
75.95,7595,-6.0510726553
76.00,7600,-6.2315298232
76.05,7605,-6.4062918025
76.10,7610,-6.5752864464
76.15,7615,-6.7384603051
76.20,7620,-6.8957776695
76.25,7625,-7.0472195608
76.30,7630,-7.1927826760
76.35,7635,-7.3324783122
76.40,7640,-7.4663312772
76.45,7645,-7.5943788017
76.50,7650,-7.7166694577
76.55,7655,-7.8332620921
76.60,7660,-7.9442247789
76.65,7665,-8.0496337932
76.70,7670,-8.1495726112
76.75,7675,-8.2441309371
76.80,7680,-8.3334037591
76.85,7685,-8.4174904366
76.90,7690,-8.4964938200
76.95,7695,-8.5705194048
77.00,7700,-8.6396745218
77.05,7705,-8.7040675658
77.10,7710,-8.7638072645
77.15,7715,-8.8190019891
77.20,7720,-8.8697591094
77.25,7725,-8.9161843944
77.30,7730,-8.9583814609
77.35,7735,-8.9964512697
77.40,7740,-9.0304916730
77.45,7745,-9.0605970108
77.50,7750,-9.0868577590
77.55,7755,-9.1093602265
77.60,7760,-9.1281863039
77.65,7765,-9.1434132587
77.70,7770,-9.1551135794
77.75,7775,-9.1633548638
77.80,7780,-9.1681997507
77.85,7785,-9.1697058916
77.90,7790,-9.1679259600
77.95,7795,-9.1629076955
78.00,7800,-9.1546939783
78.05,7805,-9.1433229322
78.10,7810,-9.1288280509
78.15,7815,-9.1112383463
78.20,7820,-9.0905785136
78.25,7825,-9.0668691107
78.30,7830,-9.0401267490
78.35,7835,-9.0103642917
78.40,7840,-8.9775910584
78.45,7845,-8.9418130319
78.50,7850,-8.9030330656
78.55,7855,-8.8612510904
78.60,7860,-8.8164643176
78.65,7865,-8.7686674378
78.70,7870,-8.7178528145
78.75,7875,-8.6640106705
78.80,7880,-8.6071292682
78.85,7885,-8.5471950808
78.90,7890,-8.4841929577
78.95,7895,-8.4181062804
79.00,7900,-8.3489171117
79.05,7905,-8.2766063381
79.10,7910,-8.2011538038
79.15,7915,-8.1225384406
79.20,7920,-8.0407383904
79.25,7925,-7.9557311244
79.30,7930,-7.8674935575
79.35,7935,-7.7760021606
79.40,7940,-7.6812330706
79.45,7945,-7.5831621995
79.50,7950,-7.4817653447
79.55,7955,-7.3770183008
79.60,7960,-7.2688969739
79.65,7965,-7.1573775013
79.70,7970,-7.0424363773
79.75,7975,-6.9240505867
79.80,7980,-6.8021977480
79.85,7985,-6.6768562688
79.90,7990,-6.5480055142
79.95,7995,-6.4156259927
80.00,8000,-6.2796995589
80.05,8005,-6.1402096390
80.10,8010,-5.9971414787
80.15,8015,-5.8504824185
80.20,8020,-5.7002221977
80.25,8025,-5.5463532910
80.30,8030,-5.3888712795
80.35,8035,-5.2277752590
80.40,8040,-5.0630682888
80.45,8045,-4.8947578810
80.50,8050,-4.7228565338
80.55,8055,-4.5473823077
80.60,8060,-4.3683594461
80.65,8065,-4.1858190374
80.70,8070,-3.9997997178
80.75,8075,-3.8103484093
80.80,8080,-3.6175210880
80.85,8085,-3.4213835747
80.90,8090,-3.2220123383
80.95,8095,-3.0194953001
81.00,8100,-2.8139326230
81.05,8105,-2.6054374723
81.10,8110,-2.3941367251
81.15,8115,-2.1801716107
81.20,8120,-1.9636982576
81.25,8125,-1.7448881235
81.30,8130,-1.5239282850
81.35,8135,-1.3010215624
81.40,8140,-1.0763864565
81.45,8145,-0.8502568790
81.50,8150,-0.6228816572
81.55,8155,-0.3945238030
81.60,8160,-0.1654595380
81.65,8165,0.0640229247
81.70,8170,0.2936248349
81.75,8175,0.5230385825
81.80,8180,0.7519495742
81.85,8185,0.9800382808
81.90,8190,1.2069824204
81.95,8195,1.4324592346
82.00,8200,1.6561478153
82.05,8205,1.8777314326
82.10,8210,2.0968998185
82.15,8215,2.3133513598
82.20,8220,2.5267951577
82.25,8225,2.7369529173
82.30,8230,2.9435606350
82.35,8235,3.1463700612
82.40,8240,3.3451499200
82.45,8245,3.5396868793
82.50,8250,3.7297862693
82.55,8255,3.9152725552
82.60,8260,4.0959895757
82.65,8265,4.2718005650
82.70,8270,4.4425879760
82.75,8275,4.6082531300
82.80,8280,4.7687157142
82.85,8285,4.9239131524
82.90,8290,5.0737998708
82.95,8295,5.2183464816
83.00,8300,5.3575389032
83.05,8305,5.4913774351
83.10,8310,5.6198758029
83.15,8315,5.7430601852
83.20,8320,5.8609682343
83.25,8325,5.9736480985
83.30,8330,6.0811574539
83.35,8335,6.1835625493
83.40,8340,6.2809372712
83.45,8345,6.3733622297
83.50,8350,6.4609238702
83.55,8355,6.5437136116
83.60,8360,6.6218270134
83.65,8365,6.6953629747
83.70,8370,6.7644229638
83.75,8375,6.8291102839
83.80,8380,6.8895293722
83.85,8385,6.9457851377
83.90,8390,6.9979823357
83.95,8395,7.0462249831
84.00,8400,7.0906158131
84.05,8405,7.1312557720
84.10,8410,7.1682435582
84.15,8415,7.2016752035
84.20,8420,7.2316436970
84.25,8425,7.2582386523
84.30,8430,7.2815460160
84.35,8435,7.3016478177
84.40,8440,7.3186219612
84.45,8445,7.3325420530
84.50,8450,7.3434772693
84.55,8455,7.3514922578
84.60,8460,7.3566470726
84.65,8465,7.3589971398
84.70,8470,7.3585932519
84.75,8475,7.3554815877
84.80,8480,7.3497037548
84.85,8485,7.3412968534
84.90,8490,7.3302935572
84.95,8495,7.3167222097
85.00,8500,7.3006069333
85.05,8505,7.2819677482
85.10,8510,7.2608206997
85.15,8515,7.2371779915
85.20,8520,7.2110481230
85.25,8525,7.1824360285
85.30,8530,7.1513432186
85.35,8535,7.1177679204
85.40,8540,7.0817052166
85.45,8545,7.0431471830
85.50,8550,7.0020830233
85.55,8555,6.9584992007
85.60,8560,6.9123795671
85.65,8565,6.8637054881
85.70,8570,6.8124559666
85.75,8575,6.7586077625
85.80,8580,6.7021355108
85.85,8585,6.6430118386
85.90,8590,6.5812074804
85.95,8595,6.5166913939
86.00,8600,6.4494308762
86.05,8605,6.3793916819
86.10,8610,6.3065381437
86.15,8615,6.2308332970
86.20,8620,6.1522390088
86.25,8625,6.0707161128
86.30,8630,5.9862245518
86.35,8635,5.8987235285
86.40,8640,5.8081716653
86.45,8645,5.7145271760
86.50,8650,5.6177480497
86.55,8655,5.5177922480
86.60,8660,5.4146179183
86.65,8665,5.3081836238
86.70,8670,5.1984485918
86.75,8675,5.0853729823
86.80,8680,4.9689181782
86.85,8685,4.8490470997
86.90,8690,4.7257245430
86.95,8695,4.5989175465
87.00,8700,4.4685957850
87.05,8705,4.3347319944
87.10,8710,4.1973024272
87.15,8715,4.0562873414
87.20,8720,3.9116715221
87.25,8725,3.7634448381
87.30,8730,3.6116028319
87.35,8735,3.4561473447
87.40,8740,3.2970871737
87.45,8745,3.1344387608
87.50,8750,2.9682269094
87.55,8755,2.7984855261
87.60,8760,2.6252583813
87.65,8765,2.4485998827
87.70,8770,2.2685758530
87.75,8775,2.0852643023
87.80,8780,1.8987561828
87.85,8785,1.7091561128
87.90,8790,1.5165830530
87.95,8795,1.3211709193
88.00,8800,1.1230691121
88.05,8805,0.9224429406
88.10,8810,0.7194739237
88.15,8815,0.5143599426
88.20,8820,0.3073152262
88.25,8825,0.0985701490
88.30,8830,-0.1116291768
88.35,8835,-0.3230215284
88.40,8840,-0.5353314297
88.45,8845,-0.7482702430
88.50,8850,-0.9615374939
88.55,8855,-1.1748224227
88.60,8860,-1.3878057463
88.65,8865,-1.6001616082
88.70,8870,-1.8115596901
88.75,8875,-2.0216674476
88.80,8880,-2.2301524313
88.85,8885,-2.4366846503
88.90,8890,-2.6409389302
88.95,8895,-2.8425972223
89.00,8900,-3.0413508165
89.05,8905,-3.2369024190
89.10,8910,-3.4289680555
89.15,8915,-3.6172787722
89.20,8920,-3.8015821080
89.25,8925,-3.9816433240
89.30,8930,-4.1572463802
89.35,8935,-4.3281946589
89.40,8940,-4.4943114406
89.45,8945,-4.6554401432
89.50,8950,-4.8114443407
89.55,8955,-4.9622075818
89.60,8960,-5.1076330299
89.65,8965,-5.2476429482
89.70,8970,-5.3821780537
89.75,8975,-5.5111967619
89.80,8980,-5.6346743458
89.85,8985,-5.7526020263
89.90,8990,-5.8649860142
89.95,8995,-5.9718465170
90.00,9000,-6.0732167246
90.05,9005,-6.1691417848
90.10,9010,-6.2596777769
90.15,9015,-6.3448906919
90.20,9020,-6.4248554241
90.25,9025,-6.4996547796
90.30,9030,-6.5693785061
90.35,9035,-6.6341223461
90.40,9040,-6.6939871178
90.45,9045,-6.7490778253
90.50,9050,-6.7995028020
90.55,9055,-6.8453728874
90.60,9060,-6.8868006414
90.65,9065,-6.9238995973
90.70,9070,-6.9567835555
90.75,9075,-6.9855659207
90.80,9080,-7.0103590825
90.85,9085,-7.0312738431
90.90,9090,-7.0484188909
90.95,9095,-7.0619003230
91.00,9100,-7.0718212161
91.05,9105,-7.0782812448
91.10,9110,-7.0813763500
91.15,9115,-7.0811984533
91.20,9120,-7.0778352189
91.25,9125,-7.0713698597
91.30,9130,-7.0618809874
91.35,9135,-7.0494425025
91.40,9140,-7.0341235239
91.45,9145,-7.0159883532
91.50,9150,-6.9950964725
91.55,9155,-6.9715025717
91.60,9160,-6.9452566023
91.65,9165,-6.9164038553
91.70,9170,-6.8849850585
91.75,9175,-6.8510364922
91.80,9180,-6.8145901185
91.85,9185,-6.7756737226
91.90,9190,-6.7343110636
91.95,9195,-6.6905220314
92.00,9200,-6.6443228095
92.05,9205,-6.5957260398
92.10,9210,-6.5447409898
92.15,9215,-6.4913737201
92.20,9220,-6.4356272516
92.25,9225,-6.3775017311
92.30,9230,-6.3169945968
92.35,9235,-6.2541007409
92.40,9240,-6.1888126727
92.45,9245,-6.1211206795
92.50,9250,-6.0510129881
92.55,9255,-5.9784759271
92.60,9260,-5.9034940900
92.65,9265,-5.8260505023
92.70,9270,-5.7461267909
92.75,9275,-5.6637033606
92.80,9280,-5.5787595757
92.85,9285,-5.4912739508
92.90,9290,-5.4012243506
92.95,9295,-5.3085882011
93.00,9300,-5.2133427141
93.05,9305,-5.1154651249
93.10,9310,-5.0149329469
93.15,9315,-4.9117242427
93.20,9320,-4.8058179144
93.25,9325,-4.6971940138
93.30,9330,-4.5858340736
93.35,9335,-4.4717214613
93.40,9340,-4.3548417556
93.45,9345,-4.2351831476
93.50,9350,-4.1127368651
93.55,9355,-3.9874976218
93.60,9360,-3.8594640903
93.65,9365,-3.7286393979
93.70,9370,-3.5950316452
93.75,9375,-3.4586544439
93.80,9380,-3.3195274728
93.85,9385,-3.1776770486
93.90,9390,-3.0331367067
93.95,9395,-2.8859477883
94.00,9400,-2.7361600274
94.05,9405,-2.5838321316
94.10,9410,-2.4290323481
94.15,9415,-2.2718390076
94.20,9420,-2.1123410353
94.25,9425,-1.9506384186
94.30,9430,-1.7868426209
94.35,9435,-1.6210769286
94.40,9440,-1.4534767190
94.45,9445,-1.2841896366
94.50,9450,-1.1133756652
94.55,9455,-0.9412070828
94.60,9460,-0.7678682898
94.65,9465,-0.5935554987
94.70,9470,-0.4184762793
94.75,9475,-0.2428489516
94.80,9480,-0.0669018256
94.85,9485,0.1091277133
94.90,9490,0.2849942686
94.95,9495,0.4604456391
95.00,9500,0.6352241574
95.05,9505,0.8090681438
95.10,9510,0.9817134581
95.15,9515,1.1528951273
95.20,9520,1.3223490255
95.25,9525,1.4898135794
95.30,9530,1.6550314729
95.35,9535,1.8177513223
95.40,9540,1.9777292969
95.45,9545,2.1347306585
95.50,9550,2.2885311975
95.55,9555,2.4389185448
95.60,9560,2.5856933436
95.65,9565,2.7286702676
95.70,9570,2.8676788770
95.75,9575,3.0025643077
95.80,9580,3.1331877922
95.85,9585,3.2594270147
95.90,9590,3.3811763061
95.95,9595,3.4983466881
96.00,9600,3.6108657743
96.05,9605,3.7186775429
96.10,9610,3.8217419914
96.15,9615,3.9200346882
96.20,9620,4.0135462330
96.25,9625,4.1022816397
96.30,9630,4.1862596538
96.35,9635,4.2655120149
96.40,9640,4.3400826764
96.45,9645,4.4100269901
96.50,9650,4.4754108645
96.55,9655,4.5363099060
96.60,9660,4.5928085459
96.65,9665,4.6449991633
96.70,9670,4.6929812060
96.75,9675,4.7368603147
96.80,9680,4.7767474561
96.85,9685,4.8127580669
96.90,9690,4.8450112135
96.95,9695,4.8736287703
97.00,9700,4.8987346200
97.05,9705,4.9204538797
97.10,9710,4.9389121547
97.15,9715,4.9542348236
97.20,9720,4.9665463573
97.25,9725,4.9759696751
97.30,9730,4.9826255390
97.35,9735,4.9866319897
97.40,9740,4.9881038251
97.45,9745,4.9871521234
97.50,9750,4.9838838124
97.55,9755,4.9784012841
97.60,9760,4.9708020575
97.65,9765,4.9611784873
97.70,9770,4.9496175195
97.75,9775,4.9362004924
97.80,9780,4.9210029822
97.85,9785,4.9040946918
97.90,9790,4.8855393796
97.95,9795,4.8653948283
98.00,9800,4.8437128499
98.05,9805,4.8205393236
98.10,9810,4.7959142663
98.15,9815,4.7698719306
98.20,9820,4.7424409279
98.25,9825,4.7136443752
98.30,9830,4.6835000608
98.35,9835,4.6520206276
98.40,9840,4.6192137706
98.45,9845,4.5850824474
98.50,9850,4.5496250974
98.55,9855,4.5128358704
98.60,9860,4.4747048601
98.65,9865,4.4352183437
98.70,9870,4.3943590235
98.75,9875,4.3521062716
98.80,9880,4.3084363760
98.85,9885,4.2633227869
98.90,9890,4.2167363641
98.95,9895,4.1686456233
99.00,9900,4.1190169836
99.05,9905,4.0678150131
99.10,9910,4.0150026765
99.15,9915,3.9605415807
99.20,9920,3.9043922226
99.25,9925,3.8465142366
99.30,9930,3.7868666440
99.35,9935,3.7254081033
99.40,9940,3.6620971637
99.45,9945,3.5968925204
99.50,9950,3.5297532735
99.55,9955,3.4606391902
99.60,9960,3.3895109717
99.65,9965,3.3163305243
99.70,9970,3.2410612356
99.75,9975,3.1636682567
99.80,9980,3.0841187896
99.85,9985,3.0023823815
99.90,9990,2.9184312250
99.95,9995,2.8322404651
100.00,10000,2.7437885135
100.05,10005,2.6530573690
100.10,10010,2.5600329448
100.15,10015,2.4647054020
100.20,10020,2.3670694890
100.25,10025,2.2671248867
100.30,10030,2.1648765569
100.35,10035,2.0603350948
100.40,10040,1.9535170832
100.45,10045,1.8444454469
100.50,10050,1.7331498042
100.55,10055,1.6196668155
100.60,10060,1.5040405235
100.65,10065,1.3863226836
100.70,10070,1.2665730797
100.75,10075,1.1448598218
100.80,10080,1.0212596213
100.85,10085,0.8958580374
100.90,10090,0.7687496911
100.95,10095,0.6400384399
101.00,10100,0.5098375068
101.05,10105,0.3782695588
101.10,10110,0.2454667268
101.15,10115,0.1115705619
101.20,10120,-0.0232680793
101.25,10125,-0.1588892252
101.30,10130,-0.2951240616
101.35,10135,-0.4317952903
101.40,10140,-0.5687175773
101.45,10145,-0.7056980942
101.50,10150,-0.8425371524
101.55,10155,-0.9790289309
101.60,10160,-1.1149622958
101.65,10165,-1.2501217069
101.70,10170,-1.3842882058
101.75,10175,-1.5172404789
101.80,10180,-1.6487559852
101.85,10185,-1.7786121374
101.90,10190,-1.9065875253
101.95,10195,-2.0324631655
102.00,10200,-2.1560237648
102.05,10205,-2.2770589800
102.10,10210,-2.3953646596
102.15,10215,-2.5107440516
102.20,10220,-2.6230089614
102.25,10225,-2.7319808478
102.30,10230,-2.8374918417
102.35,10235,-2.9393856782
102.40,10240,-3.0375185314
102.45,10245,-3.1317597445
102.50,10250,-3.2219924497
102.55,10255,-3.3081140738
102.60,10260,-3.3900367281
102.65,10265,-3.4676874822
102.70,10270,-3.5410085239
102.75,10275,-3.6099572082
102.80,10280,-3.6745059980
102.85,10285,-3.7346423051
102.90,10290,-3.7903682328
102.95,10295,-3.8417002301
103.00,10300,-3.8886686621
103.05,10305,-3.9313173021
103.10,10310,-3.9697027545
103.15,10315,-4.0038938106
103.20,10320,-4.0339707475
103.25,10325,-4.0600245710
103.30,10330,-4.0821562118
103.35,10335,-4.1004756765
103.40,10340,-4.1151011611
103.45,10345,-4.1261581293
103.50,10350,-4.1337783622
103.55,10355,-4.1380989837
103.60,10360,-4.1392614667
103.65,10365,-4.1374106260
103.70,10370,-4.1326936036
103.75,10375,-4.1252588539
103.80,10380,-4.1152551339
103.85,10385,-4.1028305075
103.90,10390,-4.0881313706
103.95,10395,-4.0713015055
104.00,10400,-4.0524811728
104.05,10405,-4.0318062483
104.10,10410,-4.0094074134
104.15,10415,-3.9854094072
104.20,10420,-3.9599303460
104.25,10425,-3.9330811176
104.30,10430,-3.9049648558
104.35,10435,-3.8756764991
104.40,10440,-3.8453024371
104.45,10445,-3.8139202465
104.50,10450,-3.7815985179
104.55,10455,-3.7483967709
104.60,10460,-3.7143654582
104.65,10465,-3.6795460530
104.70,10470,-3.6439712158
104.75,10475,-3.6076650361
104.80,10480,-3.5706433412
104.85,10485,-3.5329140648
104.90,10490,-3.4944776694
104.95,10495,-3.4553276118
105.00,10500,-3.4155068166
105.05,10505,-3.3748098088
105.10,10510,-3.3334038834
105.15,10515,-3.2912011077
105.20,10520,-3.2481670370
105.25,10525,-3.2042638102
105.30,10530,-3.1594506539
105.35,10535,-3.1136842529
105.40,10540,-3.0669192779
105.45,10545,-3.0191088526
105.50,10550,-2.9702050432
105.55,10555,-2.9201593112
105.60,10560,-2.8689229548
105.65,10565,-2.8164475218
105.70,10570,-2.7626852019
105.75,10575,-2.7075891950
105.80,10580,-2.6511140585
105.85,10585,-2.5932160327
105.90,10590,-2.5338533494
105.95,10595,-2.4729865214
106.00,10600,-2.4105786184
106.05,10605,-2.3465955288
106.10,10610,-2.2810062109
106.15,10615,-2.2137829334
106.20,10620,-2.1449015088
106.25,10625,-2.0743415195
106.30,10630,-2.0020865382
106.35,10635,-1.9281243444
106.40,10640,-1.8524471357
106.45,10645,-1.7750517361
106.50,10650,-1.6959398007
106.55,10655,-1.6151180163
106.60,10660,-1.5325982976
106.65,10665,-1.4483979793
106.70,10670,-1.3625400011
106.75,10675,-1.2750530856
106.80,10680,-1.1859719086
106.85,10685,-1.0953372569
106.90,10690,-1.0031961752
106.95,10695,-0.9096020973
107.00,10700,-0.8146149603
107.05,10705,-0.7183012990
107.10,10710,-0.6207343177
107.15,10715,-0.5219939362
107.20,10720,-0.4221668082
107.25,10725,-0.3213463066
107.30,10730,-0.2196324761
107.35,10735,-0.1171319468
107.40,10740,-0.0139578076
107.45,10745,0.0897705629
107.50,10750,0.1939277121
107.55,10755,0.2983823763
107.60,10760,0.4029977939
107.65,10765,0.5076320687
107.70,10770,0.6121385857
107.75,10775,0.7163664786
107.80,10780,0.8201611482
107.85,10785,0.9233648314
107.90,10790,1.0258172181
107.95,10795,1.1273561135
108.00,10800,1.2278181417
108.05,10805,1.3270394867
108.10,10810,1.4248566653
108.15,10815,1.5211073264
108.20,10820,1.6156310691
108.25,10825,1.7082702745
108.30,10830,1.7988709414
108.35,10835,1.8872835200
108.40,10840,1.9733637345
108.45,10845,2.0569733874
108.50,10850,2.1379811371
108.55,10855,2.2162632419
108.60,10860,2.2917042622
108.65,10865,2.3641977156
108.70,10870,2.4336466780
108.75,10875,2.4999643249
108.80,10880,2.5630744097
108.85,10885,2.6229116736
108.90,10890,2.6794221846
108.95,10895,2.7325636037
109.00,10900,2.7823053752
109.05,10905,2.8286288410
109.10,10910,2.8715272779
109.15,10915,2.9110058583
109.20,10920,2.9470815334
109.25,10925,2.9797828414
109.30,10930,3.0091496390
109.35,10935,3.0352327605
109.40,10940,3.0580936029
109.45,10945,3.0778036411
109.50,10950,3.0944438733
109.55,10955,3.1081041996
109.60,10960,3.1188827363
109.65,10965,3.1268850692
109.70,10970,3.1322234490
109.75,10975,3.1350159330
109.80,10980,3.1353854794
109.85,10985,3.1334589990
109.90,10990,3.1293663712
109.95,10995,3.1232394331
110.00,11000,3.1152109502
110.05,11005,3.1054135782
110.10,11010,3.0939788280
110.15,11015,3.0810360432
110.20,11020,3.0667114052
110.25,11025,3.0511269753
110.30,11030,3.0343997889
110.35,11035,3.0166410120
110.40,11040,2.9979551725
110.45,11045,2.9784394773
110.50,11050,2.9581832232
110.55,11055,2.9372673105
110.60,11060,2.9157638648
110.65,11065,2.8937359700
110.70,11070,2.8712375148
110.75,11075,2.8483131524
110.80,11080,2.8249983685
110.85,11085,2.8013196545
110.90,11090,2.7772947769
110.95,11095,2.7529331358
111.00,11100,2.7282362001
111.05,11105,2.7031980096
111.10,11110,2.6778057310
111.15,11115,2.6520402554
111.20,11120,2.6258768251
111.25,11125,2.5992856768
111.30,11130,2.5722326910
111.35,11135,2.5446800364
111.40,11140,2.5165867996
111.45,11145,2.4879095932
111.50,11150,2.4586031352
111.55,11155,2.4286207945
111.60,11160,2.3979150994
111.65,11165,2.3664382057
111.70,11170,2.3341423251
111.75,11175,2.3009801125
111.80,11180,2.2669050139
111.85,11185,2.2318715771
111.90,11190,2.1958357272
111.95,11195,2.1587550100
112.00,11200,2.1205888070
112.05,11205,2.0812985250
112.10,11210,2.0408477642
112.15,11215,1.9992024679
112.20,11220,1.9563310573
112.25,11225,1.9122045540
112.30,11230,1.8667966939
112.35,11235,1.8200840335
112.40,11240,1.7720460523
112.45,11245,1.7226652515
112.50,11250,1.6719272514
112.55,11255,1.6198208888
112.60,11260,1.5663383136
112.65,11265,1.5114750872
112.70,11270,1.4552302813
112.75,11275,1.3976065777
112.80,11280,1.3386103690
112.85,11285,1.2782518594
112.90,11290,1.2165451647
112.95,11295,1.1535084119
113.00,11300,1.0891638359
113.05,11305,1.0235378736
113.10,11310,0.9566612524
113.15,11315,0.8885690742
113.20,11320,0.8193008918
113.25,11325,0.7489007754
113.30,11330,0.6774173705
113.35,11335,0.6049039427
113.40,11340,0.5314184084
113.45,11345,0.4570233509
113.50,11350,0.3817860182
113.55,11355,0.3057783022
113.60,11360,0.2290766961
113.65,11365,0.1517622294
113.70,11370,0.0739203785
113.75,11375,-0.0043590496
113.80,11380,-0.0829820610
113.85,11385,-0.1618506481
113.90,11390,-0.2408629928
113.95,11395,-0.3199137013
114.00,11400,-0.3988940712
114.05,11405,-0.4776923908
114.10,11410,-0.5561942714
114.15,11415,-0.6342830116
114.20,11420,-0.7118399939
114.25,11425,-0.7887451114
114.30,11430,-0.8648772246
114.35,11435,-0.9401146446
114.40,11440,-1.0143356425
114.45,11445,-1.0874189799
114.50,11450,-1.1592444598
114.55,11455,-1.2296934921
114.60,11460,-1.2986496715
114.65,11465,-1.3659993625
114.70,11470,-1.4316322876
114.75,11475,-1.4954421143
114.80,11480,-1.5573270347
114.85,11485,-1.6171903346
114.90,11490,-1.6749409459
114.95,11495,-1.7304939778
115.00,11500,-1.7837712222
115.05,11505,-1.8347016280
115.10,11510,-1.8832217404
115.15,11515,-1.9292761009
115.20,11520,-1.9728176040
115.25,11525,-2.0138078061
115.30,11530,-2.0522171849
115.35,11535,-2.0880253443
115.40,11540,-2.1212211635
115.45,11545,-2.1518028870
115.50,11550,-2.1797781539
115.55,11555,-2.2051639635
115.60,11560,-2.2279865780
115.65,11565,-2.2482813578
115.70,11570,-2.2660925315
115.75,11575,-2.2814728986
115.80,11580,-2.2944834643
115.85,11585,-2.3051930084
115.90,11590,-2.3136775879
115.95,11595,-2.3200199747
116.00,11600,-2.3243090317
116.05,11605,-2.3266390299
116.10,11610,-2.3271089096
116.15,11615,-2.3258214920
116.20,11620,-2.3228826466
116.25,11625,-2.3184004215
116.30,11630,-2.3124841452
116.35,11635,-2.3052435088
116.40,11640,-2.2967876401
116.45,11645,-2.2872241799
116.50,11650,-2.2766583725
116.55,11655,-2.2651921843
116.60,11660,-2.2529234616
116.65,11665,-2.2399451409
116.70,11670,-2.2263445243
116.75,11675,-2.2122026295
116.80,11680,-2.1975936268
116.85,11685,-2.1825843685
116.90,11690,-2.1672340202
116.95,11695,-2.1515937953
117.00,11700,-2.1357067974
117.05,11705,-2.1196079686
117.10,11710,-2.1033241409
117.15,11715,-2.0868741871
117.20,11720,-2.0702692625
117.25,11725,-2.0535131302
117.30,11730,-2.0366025574
117.35,11735,-2.0195277745
117.40,11740,-2.0022729813
117.45,11745,-1.9848168909
117.50,11750,-1.9671332970
117.55,11755,-1.9491916541
117.60,11760,-1.9309576583
117.65,11765,-1.9123938204
117.70,11770,-1.8934600204
117.75,11775,-1.8741140384
117.80,11780,-1.8543120545
117.85,11785,-1.8340091134
117.90,11790,-1.8131595521
117.95,11795,-1.7917173875
118.00,11800,-1.7696366645
118.05,11805,-1.7468717650
118.10,11810,-1.7233776798
118.15,11815,-1.6991102450
118.20,11820,-1.6740263460
118.25,11825,-1.6480840936
118.30,11830,-1.6212429726
118.35,11835,-1.5934639701
118.40,11840,-1.5647096842
118.45,11845,-1.5349444173
118.50,11850,-1.5041342579
118.55,11855,-1.4722471521
118.60,11860,-1.4392529690
118.65,11865,-1.4051235612
118.70,11870,-1.3698328227
118.75,11875,-1.3333567455
118.80,11880,-1.2956734766
118.85,11885,-1.2567633762
118.90,11890,-1.2166090777
118.95,11895,-1.1751955503
119.00,11900,-1.1325101645
119.05,11905,-1.0885427601
119.10,11910,-1.0432857179
119.15,11915,-0.9967340332
119.20,11920,-0.9488853923
119.25,11925,-0.8997402514
119.30,11930,-0.8493019164
119.35,11935,-0.7975766245
119.40,11940,-0.7445736257
119.45,11945,-0.6903052644
119.50,11950,-0.6347870601
119.55,11955,-0.5780377860
119.60,11960,-0.5200795454
119.65,11965,-0.4609378444
119.70,11970,-0.4006416596
119.75,11975,-0.3392235011
119.80,11980,-0.2767194683
119.85,11985,-0.2131692978
119.90,11990,-0.1486164032
119.95,11995,-0.0831079035
120.00,12000,-0.0166946412
120.05,12005,0.0505688127
120.10,12010,0.1186241682
120.15,12015,0.1874094400
120.20,12020,0.2568589892
120.25,12025,0.3269035815
120.30,12030,0.3974704654
120.35,12035,0.4684834710
120.40,12040,0.5398631290
120.45,12045,0.6115268137
120.50,12050,0.6833889085
120.55,12055,0.7553609958
120.60,12060,0.8273520717
120.65,12065,0.8992687855
120.70,12070,0.9710157058
120.75,12075,1.0424956098
120.80,12080,1.1136098002
120.85,12085,1.1842584440
120.90,12090,1.2543409367
120.95,12095,1.3237562881
121.00,12100,1.3924035287
121.05,12105,1.4601821357
121.10,12110,1.5269924751
121.15,12115,1.5927362588
121.20,12120,1.6573170130
121.25,12125,1.7206405548
121.30,12130,1.7826154742
121.35,12135,1.8431536175
121.40,12140,1.9021705688
121.45,12145,1.9595861247
121.50,12150,2.0153247587
121.55,12155,2.0693160719
121.60,12160,2.1214952236
121.65,12165,2.1718033403
121.70,12170,2.2201878956
121.75,12175,2.2666030605
121.80,12180,2.3110100168
121.85,12185,2.3533772313
121.90,12190,2.3936806871
121.95,12195,2.4319040671
122.00,12200,2.4680388883
122.05,12205,2.5020845818
122.10,12210,2.5340485167
122.15,12215,2.5639459660
122.20,12220,2.5918000107
122.25,12225,2.6176413813
122.30,12230,2.6415082361
122.35,12235,2.6634458742
122.40,12240,2.6835063834
122.45,12245,2.7017482242
122.50,12250,2.7182357504
122.55,12255,2.7330386680
122.60,12260,2.7462314374
122.65,12265,2.7578926192
122.70,12270,2.7681041731
122.75,12275,2.7769507123
122.80,12280,2.7845187226
122.85,12285,2.7908957541
122.90,12290,2.7961695953
122.95,12295,2.8004274383
123.00,12300,2.8037550488
123.05,12305,2.8062359502
123.10,12310,2.8079506347
123.15,12315,2.8089758140
123.20,12320,2.8093837190
123.25,12325,2.8092414626
123.30,12330,2.8086104721
123.35,12335,2.8075460031
123.40,12340,2.8060967383
123.45,12345,2.8043044800
123.50,12350,2.8022039356
123.55,12355,2.7998226003
123.60,12360,2.7971807325
123.65,12365,2.7942914209
123.70,12370,2.7911607367
123.75,12375,2.7877879629
123.80,12380,2.7841658943
123.85,12385,2.7802811958
123.90,12390,2.7761148104
123.95,12395,2.7716424041
124.00,12400,2.7668348389
124.05,12405,2.7616586613
124.10,12410,2.7560765971
124.15,12415,2.7500480430
124.20,12420,2.7435295478
124.25,12425,2.7364752753
124.30,12430,2.7288374438
124.35,12435,2.7205667385
124.40,12440,2.7116126934
124.45,12445,2.7019240414
124.50,12450,2.6914490317
124.55,12455,2.6801357161
124.60,12460,2.6679322035
124.65,12465,2.6547868877
124.70,12470,2.6406486469
124.75,12475,2.6254670219
124.80,12480,2.6091923728
124.85,12485,2.5917760192
124.90,12490,2.5731703657
124.95,12495,2.5533290167
125.00,12500,2.5322068819
125.05,12505,2.5097602768
125.10,12510,2.4859470180
125.15,12515,2.4607265174
125.20,12520,2.4340598756
125.25,12525,2.4059099764
125.30,12530,2.3762415825
125.35,12535,2.3450214350
125.40,12540,2.3122183556
125.45,12545,2.2778033523
125.50,12550,2.2417497291
125.55,12555,2.2040331998
125.60,12560,2.1646320047
125.65,12565,2.1235270318
125.70,12570,2.0807019404
125.75,12575,2.0361432874
125.80,12580,1.9898406560
125.85,12585,1.9417867856
125.90,12590,1.8919777027
125.95,12595,1.8404128520
126.00,12600,1.7870952265
126.05,12605,1.7320314962
126.10,12610,1.6752321343
126.15,12615,1.6167115394
126.20,12620,1.5564881542
126.25,12625,1.4945845774
126.30,12630,1.4310276694
126.35,12635,1.3658486495
126.40,12640,1.2990831841
126.45,12645,1.2307714642
126.50,12650,1.1609582698
126.55,12655,1.0896930223
126.60,12660,1.0170298202
126.65,12665,0.9430274591
126.70,12670,0.8677494330
126.75,12675,0.7912639165
126.80,12680,0.7136437245
126.85,12685,0.6349662500
126.90,12690,0.5553133773
126.95,12695,0.4747713686
127.00,12700,0.3934307247
127.05,12705,0.3113860161
127.10,12710,0.2287356852
127.15,12715,0.1455818180
127.20,12720,0.0620298849
127.25,12725,-0.0218115505
127.30,12730,-0.1058311536
127.35,12735,-0.1899151729
127.40,12740,-0.2739478254
127.45,12745,-0.3578117112
127.50,12750,-0.4413882583
127.55,12755,-0.5245581935
127.60,12760,-0.6072020393
127.65,12765,-0.6892006335
127.70,12770,-0.7704356684
127.75,12775,-0.8507902466
127.80,12780,-0.9301494507
127.85,12785,-1.0084009209
127.90,12790,-1.0854354379
127.95,12795,-1.1611475064
128.00,12800,-1.2354359330
128.05,12805,-1.3082043958
128.10,12810,-1.3793619989
128.15,12815,-1.4488238069
128.20,12820,-1.5165113556
128.25,12825,-1.5823531327
128.30,12830,-1.6462850235
128.35,12835,-1.7082507179
128.40,12840,-1.7682020733
128.45,12845,-1.8260994291
128.50,12850,-1.8819118701
128.55,12855,-1.9356174324
128.60,12860,-1.9872032513
128.65,12865,-2.0366656466
128.70,12870,-2.0840101417
128.75,12875,-2.1292514162
128.80,12880,-2.1724131884
128.85,12885,-2.2135280264
128.90,12890,-2.2526370868
128.95,12895,-2.2897897804
129.00,12900,-2.3250433640
129.05,12905,-2.3584624604
129.10,12910,-2.3901185061
129.15,12915,-2.4200891300
129.20,12920,-2.4484574657
129.25,12925,-2.4753114011
129.30,12930,-2.5007427721
129.35,12935,-2.5248465045
129.40,12940,-2.5477197137
129.45,12945,-2.5694607706
129.50,12950,-2.5901683436
129.55,12955,-2.6099404283
129.60,12960,-2.6288733781
129.65,12965,-2.6470609470
129.70,12970,-2.6645933603
129.75,12975,-2.6815564258
129.80,12980,-2.6980306995
129.85,12985,-2.7140907189
129.90,12990,-2.7298043161
129.95,12995,-2.7452320206
130.00,13000,-2.7604265615
130.05,13005,-2.7754324761
130.10,13010,-2.7902858269
130.15,13015,-2.8050140324
130.20,13020,-2.8196358078
130.25,13025,-2.8341612141
130.30,13030,-2.8485918088
130.35,13035,-2.8629208912
130.40,13040,-2.8771338315
130.45,13045,-2.8912084728
130.50,13050,-2.9051155941
130.55,13055,-2.9188194201
130.60,13060,-2.9322781655
130.65,13065,-2.9454446006
130.70,13070,-2.9582666253
130.75,13075,-2.9706878413
130.80,13080,-2.9826481105
130.85,13085,-2.9940840928
130.90,13090,-3.0049297550
130.95,13095,-3.0151168454
131.00,13100,-3.0245753307
131.05,13105,-3.0332337922
131.10,13110,-3.0410197813
131.15,13115,-3.0478601329
131.20,13120,-3.0536812409
131.25,13125,-3.0584092958
131.30,13130,-3.0619704880
131.35,13135,-3.0642911816
131.40,13140,-3.0652980612
131.45,13145,-3.0649182565
131.50,13150,-3.0630794482
131.55,13155,-3.0597099601
131.60,13160,-3.0547388397
131.65,13165,-3.0480959328
131.70,13170,-3.0397119528
131.75,13175,-3.0295185495
131.80,13180,-3.0174483788
131.85,13185,-3.0034351752
131.90,13190,-2.9874138298
131.95,13195,-2.9693204736
132.00,13200,-2.9490925686
132.05,13205,-2.9266690070
132.10,13210,-2.9019902182
132.15,13215,-2.8749982855
132.20,13220,-2.8456370713
132.25,13225,-2.8138523517
132.30,13230,-2.7795919598
132.35,13235,-2.7428059383
132.40,13240,-2.7034466997
132.45,13245,-2.6614691958
132.50,13250,-2.6168310941
132.55,13255,-2.5694929619
132.60,13260,-2.5194184572
132.65,13265,-2.4665745260
132.70,13270,-2.4109316049
132.75,13275,-2.3524638294
132.80,13280,-2.2911492466
132.85,13285,-2.2269700311
132.90,13290,-2.1599127049
132.95,13295,-2.0899683589
133.00,13300,-2.0171328764
133.05,13305,-1.9414071566
133.10,13310,-1.8627973383
133.15,13315,-1.7813150218
133.20,13320,-1.6969774879
133.25,13325,-1.6098079141
133.30,13330,-1.5198355847
133.35,13335,-1.4270960941
133.40,13340,-1.3316315429
133.45,13345,-1.2334907228
133.50,13350,-1.1327292905
133.55,13355,-1.0294099270
133.60,13360,-0.9236024811
133.65,13365,-0.8153840945
133.70,13370,-0.7048393053
133.75,13375,-0.5920601282
133.80,13380,-0.4771461081
133.85,13385,-0.3602043436
133.90,13390,-0.2413494792
133.95,13395,-0.1207036597
134.00,13400,0.0016035519
134.05,13405,0.1254353006
134.10,13410,0.2506476096
134.15,13415,0.3770895987
134.20,13420,0.5046037539
134.25,13425,0.6330262496
134.30,13430,0.7621873266
134.35,13435,0.8919117265
134.40,13440,1.0220191841
134.45,13445,1.1523249779
134.50,13450,1.2826405385
134.55,13455,1.4127741132
134.60,13460,1.5425314852
134.65,13465,1.6717167446
134.70,13470,1.8001331058
134.75,13475,1.9275837685
134.80,13480,2.0538728141
134.85,13485,2.1788061330
134.90,13490,2.3021923726
134.95,13495,2.4238439005
135.00,13500,2.5435235491
135.05,13505,2.6612165799
135.10,13510,2.7765891492
135.15,13515,2.8895328195
135.20,13520,2.9998927714
135.25,13525,3.1075236243
135.30,13530,3.2122899034
135.35,13535,3.3140670816
135.40,13540,3.4127419893
135.45,13545,3.5082136567
135.50,13550,3.6003936286
135.55,13555,3.6892065962
135.60,13560,3.7745905920
135.65,13565,3.8564974057
135.70,13570,3.9348926402
135.75,13575,4.0097559151
135.80,13580,4.0810807728
135.85,13585,4.1488746750
135.90,13590,4.2131587538
135.95,13595,4.2739676117
136.00,13600,4.3313489153
136.05,13605,4.3853630081
136.10,13610,4.4360823489
136.15,13615,4.4835909465
136.20,13620,4.5279836455
136.25,13625,4.5693653918
136.30,13630,4.6078503712
136.35,13635,4.6435611161
136.40,13640,4.6766275055
136.45,13645,4.7071857282
136.50,13650,4.7353771582
136.55,13655,4.7613471976
136.60,13660,4.7852440519
136.65,13665,4.8072174843
136.70,13670,4.8274175282
136.75,13675,4.8459931968
136.80,13680,4.8630911826
136.85,13685,4.8788545784
136.90,13690,4.8934216234
136.95,13695,4.9069245011
137.00,13700,4.9194881977
137.05,13705,4.9312294453
137.10,13710,4.9422557577
137.15,13715,4.9526645815
137.20,13720,4.9625425666
137.25,13725,4.9719649732
137.30,13730,4.9809952177
137.35,13735,4.9896845639
137.40,13740,4.9980719599
137.45,13745,5.0061840180
137.50,13750,5.0140351331
137.55,13755,5.0216277296
137.60,13760,5.0289526267
137.65,13765,5.0359895088
137.70,13770,5.0427074858
137.75,13775,5.0490657267
137.80,13780,5.0550141509
137.85,13785,5.0604941595
137.90,13790,5.0654393909
137.95,13795,5.0697764860
138.00,13800,5.0734258485
138.05,13805,5.0763023884
138.10,13810,5.0783162393
138.15,13815,5.0793734405
138.20,13820,5.0793765791
138.25,13825,5.0782253866
138.30,13830,5.0758172900
138.35,13835,5.0720479146
138.40,13840,5.0668115424
138.45,13845,5.0600015263
138.50,13850,5.0515106645
138.55,13855,5.0412315396
138.60,13860,5.0290568252
138.65,13865,5.0148795675
138.70,13870,4.9985934439
138.75,13875,4.9800930052
138.80,13880,4.9592739049
138.85,13885,4.9360331198
138.90,13890,4.9102691657
138.95,13895,4.8818823111
139.00,13900,4.8507747912
139.05,13905,4.8168510252
139.10,13910,4.7800178377
139.15,13915,4.7401846856
139.20,13920,4.6972638924
139.25,13925,4.6511708889
139.30,13930,4.6018244611
139.35,13935,4.5491470060
139.40,13940,4.4930647943
139.45,13945,4.4335082394
139.50,13950,4.3704121734
139.55,13955,4.3037161275
139.60,13960,4.2333646188
139.65,13965,4.1593074392
139.70,13970,4.0814999496
139.75,13975,3.9999033749
139.80,13980,3.9144851011
139.85,13985,3.8252189733
139.90,13990,3.7320855930
139.95,13995,3.6350726134
140.00,14000,3.5341750338
140.05,14005,3.4293954890
140.10,14010,3.3207445346
140.15,14015,3.2082409267
140.20,14020,3.0919118934
140.25,14025,2.9717933975
140.30,14030,2.8479303892
140.35,14035,2.7203770452
140.40,14040,2.5891969931
140.45,14045,2.4544635190
140.50,14050,2.3162597549
140.55,14055,2.1746788424
140.60,14060,2.0298240713
140.65,14065,1.8818089870
140.70,14070,1.7307574644
140.75,14075,1.5768037440
140.80,14080,1.4200924246
140.85,14085,1.2607784085
140.90,14090,1.0990267949
140.95,14095,0.9350127152
141.00,14100,0.7689211065
141.05,14105,0.6009464173
141.10,14110,0.4312922422
141.15,14115,0.2601708807
141.20,14120,0.0878028163
141.25,14125,-0.0855838850
141.30,14130,-0.2597542601
141.35,14135,-0.4344672185
141.40,14140,-0.6094763927
141.45,14145,-0.7845310714
141.50,14150,-0.9593772064
141.55,14155,-1.1337584914
141.60,14160,-1.3074175027
141.65,14165,-1.4800968940
141.70,14170,-1.6515406339
141.75,14175,-1.8214952736
141.80,14180,-1.9897112324
141.85,14185,-2.1559440857
141.90,14190,-2.3199558411
141.95,14195,-2.4815161871
142.00,14200,-2.6404036998
142.05,14205,-2.7964069926
142.10,14210,-2.9493257958
142.15,14215,-3.0989719532
142.20,14220,-3.2451703253
142.25,14225,-3.3877595899
142.30,14230,-3.5265929330
142.35,14235,-3.6615386246
142.40,14240,-3.7924804768
142.45,14245,-3.9193181827
142.50,14250,-4.0419675365
142.55,14255,-4.1603605381
142.60,14260,-4.2744453850
142.65,14265,-4.3841863563
142.70,14270,-4.4895635956
142.75,14275,-4.5905727975
142.80,14280,-4.6872248060
142.85,14285,-4.7795451300
142.90,14290,-4.8675733834
142.95,14295,-4.9513626562
143.00,14300,-5.0309788216
143.05,14305,-5.1064997858
143.10,14310,-5.1780146852
143.15,14315,-5.2456230356
143.20,14320,-5.3094338374
143.25,14325,-5.3695646426
143.30,14330,-5.4261405862
143.35,14335,-5.4792933866
143.40,14340,-5.5291603200
143.45,14345,-5.5758831735
143.50,14350,-5.6196071813
143.55,14355,-5.6604799507
143.60,14360,-5.6986503840
143.65,14365,-5.7342676033
143.70,14370,-5.7674798855
143.75,14375,-5.7984336157
143.80,14380,-5.8272722679
143.85,14385,-5.8541354210
143.90,14390,-5.8791578190
143.95,14395,-5.9024684847
144.00,14400,-5.9241898945
144.05,14405,-5.9444372214
144.10,14410,-5.9633176550
144.15,14415,-5.9809298022
144.20,14420,-5.9973631748
144.25,14425,-6.0126977665
144.30,14430,-6.0270037218
144.35,14435,-6.0403410971
144.40,14440,-6.0527597128
144.45,14445,-6.0642990943
144.50,14450,-6.0749884978
144.55,14455,-6.0848470157
144.60,14460,-6.0938837564
144.65,14465,-6.1020980899
144.70,14470,-6.1094799526
144.75,14475,-6.1160102031
144.80,14480,-6.1216610195
144.85,14485,-6.1263963312
144.90,14490,-6.1301722755
144.95,14495,-6.1329376726
145.00,14500,-6.1346345095
145.05,14505,-6.1351984287
145.10,14510,-6.1345592140
145.15,14515,-6.1326412684
145.20,14520,-6.1293640817
145.25,14525,-6.1246426823
145.30,14530,-6.1183880724
145.35,14535,-6.1105076452
145.40,14540,-6.1009055824
145.45,14545,-6.0894832328
145.50,14550,-6.0761394726
145.55,14555,-6.0607710485
145.60,14560,-6.0432729047
145.65,14565,-6.0235384962
145.70,14570,-6.0014600897
145.75,14575,-5.9769290556
145.80,14580,-5.9498361506
145.85,14585,-5.9200717964
145.90,14590,-5.8875263531
145.95,14595,-5.8520903920
146.00,14600,-5.8136549668
146.05,14605,-5.7721118874
146.10,14610,-5.7273539947
146.15,14615,-5.6792754403
146.20,14620,-5.6277719693
146.25,14625,-5.5727412089
146.30,14630,-5.5140829625
146.35,14635,-5.4516995092
146.40,14640,-5.3854959099
146.45,14645,-5.3153803192
146.50,14650,-5.2412643045
146.55,14655,-5.1630631697
146.60,14660,-5.0806962867
146.65,14665,-4.9940874320
146.70,14670,-4.9031651294
146.75,14675,-4.8078629983
146.80,14680,-4.7081201083
146.85,14685,-4.6038813383
146.90,14690,-4.4950977414
146.95,14695,-4.3817269158
147.00,14700,-4.2637333792
147.05,14705,-4.1410889502
147.10,14710,-4.0137731328
147.15,14715,-3.8817735068
147.20,14720,-3.7450861219
147.25,14725,-3.6037158962
147.30,14730,-3.4576770171
147.35,14735,-3.3069933461
147.40,14740,-3.1516988234
147.45,14745,-2.9918378737
147.50,14750,-2.8274658085
147.55,14755,-2.6586492254
147.60,14760,-2.4854663982
147.65,14765,-2.3080076572
147.70,14770,-2.1263757520
147.75,14775,-1.9406861945
147.80,14780,-1.7510675735
147.85,14785,-1.5576618350
147.90,14790,-1.3606245194
147.95,14795,-1.1601249471
148.00,14800,-0.9563463417
148.05,14805,-0.7494858809
148.10,14810,-0.5397546638
148.15,14815,-0.3273775819
148.20,14820,-0.1125930843
148.25,14825,0.1043471768
148.30,14830,0.3231788282
148.35,14835,0.5436253958
148.40,14840,0.7653990709
148.45,14845,0.9882016250
148.50,14850,1.2117254782
148.55,14855,1.4356549180
148.60,14860,1.6596674642
148.65,14865,1.8834353716
148.70,14870,2.1066272561
148.75,14875,2.3289098285
148.80,14880,2.5499497146
148.85,14885,2.7694153369
148.90,14890,2.9869788322
148.95,14895,3.2023179749
149.00,14900,3.4151180760
149.05,14905,3.6250738291
149.10,14910,3.8318910730
149.15,14915,4.0352884435
149.20,14920,4.2349988909
149.25,14925,4.4307710426
149.30,14930,4.6223703923
149.35,14935,4.8095803067
149.40,14940,4.9922028391
149.45,14945,5.1700593497
149.50,14950,5.3429909334
149.55,14955,5.5108586599
149.60,14960,5.6735436364
149.65,14965,5.8309469030
149.70,14970,5.9829891760
149.75,14975,6.1296104526
149.80,14980,6.2707694932
149.85,14985,6.4064431958
149.90,14990,6.5366258798
149.95,14995,6.6613284898
150.00,15000,6.7805777357
150.05,15005,6.8944151784
150.10,15010,7.0028962732
150.15,15015,7.1060893782
150.20,15020,7.2040747369
150.25,15025,7.2969434404
150.30,15030,7.3847963769
150.35,15035,7.4677431709
150.40,15040,7.5459011195
150.45,15045,7.6193941285
150.50,15050,7.6883516529
150.55,15055,7.7529076465
150.60,15060,7.8131995243
150.65,15065,7.8693671427
150.70,15070,7.9215518020
150.75,15075,7.9698952762
150.80,15080,8.0145388745
150.85,15085,8.0556225413
150.90,15090,8.0932839969
150.95,15095,8.1276579272
151.00,15100,8.1588752238
151.05,15105,8.1870622812
151.10,15110,8.2123403540
151.15,15115,8.2348249767
151.20,15120,8.2546254497
151.25,15125,8.2718443932
151.30,15130,8.2865773684
151.35,15135,8.2989125692
151.40,15140,8.3089305795
151.45,15145,8.3167041994
151.50,15150,8.3222983333
151.55,15155,8.3257699401
151.60,15160,8.3271680408
151.65,15165,8.3265337785
151.70,15170,8.3239005273
151.75,15175,8.3192940438
151.80,15180,8.3127326572
151.85,15185,8.3042274917
151.90,15190,8.2937827159
151.95,15195,8.2813958149
152.00,15200,8.2670578782
152.05,15205,8.2507539007
152.10,15210,8.2324630915
152.15,15215,8.2121591859
152.20,15220,8.1898107586
152.25,15225,8.1653815341
152.30,15230,8.1388306927
152.35,15235,8.1101131688
152.40,15240,8.0791799419
152.45,15245,8.0459783182
152.50,15250,8.0104522025
152.55,15255,7.9725423606
152.60,15260,7.9321866720
152.65,15265,7.8893203733
152.70,15270,7.8438762945
152.75,15275,7.7957850868
152.80,15280,7.7449754448
152.85,15285,7.6913743236
152.90,15290,7.6349071521
152.95,15295,7.5754980435
153.00,15300,7.5130700052
153.05,15305,7.4475451475
153.10,15310,7.3788448941
153.15,15315,7.3068901946
153.20,15320,7.2316017404
153.25,15325,7.1529001840
153.30,15330,7.0707063643
153.35,15335,6.9849415376
153.40,15340,6.8955276152
153.45,15345,6.8023874086
153.50,15350,6.7054448839
153.55,15355,6.6046254244
153.60,15360,6.4998561039
153.65,15365,6.3910659702
153.70,15370,6.2781863412
153.75,15375,6.1611511128
153.80,15380,6.0398970803
153.85,15385,5.9143642748
153.90,15390,5.7844963144
153.95,15395,5.6502407725
154.00,15400,5.5115495636
154.05,15405,5.3683793476
154.10,15410,5.2206919543
154.15,15415,5.0684548289
154.20,15420,4.9116414993
154.25,15425,4.7502320667
154.30,15430,4.5842137195
154.35,15435,4.4135812713
154.40,15440,4.2383377237
154.45,15445,4.0584948523
154.50,15450,3.8740738162
154.55,15455,3.6851057889
154.60,15460,3.4916326079
154.65,15465,3.2937074398
154.70,15470,3.0913954562
154.75,15475,2.8847745139
154.80,15480,2.6739358313
154.85,15485,2.4589846532
154.90,15490,2.2400408896
154.95,15495,2.0172397181
155.00,15500,1.7907321321
155.05,15505,1.5606854191
155.10,15510,1.3272835483
155.15,15515,1.0907274489
155.20,15520,0.8512351553
155.25,15525,0.6090417996
155.30,15530,0.3643994279
155.35,15535,0.1175766221
155.40,15540,-0.1311420916
155.45,15545,-0.3814570609
155.50,15550,-0.6330545622
155.55,15555,-0.8856080952
155.60,15560,-1.1387799145
155.65,15565,-1.3922227887
155.70,15570,-1.6455819676
155.75,15575,-1.8984973343
155.80,15580,-2.1506057069
155.85,15585,-2.4015432526
155.90,15590,-2.6509479692
155.95,15595,-2.8984621865
156.00,15600,-3.1437350368
156.05,15605,-3.3864248479
156.10,15610,-3.6262014085
156.15,15615,-3.8627480655
156.20,15620,-4.0957636150
156.25,15625,-4.3249639581
156.30,15630,-4.5500834985
156.35,15635,-4.7708762699
156.40,15640,-4.9871167876
156.45,15645,-5.1986006273
156.50,15650,-5.4051447417
156.55,15655,-5.6065875313
156.60,15660,-5.8027886892
156.65,15665,-5.9936288458
156.70,15670,-6.1790090380
156.75,15675,-6.3588500312
156.80,15680,-6.5330915187
156.85,15685,-6.7016912246
156.90,15690,-6.8646239335
156.95,15695,-7.0218804655
157.00,15700,-7.1734666160
157.05,15705,-7.3194020743
157.10,15710,-7.4597193328
157.15,15715,-7.5944625978
157.20,15720,-7.7236867078
157.25,15725,-7.8474560673
157.30,15730,-7.9658435981
157.35,15735,-8.0789297143
157.40,15740,-8.1868013219
157.45,15745,-8.2895508449
157.50,15750,-8.3872752825
157.55,15755,-8.4800752957
157.60,15760,-8.5680543286
157.65,15765,-8.6513177642
157.70,15770,-8.7299721170
157.75,15775,-8.8041242659
157.80,15780,-8.8738807277
157.85,15785,-8.9393469747
157.90,15790,-9.0006267981
157.95,15795,-9.0578217180
158.00,15800,-9.1110304436
158.05,15805,-9.1603483832
158.10,15810,-9.2058672060
158.15,15815,-9.2476744558
158.20,15820,-9.2858532165
158.25,15825,-9.3204818307
158.30,15830,-9.3516336678
158.35,15835,-9.3793769433
158.40,15840,-9.4037745859
158.45,15845,-9.4248841502
158.50,15850,-9.4427577747
158.55,15855,-9.4574421787
158.60,15860,-9.4689786988
158.65,15865,-9.4774033594
158.70,15870,-9.4827469741
158.75,15875,-9.4850352753
158.80,15880,-9.4842890676
158.85,15885,-9.4805244019
158.90,15890,-9.4737527667
158.95,15895,-9.4639812925
159.00,15900,-9.4512129676
159.05,15905,-9.4354468607
159.10,15910,-9.4166783486
159.15,15915,-9.3948993463
159.20,15920,-9.3700985368
159.25,15925,-9.3422615994
159.30,15930,-9.3113714344
159.35,15935,-9.2774083825
159.40,15940,-9.2403504391
159.45,15945,-9.2001734607
159.50,15950,-9.1568513649
159.55,15955,-9.1103563220
159.60,15960,-9.0606589387
159.65,15965,-9.0077284342
159.70,15970,-8.9515328079
159.75,15975,-8.8920389999
159.80,15980,-8.8292130441
159.85,15985,-8.7630202145
159.90,15990,-8.6934251654
159.95,15995,-8.6203920651
160.00,16000,-8.5438847256


==> live_graz_comparison.csv <==
angle_deg,graz_py,gismo_py,error
0.05,-4.31448884516251e-06
,-5.417637502856329e-05,-4.98619e-05
0.09999999999999999,-5.08545571592192e-06
,-5.166095022635792e-05,-4.65755e-05
0.15,-6.0314451663558e-06
,-4.959325175036763e-05,-4.35618e-05
0.2,-7.14763205605767e-06
,-4.779149813850629e-05,-4.06439e-05
0.2500000000000001,-8.39665102472887e-06
,-4.611145686058554e-05,-3.77148e-05
0.3000000000000001,-9.73406421936349e-06
,-4.44355415305242e-05,-3.47015e-05
0.3500000000000001,-1.11104962503207e-05
,-4.266586680469475e-05,-3.15554e-05
0.4000000000000002,-1.24746933066466e-05
,-4.071918146442491e-05,-2.82445e-05
0.4500000000000002,-1.37735663700492e-05
,-3.852307972758689e-05,-2.47495e-05
0.5000000000000002,-1.4952883301732e-05
,-3.601313158548176e-05,-2.10602e-05
0.5500000000000003,-1.59570470952504e-05
,-3.313068063525923e-05,-1.71736e-05
0.6000000000000003,-1.67291266223525e-05
,-2.982112555599548e-05,-1.3092e-05
0.6500000000000004,-1.72105223599123e-05
,-2.603254737440497e-05,-8.82203e-06
0.7000000000000004,-1.73407461410625e-05
,-2.171458366662105e-05,-4.37384e-06
0.7500000000000004,-1.70570544094555e-05
,-1.6817480801401e-05,2.39574e-07
0.8000000000000005,-1.62941678671927e-05
,-1.129127946686292e-05,5.00289e-06
0.8500000000000005,-1.49839691056442e-05
,-5.085109977388466e-06,9.89886e-06
0.9000000000000006,-1.305530844389e-05
,1.853404372254008e-06,1.49087e-05
0.9500000000000006,-1.04338788686219e-05
,9.578632733153736e-06,2.00125e-05
1.000000000000001,-7.06416922877045e-06
,1.814728578242858e-05,2.52115e-05
1.050000000000001,-2.87852498707669e-06
,2.761860453844717e-05,3.04971e-05
1.100000000000001,2.28480341721706e-06
,3.805435752601838e-05,3.57696e-05
1.150000000000001,8.47886981011554e-06
,4.951861891159398e-05,4.10397e-05
1.200000000000001,1.57785085347813e-05
,6.207729938079165e-05,4.62988e-05
1.250000000000001,2.42706271588745e-05
,7.579740999830165e-05,5.15268e-05
1.300000000000001,3.40415624816717e-05
,9.074604896275318e-05,5.67045e-05
1.350000000000001,4.517574565474e-05
,0.0001069890980884836,6.18134e-05
1.400000000000001,5.77542280741964e-05
,0.0001245896415785763,6.68354e-05
1.450000000000001,7.18530670102157e-05
,0.0001436061214961093,7.17531e-05
1.500000000000001,8.75415836892326e-05
,0.0001640902652364495,7.65487e-05
1.550000000000001,0.000104880516016215
,0.0001860848350035971,8.12043e-05
1.600000000000001,0.00012392009051851
,0.0002096212796277586,8.57012e-05
1.650000000000001,0.000144698042691577
,0.0002347173596232155,9.00193e-05
1.700000000000001,0.000167237614733077
,0.0002613748597954518,9.41372e-05
1.750000000000001,0.000191545566968484
,0.0002895774627762471,9.80319e-05
1.800000000000001,0.000217610241808826
,0.0003192888655361159,0.000101679
1.850000000000001,0.0002453997242407
,0.0003504511810179523,0.000105051
1.900000000000001,0.000274860150685676
,0.0003829836550985899,0.000108124
1.950000000000002,0.000305914220607354
,0.0004167816931291493,0.000110867
2.000000000000001,0.000338459978233908
,0.0004517161839179273,0.000113256
2.05,0.000372011320024259
,0.0004874586805407866,0.000115447
2.099999999999999,0.000406137226179403
,0.0005237605912415677,0.000117623
2.149999999999998,0.000440832609348343
,0.0005606078554665148,0.000119775
2.199999999999997,0.000476104446425328
,0.0005979953053933673,0.000121891
2.249999999999996,0.000511963384379603
,0.0006359259169713971,0.000123963
2.299999999999995,0.00054842145885364
,0.0006744090107089207,0.000125988
2.349999999999994,0.000585491110885255
,0.0007134580939951451,0.000127967
2.399999999999993,0.000623184750056144
,0.0007530889583293732,0.000129904
2.449999999999992,0.00066151459035979
,0.0007933182847359721,0.000131804
2.499999999999991,0.000700492627677643
,0.0008341627947463306,0.00013367
2.54999999999999,0.000740130690522645
,0.0008756388583499586,0.000135508
2.599999999999989,0.000780440515576976
,0.0009177624283685792,0.000137322
2.649999999999987,0.000821433835355659
,0.0009605491527551191,0.000139115
2.699999999999986,0.000863122454396522
,0.001004014576971191,0.000140892
2.749999999999985,0.000905518311700545
,0.001048174330319007,0.000142656
2.799999999999984,0.00094863352065248
,0.001093044260667808,0.000144411
2.849999999999983,0.000992480383456403
,0.00113864049124883,0.00014616
2.899999999999982,0.00103707138010815
,0.001184979395339663,0.000147908
2.949999999999981,0.00108241912949748
,0.001232077495968431,0.000149658
2.99999999999998,0.00112853632901397
,0.001279951316265571,0.000151415
3.049999999999979,0.00117543567071534
,0.001328617196999282,0.000153182
3.099999999999978,0.00122312974288834
,0.001378091095519701,0.000154961
3.149999999999977,0.00127163091992402
,0.001428388398696745,0.000156757
3.199999999999976,0.00132095124591113
,0.00147952374279367,0.000158572
3.249999999999975,0.001371102316957
,0.001531510867274433,0.000160409
3.299999999999974,0.00142209516892713
,0.001584362496871168,0.000162267
3.349999999999973,0.00147394017232962
,0.001638090251485425,0.00016415
3.399999999999971,0.00152664281628201
,0.001692704590158911,0.000166062
3.44999999999997,0.0015802080621739
,0.001748214783400065,0.000168007
3.499999999999969,0.00163464733116138
,0.001804628900641925,0.000169982
3.549999999999968,0.00168996948302247
,0.001861953821939988,0.000171984
3.599999999999967,0.00174618125475952
,0.001920195255575852,0.000174014
3.649999999999966,0.00180328808143124
,0.001979357766534573,0.00017607
3.699999999999965,0.00186129425801361
,0.00203944479996121,0.000178151
3.749999999999964,0.00192020301953695
,0.002100458715755149,0.000180256
3.799999999999963,0.00198001659992778
,0.002162400813023296,0.000182384
3.849999999999962,0.00204073628722431
,0.002225271358376385,0.000184535
3.899999999999961,0.00210236248019576
,0.002289069609752836,0.000186707
3.94999999999996,0.00216489474944435
,0.002353793843557939,0.000188899
3.999999999999959,0.00222833189851489
,0.002419441384218179,0.000191109
4.049999999999958,0.00229267203094943
,0.002486008633562575,0.000193337
4.099999999999957,0.00235791261520244
,0.002553491109285932,0.000195578
4.149999999999956,0.00242405055145824
,0.002621883487937016,0.000197833
4.199999999999955,0.00249108223671213
,0.002691179657877546,0.000200097
4.249999999999954,0.00255900362728286
,0.00276137277611932,0.000202369
4.299999999999953,0.00262781029954483
,0.002832455329503158,0.000204645
4.349999999999952,0.00269749750568693
,0.002904419210484146,0.000206922
4.399999999999951,0.00276806022492303
,0.002977255786488608,0.000209196
4.44999999999995,0.00283949321120952
,0.003050955975122949,0.000211463
4.499999999999948,0.00291179103360883
,0.003125510323075176,0.000213719
4.549999999999947,0.00298494811393702
,0.003200909076570058,0.000215961
4.599999999999946,0.00305895875704212
,0.003277142254765941,0.000218183
4.649999999999945,0.00313381717691893
,0.003354199711763428,0.000220383
4.699999999999944,0.00320951751923756
,0.003432071200684894,0.000222554
4.749999999999943,0.00328605387815162
,0.003510746428295797,0.000224693
4.799999999999942,0.00336342031044966
,0.003590215103014105,0.000226795
4.849999999999941,0.00344161084601728
,0.003670466982649945,0.000228856
4.89999999999994,0.00352061949680806
,0.003751491912047378,0.000230872
4.949999999999939,0.00360044026292744
,0.003833279866042094,0.00023284
4.999999999999938,0.00368106713705027
,0.003915820981662765,0.000234754
5.049999999999937,0.00376249410917538
,0.003999105593182062,0.000236611
5.099999999999936,0.00384471516928149
,0.004083124264735227,0.000238409
5.149999999999935,0.00392772430999314
,0.004167867821486038,0.000240144
5.199999999999934,0.00401151552998118
,0.004253327380734362,0.000241812
5.249999999999932,0.00409608283602338
,0.004339494374573039,0.000243412
5.299999999999931,0.00418142024674418
,0.004426360577325483,0.00024494
5.34999999999993,0.00426752179522353
,0.00451391812261584,0.000246396
5.399999999999929,0.00435438153227088
,0.004602159516679527,0.000247778
5.449999999999928,0.00444199353086136
,0.004691077646619062,0.000249084
5.499999999999927,0.00453035188845049
,0.004780665777306847,0.000250314
5.549999999999926,0.00461945073205811
,0.004870917547448173,0.000251467
5.599999999999925,0.00470928422106755
,0.004961826949923864,0.000252543
5.649999999999924,0.00479984655127364
,0.005053388314754343,0.000253542
5.699999999999923,0.00489113195778319
,0.005145596270080155,0.000254464
5.749999999999922,0.00498313471895917
,0.005238445716038598,0.000255311
5.799999999999921,0.00507584915932544
,0.005331931774595233,0.000256083
5.84999999999992,0.00516926965127456
,0.005426049752174755,0.00025678
5.899999999999919,0.0052633906183998
,0.005520795089101138,0.000257404
5.949999999999918,0.00535820653715805
,0.005616163313526906,0.000257957
5.999999999999917,0.00545371193794917
,0.005712149994371418,0.000258438
6.049999999999915,0.00554990140710845
,0.005808750696037757,0.000258849
6.099999999999914,0.00564676958724916
,0.005905960939999344,0.000259191
6.149999999999913,0.00574431117747107
,0.006003776163380603,0.000259465
6.199999999999912,0.00584252093489739
,0.006102191690844805,0.000259671
6.249999999999911,0.00594139367303376
,0.006201202709790188,0.000259809
6.29999999999991,0.00604092426297553
,0.00630080424499635,0.00025988
6.349999999999909,0.00614110763200637
,0.00640099115282422,0.000259884
6.399999999999908,0.00624193876338568
,0.006501758109039191,0.000259819
6.449999999999907,0.00634341269625434
,0.006603099616625752,0.000259687
6.499999999999906,0.00644552452461465
,0.00670501001093271,0.000259485
6.549999999999905,0.0065482693970416
,0.006807483474693399,0.000259214
6.599999999999904,0.00665164251682013
,0.006910514063003692,0.000258872
6.649999999999903,0.00675563914210981
,0.007014095731998293,0.000258457
6.699999999999902,0.00686025458644085
,0.007118222376774175,0.000257968
6.749999999999901,0.00696548422091715
,0.00722288786782227,0.000257404
6.799999999999899,0.00707132347527367
,0.007328086103870257,0.000256763
6.849999999999898,0.00717776784259741
,0.007433811060994607,0.000256043
6.899999999999897,0.00728481288237948
,0.007540056849487886,0.000255244
6.949999999999896,0.00739245422765947
,0.007646817767240965,0.000254364
6.999999999999895,0.00750068759172653
,0.007754088366907823,0.000253401
7.049999999999894,0.00760950877813073
,0.007861863509444511,0.000252355
7.099999999999893,0.00771891369164625
,0.007970138426693918,0.000251225
7.149999999999892,0.00782889835260157
,0.008078908779131144,0.00025001
7.199999999999891,0.00793945891264274
,0.00818817070561817,0.000248712
7.24999999999989,0.00805059167449717
,0.008297920879530629,0.000247329
7.299999999999889,0.00816229311333419
,0.008408156548848411,0.000245863
7.349999999999888,0.00827455990175836
,0.008518875576108531,0.000244316
7.399999999999887,0.00838738893764876
,0.008630076471296433,0.000242688
7.449999999999886,0.00850077737562919
,0.008741758418954526,0.000240981
7.499999999999885,0.00861472266042966
,0.008853921290557398,0.000239199
7.549999999999883,0.00872922256439324
,0.008966565665268877,0.000237343
7.599999999999882,0.00884427522712105
,0.009079692825898711,0.000235418
7.649999999999881,0.00895987919741569
,0.009193304768692623,0.000233426
7.69999999999988,0.00907603347736842
,0.009307404188279911,0.000231371
7.749999999999879,0.00919273756823015
,0.00942199447594616,0.000229257
7.799999999999878,0.00930999151695482
,0.009537079702998219,0.000227088
7.849999999999877,0.00942779596306066
,0.009652664610345418,0.000224869
7.899999999999876,0.00954615218394484
,0.009768754587977213,0.000222602
7.949999999999875,0.0096650621407886
,0.009885355663784012,0.000220294
7.999999999999874,0.00978452851942167
,0.01000247448532932,0.000217946
8.049999999999873,0.00990455476937251
,0.01012011830331794,0.000215564
8.099999999999872,0.0100251451371194
,0.01023829496400541,0.00021315
8.149999999999871,0.0101463046932853
,0.01035701288722279,0.000210708
8.19999999999987,0.0102680393541567
,0.01047628106018528,0.000208242
8.249999999999869,0.0103903558927829
,0.01059610902081953,0.000205753
8.299999999999867,0.0105132619426989
,0.01071650684998737,0.000203245
8.349999999999866,0.0106367659900428
,0.01083748514899274,0.000200719
8.399999999999865,0.0107608773547757
,0.01095905502521978,0.000198178
8.449999999999864,0.0108856061609325
,0.01108122807487,0.000195622
8.499999999999863,0.0110109632936466
,0.01120401634613533,0.000193053
8.549999999999862,0.0111369603445321
,0.01132743231376399,0.000190472
8.599999999999861,0.0112636095443348
,0.01145148883394798,0.000187879
8.64999999999986,0.0113909236834717
,0.01157619909868202,0.000185275
8.699999999999859,0.0115189160227957
,0.01170157657330952,0.000182661
8.749999999999858,0.0116476001924805
,0.01182763493931205,0.000180035
8.799999999999857,0.0117769900828982
,0.01195438801174958,0.000177398
8.849999999999856,0.0119070997292101
,0.01208184965921166,0.00017475
8.899999999999855,0.0120379431893066
,0.01221003371585283,0.000172091
8.949999999999854,0.012169534419854
,0.01233895388418116,0.000169419
8.999999999999853,0.0123018871508615
,0.01246862363445889,0.000166736
9.049999999999851,0.0124350147633161
,0.01259905610756129,0.000164041
9.09999999999985,0.0125689301692292
,0.0127302640068736,0.000161334
9.149999999999849,0.0127036457006345
,0.01286225950030051,0.000158614
9.199999999999848,0.0128391730055453
,0.01299505412871127,0.000155881
9.249999999999847,0.0129755229579643
,0.01312865871005028,0.000153136
9.299999999999846,0.0131127055793289
,0.01326308326723247,0.000150378
9.349999999999845,0.0132507299766098
,0.0133983369577052,0.000147607
9.399999999999844,0.013389604297001
,0.01353442801866667,0.000144824
9.449999999999843,0.0135293356993975
,0.01367136372840172,0.000142028
9.499999999999842,0.0136699303467812
,0.01380915038548425,0.00013922
9.549999999999841,0.0138113934140004
,0.01394779330533158,0.0001364
9.59999999999984,0.0139537291172744
,0.01408729682583498,0.000133568
9.649999999999839,0.0140969407590668
,0.01422766435039247,0.000130724
9.699999999999838,0.0142410307913515
,0.01436889838864364,0.000127868
9.749999999999837,0.014386000893277
,0.01451100062466537,0.000125
9.799999999999836,0.0145318520636611
,0.01465397200081409,0.00012212
9.849999999999834,0.0146785847244978
,0.01479781281080206,0.000119228
9.899999999999833,0.0148261988344492
,0.01494252281454018,0.000116324
9.949999999999832,0.014974694010591
,0.01508810135369476,0.000113407
9.999999999999831,0.015124069654333
,0.01523454748192987,0.000110478
10.04999999999983,0.0152743250818399
,0.01538186009782461,0.000107535
10.09999999999983,0.0154254596547583
,0.01553003808969382,0.000104578
10.14999999999983,0.0155774729103583
,0.01567908046822097,0.000101608
10.19999999999983,0.0157303646886799
,0.01582898651120423,9.86218e-05
10.24999999999983,0.0158841352563265
,0.01597975590562895,9.56206e-05
10.29999999999982,0.0160387854230422
,0.01613138887267063,9.26034e-05
10.34999999999982,0.0161943166535862
,0.01628388630456623,8.95697e-05
10.39999999999982,0.0163507311714971
,0.01643724987876105,8.65187e-05
10.44999999999982,0.016508032054257
,0.01659148217618522,8.34501e-05
10.49999999999982,0.0166662233212102
,0.016746586782034,8.03635e-05
10.54999999999982,0.0168253100130261
,0.01690256838383419,7.72584e-05
10.59999999999982,0.0169852982627724
,0.01705943285267963,7.41346e-05
10.64999999999982,0.0171461953598631
,0.01721718732157185,7.0992e-05
10.69999999999982,0.0173080098063931
,0.01737584025233385,6.78304e-05
10.74999999999982,0.017470751366206
,0.01753540149296562,6.46501e-05
10.79999999999981,0.0176344311095178
,0.01769588232566721,6.14512e-05
10.84999999999981,0.0177990614511138
,0.01785729551485815,5.82341e-05
10.89999999999981,0.0179646561844115
,0.0180196553384091,5.49992e-05
10.94999999999981,0.0181312305117755
,0.01818297761839371,5.17471e-05
10.99999999999981,0.0182988010713945
,0.01834727975511146,4.84787e-05
11.04999999999981,0.0184673859627185
,0.01851258074071355,4.51948e-05
11.09999999999981,0.0186370047693686
,0.01867890118464466,4.18964e-05
11.14999999999981,0.0188076785804915
,0.01884626332861394,3.85847e-05
11.19999999999981,0.0189794300127448
,0.01901469106526976,3.52611e-05
11.2499999999998,0.0191522832300916
,0.01918420994925185,3.19267e-05
11.2999999999998,0.019326263965082
,0.01935484721453794,2.85832e-05
11.3499999999998,0.0195013995393804
,0.01952663178584579,2.52322e-05
11.3999999999998,0.0196777188844688
,0.01969959429714851,2.18754e-05
11.4499999999998,0.0198552525639564
,0.01987376709766409,1.85145e-05
11.4999999999998,0.0200340327946898
,0.02004918426854285,1.51515e-05
11.5499999999998,0.0202140934702172
,0.02022588164222006,1.17882e-05
11.5999999999998,0.0203954701826606
,0.02040389680584109,8.42662e-06
11.6499999999998,0.0205782002469061
,0.02058326912434616,5.06888e-06
11.6999999999998,0.0207623227235253
,0.0207640397522626,1.71703e-06
11.74999999999979,0.0209478784433598
,0.02094625164424868,-1.6268e-06
11.79999999999979,0.0211349100314227
,0.02112994957427894,-4.96046e-06
11.84999999999979,0.0213234619307354
,0.02131518014939449,-8.28178e-06
11.89999999999979,0.0215135804264296
,0.02150199182106094,-1.15886e-05
11.94999999999979,0.0217053136706667
,0.02169043490261657,-1.48788e-05
11.99999999999979,0.0218987117055863
,0.02188056158348051,-1.81501e-05
12.04999999999979,0.0220938264880184
,0.02207242594291614,-2.14005e-05
12.09999999999979,0.0222907119120542
,0.02226608396133778,-2.4628e-05
12.14999999999979,0.0224894238331672
,0.02246159353906485,-2.78303e-05
12.19999999999978,0.0226900200911495
,0.0226590145083212,-3.10056e-05
12.24999999999978,0.0228925605329963
,0.02285840864133171,-3.41519e-05
12.29999999999978,0.0230971070352725
,0.02305983967068181,-3.72674e-05
12.34999999999978,0.0233037235264859
,0.02326337329964012,-4.03502e-05
12.39999999999978,0.023512476009836
,0.02346907721499658,-4.33988e-05
12.44999999999978,0.0237234325844727
,0.02367702109994241,-4.64115e-05
12.49999999999978,0.0239366634674808
,0.02388727664478985,-4.93868e-05
12.54999999999978,0.0241522410155349
,0.02409991756412566,-5.23235e-05
12.59999999999978,0.0243702397463269
,0.02431501960901894,-5.52201e-05
12.64999999999977,0.0245907363597047
,0.02453266057723047,-5.80758e-05
12.69999999999977,0.0248138097589788
,0.02475292032779408,-6.08894e-05
12.74999999999977,0.0250395410721512
,0.02497588079739871,-6.36603e-05
12.79999999999977,0.025268013672112
,0.02520162601445719,-6.63877e-05
12.84999999999977,0.0254993131984276
,0.0254302421110868,-6.90711e-05
12.89999999999977,0.0257335275774055
,0.02566181734181061,-7.17102e-05
12.94999999999977,0.0259707470430934
,0.02589644209669073,-7.43049e-05
12.99999999999977,0.026211064158034
,0.02613420892346152,-7.68552e-05
13.04999999999977,0.0264545738334877
,0.02637521253899422,-7.93613e-05
13.09999999999977,0.0267013733502587
,0.02661954985269777,-8.18235e-05
13.14999999999976,0.0269515623791035
,0.02686731998170094,-8.42424e-05
13.19999999999976,0.0272052430013453
,0.02711862427363698,-8.66187e-05
13.24999999999976,0.027462519729069
,0.02737356632723831,-8.89534e-05
13.29999999999976,0.0277234995269863
,0.02763225201310227,-9.12475e-05
13.34999999999976,0.0279882918310942
,0.02789478949620486,-9.35023e-05
13.39999999999976,0.0282570085713604
,0.0281612892602932,-9.57193e-05
13.44999999999976,0.0285297641918349
,0.02843186413167365,-9.79001e-05
13.49999999999976,0.0288066756713714
,0.02870662930611162,-0.000100046
13.54999999999976,0.0290878625459098
,0.02898570237002307,-0.00010216
13.59999999999975,0.0293734469291314
,0.02926920333574401,-0.000104244
13.64999999999975,0.0296635535350966
,0.02955725466185832,-0.000106299
13.69999999999975,0.029958309699181
,0.02984998128316096,-0.000108328
13.74999999999975,0.0302578454016326
,0.030147510643868,-0.000110335
13.79999999999975,0.0305622932897954
,0.03044997272452843,-0.000112321
13.84999999999975,0.0308717887009647
,0.03075750007225242,-0.000114289
13.89999999999975,0.0311864696865034
,0.03107022783359864,-0.000116242
13.94999999999975,0.0315064770350393
,0.03138829378328634,-0.000118183
13.99999999999975,0.0318319542971567
,0.03171183835857949,-0.000120116
14.04999999999974,0.0321630478102053
,0.03204100468896343,-0.000122043
14.09999999999974,0.0324999067229581
,0.03237593862985255,-0.000123968
14.14999999999974,0.0328426830210786
,0.03271678878910844,-0.000125894
14.19999999999974,0.0331915315534201
,0.03306370656642077,-0.000127825
14.24999999999974,0.0335466100584876
,0.03341684617461514,-0.000129764
14.29999999999974,0.0339080791901234
,0.03377636467643086,-0.000131715
14.34999999999974,0.0342761025455849
,0.03414242201084972,-0.000133681
14.39999999999974,0.0346508466922356
,0.03451518102099893,-0.000135666
14.44999999999974,0.0350324811960518
,0.03489480748302221,-0.000137674
14.49999999999974,0.0354211786486243
,0.03528147013237071,-0.000139709
14.54999999999973,0.0358171146965715
,0.03567534068956757,-0.000141774
14.59999999999973,0.0362204680696115
,0.03607659388515749,-0.000143874
14.64999999999973,0.0366314206100321
,0.03648540747966772,-0.000146013
14.69999999999973,0.03705015730189
,0.03690196229382248,-0.000148195
14.74999999999973,0.0374768663003744
,0.0373264422240922,-0.000150424
14.79999999999973,0.0379117389621326
,0.03775903426726801,-0.000152705
14.84999999999973,0.0383549698754449
,0.03819992854295862,-0.000155041
14.89999999999973,0.038806756891041
,0.03864931830825707,-0.000157439
14.94999999999973,0.0392673011529406
,0.03910739998552648,-0.000159901
14.99999999999972,0.0397368071294483
,0.03957437318035062,-0.000162434
15.04999999999972,0.0402029278722299
,0.04000727450313146,-0.000195653
15.09999999999972,0.0406908726075679
,0.04042716350505504,-0.000263709
15.14999999999972,0.041188512230249
,0.04086088416160294,-0.000327628
15.19999999999972,0.0416960484108969
,0.04130885943450924,-0.000387189
15.24999999999972,0.0422136347950469
,0.04177084756551697,-0.000442787
15.29999999999972,0.0427415073421581
,0.04224638964713434,-0.000495118
15.34999999999972,0.0432798724323272
,0.04273512578692973,-0.000544747
15.39999999999972,0.0438289704857578
,0.0432368565774981,-0.000592114
15.44999999999972,0.0443890270469986
,0.04375149741158957,-0.00063753
15.49999999999971,0.0449602869507848
,0.04427902618874757,-0.000681261
15.54999999999971,0.045542987909295
,0.04481945483280647,-0.000723533
15.59999999999971,0.0461373802610694
,0.04537281989113229,-0.00076456
15.64999999999971,0.0467437116007571
,0.04593918092766192,-0.000804531
15.69999999999971,0.0473622385790135
,0.04651862014153352,-0.000843618
15.74999999999971,0.0479932177755699
,0.04711124138719747,-0.000881976
15.79999999999971,0.0486369127100386
,0.04771716871942999,-0.000919744
15.84999999999971,0.0492935885837085
,0.04833654475145677,-0.000957044
15.89999999999971,0.0499635161985021
,0.04896952901539509,-0.000993987
15.9499999999997,0.0506469692513861
,0.04961629653022759,-0.00103067
15.9999999999997,0.0513442261632211
,0.05027703677067508,-0.00106719
16.04999999999971,0.0520555691195149
,0.05095195308435052,-0.00110362
16.09999999999972,0.052781284452805
,0.05164126236523847,-0.00114002
16.14999999999973,0.053521662894891
,0.05234519475407939,-0.00117647
16.19999999999973,0.0542769989566598
,0.05306399321834698,-0.00121301
16.24999999999974,0.0550475920146507
,0.05379791300030767,-0.00124968
16.29999999999975,0.0558337450070514
,0.0545472209593898,-0.00128652
16.34999999999976,0.0566357660805715
,0.05531219480498417,-0.00132357
16.39999999999976,0.057453966837745
,0.05609312219262153,-0.00136084
16.44999999999977,0.0582886643397252
,0.05689029968582915,-0.00139836
16.49999999999978,0.0591401790799667
,0.05770403167132265,-0.00143615
16.54999999999979,0.060008837191584
,0.05853462937292975,-0.00147421
16.5999999999998,0.0608949682765484
,0.05938241010891954,-0.00151256
16.6499999999998,0.061798907705811
,0.06024769683031028,-0.00155121
16.69999999999981,0.0627209943990645
,0.06113081788553831,-0.00159018
16.74999999999982,0.0636615731375708
,0.0620321068782248,-0.00162947
16.79999999999983,0.0646209923635062
,0.06295190251464255,-0.00166909
16.84999999999983,0.0655996064471886
,0.06389054841199515,-0.00170906
16.89999999999984,0.0665977735568669
,0.06484839288765709,-0.00174938
16.94999999999985,0.0676158578397872
,0.06582578882684142,-0.00179007
16.99999999999986,0.0686542273965229
,0.06682309367163075,-0.00183113
17.04999999999987,0.0697132563495802
,0.06784066956059931,-0.00187259
17.09999999999987,0.0707933229412629
,0.06887888355984534,-0.00191444
17.14999999999988,0.0718948114755134
,0.06993810793535005,-0.0019567
17.19999999999989,0.0730181105493687
,0.07101872039717172,-0.00199939
17.2499999999999,0.0741636148591924
,0.07212110428547613,-0.00204251
17.2999999999999,0.0753317235708092
,0.07324564870183714,-0.00208607
17.34999999999991,0.0765228419849399
,0.07439274859416378,-0.00213009
17.39999999999992,0.0777373800465052
,0.07556280481348865,-0.00217458
17.44999999999993,0.0789757538719718
,0.07675622416840433,-0.00221953
17.49999999999994,0.0802383843926216
,0.07797341946434155,-0.00226496
17.54999999999994,0.0815256987462563
,0.0792148095292653,-0.00231089
17.59999999999995,0.0828381290505241
,0.08048081923048933,-0.00235731
17.64999999999996,0.084176113664749
,0.08177187946313813,-0.00240423
17.69999999999997,0.0855400960844688
,0.08308842712374975,-0.00245167
17.74999999999998,0.0869305260813892
,0.08443090506648776,-0.00249962
17.79999999999998,0.0883478587096355
,0.08579976205315187,-0.0025481
17.84999999999999,0.0897925553317337
,0.08719545268885209,-0.0025971
17.9,0.0912650827277884
,0.08861843736781516,-0.00264665
17.95000000000001,0.0927659140135229
,0.09006918222028393,-0.00269673
18.00000000000001,0.0942955278438631
,0.0915481590751277,-0.00274737
18.05000000000002,0.0958544092306418
,0.09305584543292778,-0.00279856
18.10000000000003,0.0974430488295821
,0.09459272445599787,-0.00285032
18.15000000000004,0.0990619436654987
,0.09615928497012938,-0.00290266
18.20000000000005,0.100711596493381
,0.09775602147508344,-0.00295558
18.25000000000005,0.102392516436128
,0.09938343415493645,-0.00300908
18.30000000000006,0.10410521841101
,0.1010420288902623,-0.00306319
18.35000000000007,0.105850223685592
,0.1027323172703252,-0.00311791
18.40000000000008,0.107628059360871
,0.1044548166018506,-0.00317324
18.45000000000008,0.109439258850009
,0.1062100499183742,-0.00322921
18.50000000000009,0.111284361408082
,0.1079985459885506,-0.00328582
18.5500000000001,0.113163912540043
,0.1098208393177891,-0.00334307
18.60000000000011,0.115078463568144
,0.1116774701441452,-0.00340099
18.65000000000012,0.117028571971095
,0.1135689844181904,-0.00345959
18.70000000000012,0.11901480098304
,0.1154959337575638,-0.00351887
18.75000000000013,0.121037719866617
,0.1174588753854406,-0.00357884
18.80000000000014,0.123097903534434
,0.1194583720352282,-0.00363953
18.85000000000015,0.125195932760305
,0.1214949918432118,-0.00370094
18.90000000000015,0.127332393814914
,0.1235693082149161,-0.00376309
18.95000000000016,0.129507878617221
,0.125681899678157,-0.00382598
19.00000000000017,0.131722984377481
,0.1278333497267763,-0.00388963
19.05000000000018,0.13397831368993
,0.130024246642817,-0.00395407
19.10000000000019,0.136274474178149
,0.132255183306432,-0.00401929
19.15000000000019,0.138612078527687
,0.1345267569918072,-0.00408532
19.2000000000002,0.140991744127908
,0.1368395691393265,-0.00415217
19.25000000000021,0.143414093047539
,0.1391942251181595,-0.00421987
19.30000000000022,0.145879751664739
,0.1415913339648895,-0.00428842
19.35000000000023,0.148389350585324
,0.1440315081131374,-0.00435784
19.40000000000023,0.15094352425754
,0.1465153631040774,-0.00442816
19.45000000000024,0.153542910832028
,0.1490435172887117,-0.00449939
19.50000000000025,0.156188151754523
,0.1516165915017118,-0.00457156
19.55000000000026,0.158879891569266
,0.1542352087219809,-0.00464468
19.60000000000026,0.161618777483489
,0.1568999937124373,-0.00471878
19.65000000000027,0.164405459113177
,0.1596115726327323,-0.00479389
19.70000000000028,0.167240588016346
,0.1623705726309068,-0.00487002
19.75000000000029,0.170124817378086
,0.1651776214119787,-0.0049472
19.8000000000003,0.173058801509661
,0.1680333467849024,-0.00502545
19.8500000000003,0.176043195472501
,0.1709383761863732,-0.00510482
19.90000000000031,0.179078654537911
,0.1738933361865534,-0.00518532
19.95000000000032,0.182165833749069
,0.1768988519692938,-0.00526698
20.00000000000033,0.185305387338367
,0.1799555467955063,-0.00534984
20.05000000000033,0.188497968228454
,0.1830640414387613,-0.00543393
20.10000000000034,0.191744227401623
,0.1862249536023555,-0.00551927
20.15000000000035,0.195044813340269
,0.1894388973129278,-0.00560592
20.20000000000036,0.198400371348303
,0.1927064822885507,-0.00569389
20.25000000000037,0.201811542929109
,0.1960283132840955,-0.00578323
20.30000000000037,0.205278965058454
,0.199404989414532,-0.00587398
20.35000000000038,0.20880326950147
,0.2028371034508254,-0.00596617
20.40000000000039,0.212385082036925
,0.2063252410952323,-0.00605984
20.4500000000004,0.216025021715015
,0.2098699802278006,-0.00615504
20.50000000000041,0.219723700034546
,0.2134718901309451,-0.00625181
20.55000000000041,0.223481720145118
,0.2171315306904027,-0.00635019
20.60000000000042,0.227299675978834
,0.2208494515705892,-0.00645022
20.65000000000043,0.231178151402857
,0.2246261913677348,-0.00655196
20.70000000000044,0.235117719309612
,0.2284622767412365,-0.00665544
20.75000000000044,0.239118940725782
,0.232358221523925,-0.00676072
20.80000000000045,0.243182363867041
,0.2363145258133459,-0.00686784
20.85000000000046,0.247308523211027
,0.240331675047087,-0.00697685
20.90000000000047,0.251497938525385
,0.2444101390604594,-0.0070878
20.95000000000048,0.255751113913655
,0.2485503711324397,-0.00720074
21.00000000000048,0.260068536825312
,0.2527528070231174,-0.00731573
21.05000000000049,0.264450677086091
,0.2570178640006509,-0.00743281
21.1000000000005,0.268897985902005
,0.2613459398655187,-0.00755205
21.15000000000051,0.273410894885107
,0.2657374119721143,-0.00767348
21.20000000000051,0.27798981506369
,0.2701926362573825,-0.00779718
21.25000000000052,0.282635135917653
,0.2747119462670611,-0.00792319
21.30000000000053,0.287347224407973
,0.2792956521971259,-0.00805157
21.35000000000054,0.292126424035152
,0.2839440399474489,-0.00818238
21.40000000000055,0.296973053902252
,0.2886573701884982,-0.00831568
21.45000000000055,0.301887407810344
,0.2934358774534669,-0.00845153
21.50000000000056,0.306869753368474
,0.2982797692493862,-0.00858998
21.55000000000057,0.311920331141561
,0.3031892251985555,-0.00873111
21.60000000000058,0.317039353818756
,0.3081643962121792,-0.00887496
21.65000000000058,0.322227005427465
,0.3132054036955245,-0.0090216
21.70000000000059,0.327483440573539
,0.3183123387966383,-0.0091711
21.7500000000006,0.332808783730525
,0.3234852616898063,-0.00932352
21.80000000000061,0.338203128564585
,0.328724200908912,-0.00947893
21.85000000000062,0.343666537308224
,0.3340291527277008,-0.00963738
21.90000000000062,0.349199040176836
,0.3394000805876161,-0.00979896
21.95000000000063,0.35480063483671
,0.3448369145822747,-0.00996372
22.00000000000064,0.360471285917803
,0.3503395509890153,-0.0101317
22.05000000000065,0.36621092458053
,0.3559078518684573,-0.0103031
22.10000000000066,0.372019448128818
,0.3615416447098964,-0.0104778
22.15000000000066,0.377896719677095
,0.3672407221407727,-0.010656
22.20000000000067,0.383842567864596
,0.3730048416936818,-0.0108377
22.25000000000068,0.389856786621167
,0.3788337256313588,-0.0110231
22.30000000000069,0.395939134979987
,0.3847270608321662,-0.0112121
22.35000000000069,0.402089336938405
,0.3906844987281577,-0.0114048
22.4000000000007,0.408307081364962
,0.39670565530213,-0.0116014
22.45000000000071,0.414592021949495
,0.4027901111392662,-0.0118019
22.50000000000072,0.420943777194976
,0.4089374115260052,-0.0120064
22.55000000000073,0.427361930450134
,0.4151470666014121,-0.0122149
22.60000000000073,0.433846029978188
,0.4214185515544278,-0.0124275
22.65000000000074,0.440395589060783
,0.4277513068614389,-0.0126443
22.70000000000075,0.447010086133233
,0.4341447385635911,-0.0128653
22.75000000000076,0.453688964950925
,0.4405982185823414,-0.0130907
22.80000000000076,0.460431634779865
,0.4471110850605093,-0.0133205
22.85000000000077,0.467237470614013
,0.4536826427357572,-0.0135548
22.90000000000078,0.474105813412573
,0.4603121633356437,-0.0137937
22.95000000000079,0.481035970356725
,0.4669988859907771,-0.0140371
23.0000000000008,0.488027215123383
,0.4737420176646303,-0.0142852
23.0500000000008,0.495078788173678
,0.4805407335917038,-0.0145381
23.10000000000081,0.502189897053365
,0.4873941777286452,-0.0147957
23.15000000000082,0.509359716704188
,0.4943014632021159,-0.0150583
23.20000000000083,0.5165873897839
,0.5012616727588992,-0.0153257
23.25000000000083,0.523872026993001
,0.5082738592167031,-0.0155982
23.30000000000084,0.531212707407218
,0.515337045902186,-0.0158757
23.35000000000085,0.538608478812391
,0.5224502270795233,-0.0161583
23.40000000000086,0.546058358042422
,0.5296123683717135,-0.016446
23.45000000000087,0.553561331316573
,0.5368224071576178,-0.0167389
23.50000000000087,0.561116354573632
,0.544079252953644,-0.0170371
23.55000000000088,0.568722353802438
,0.5513817877753675,-0.0173406
23.60000000000089,0.576378225364737
,0.5587288664660526,-0.0176494
23.6500000000009,0.58408283630671
,0.5661193170036061,-0.0179635
23.70000000000091,0.591835024656061
,0.5735519407684686,-0.0182831
23.75000000000091,0.599633599700302
,0.5810255127778081,-0.0186081
23.80000000000092,0.607477342239405
,0.588538781874451,-0.0189386
23.85000000000093,0.615365004810056
,0.5960904708710307,-0.0192745
23.90000000000094,0.623295311869254
,0.6036792766422847,-0.019616
23.95000000000094,0.631266959936145
,0.6113038701540283,-0.0199631
24.00000000000095,0.63927861767709
,0.6189628964284672,-0.0203157
24.05000000000096,0.64732892592955
,0.626654974440811,-0.020674
24.10000000000097,0.655416497651201
,0.6343786969286214,-0.0210378
24.15000000000098,0.663539917785344
,0.642132630114693,-0.0214073
24.20000000000098,0.671697743030704
,0.6499153133341347,-0.0217824
24.25000000000099,0.679888501505197
,0.6577252585560582,-0.0221632
24.300000000001,0.688110692290451
,0.6655609497870884,-0.0225497
24.35000000000101,0.696362784849018
,0.6734208423595094,-0.0229419
24.40000000000101,0.704643218300426
,0.6813033620866857,-0.0233399
24.45000000000102,0.712950400550578
,0.6892069042821296,-0.0237435
24.50000000000103,0.721282707264053
,0.6971298326448165,-0.0241529
24.55000000000104,0.729638480675853
,0.7050704779963191,-0.024568
24.60000000000105,0.738016028237714
,0.7130271368742491,-0.0249889
24.65000000000105,0.746413621099758
,0.720998069988283,-0.0254156
24.70000000000106,0.754829492428958
,0.7289815005343412,-0.025848
24.75000000000107,0.763261835574397
,0.7369756123828708,-0.0262862
24.80000000000108,0.771708802084888
,0.7449785481432016,-0.0267303
24.85000000000108,0.780168499599583
,0.7529884071322952,-0.0271801
24.90000000000109,0.788638989627015
,0.7610032432574845,-0.0276357
24.9500000000011,0.797118285239784
,0.769021062834458,-0.0280972
25.00000000000111,0.805604348712304
,0.7770398223816963,-0.0285645
25.05000000000112,0.814095089137831
,0.7850574264112026,-0.0290377
25.10000000000112,0.822588360060697
,0.7930717252548785,-0.0295166
25.15000000000113,0.831081957168646
,0.8010805129716951,-0.0300014
25.20000000000114,0.839573616091302
,0.8090815253745518,-0.0304921
25.25000000000115,0.848061010352151
,0.8170724382212127,-0.0309886
25.30000000000116,0.856541749531762
,0.8250508656250912,-0.0314909
25.35000000000116,0.865013377688568
,0.833014358730052,-0.031999
25.40000000000117,0.873473372097163
,0.8409604047031278,-0.032513
25.45000000000118,0.881919142356393
,0.848886426091896,-0.0330327
25.50000000000119,0.890348029917553
,0.8567897806024181,-0.0335582
25.55000000000119,0.898757308086326
,0.8646677613342559,-0.0340895
25.6000000000012,0.907144182539606
,0.8725175975237427,-0.0346266
25.65000000000121,0.915505792401862
,0.8803364558298999,-0.0351693
25.70000000000122,0.923839211912309
,0.8881214421908421,-0.0357178
25.75000000000123,0.932141452711212
,0.8958696042848013,-0.0362718
25.80000000000123,0.940409466763321
,0.9035779345982888,-0.0368315
25.85000000000124,0.948640149926966
,0.9112433741234792,-0.0373968
25.90000000000125,0.956830346166339
,0.9188628166702557,-0.0379675
25.95000000000126,0.964976852398855
,0.9264331137835216,-0.0385437
26.00000000000126,0.973076423947661
,0.9339510802465592,-0.0391253
26.05000000000127,0.981125780570441
,0.941413500123543,-0.0397123
26.10000000000128,0.989121613012885
,0.9488171333052993,-0.0403045
26.15000000000129,0.997060590032648
,0.956158722493357,-0.0409019
26.2000000000013,1.00493936582229
,0.963435000554859,-0.0415044
26.2500000000013,1.01275458775312
,0.9706426981711456,-0.0421119
26.30000000000131,1.02050290435086
,0.9777785516886476,-0.0427244
26.35000000000132,1.02818097340626
,0.9848393110762805,-0.0433417
26.40000000000133,1.03578547011737
,0.9918217478879736,-0.0439637
26.45000000000134,1.04331309515243
,0.9987226631175758,-0.0445904
26.50000000000134,1.05076058251981
,1.005538894837517,-0.0452217
26.55000000000135,1.05812470713251
,1.012267325498775,-0.0458574
26.60000000000136,1.06540229194329
,1.018904888790384,-0.0464974
26.65000000000137,1.07259021454444
,1.02544857592823,-0.0471416
26.70000000000137,1.07968541311177
,1.031895441274789,-0.04779
26.75000000000138,1.08668489159165
,1.038242607180903,-0.0484423
26.80000000000139,1.09358572402689
,1.044487267955232,-0.0490985
26.8500000000014,1.10038505793157
,1.05062669286549,-0.0497584
26.90000000000141,1.10708011663348
,1.056658228106729,-0.0504219
26.95000000000141,1.11366820051022
,1.062579297658702,-0.0510889
27.00000000000142,1.12014668706581
,1.068387402989038,-0.0517593
27.05000000000143,1.12651302980038
,1.074080121565773,-0.0524329
27.10000000000144,1.13276475584312
,1.079655104150284,-0.0531097
27.15000000000144,1.13889946233861
,1.085110070876478,-0.0537894
27.20000000000145,1.14491481157478
,1.090442806117301,-0.054472
27.25000000000146,1.15080852491889
,1.095651152175744,-0.0551574
27.30000000000147,1.15657837545751
,1.100733001840006,-0.0558454
27.35000000000148,1.16222217961204
,1.105686289861744,-0.0565359
27.40000000000148,1.16773778756764
,1.110508983436498,-0.0572288
27.45000000000149,1.17312307272733
,1.115199071774621,-0.057924
27.5000000000015,1.1783759202316
,1.119754554862043,-0.0586214
27.55000000000151,1.18349421465418
,1.124173431528423,-0.0593208
27.60000000000151,1.18847582698123
,1.128453686941887,-0.0600221
27.65000000000152,1.19331860099449
,1.132593279663459,-0.0607253
27.70000000000153,1.19802033918519
,1.136590128395423,-0.0614302
27.75000000000154,1.20257878832823
,1.14044209856658,-0.0621367
27.80000000000155,1.20699162485655
,1.144146988894874,-0.0628446
27.85000000000155,1.21125644016938
,1.147702518066902,-0.0635539
27.90000000000156,1.21537072601561
,1.151106311682199,-0.0642644
27.95000000000157,1.21933186008718
,1.154355889583793,-0.064976
28.00000000000158,1.22313709195899
,1.157448653719836,-0.0656884
28.05000000000159,1.22678352950306
,1.160381876647002,-0.0664017
28.10000000000159,1.23026812590054
,1.163152690788195,-0.0671154
28.1500000000016,1.23358766737045
,1.165758078557397,-0.0678296
28.20000000000161,1.23673876172066
,1.16819486343034,-0.0685439
28.25000000000162,1.23971782782122
,1.170459702045709,-0.0692581
28.30000000000162,1.24252108608816
,1.172549077394627,-0.069972
28.35000000000163,1.24514455005585
,1.174459293168608,-0.0706853
28.40000000000164,1.2475840191016
,1.176186469282474,-0.0713975
28.45000000000165,1.2498350723816
,1.177726538614611,-0.0721085
28.50000000000166,1.2518930640135
,1.179075244969739,-0.0728178
28.55000000000166,1.25375311954351
,1.180228142278215,-0.073525
28.60000000000167,1.25541013371023
,1.181180595001119,-0.0742295
28.65000000000168,1.25685876951789
,1.181927779747808,-0.074931
28.70000000000169,1.25809345861009
,1.182464688056633,-0.0756288
28.75000000000169,1.2591084029365
,1.182786130317123,-0.0763223
28.8000000000017,1.25989757768387
,1.182886740786651,-0.0770108
28.85000000000171,1.26045473544377
,1.182760983649989,-0.0776938
28.90000000000172,1.2607734115745
,1.182403160079577,-0.0783703
28.95000000000173,1.26084693071586
,1.181807416234522,-0.0790395
29.00000000000173,1.26066841439995
,1.180967752147953,-0.0797007
29.05000000000174,1.26023078970836
,1.179878031440712,-0.0803528
29.10000000000175,1.25952679891145
,1.178531991811029,-0.0809948
29.15000000000176,1.25854901003257
,1.17692325623642,-0.0816258
29.20000000000176,1.25728982827319
,1.175045344841933,-0.0822445
29.25000000000177,1.25574150823704
,1.172891687370325,-0.0828498
29.30000000000178,1.25389616689059
,1.170455636215587,-0.0834405
29.35000000000179,1.25174579720256
,1.167730479957704,-0.0840153
29.4000000000018,1.24928228240226
,1.164709457363905,-0.0845728
29.4500000000018,1.24649741080463
,1.161385771798618,-0.0851116
29.50000000000181,1.2433828911498
,1.157752606013539,-0.0856303
29.55000000000182,1.239930368412
,1.153803137269604,-0.0861272
29.60000000000183,1.23613144003599
,1.149530552753464,-0.0866009
29.65000000000184,1.23197767256295
,1.144928065260848,-0.0870496
29.70000000000184,1.22746061861496
,1.139988929109744,-0.0874717
29.75000000000185,1.2225718342102
,1.134706456257673,-0.0878654
29.80000000000186,1.2173028963864
,1.129074032596473,-0.0882289
29.85000000000187,1.21164542111464
,1.123085134403671,-0.0885603
29.90000000000187,1.20559108149071
,1.116733344932422,-0.0888577
29.95000000000188,1.19913162619286
,1.11001237111723,-0.0891193
30.00000000000189,1.19225889820246
,1.10291606039093,-0.0893428
30.0500000000019,1.18496485378089
,1.095438417596512,-0.0895264
30.10000000000191,1.17724158170476
,1.087573621975439,-0.089668
30.15000000000191,1.16908132275958
,1.079316044239442,-0.0897653
30.20000000000192,1.16047648949421
,1.070660263698734,-0.0898162
30.25000000000193,1.15141968623868
,1.06160108544345,-0.0898186
30.30000000000194,1.14190372938893
,1.052133557564966,-0.0897702
30.35000000000194,1.13192166795974
,1.042252988392125,-0.0896687
30.40000000000195,1.12146680440689
,1.031954963736746,-0.0895118
30.45000000000196,1.11053271571868
,1.021235364106107,-0.0892974
30.50000000000197,1.09911327477029
,1.010090381871607,-0.0890229
30.55000000000198,1.0872026719376
,0.9985165383457799,-0.0886861
30.60000000000198,1.07479543695787
,0.9865107007421869,-0.0882847
30.65000000000199,1.06188646102315
,0.9740700989728692,-0.0878164
30.700000000002,1.04847101908921
,0.9611923422461901,-0.0872787
30.75000000000201,1.03454479237443
,0.9478754354225236,-0.0866694
30.80000000000202,1.02010389102169
,0.9341177950794819,-0.0859861
30.85000000000202,1.00514487688637
,0.9199182652589704,-0.0852266
30.90000000000203,0.989664786413582
,0.9052761328464483,-0.0843887
30.95000000000204,0.97366115355549
,0.89019114255027,-0.08347
31.00000000000205,0.957132032679363
,0.8746635114553385,-0.0824685
31.05000000000205,0.940076021405567
,0.8586939431116534,-0.0813821
31.10000000000206,0.922492283311962
,0.8422836411384651,-0.0802086
31.15000000000207,0.904380570433265
,0.8254343223190723,-0.0789462
31.20000000000208,0.885741245477207
,0.8081482291540336,-0.077593
31.25000000000209,0.86657530367431
,0.7904281418607706,-0.0761472
31.30000000000209,0.846884394169479
,0.7722773897732855,-0.074607
31.3500000000021,0.826670840860248
,0.7536998621238604,-0.072971
31.40000000000211,0.805937662576357
,0.7347000181533119,-0.0712376
31.45000000000212,0.784688592494576
,0.7152828965112672,-0.0694057
31.50000000000212,0.762928096670983
,0.6954541238819747,-0.067474
31.55000000000213,0.740661391572698
,0.675219922766213,-0.0654415
31.60000000000214,0.717894460481353
,0.6545871183518592,-0.0633073
31.65000000000215,0.694634068639809
,0.6335631443673435,-0.0610709
31.70000000000216,0.670887777004762
,0.6121560478384538,-0.0587317
31.75000000000216,0.646663954466966
,0.5903744926302394,-0.0562895
31.80000000000217,0.621971788396766
,0.5682277616675249,-0.053744
31.85000000000218,0.596821293367967
,0.5457257577153571,-0.0510955
31.90000000000219,0.571223317911361
,0.5228790026072234,-0.0483443
31.95000000000219,0.545189549150138
,0.4996986347871584,-0.0454909
32.0000000000022,0.518732515164712
,0.476196405070711,-0.0425361
32.05000000000219,0.491865584935664
,0.4523846704883079,-0.0394809
32.10000000000218,0.464602965718565
,0.4282763861295402,-0.0363266
32.15000000000217,0.436959697699239
,0.4038850948637309,-0.0330746
32.20000000000216,0.408951645788653
,0.3792249148745706,-0.0297267
32.25000000000215,0.380595488417162
,0.3543105249084322,-0.026285
32.30000000000214,0.351908703194861
,0.3291571471898269,-0.0227516
32.35000000000213,0.322909549313024
,0.3037805279333776,-0.019129
32.40000000000212,0.293617046569817
,0.2781969154277499,-0.0154201
32.45000000000211,0.264050950917116
,0.2524230356577402,-0.0116279
32.5000000000021,0.23423172643249
,0.226476065465878,-0.00775566
32.55000000000209,0.204180513643564
,0.2003736032386634,-0.00380691
32.60000000000208,0.17391909414071
,0.1741336371616233,0.000214543
32.65000000000207,0.143469851436985
,0.1477745110724724,0.00430466
32.70000000000206,0.112855728056676
,0.1213148879601516,0.00845916
32.75000000000205,0.0821001788529688
,0.09477371119929145,0.0126735
32.80000000000204,0.0512271205851501
,0.06817016359443429,0.016943
32.85000000000203,0.0202608778102153
,0.04152362436220347,0.0212627
32.90000000000202,-0.0107738748229302
,0.0148536241718773,0.0256275
32.95000000000201,-0.0418521737596854
,-0.01182020160379071,0.030032
33.000000000002,-0.0729488310995149
,-0.0384781612418994,0.0344707
33.05000000000199,-0.104038502002569
,-0.06510055644930635,0.0389379
33.10000000000198,-0.135095755730599
,-0.09166773333343059,0.043428
33.15000000000197,-0.166095148362505
,-0.11816013433587,0.047935
33.20000000000196,-0.197011298569569
,-0.144558350859251,0.0524529
33.25000000000195,-0.227818965084057
,-0.170843176307522,0.0569758
33.30000000000194,-0.258493125809702
,-0.1969956592211801,0.0614975
33.35000000000193,-0.289009058092653
,-0.2229971561957438,0.0660119
33.40000000000192,-0.319342419674731
,-0.2488293842272222,0.070513
33.45000000000191,-0.349469329820343
,-0.2744744721113204,0.0749949
33.5000000000019,-0.379366450056212
,-0.2999150105345212,0.0794514
33.55000000000189,-0.409011063940865
,-0.3251341004403772,0.083877
33.60000000000188,-0.43838115523982
,-0.3501153992882928,0.0882658
33.65000000000187,-0.467455483855741
,-0.3748431647685324,0.0926123
33.70000000000186,-0.496213658841308
,-0.3993022955748939,0.0969114
33.75000000000185,-0.524636207802043
,-0.4234783688115069,0.101158
33.80000000000184,-0.552704641986975
,-0.4473576736289866,0.105347
33.85000000000183,-0.580401516360473
,-0.4709272406788694,0.109474
33.90000000000182,-0.607710483950871
,-0.4941748670198871,0.113536
33.95000000000181,-0.634616343789969
,-0.5170891361010685,0.117527
34.0000000000018,-0.661105081774217
,-0.5396594324923045,0.121446
34.05000000000179,-0.68716390381552
,-0.5618759510733833,0.125288
34.10000000000178,-0.712781260693771
,-0.5837297004053013,0.129052
34.15000000000177,-0.737946864074435
,-0.6052125000953108,0.132734
34.20000000000176,-0.762651693225868
,-0.6263169719905362,0.136335
34.25000000000176,-0.786887992044782
,-0.6470365250998986,0.139851
34.30000000000175,-0.810649256085772
,-0.6673653342316959,0.143284
34.35000000000174,-0.833930209394884
,-0.687298312371633,0.146632
34.40000000000173,-0.85672677104567
,-0.7068310769276565,0.149896
34.45000000000172,-0.879036011400169
,-0.7259599100241125,0.153076
34.50000000000171,-0.900856098236213
,-0.744681713132211,0.156174
34.5500000000017,-0.922186233009858
,-0.7629939563607975,0.159192
34.60000000000169,-0.943026577652515
,-0.7808946228504619,0.162132
34.65000000000168,-0.96337817243419
,-0.7983821487611671,0.164996
34.70000000000167,-0.983242845553095
,-0.8154553594056804,0.167787
34.75000000000166,-1.00262311523543
,-0.8321134021698491,0.17051
34.80000000000165,-1.02152208524903
,-0.8483556768738243,0.173166
34.85000000000164,-1.03994333484039
,-0.8641817642950045,0.175762
34.90000000000163,-1.05789080419954
,-0.8795913535994933,0.178299
34.95000000000162,-1.07536867663845
,-0.894584169433049,0.180785
35.00000000000161,-1.09238125873046
,-0.9091598994471308,0.183221
35.0500000000016,-1.10893285969922
,-0.9233181230053082,0.185615
35.10000000000159,-1.1250276713711
,-0.9370582418189866,0.187969
35.15000000000158,-1.14066965000288
,-0.9503794132048737,0.19029
35.20000000000157,-1.15586240127271
,-0.9632804866298814,0.192582
35.25000000000156,-1.17060906968099
,-0.9757599441526947,0.194849
35.30000000000155,-1.18491223353495
,-0.9878158452952537,0.197096
35.35000000000154,-1.19877380661033
,-0.9994457768326814,0.199328
35.40000000000153,-1.21219494746958
,-1.010646807883662,0.201548
35.45000000000152,-1.2251759772954
,-1.021415450639558,0.203761
35.50000000000151,-1.23771630696435
,-1.031747626961433,0.205969
35.5500000000015,-1.24981437393336
,-1.041638641001578,0.208176
35.60000000000149,-1.26146758935817
,-1.051083157940966,0.210384
35.65000000000148,-1.27267229570894
,-1.06007518883499,0.212597
35.70000000000147,-1.28342373498243
,-1.068608081501495,0.214816
35.75000000000146,-1.2937160274684
,-1.076674517316276,0.217042
35.80000000000145,-1.30354216086845
,-1.084266513712562,0.219276
35.85000000000144,-1.3128939894433
,-1.091375432140856,0.221519
35.90000000000143,-1.32176224273303
,-1.097991991185564,0.22377
35.95000000000142,-1.33013654329557
,-1.104106284507075,0.22603
36.00000000000141,-1.33800543281871
,-1.109707803243247,0.228298
36.0500000000014,-1.34535640589237
,-1.11478546249175,0.230571
36.10000000000139,-1.35217595067619
,-1.11932763146715,0.232848
36.15000000000138,-1.35844959567546
,-1.123322166946392,0.235127
36.20000000000137,-1.36416196181488
,-1.126756449593327,0.237406
36.25000000000136,-1.36929681902299
,-1.129617422781297,0.239679
36.30000000000135,-1.37383714654689
,-1.131891633548897,0.241946
36.35000000000134,-1.37776519626888
,-1.133565275332045,0.2442
36.40000000000133,-1.38106255833732
,-1.134624232152651,0.246438
36.45000000000132,-1.38371022848711
,-1.13505412397398,0.248656
36.50000000000131,-1.38568867649585
,-1.134840352950545,0.250848
36.5500000000013,-1.38697791528412
,-1.133968150345663,0.25301
36.60000000000129,-1.38755757025243
,-1.132422623923993,0.255135
36.65000000000128,-1.38740694851564
,-1.130188805630922,0.257218
36.70000000000127,-1.38650510776822
,-1.12725169944119,0.259253
36.75000000000126,-1.38483092458309
,-1.123596329256753,0.261235
36.80000000000125,-1.38236316201082
,-1.119207786770776,0.263155
36.85000000000124,-1.37908053639903
,-1.114071279237345,0.265009
36.90000000000123,-1.37496178340627
,-1.108172177107992,0.26679
36.95000000000122,-1.36998572322057
,-1.10149606151243,0.26849
37.00000000000121,-1.36413132503652
,-1.094028771570168,0.270103
37.0500000000012,-1.35737777085895
,-1.085756451540662,0.271621
37.10000000000119,-1.3497045187327
,-1.076665597824306,0.273039
37.15000000000118,-1.34109136550101
,-1.066743105818208,0.274348
37.20000000000117,-1.33151850920897
,-1.055976316666449,0.275542
37.25000000000116,-1.32096661126101
,-1.04435306390264,0.276614
37.30000000000115,-1.30941685844554
,-1.031861720017952,0.277555
37.35000000000114,-1.29685102492444
,-1.018491242965768,0.27836
37.40000000000113,-1.28325153427967
,-1.00423122260276,0.27902
37.45000000000112,-1.26860152169038
,-0.9890719270816204,0.27953
37.50000000000111,-1.25288489629947
,-0.9730043491818678,0.279881
37.5500000000011,-1.23608640381383
,-0.9560202525601733,0.280066
37.60000000000109,-1.21819168935877
,-0.938112217904103,0.280079
37.65000000000108,-1.19918736059117
,-0.9192736889385422,0.279914
37.70000000000107,-1.17906105105658
,-0.8994990182490676,0.279562
37.75000000000106,-1.15780148375161
,-0.8787835128511361,0.279018
37.80000000000105,-1.13539853484134
,-0.8571234794362006,0.278275
37.85000000000104,-1.11184329744978
,-0.8345162692025827,0.277327
37.90000000000103,-1.08712814543378
,-0.8109603221816135,0.276168
37.95000000000102,-1.06124679702195
,-0.7864552109260217,0.274792
38.00000000000101,-1.03419437818576
,-0.7610016834535767,0.273193
38.050000000001,-1.00596748558907
,-0.7346017052956357,0.271366
38.10000000000099,-0.976564248943227
,-0.7072585004897336,0.269306
38.15000000000098,-0.945984392573071
,-0.6789765913666272,0.267008
38.20000000000097,-0.914229295986234
,-0.6497618369311144,0.264467
38.25000000000096,-0.881302053211652
,-0.6196214696561375,0.261681
38.30000000000095,-0.847207530660755
,-0.588564130482724,0.258643
38.35000000000094,-0.811952423240903
,-0.5565999017912224,0.255353
38.40000000000093,-0.775545308434667
,-0.5237403381409598,0.251805
38.45000000000092,-0.737996698041044
,-0.4899984945041451,0.247998
38.50000000000091,-0.699319087252325
,-0.4553889517578655,0.24393
38.5500000000009,-0.65952700072618
,-0.419927839164429,0.239599
38.60000000000089,-0.618637035293046
,-0.3836328535606057,0.235004
38.65000000000088,-0.576667898919728
,-0.3465232749740377,0.230145
38.70000000000087,-0.533640445537216
,-0.3086199783728674,0.22502
38.75000000000086,-0.489577705318127
,-0.2699454412443183,0.219632
38.80000000000085,-0.44450490997988
,-0.2305237467008183,0.213981
38.85000000000084,-0.398449512670185
,-0.1903805818020743,0.208069
38.90000000000083,-0.351441201979781
,-0.1495432307723688,0.201898
38.95000000000082,-0.303511909616309
,-0.1080405628142609,0.195471
39.00000000000081,-0.254695811260578
,-0.06590301419828215,0.188793
39.0500000000008,-0.20502932012337
,-0.02316256431798802,0.181867
39.10000000000079,-0.154551072711777
,0.02014729457117248,0.174698
39.15000000000078,-0.10330190631615
,0.06399159423016165,0.167294
39.20000000000077,-0.0513248277292413
,0.1083339342030936,0.159659
39.25000000000076,0.00133502728284616
,0.1531365327179879,0.151802
39.30000000000075,0.0546304442281047
,0.1983602849614003,0.14373
39.35000000000074,0.108512190308289
,0.24396482893001,0.135453
39.40000000000073,0.16292908544067
,0.2899086190285463,0.12698
39.45000000000072,0.217828084286311
,0.3361490075613016,0.118321
39.50000000000071,0.273154369652988
,0.3826423342057517,0.109488
39.5500000000007,0.328851457599854
,0.4293440235276735,0.100493
39.60000000000069,0.384861314519791
,0.4762086905359126,0.0913474
39.65000000000068,0.441124486422403
,0.5231902542271767,0.0820658
39.70000000000067,0.497580240566227
,0.5702420590052562,0.0726618
39.75000000000066,0.55416671952432
,0.6173170037923761,0.0631503
39.80000000000065,0.610821107669209
,0.6643676786043375,0.0535466
39.85000000000064,0.667479809980697
,0.7113465082377255,0.0438667
39.90000000000063,0.72407864296305
,0.7582059026970098,0.0341273
39.95000000000062,0.780553037351356
,0.8048984138683686,0.0243454
40.00000000000061,0.83683825215603
,0.8513768978711731,0.0145386
40.0500000000006,0.892869599463481
,0.8975946824445851,0.00472508
40.10000000000059,0.94858267926324
,0.9435057386075023,-0.00507694
40.15000000000058,1.00391362343025
,0.9890648557739325,-0.0148488
40.20000000000057,1.05879934782787
,1.034227819383686,-0.0245715
40.25000000000056,1.11317781134259
,1.078951590023304,-0.0342262
40.30000000000055,1.16698828050266
,1.123194482933942,-0.0437938
40.35000000000054,1.22017159816777
,1.166916346692694,-0.0532553
40.40000000000053,1.27267045462348
,1.210078739774743,-0.0625917
40.45000000000052,1.32442965925947
,1.25264510363185,-0.0717846
40.50000000000051,1.37539641086206
,1.294580930816302,-0.0808155
40.5500000000005,1.42552056440827
,1.335853926642274,-0.0896666
40.60000000000049,1.47475489212953
,1.376434162792303,-0.0983207
40.65000000000048,1.52305533647636
,1.4162942212261,-0.106761
40.70000000000047,1.57038125252337
,1.45540932672291,-0.114972
40.75000000000046,1.61669563724983
,1.493757466350798,-0.122938
40.80000000000045,1.66196534306123
,1.531319494151133,-0.130646
40.85000000000044,1.70616127285469
,1.568079219342594,-0.138082
40.90000000000043,1.74925855389815
,1.604023476373983,-0.145235
40.95000000000042,1.79123668778247
,1.639142175220406,-0.152095
41.00000000000041,1.8320796737276
,1.673428330391624,-0.158651
41.0500000000004,1.87177610257801
,1.706878067244607,-0.164898
41.10000000000039,1.91031921892759
,1.739490604328662,-0.170829
41.15000000000038,1.94770694895209
,1.771268210678262,-0.176439
41.20000000000037,1.98394189173635
,1.802216137176107,-0.181726
41.25000000000036,2.01903127213438
,1.832342521361457,-0.186689
41.30000000000035,2.05298685353244
,1.861658265357646,-0.191329
41.35000000000034,2.0858248092598
,1.890176886891448,-0.195648
41.40000000000033,2.11756555187203
,1.917914343772347,-0.199651
41.45000000000032,2.14823352003346
,1.944888832541724,-0.203345
41.50000000000031,2.17785692332115
,1.971120562467988,-0.206736
41.5500000000003,2.20646744591916
,1.996631506449429,-0.209836
41.60000000000029,2.23409991084695
,2.021445130859098,-0.212655
41.65000000000028,2.2607919070912
,2.045586106807397,-0.215206
41.70000000000027,2.28658338273983
,2.069080005704563,-0.217503
41.75000000000026,2.31151620793899
,2.091952982440847,-0.219563
41.80000000000025,2.33563371220387
,2.114231449840037,-0.221402
41.85000000000024,2.35898020125431
,2.135941748360468,-0.223038
41.90000000000023,2.38160045913375
,2.157109815253252,-0.224491
41.95000000000022,2.4035392418501
,2.177760857534299,-0.225778
42.00000000000021,2.42484076914894
,2.197919033179975,-0.226922
42.0500000000002,2.44554822126188
,2.217607144924496,-0.227941
42.10000000000019,2.46570324756058
,2.236846350852126,-0.228857
42.15000000000018,2.48534549397469
,2.255655895730381,-0.22969
42.20000000000017,2.50451215579248
,2.274052866645611,-0.230459
42.25000000000016,2.52323756206456
,2.292051976041424,-0.231186
42.30000000000015,2.54155279727149
,2.309665374684628,-0.231887
42.35000000000014,2.55948536521511
,2.32690249649336,-0.232583
42.40000000000013,2.57705889926312
,2.34376993647066,-0.233289
42.45000000000012,2.594292922139
,2.360271362313249,-0.234022
42.50000000000011,2.61120265746041
,2.376407459577098,-0.234795
42.5500000000001,2.62779889414142
,2.392175909608699,-0.235623
42.60000000000009,2.64408790373904
,2.407571398856507,-0.236517
42.65000000000008,2.66007140976137
,2.422585657601913,-0.237486
42.70000000000007,2.67574660695971
,2.437207525701566,-0.238539
42.75000000000006,2.69110622772338
,2.451423042547956,-0.239683
42.80000000000005,2.7061386518801
,2.465215558179261,-0.240923
42.85000000000004,2.72082805554637
,2.478565862314055,-0.242262
42.90000000000003,2.73515459413672
,2.491452327998879,-0.243702
42.95000000000002,2.74909461428167
,2.503851066609262,-0.245244
43.00000000000001,2.76262088920161
,2.515736091055034,-0.246885
43.05,2.77570287204194
,2.527079484238055,-0.248623
43.09999999999999,2.78830696179115
,2.537851570084691,-0.250455
43.14999999999998,2.80039677665445
,2.548021084768856,-0.252376
43.19999999999997,2.81193343013908
,2.557555346117476,-0.254378
43.24999999999996,2.82287580558054
,2.566420419507369,-0.256455
43.29999999999995,2.83318082540196
,2.574581278989441,-0.2586
43.34999999999994,2.84280371200667
,2.582001962673166,-0.260802
43.39999999999993,2.85169823784344
,2.588645721788113,-0.263053
43.44999999999992,2.85981696282359
,2.594475163111166,-0.265342
43.49999999999991,2.86711145789569
,2.599452384737101,-0.267659
43.5499999999999,2.8735325141633
,2.6035391053846,-0.269993
43.59999999999989,2.87903033746474
,2.606696787622658,-0.272334
43.64999999999988,2.88355472879409
,2.6088867555311,-0.274668
43.69999999999987,2.88705525133314
,2.610070307412296,-0.276985
43.74999999999986,2.88948138516585
,2.610208824241826,-0.279273
43.79999999999986,2.89078267098413
,2.609263874546813,-0.281519
43.84999999999985,2.89090884423029
,2.607197316438223,-0.283712
43.89999999999984,2.8898099612126
,2.603971397454584,-0.285839
43.94999999999983,2.88743651872988
,2.59954885287665,-0.287888
43.99999999999982,2.88373956870961
,2.593893003088025,-0.289847
44.04999999999981,2.87867082926439
,2.586967850512665,-0.291703
44.0999999999998,2.87218279345996
,2.578738176601385,-0.293445
44.14999999999979,2.86422883693122
,2.569169639261141,-0.295059
44.19999999999978,2.85476332532432
,2.558228871100558,-0.296534
44.24999999999977,2.84374172237634
,2.545883578790225,-0.297858
44.29999999999976,2.83112069927182
,2.532102643853757,-0.299018
44.34999999999975,2.81685824575767
,2.516856225186637,-0.300002
44.39999999999974,2.80091378334852
,2.50011586367669,-0.300798
44.44999999999973,2.78324828081759
,2.48185458943353,-0.301394
44.49999999999972,2.76382437204836
,2.462047032380316,-0.301777
44.54999999999971,2.74260647621774
,2.440904596599008,-0.301702
44.5999999999997,2.71956092019388
,2.419719167377893,-0.299842
44.64999999999969,2.69465606295294
,2.396561442250992,-0.298095
44.69999999999968,2.66786242175993
,2.371735207229086,-0.296127
44.74999999999967,2.63915279979603
,2.345106246601746,-0.294047
44.79999999999966,2.60850241488394
,2.316699635763596,-0.291803
44.84999999999965,2.57588902890287
,2.286510198354095,-0.289379
44.89999999999964,2.54129307746254
,2.254536474318735,-0.286757
44.94999999999963,2.50469779936528
,2.220778153977736,-0.28392
44.99999999999962,2.46608936535145
,2.185236590378449,-0.280853
45.04999999999961,2.42540386742646
,2.140816485657941,-0.284587
45.0999999999996,2.38274034571475
,2.103698683151133,-0.279042
45.14999999999959,2.33804104254436
,2.063811857776142,-0.274229
45.19999999999958,2.29130512180047
,2.022133987592856,-0.269171
45.24999999999957,2.24253527743507
,1.978774773441928,-0.263761
45.29999999999956,2.19173786273887
,1.93382700245311,-0.257911
45.34999999999955,2.13892299825922
,1.887348273497857,-0.251575
45.39999999999954,2.08410466865935
,1.83938621497411,-0.244718
45.44999999999953,2.02730082205083
,1.789989680331089,-0.237311
45.49999999999952,1.968533452712
,1.737171078978609,-0.231362
45.54999999999951,1.90782868532709
,1.682491971341206,-0.225337
45.5999999999995,1.84521684161861
,1.626295190435098,-0.218922
45.64999999999949,1.78073250551301
,1.56861642175028,-0.212116
45.69999999999948,1.71441457062207
,1.509494837004525,-0.20492
45.74999999999947,1.64630628291162
,1.448972785040625,-0.197333
45.79999999999946,1.57645526550388
,1.387096004416836,-0.189359
45.84999999999945,1.50491353543156
,1.323913464352481,-0.181
45.89999999999944,1.43173750197628
,1.259477462202097,-0.17226
45.94999999999943,1.35698795395241
,1.193843510808448,-0.163144
45.99999999999942,1.28073002766125
,1.127070347290942,-0.15366
46.04999999999941,1.20303316102659
,1.059219827545155,-0.143813
46.0999999999994,1.12397102723571
,0.9903568718472453,-0.133614
46.14999999999939,1.04362145205814
,0.9205493476342017,-0.123072
46.19999999999938,0.962066309408268
,0.8498679679469099,-0.112198
46.24999999999937,0.87939139839129
,0.7783861521844608,-0.101005
46.29999999999936,0.795686297396568
,0.7061798844852136,-0.0895064
46.34999999999935,0.711044197857394
,0.6333275457399319,-0.0777167
46.39999999999934,0.625561714078558
,0.5599097343699526,-0.065652
46.44999999999933,0.539338671361194
,0.4860090656609479,-0.0533296
46.49999999999932,0.452477869562144
,0.4117099558829187,-0.0407679
46.54999999999931,0.365084824105693
,0.3370983871997728,-0.0279864
46.5999999999993,0.277267482256501
,0.2622616560100051,-0.0150058
46.64999999999929,0.189135916609683
,0.1872881035110225,-0.00184781
46.69999999999928,0.100801994252696
,0.1122668299654279,0.0114648
46.74999999999927,0.0123790236293626
,0.03728739283874027,0.0249084
46.79999999999926,-0.0760186217762394
,-0.03756050987630211,0.0384581
46.84999999999925,-0.164275900701736
,-0.1121873701856666,0.0520885
46.89999999999924,-0.252277522490843
,-0.186504212975648,0.0657733
46.94999999999923,-0.339908384034449
,-0.2604229497886648,0.0794854
46.99999999999922,-0.427054024698845
,-0.3338567417715872,0.0931973
47.04999999999921,-0.513601096243026
,-0.4067203700225273,0.106881
47.0999999999992,-0.5994378463985
,-0.4789306114205623,0.120507
47.14999999999919,-0.684454612640446
,-0.5504066179232501,0.134048
47.19999999999918,-0.768544324103683
,-0.6210702971684547,0.147474
47.24999999999917,-0.851603007740113
,-0.6908466920854357,0.160756
47.29999999999916,-0.933530296054609
,-0.7596643570197212,0.173866
47.34999999999915,-1.0142299321816
,-0.82745572769368,0.186774
47.39999999999914,-1.09361026918751
,-0.8941574821493434,0.199453
47.44999999999913,-1.17158475916284
,-0.9597108896449695,0.211874
47.49999999999912,-1.24807242869772
,-1.024062144349701,0.22401
47.54999999999911,-1.32299833623896
,-1.087162680565934,0.235836
47.5999999999991,-1.39629400775803
,-1.148969466115578,0.247325
47.64999999999909,-1.46789784623476
,-1.209445270435078,0.258453
47.69999999999908,-1.53775551127816
,-1.268558903818468,0.269197
47.74999999999907,-1.6058202644027
,-1.326285424165933,0.279535
47.79999999999906,-1.67205327616423
,-1.382606307489315,0.289447
47.84999999999905,-1.73642389064739
,-1.437509578383422,0.298914
47.89999999999904,-1.79890984336524
,-1.490989896660682,0.30792
47.94999999999903,-1.85949742801499
,-1.543048596421341,0.316449
47.99999999999902,-1.91818160804377
,-1.593693673981964,0.324488
48.04999999999901,-1.97496606850149
,-1.642939721329082,0.332026
48.099999999999,-2.02986320420696
,-1.690807802098605,0.339055
48.14999999999899,-2.08289404000074
,-1.737325267535893,0.345569
48.19999999999898,-2.13408807955983
,-1.782525510394116,0.351563
48.24999999999897,-2.1834830793192
,-1.82644765541981,0.357035
48.29999999999896,-2.2311247450064
,-1.86913618581842,0.361989
48.34999999999895,-2.27706634875973
,-1.910640505997818,0.366426
48.39999999999894,-2.32136826608606
,-1.951014441919211,0.370354
48.44999999999893,-2.36409743279725
,-1.990315681512936,0.373782
48.49999999999892,-2.40532672365858
,-2.02860515889335,0.376722
48.54999999999891,-2.44513425573175
,-2.065946387396434,0.379188
48.5999999999989,-2.48360262120643
,-2.102404747872492,0.381198
48.64999999999889,-2.52081805597898
,-2.138046740009944,0.382771
48.69999999999888,-2.55686955209821
,-2.172939205808181,0.38393
48.74999999999887,-2.59184792365735
,-2.20714853553807,0.384699
48.79999999999886,-2.6258448373934
,-2.240739867561802,0.385105
48.84999999999885,-2.65895182045224
,-2.27377629424436,0.385176
48.89999999999884,-2.69125925902564
,-2.306318086696757,0.384941
48.94999999999883,-2.72285540225774
,-2.33842195130592,0.384433
48.99999999999882,-2.75382538640888
,-2.370140330812276,0.383685
49.04999999999881,-2.78425029424974
,-2.401520762108171,0.38273
49.0999999999988,-2.81420626446107
,-2.432605301919495,0.381601
49.14999999999879,-2.84376366498791
,-2.463430030120267,0.380334
49.19999999999878,-2.87298634327938
,-2.494024638671347,0.378962
49.24999999999877,-2.90193096475736
,-2.524412112085162,0.377519
49.29999999999876,-2.93064644909974
,-2.554608503035603,0.376038
49.34999999999875,-2.95917351174077
,-2.58462280427486,0.374551
49.39999999999874,-2.98754431572304
,-2.614456915561937,0.373087
49.44999999999873,-3.01578223651153
,-2.64410570190872,0.371677
49.49999999999872,-3.04390173991071
,-2.673557137200558,0.370345
49.54999999999871,-3.0719083706908
,-2.702792525313129,0.369116
49.5999999999987,-3.09979884719266
,-2.731786789198587,0.368012
49.64999999999869,-3.12756125496003
,-2.760508817222794,0.367052
49.69999999999868,-3.15517533056475
,-2.788921855236162,0.366253
49.74999999999867,-3.18261282515298
,-2.816983932557071,0.365629
49.79999999999866,-3.20983793603871
,-2.844648310148681,0.36519
49.84999999999865,-3.23680779379709
,-2.871863939810423,0.364944
49.89999999999864,-3.26347299190109
,-2.898575924069485,0.364897
49.94999999999863,-3.28977814588534
,-2.924725967639046,0.365052
49.99999999999862,-3.3156624693912
,-2.950252812675062,0.36541
50.04999999999861,-3.34106035512019
,-2.975092651559973,0.365968
50.0999999999986,-3.3659019497506
,-2.999179512509163,0.366722
50.14999999999859,-3.39011371309809
,-3.022445614794756,0.367668
50.19999999999858,-3.41361895326461
,-3.044821691832198,0.368797
50.24999999999857,-3.43633833106994
,-3.066237281662867,0.370101
50.29999999999856,-3.45819032869924
,-3.086620985481813,0.371569
50.34999999999855,-3.4790916791211
,-3.105900695796257,0.373191
50.39999999999854,-3.49895775440308
,-3.124003796493223,0.374954
50.44999999999853,-3.51770291251177
,-3.140857337642267,0.376846
50.49999999999852,-3.5352408034953
,-3.156388188160065,0.378853
50.54999999999851,-3.55148463707575
,-3.170523169643134,0.380961
50.5999999999985,-3.56634741461269
,-3.183189174684465,0.383158
50.64999999999849,-3.57974212909886
,-3.194313272898723,0.385429
50.69999999999848,-3.59158193736241
,-3.203822807682752,0.387759
50.74999999999847,-3.60178030892672
,-3.211645486510194,0.390135
50.79999999999846,-3.6102511560876
,-3.21770946725449,0.392542
50.84999999999845,-3.61690894969161
,-3.221943442743073,0.394966
50.89999999999844,-3.62166882488737
,-3.224276725434131,0.397392
50.94999999999843,-3.62444668079636
,-3.224639333813446,0.399807
50.99999999999842,-3.62515927764404
,-3.222962081850261,0.402197
51.04999999999841,-3.62372433443053
,-3.21917667258366,0.404548
51.0999999999984,-3.62006062973716
,-3.213215796723911,0.406845
51.14999999999839,-3.61408810778605
,-3.205013236955638,0.409075
51.19999999999838,-3.60572799140234
,-3.194503978482424,0.411224
51.24999999999837,-3.59490290310202
,-3.181624326228044,0.413279
51.29999999999836,-3.58153699513848
,-3.16631202899852,0.415225
51.34999999999835,-3.5655560890079
,-3.148506410811866,0.41705
51.39999999999834,-3.5468878246095
,-3.128148509525517,0.418739
51.44999999999833,-3.52546181902012
,-3.10518122278597,0.420281
51.49999999999832,-3.50120983462717
,-3.079549461248678,0.42166
51.54999999999831,-3.47406595618613
,-3.051200308915189,0.422866
51.5999999999983,-3.44396677623469
,-3.020083190320136,0.423884
51.64999999999829,-3.41085158816405
,-2.986150044218792,0.424702
51.69999999999828,-3.3746625861627
,-2.949355503295687,0.425307
51.74999999999827,-3.33534507117487
,-2.909657079341108,0.425688
51.79999999999826,-3.29284766197239
,-2.867015353239672,0.425832
51.84999999999825,-3.24712251041816
,-2.821394169062302,0.425728
51.89999999999824,-3.19812552001223
,-2.772760831485597,0.425365
51.94999999999823,-3.14581656683683
,-2.72108630575282,0.42473
51.99999999999822,-3.09015972208159
,-2.666345419354394,0.423814
52.04999999999821,-3.03112347538501
,-2.608517064611815,0.422606
52.0999999999982,-2.96868095831064
,-2.547584401362578,0.421097
52.14999999999819,-2.9028101673399
,-2.48353505891799,0.419275
52.19999999999818,-2.83349418580466
,-2.416361336497489,0.417133
52.24999999999817,-2.76072140421892
,-2.346060401308342,0.414661
52.29999999999816,-2.68448573843145
,-2.272634483426749,0.411851
52.34999999999815,-2.6047868449856
,-2.196091066608682,0.408696
52.39999999999814,-2.52163033296673
,-2.116443074096803,0.405187
52.44999999999813,-2.43502797149851
,-2.03370904845841,0.401319
52.49999999999812,-2.3449978919019
,-1.947913324416234,0.397085
52.54999999999811,-2.25156478337878
,-1.859086193581712,0.392479
52.5999999999981,-2.15476008094727
,-1.767264059939748,0.387496
52.64999999999809,-2.05462214422659
,-1.67248958487825,0.382133
52.69999999999808,-1.95119642559797
,-1.574811820504006,0.376385
52.74999999999807,-1.84453562621358
,-1.474286329947581,0.370249
52.79999999999806,-1.73469983832275
,-1.370975293304483,0.363725
52.84999999999805,-1.62175667240376
,-1.264947597831466,0.356809
52.89999999999804,-1.50578136761921
,-1.156278910985894,0.349502
52.94999999999803,-1.3868568841446
,-1.045051734849837,0.341805
52.99999999999802,-1.26507397591037
,-0.9313554404540749,0.333719
53.04999999999801,-1.14053124226715
,-0.8152862804948633,0.325245
53.099999999998,-1.01333515696949
,-0.6969473788858442,0.316388
53.14999999999799,-0.883600072722907
,-0.5764486955903445,0.307151
53.19999999999798,-0.751448199316579
,-0.4539069651255696,0.297541
53.24999999999797,-0.617009553122418
,-0.3294456071516079,0.287564
53.29999999999797,-0.480421875461556
,-0.2031946075266866,0.277227
53.34999999999796,-0.34183051711009
,-0.07529036824585411,0.26654
53.39999999999795,-0.201388286013357
,0.05412447529118847,0.255513
53.44999999999794,-0.0592552551894288
,0.1849012711899478,0.244157
53.49999999999793,0.0844014721858058
,0.3168856035527856,0.232484
53.54999999999792,0.229408043357626
,0.4499175818517349,0.22051
53.59999999999791,0.375584184770989
,0.5838321683182155,0.208248
53.6499999999979,0.522743581134608
,0.718459544302485,0.195716
53.69999999999789,0.670694306274592
,0.8536255162977238,0.182931
53.74999999999788,0.81923930658527
,0.989151962072123,0.169913
53.79999999999787,0.968176937136987
,1.124857316996645,0.15668
53.84999999999786,1.11730154969361
,1.260557100308177,0.143256
53.89999999999785,1.26640413108449
,1.396064480615063,0.12966
53.94999999999784,1.41527298962027
,1.531190879516059,0.115918
53.99999999999783,1.56369448648833
,1.665746611698395,0.102052
54.04999999999782,1.71145380840654
,1.799541559383567,0.0880878
54.09999999999781,1.85833577720971
,1.932385878434535,0.0740501
54.1499999999978,2.00412569149589
,2.064090732917224,0.059965
54.19999999999779,2.14861019497701
,2.194469054346091,0.0458589
54.24999999999778,2.29157816573479
,2.323336321344064,0.0317582
54.29999999999777,2.43282162018649
,2.450511354915633,0.0176897
54.34999999999776,2.57213662519686
,2.575817124129669,0.0036805
54.39999999999775,2.70932421146133
,2.69908155655079,-0.0102427
54.44999999999774,2.84419128101209
,2.820138347482041,-0.0240529
54.49999999999773,2.9765515015089
,2.938827761802108,-0.0377237
54.54999999999772,3.10622617987913
,3.054997422025828,-0.0512288
54.59999999999771,3.23304510787995
,3.168503076163784,-0.064542
54.6499999999977,3.3568473723162
,3.279209338964385,-0.077638
54.69999999999769,3.47748212294589
,3.386990400268521,-0.0904917
54.74999999999768,3.5948092915617
,3.491730694416837,-0.103079
54.79999999999767,3.70870025633991
,3.593325524952368,-0.115375
54.84999999999766,3.81903844627116
,3.691681639221114,-0.127357
54.89999999999765,3.92571988131073
,3.786717747911069,-0.139002
54.94999999999764,4.02865364474062
,3.878364985005171,-0.150289
54.99999999999763,4.12776228510775
,3.966567304105086,-0.161195
55.04999999999762,4.22298214589864
,4.051281807526802,-0.1717
55.09999999999761,4.31426362181502
,4.132479004994156,-0.181785
55.1499999999976,4.4015713410647
,4.210142999125127,-0.191428
55.19999999999759,4.48488427344961
,4.284271595200603,-0.200613
55.24999999999758,4.56419576420886
,4.354876332920147,-0.209319
55.29999999999757,4.63951349355469
,4.421982437979986,-0.217531
55.34999999999756,4.71085936163943
,4.485628691332264,-0.225231
55.39999999999755,4.77826929836265
,4.545867213968537,-0.232402
55.44999999999754,4.84179299699597
,4.602763164956367,-0.23903
55.49999999999753,4.90149357016055
,4.656394350359434,-0.245099
55.54999999999752,4.95744712627874
,4.706850740564017,-0.250596
55.59999999999751,5.00974226433152
,4.754233893518517,-0.255508
55.6499999999975,5.05847948463895
,4.798656281476124,-0.259823
55.69999999999749,5.10377051350589
,4.840240519158222,-0.26353
55.74999999999748,5.14573753999734
,4.879118491766597,-0.266619
55.79999999999747,5.18451236383848
,4.915430382180788,-0.269082
55.84999999999746,5.22023545449949
,4.94932359787639,-0.270912
55.89999999999745,5.25305492292451
,4.980951599749215,-0.272103
55.94999999999744,5.28312540904173
,5.010472637074057,-0.272653
55.99999999999743,5.31060689013282
,5.038048395244829,-0.272558
56.04999999999742,5.33566341725107
,5.063842565722634,-0.271821
56.09999999999741,5.35846178909449
,5.088019350651366,-0.270442
56.1499999999974,5.37917017496657
,5.11074191773915,-0.268428
56.19999999999739,5.39795670057759
,5.132170824162481,-0.265786
56.24999999999738,5.41498801238844
,5.152462431156544,-0.262526
56.29999999999737,5.43042783783515
,5.171767333525561,-0.258661
56.34999999999736,5.44443556004234
,5.190228830226628,-0.254207
56.39999999999735,5.45716482643967
,5.207981463373703,-0.249183
56.44999999999734,5.46876221098903
,5.225149653247097,-0.243613
56.49999999999733,5.4793659494719
,5.241846456103239,-0.237519
56.54999999999732,5.48910476645733
,5.258172469689327,-0.230932
56.59999999999731,5.4980968111919
,5.274214908407611,-0.223882
56.6499999999973,5.50644871774453
,5.290046866094124,-0.216402
56.69999999999729,5.51425480236668
,5.305726779545977,-0.208528
56.74999999999728,5.52159640827924
,5.321298100447869,-0.200298
56.79999999999727,5.52854140502573
,5.336789177456756,-0.191752
56.84999999999726,5.53514384630577
,5.352213344189793,-0.182931
56.89999999999725,5.54144378686336
,5.367569203019874,-0.173875
56.94999999999724,5.5474672557221
,5.382841089178566,-0.164626
56.99999999999723,5.55322637992267
,5.397999694997559,-0.155227
57.04999999999722,5.55871964996256
,5.413002830319188,-0.145717
57.09999999999721,5.56393231566615
,5.427796292431908,-0.136136
57.1499999999972,5.56883689891583
,5.442314817326773,-0.126522
57.19999999999719,5.57339380806539
,5.456483083720645,-0.116911
57.24999999999718,5.57755203758638
,5.470216742084455,-0.107335
57.29999999999717,5.58124993580648
,5.483423442733136,-0.0978265
57.34999999999716,5.58441602340224
,5.496003839764831,-0.0884122
57.39999999999715,5.58696984560455
,5.507852551071629,-0.0791173
57.44999999999714,5.58882284182245
,5.51885905855042,-0.0699638
57.49999999999713,5.58987921755979
,5.528908536862335,-0.0609707
57.54999999999712,5.59003680499993
,5.537882603327228,-0.0521542
57.59999999999711,5.58918790042865
,5.545659985661357,-0.0435279
57.6499999999971,5.58722006864194
,5.55211710802487,-0.035103
57.69999999999709,5.58401690659933
,5.557128599175059,-0.0268883
57.74999999999708,5.57945876071437
,5.560567729240503,-0.018891
57.79999999999707,5.57342339426792
,5.56230678370477,-0.0111166
57.84999999999706,5.56578660339695
,5.562217384622356,-0.00356922
57.89999999999705,5.55642278188718
,5.560170769809193,0.00374799
57.94999999999704,5.54520543653329
,5.55603804091068,0.0108326
57.99999999999703,5.53200765607866
,5.549690390835165,0.0176827
58.04999999999702,5.51670253770293
,5.540999320203033,0.0242968
58.09999999999701,5.49916357566793
,5.529836851260004,0.0306733
58.149999999997,5.47926501709556
,5.516075746318396,0.0368107
58.19999999999699,5.45688218994333
,5.499589736245866,0.0427075
58.24999999999698,5.43189180819176
,5.480253762982113,0.048362
58.29999999999697,5.40417225886638
,5.457944238594558,0.053772
58.34999999999696,5.37360387528876
,5.432539322036367,0.0589354
58.39999999999695,5.34006920038296
,5.403919213617911,0.06385
58.44999999999694,5.30345324345623
,5.37196646623634,0.0685132
58.49999999999693,5.26364373338603
,5.336566311699316,0.0729226
58.54999999999692,5.22053137071838
,5.297606999937254,0.0770756
58.59999999999691,5.17401008076097
,5.254980148590191,0.0809701
58.6499999999969,5.12397726937598
,5.208581100298679,0.0846038
58.69999999999689,5.0703340828112
,5.15830928502487,0.0879752
58.74999999999688,5.01298567254641
,5.104068584826682,0.0910829
58.79999999999687,4.95184146577648
,5.045767698700393,0.0939262
58.84999999999686,4.88681544179094
,4.98332050534394,0.0965051
58.89999999999685,4.81782641415022
,4.916646421962217,0.09882
58.94999999999684,4.74479831821653
,4.845670757527606,0.100872
58.99999999999683,4.66766050328978
,4.770325059173866,0.102665
59.04999999999682,4.58634802834047
,4.690547450673726,0.104199
59.09999999999681,4.50080196015358
,4.606282962180077,0.105481
59.1499999999968,4.41096967261087
,4.51748385060952,0.106514
59.19999999999679,4.31680514584167
,4.424109910213209,0.107305
59.24999999999678,4.21826926407905
,4.326128773000449,0.10786
59.29999999999677,4.11533011123428
,4.223516198767622,0.108186
59.34999999999676,4.00796326343647
,4.116256354518354,0.108293
59.39999999999675,3.8961520780308
,4.004342083082609,0.10819
59.44999999999674,3.77988797876312
,3.887775160701744,0.107887
59.49999999999673,3.65917073704968
,3.766566543293355,0.107396
59.54999999999672,3.53400874931873
,3.640736601032731,0.106728
59.59999999999671,3.40441931039184
,3.510315340767843,0.105896
59.6499999999967,3.27042888272524
,3.375342615660021,0.104914
59.69999999999669,3.13207336107863
,3.235868321297064,0.103795
59.74999999999668,2.98939833180583
,3.091952577340693,0.102554
59.79999999999667,2.84245932552258
,2.943665893604718,0.101207
59.84999999999666,2.69132206139592
,2.791089319218243,0.0997673
59.89999999999665,2.53606268077534
,2.634314573334492,0.0982519
59.94999999999664,2.37676796735133
,2.473444155575797,0.0966762
59.99999999999663,2.21353555052619
,2.308591434140899,0.0950559
60.04999999999662,2.04647408820553
,2.139880709235692,0.0934066
60.09999999999661,1.87570342479933
,1.967447249180653,0.0917438
60.1499999999966,1.70135471984176
,1.791437296258843,0.0900826
60.19999999999659,1.52357054231112
,1.612008039077697,0.0884375
60.24999999999658,1.34250492544327
,1.429327547926066,0.0868226
60.29999999999657,1.15832337658993
,1.243574669362952,0.0852513
60.34999999999656,0.971202836483249
,1.054938876044223,0.083736
60.39999999999655,0.781331582132952
,0.8636200676312873,0.0822885
60.44999999999654,0.588909067528283
,0.6698283185270295,0.0809193
60.49999999999653,0.394145696370659
,0.4737835681751283,0.0796379
60.54999999999652,0.197262521243129
,0.2757152497563569,0.0784527
60.59999999999651,-0.00150913603356529
,0.07586185333081907,0.077371
60.6499999999965,-0.201928147563338
,-0.1255295801578722,0.0763986
60.69999999999649,-0.403744130013021
,-0.3282040370858672,0.0755401
60.74999999999648,-0.606698085699593
,-0.5318991839581759,0.0747989
60.79999999999647,-0.810523135881054
,-0.7363460963446986,0.074177
60.84999999999646,-1.01494534657813
,-0.941270064464363,0.0736753
60.89999999999645,-1.21968464561737
,-1.146391474725581,0.0732932
60.94999999999644,-1.42445582780962
,-1.351426765209146,0.0730291
60.99999999999643,-1.62896964328643
,-1.556089451592095,0.0728802
61.04999999999642,-1.83293396209215
,-1.760091218479542,0.0728427
61.09999999999641,-2.03605500623403
,-1.963143069489123,0.0729119
61.1499999999964,-2.23803863858592
,-2.164956527835623,0.0730821
61.19999999999639,-2.43859169642402
,-2.365244877634354,0.0733468
61.24999999999638,-2.63742335597424
,-2.563724434697708,0.0736989
61.29999999999637,-2.83424651326098
,-2.760115834388546,0.0741307
61.34999999999636,-3.02877916580018
,-2.954145323090725,0.0746338
61.39999999999635,-3.2207457792948
,-3.145546039162414,0.0751997
61.44999999999634,-3.40987862352931
,-3.334059268896078,0.0758194
61.49999999999633,-3.59591906206081
,-3.519435663030249,0.0764834
61.54999999999632,-3.77861878111463
,-3.701436399769694,0.0771824
61.59999999999631,-3.95774094423346
,-3.87983428108205,0.0779067
61.6499999999963,-4.13306126068793
,-4.054414750177054,0.0786465
61.69999999999629,-4.30436895734753
,-4.22497681957542,0.0793921
61.74999999999628,-4.47146764559581
,-4.391333900872343,0.0801337
61.79999999999627,-4.6341760768545
,-4.553314529230363,0.0808615
61.84999999999626,-4.79232878230229
,-4.710762977590261,0.0815658
61.89999999999625,-4.94577659435295
,-4.863539757580194,0.0822368
61.94999999999624,-5.09438704933344
,-5.01152200597282,0.082865
61.99999999999623,-5.23804467251234
,-5.154603757229741,0.0834409
62.04999999999622,-5.37665114813437
,-5.292696104122273,0.083955
62.09999999999621,-5.51012537837426
,-5.425727249587958,0.0843981
62.1499999999962,-5.63840343612552
,-5.553642453843541,0.084761
62.19999999999619,-5.76143841726896
,-5.67640388136233,0.0850345
62.24999999999618,-5.87920019854247
,-5.793990352646236,0.0852098
62.29999999999617,-5.99167510736763
,-5.906397005843028,0.0852781
62.34999999999616,-6.09886551002332
,-6.01363487322805,0.0852306
62.39999999999615,-6.20078932440777
,-6.115730377458561,0.0850589
62.44999999999614,-6.29747946336796
,-6.212724752336627,0.0847547
62.49999999999613,-6.38898321422062
,-6.304673392658002,0.0843098
62.54999999999612,-6.47538212019088
,-6.391645137595033,0.083737
62.59999999999611,-6.55672991657661
,-6.473721491932324,0.0830084
62.6499999999961,-6.63312276379384
,-6.550995789435882,0.082127
62.69999999999609,-6.70463775989215
,-6.623572302595377,0.0810655
62.74999999999608,-6.77140294887722
,-6.691565302989618,0.0798376
62.79999999999607,-6.83351575520319
,-6.755098076594217,0.0784177
62.84999999999607,-6.89112219078471
,-6.814301898437318,0.0768203
62.89999999999606,-6.94433631276054
,-6.86931497119846,0.0750213
62.94999999999605,-6.99331816998463
,-6.92028133258149,0.0730368
62.99999999999604,-7.0381945392919
,-6.967349736660811,0.0708448
63.04999999999603,-7.07913540162052
,-7.010672514842838,0.0684629
63.09999999999602,-7.11627618827704
,-7.050404422661377,0.0658718
63.14999999999601,-7.14979261103833
,-7.086701479283803,0.0630911
63.199999999996,-7.17982462059992
,-7.119719807330514,0.0601048
63.24999999999599,-7.20654945314082
,-7.149614481372448,0.056935
63.29999999999598,-7.23010747123227
,-7.176538394181572,0.0535691
63.34999999999597,-7.25067332777663
,-7.200641150456033,0.0500322
63.39999999999596,-7.26838382754893
,-7.222067998202923,0.0463158
63.44999999999595,-7.28340714437972
,-7.240958808223432,0.0424483
63.49999999999594,-7.2958728112192
,-7.257447112119097,0.0384257
63.54999999999593,-7.30593895473971
,-7.271659208924354,0.0342797
63.59999999999592,-7.3137244947707
,-7.283713349804207,0.0300111
63.64999999999591,-7.31937438007016
,-7.293719009280442,0.0256554
63.6999999999959,-7.32299405491309
,-7.30177625018355,0.0212178
63.74999999999589,-7.32471268990319
,-7.30797518797031,0.0167375
63.79999999999588,-7.32461995470053
,-7.312395558328241,0.0122244
63.84999999999587,-7.32282723905491
,-7.315106390118545,0.00772085
63.89999999999586,-7.31940675626527
,-7.31616578378143,0.00324097
63.94999999999585,-7.31445074381582
,-7.315620793431584,-0.00117005
63.99999999999584,-7.30801291240604
,-7.313507409066199,-0.0054945
64.04999999999586,-7.30016560485094
,-7.309850633651837,-0.00968503
64.09999999999589,-7.29094360070759
,-7.304664648406733,-0.013721
64.14999999999591,-7.28039919859765
,-7.297953058414556,-0.0175539
64.19999999999594,-7.26854838664019
,-7.289709209773314,-0.0211608
64.24999999999596,-7.25542379881975
,-7.279916568863309,-0.0244928
64.29999999999599,-7.2410232660907
,-7.268549153972698,-0.0275259
64.34999999999602,-7.22536058317354
,-7.25557200947662,-0.0302114
64.39999999999604,-7.20841646315099
,-7.240941712962259,-0.0325252
64.44999999999607,-7.19018703821828
,-7.224606906145331,-0.0344199
64.49999999999609,-7.17063725031091
,-7.206508841056014,-0.0358716
64.54999999999612,-7.14974699886957
,-7.186581933809596,-0.0368349
64.59999999999614,-7.12746701019997
,-7.164754319172943,-0.0372873
64.64999999999617,-7.10376253809272
,-7.140948400181563,-0.0371859
64.69999999999619,-7.0785717645223
,-7.115081388113714,-0.0365096
64.74999999999622,-7.05184695543399
,-7.087065829160825,-0.0352189
64.79999999999625,-7.02351545496115
,-7.056810115193366,-0.0332947
64.84999999999627,-6.99351819860972
,-7.024218976937897,-0.0307008
64.8999999999963,-6.96177337252723
,-6.98919395879026,-0.0274206
64.94999999999632,-6.92821218873209
,-6.951633875208994,-0.0234217
64.99999999999635,-6.8927452897785
,-6.911435249316019,-0.01869
65.04999999999637,-6.85529569435137
,-6.868492734816229,-0.013197
65.0999999999964,-6.81576803487771
,-6.822699522751471,-0.00693149
65.14999999999642,-6.77407858579756
,-6.773947734881941,0.000130851
65.19999999999645,-6.73012742569973
,-6.722128805641578,0.00799862
65.24999999999648,-6.68382546474239
,-6.66713385468008,0.0166916
65.2999999999965,-6.63506962235891
,-6.608854052001496,0.0262156
65.34999999999653,-6.58376677530203
,-6.547180977601117,0.0365858
65.39999999999655,-6.52981203640723
,-6.482006977400038,0.0478051
65.44999999999658,-6.47310955159289
,-6.413225517075864,0.059884
65.4999999999966,-6.41355395535233
,-6.340731535237603,0.0728224
65.54999999999663,-6.35104795439394
,-6.264421797153531,0.0866262
65.59999999999665,-6.28548702318274
,-6.184195250077485,0.101292
65.64999999999668,-6.21677372351942
,-6.099953381016347,0.11682
65.69999999999671,-6.14480569047027
,-6.011600577615637,0.133205
65.74999999999673,-6.06948664998122
,-5.919044492687799,0.150442
65.79999999999676,-5.99071773325509
,-5.822196412783506,0.168521
65.84999999999678,-5.9084051670365
,-5.720971631100838,0.187434
65.89999999999681,-5.82245494328984
,-5.615289824947886,0.207165
65.94999999999683,-5.73277716800482
,-5.505075437925791,0.227702
65.99999999999686,-5.63928410243187
,-5.390258066964848,0.249026
66.04999999999688,-5.54189116590534
,-5.270772854325426,0.271118
66.09999999999691,-5.44051835416191
,-5.146560884706456,0.293957
66.14999999999694,-5.33508790032405
,-5.017569587586531,0.317518
66.19999999999696,-5.22552906452397
,-4.883753144986366,0.341776
66.24999999999699,-5.11177246575097
,-4.745072904836237,0.3667
66.29999999999701,-4.99375822534675
,-4.601497800174746,0.39226
66.34999999999704,-4.8714269915547
,-4.453004774388925,0.418422
66.39999999999706,-4.74473140823821
,-4.299579212703503,0.445152
66.44999999999709,-4.61362386366897
,-4.141215380047409,0.472408
66.49999999999712,-4.47807124609602
,-3.977916865332133,0.500154
66.54999999999714,-4.33803945776421
,-3.809697031991874,0.528342
66.59999999999717,-4.19351141133536
,-3.636579474410176,0.556932
66.64999999999719,-4.04446835844863
,-3.458598479505838,0.58587
66.69999999999722,-3.89091107506176
,-3.275799492344889,0.615112
66.74999999999724,-3.73283806011724
,-3.088239584103482,0.644598
66.79999999999727,-3.57026303422949
,-2.895987920057473,0.674275
66.84999999999729,-3.40321014856302
,-2.699126224507316,0.704084
66.89999999999732,-3.23171783619255
,-2.497749238654221,0.733969
66.94999999999735,-3.05583247060084
,-2.291965166418112,0.763867
66.99999999999737,-2.87561215825109
,-2.081896102068886,0.793716
67.0499999999974,-2.69112724440075
,-1.867678432293562,0.823449
67.09999999999742,-2.50246081119919
,-1.649463204039822,0.852998
67.14999999999745,-2.30970916175746
,-1.427416448109591,0.882293
67.19999999999747,-2.11298228168932
,-1.201719447177521,0.911263
67.2499999999975,-1.91240426863701
,-0.9725689356337027,0.939835
67.29999999999752,-1.7081137185903
,-0.7401772175708716,0.967937
67.34999999999755,-1.50026405678624
,-0.5047721883758332,0.995492
67.39999999999758,-1.28902379978284
,-0.2665972448711509,1.02243
67.4499999999976,-1.0745767347061
,-0.02591106888776551,1.04867
67.49999999999763,-0.857122001267501
,0.2170127303885359,1.07413
67.54999999999765,-0.636874062276515
,0.4618861288401659,1.09876
67.59999999999768,-0.414062548995027
,0.7084073663597721,1.12247
67.6499999999977,-0.188931968794196
,0.956261801499994,1.14519
67.69999999999773,0.0382587357764637
,1.205122947731011,1.16686
67.74999999999775,0.267236785193006
,1.454653693197877,1.18742
67.79999999999778,0.497716324489944
,1.70450770125091,1.20679
67.84999999999781,0.7293993510566
,1.954330983932527,1.22493
67.89999999999783,0.961976808220132
,2.203763635243935,1.24179
67.94999999999786,1.19512984041797
,2.452441705608494,1.25731
67.99999999999788,1.42853120194149
,2.699999193768726,1.27147
68.04999999999791,1.66184680736266
,2.946070127694646,1.28422
68.09999999999793,1.89473740802069
,3.190290702167933,1.29555
68.14999999999796,2.12686037545639
,3.432301437849461,1.30544
68.19999999999798,2.35787156958331
,3.671749324970784,1.31388
68.24999999999801,2.58742726679909
,3.908289914478671,1.32086
68.29999999999804,2.8151861212885
,4.141589320538026,1.3264
68.34999999999806,3.04081113152606
,4.371326100743325,1.33051
68.39999999999809,3.26397158352399
,4.597192984054415,1.33322
68.44999999999811,3.48434494271164
,4.81889842118435,1.33455
68.49999999999814,3.70161866747639
,5.03616793765928,1.33455
68.54999999999816,3.91549191928442
,5.248745275738928,1.33325
68.59999999999819,4.12567714688545
,5.456393317507001,1.33072
68.64999999999822,4.33190152523734
,5.658894787433081,1.32699
68.69999999999824,4.53390823338151
,5.85605273824715,1.32214
68.74999999999827,4.73145755936708
,6.047690828868634,1.31623
68.79999999999829,4.9243278243338
,6.233653407171565,1.30933
68.84999999999832,5.11231612183954
,6.413805413500627,1.30149
68.89999999999834,5.2952388723386
,6.588032122988558,1.29279
68.94999999999837,5.47293219622208
,6.756238745929714,1.28331
68.99999999999839,5.64525211193579
,6.918349905790559,1.2731
69.04999999999842,5.81207456830722
,7.074309014027463,1.26223
69.09999999999845,5.97329532228304
,7.224077559840794,1.25078
69.14999999999847,6.12882967480077
,7.367634331531296,1.2388
69.1999999999985,6.2786120784758
,7.504974584330562,1.22636
69.24999999999852,6.42259563123227
,7.636109167643202,1.21351
69.29999999999855,6.56075146998492
,7.761063622665368,1.20031
69.34999999999857,6.69306807806051
,7.879877259438597,1.18681
69.3999999999986,6.81955051931557
,7.992602220648386,1.17305
69.44999999999862,6.940219610947
,8.099302537921263,1.15908
69.49999999999865,7.05511104588501
,8.200053185089232,1.14494
69.54999999999868,7.16427447449668
,8.294939131832724,1.13066
69.5999999999987,7.26777255417271
,8.384054400352284,1.11628
69.64999999999873,7.36567997429787
,8.467501127201027,1.10182
69.69999999999875,7.45808246315156
,8.545388632113346,1.08731
69.74999999999878,7.5450757824886
,8.617832495610617,1.07276
69.7999999999988,7.62676471492561
,8.684953647225512,1.05819
69.84999999999883,7.70326204880729
,8.746877466427602,1.04362
69.89999999999885,7.77468756492818
,8.803732898633132,1.02905
69.94999999999888,7.84116702932967
,8.855651589018382,1.01448
69.99999999999891,7.90283119632498
,8.902767037224077,0.999936
70.04999999999893,7.95981482591468
,8.945213776341841,0.985399
70.09999999999896,8.01225571978276
,8.98312657981959,0.970871
70.14999999999898,8.06029378010149
,9.016639700091691,0.956346
70.19999999999901,8.1040700953685
,9.045886142771636,0.941816
70.24999999999903,8.14372605746546
,9.070996980173552,0.927271
70.29999999999906,8.17940251402923
,9.092100707738975,0.912698
70.34999999999908,8.21123896007359
,9.109322646632053,0.898084
70.39999999999911,8.23937277259267
,9.122784395346262,0.883412
70.44999999999914,8.26393849161727
,9.132603332663903,0.868665
70.49999999999916,8.28506715088585
,9.138892173741935,0.853825
70.54999999999919,8.30288566093448
,9.141758580464087,0.838873
70.59999999999921,8.31751624700825
,9.141304826557782,0.823789
70.64999999999924,8.32906855035577
,9.137627517321368,0.808559
70.69999999999926,8.3376467734039
,9.130817363151824,0.793171
70.74999999999929,8.34337829754505
,9.120959005467551,0.777581
70.79999999999932,8.34634788169934
,9.108130893042546,0.761783
70.84999999999934,8.34666202263816
,9.092405206256377,0.745743
70.89999999999937,8.34439250497935
,9.073847826336873,0.729455
70.94999999999939,8.33963148337986
,9.052518346269416,0.712887
70.99999999999942,8.33243716119711
,9.028470119793713,0.696033
71.04999999999944,8.32288693062576
,9.001750344647022,0.678863
71.09999999999947,8.31102521808393
,8.972400176114688,0.661375
71.14999999999949,8.29691462398472
,8.940454866852034,0.64354
71.19999999999952,8.28058596165629
,8.905943928984012,0.625358
71.24999999999955,8.26208734106831
,8.868891314527874,0.606804
71.29999999999957,8.24143642127668
,8.829315610359496,0.587879
71.3499999999996,8.21866738582979
,8.787230244103247,0.568563
71.39999999999962,8.1937854253167
,8.742643697578478,0.548858
71.44999999999965,8.16681155582802
,8.695559724703205,0.528748
71.49999999999967,8.13773934729462
,8.645977571063289,0.508238
71.5499999999997,8.10657753997449
,8.593892192661773,0.487315
71.59999999999972,8.07330903459359
,8.539294471733729,0.465985
71.64999999999975,8.03793126546103
,8.48217142780657,0.44424
71.69999999999978,8.00041746867488
,8.422506422574216,0.422089
71.7499999999998,7.96075477462733
,8.360279357445867,0.399525
71.79999999999983,7.91890776992881
,8.295466862975687,0.376559
71.84999999999985,7.87485427737111
,8.228042479679228,0.353188
71.89999999999988,7.82855122565867
,8.157976830011654,0.329426
71.9499999999999,7.77996809166808
,8.085237781573191,0.30527
71.99999999999993,7.72905508995984
,8.009790601821084,0.280736
72.04999999999995,7.67577426014138
,7.931598104818526,0.255824
72.09999999999998,7.62006998592557
,7.850620790714744,0.230551
72.15000000000001,7.56189771881677
,7.766816978870994,0.204919
72.20000000000003,7.50119683428072
,7.680142935677936,0.178946
72.25000000000006,7.43791699096592
,7.590552998277277,0.152636
72.30000000000008,7.37199332895019
,7.497999695541703,0.126006
72.35000000000011,7.30337047075283
,7.402433867773082,0.0990634
72.40000000000013,7.23198006293299
,7.303804786739709,0.0718247
72.45000000000016,7.15776243127723
,7.202060277741052,0.0442978
72.50000000000018,7.08064646171376
,7.097146845556772,0.0165004
72.55000000000021,7.00056892776075
,6.989009806199036,-0.0115591
72.60000000000024,6.91745669988727
,6.877593426539306,-0.0398633
72.65000000000026,6.83124376911219
,6.762841073964315,-0.0684027
72.70000000000029,6.74185576651178
,6.644695378336941,-0.0971604
72.75000000000031,6.64922471291759
,6.523098408643784,-0.126126
72.80000000000034,6.55327582375391
,6.397991866804348,-0.155284
72.85000000000036,6.45394002058383
,6.269317301218909,-0.184623
72.90000000000039,6.35114299237931
,6.137016342709623,-0.214127
72.95000000000041,6.24481550915024
,6.001030965580815,-0.243785
73.00000000000044,6.13488470988316
,5.861303776579089,-0.273581
73.05000000000047,6.02128226050536
,5.717778334550313,-0.303504
73.10000000000049,5.90393784071898
,5.570399503609379,-0.333538
73.15000000000052,5.78278518740306
,5.419113842585869,-0.363671
73.20000000000054,5.65775775612662
,5.263870033447297,-0.393888
73.25000000000057,5.52879268693731
,5.104619351272424,-0.424173
73.30000000000059,5.39582862006203
,4.941316178163984,-0.454512
73.35000000000062,5.25880761482076
,4.77391856324595,-0.484889
73.40000000000065,5.1176751024353
,4.602388830559321,-0.515286
73.45000000000067,4.97237978172798
,4.426694236246507,-0.545686
73.5000000000007,4.82287569602685
,4.246807675882044,-0.576068
73.55000000000072,4.66912012200781
,4.062708442156663,-0.606412
73.60000000000075,4.51107776435546
,3.874383032300822,-0.636695
73.65000000000077,4.34871664612522
,3.68182600368366,-0.666891
73.7000000000008,4.18201442553271
,3.485040874835157,-0.696974
73.75000000000082,4.01095228613548
,3.284041067793154,-0.726911
73.80000000000085,3.83552339400962
,3.078850886058358,-0.756673
73.85000000000088,3.65572477238426
,2.869506520600102,-0.786218
73.9000000000009,3.47156793035494
,2.656057074279675,-0.815511
73.95000000000093,3.28306868905672
,2.438565592711267,-0.844503
74.00000000000095,3.09026001817233
,2.217110087055398,-0.87315
74.05000000000098,2.89317976117492
,1.991784531533312,-0.901395
74.100000000001,2.69188570623766
,1.762699815654675,-0.929186
74.15000000000103,2.4864411405614
,1.529984628385057,-0.956457
74.20000000000105,2.27693215400074
,1.293786248861545,-0.983146
74.25000000000108,2.06345094203005
,1.054271215979317,-1.00918
74.30000000000111,1.84610728250009
,0.8116258474431017,-1.03448
74.35000000000113,1.62503556572872
,0.5660565778592508,-1.05898
74.40000000000116,1.40038274796818
,0.3177900854883395,-1.08259
74.45000000000118,1.17231376639624
,0.06707317848354766,-1.10524
74.50000000000121,0.94101197677601
,-0.1858275859120644,-1.12684
74.55000000000123,0.706679430091004
,-0.4406265715212685,-1.14731
74.60000000000126,0.469536962789954
,-0.697020039232247,-1.16656
74.65000000000128,0.229824078361727
,-0.9546874379018497,-1.18451
74.70000000000131,-0.0122013990090117
,-1.213293010379145,-1.20109
74.75000000000134,-0.256263913116847
,-1.472487704854299,-1.21622
74.80000000000136,-0.502071016107196
,-1.731911371009453,-1.22984
74.85000000000139,-0.74931446368264
,-1.991195209495427,-1.24188
74.90000000000141,-0.997671561991758
,-2.249964432738086,-1.25229
74.95000000000144,-1.24680675616429
,-2.507841085601043,-1.26103
75.00000000000146,-1.56979341157391
,-2.764446966694468,-1.19465
75.05000000000149,-1.74600347022512
,-3.019281494105509,-1.27328
75.10000000000151,-1.99535732336917
,-3.272234274334455,-1.27688
75.15000000000154,-2.24405749750402
,-3.522798250042577,-1.27874
75.20000000000157,-2.4917348860243
,-3.77062710598505,-1.27889
75.25000000000159,-2.7380208978918
,-4.015386352988088,-1.27737
75.30000000000162,-2.98254967708341
,-4.256756634746529,-1.27421
75.35000000000164,-3.22496082757089
,-4.494435903566728,-1.26948
75.40000000000167,-3.46490161093253
,-4.728141072230686,-1.26324
75.45000000000169,-3.7020293980216
,-4.95760926055609,-1.25558
75.50000000000172,-3.93601365733002
,-5.182598676156021,-1.24659
75.55000000000175,-4.16653802632256
,-5.402889155282237,-1.23635
75.60000000000177,-4.39330194463407
,-5.618282392326318,-1.22498
75.6500000000018,-4.61602225330092
,-5.828601891514002,-1.21258
75.70000000000182,-4.83443438033147
,-6.033692678255927,-1.19926
75.75000000000185,-5.0482934202001
,-6.233420809873332,-1.18513
75.80000000000187,-5.25737483441848
,-6.427672725584509,-1.1703
75.8500000000019,-5.46147501223094
,-6.616354472854793,-1.15488
75.90000000000192,-5.66040498494249
,-6.79939084170876,-1.13899
75.95000000000195,-5.85400269239965
,-6.976724431280919,-1.12272
76.00000000000198,-6.04212758428813
,-7.148314665437601,-1.10619
76.050000000002,-6.22467369992589
,-7.31413676815059,-1.08946
76.10000000000203,-6.40152840903654
,-7.47418070549796,-1.07265
76.15000000000205,-6.57262595434645
,-7.62845009982219,-1.05582
76.20000000000208,-6.73789165940215
,-7.776961122310595,-1.03907
76.2500000000021,-6.8972896696389
,-7.919741372210797,-1.02245
76.30000000000213,-7.05077921969028
,-8.056828753076072,-1.00605
76.35000000000215,-7.19836479387677
,-8.188270358118402,-0.989906
76.40000000000218,-7.34005178157195
,-8.314121377410469,-0.97407
76.45000000000221,-7.47585949362029
,-8.434444039211563,-0.958585
76.50000000000223,-7.60582009168287
,-8.54930659618136,-0.943487
76.55000000000226,-7.72997752370243
,-8.658782365032252,-0.928805
76.60000000000228,-7.84838645574647
,-8.762948825545632,-0.914562
76.65000000000231,-7.96111122410767
,-8.861886782215425,-0.900776
76.70000000000233,-8.06822479886367
,-8.95567958932579,-0.887455
76.75000000000236,-8.16980777570969
,-9.044412438192285,-0.874605
76.80000000000238,-8.26594738871161
,-9.128171703697149,-0.862224
76.85000000000241,-8.35673655598689
,-9.207044346207574,-0.850308
76.90000000000244,-8.44227295255329
,-9.281117364347253,-0.838844
76.95000000000246,-8.52265811917976
,-9.350477294018241,-0.827819
77.00000000000249,-8.59799660309222
,-9.415209749272089,-0.817213
77.05000000000251,-8.66839513735487
,-9.475399001182453,-0.807004
77.10000000000254,-8.73396185627969
,-9.531127591525671,-0.797166
77.15000000000256,-8.79480555238776
,-9.582475978903606,-0.78767
77.20000000000259,-8.85103497349409
,-9.6295222156962,-0.778487
77.25000000000261,-8.90275816447461
,-9.672341654970875,-0.769583
77.30000000000264,-8.95008185307493
,-9.711006687087764,-0.760925
77.35000000000267,-8.99311088338501
,-9.7455865061956,-0.752476
77.40000000000269,-9.03194769661758
,-9.776146907120427,-0.744199
77.45000000000272,-9.06669186174735
,-9.802750113236989,-0.736058
77.50000000000274,-9.09743965544071
,-9.825454635902164,-0.728015
77.55000000000277,-9.12428369262848
,-9.844315165825893,-0.720031
77.60000000000279,-9.14731260659857
,-9.859382496451786,-0.71207
77.65000000000282,-9.166610778734
,-9.870703479065753,-0.704093
77.70000000000285,-9.1822581160846
,-9.878321008915236,-0.696063
77.75000000000287,-9.1943298758025
,-9.882274041217613,-0.687944
77.8000000000029,-9.20289653401141
,-9.882597635522881,-0.679701
77.85000000000292,-9.20802369728838
,-9.879323026533559,-0.671299
77.90000000000295,-9.20977205389616
,-9.872477719172425,-0.662706
77.95000000000297,-9.20819736236978
,-9.862085605456594,-0.653888
78.000000000003,-9.20335047435151
,-9.84816710053645,-0.644817
78.05000000000302,-9.19527738894595
,-9.83073929517945,-0.635462
78.10000000000305,-9.18401933537645
,-9.809816121927899,-0.625797
78.15000000000308,-9.16961288103799
,-9.785408532183894,-0.615796
78.2000000000031,-9.15209006170783
,-9.757524681582755,-0.605435
78.25000000000313,-9.13147853093162
,-9.726170121117235,-0.594692
78.30000000000315,-9.10780172540265
,-9.691347991687007,-0.583546
78.35000000000318,-9.08107904338446
,-9.653059219905888,-0.57198
78.4000000000032,-9.0513260331496
,-9.611302713263157,-0.559977
78.45000000000323,-9.01855458866638
,-9.56607555293732,-0.547521
78.50000000000325,-8.9827731498068
,-9.517373182823329,-0.5346
78.55000000000328,-8.94398690466099
,-9.465189593539113,-0.521203
78.60000000000331,-8.90219799169935
,-9.409517500459318,-0.50732
78.65000000000333,-8.85740569988059
,-9.350348515004489,-0.492943
78.70000000000336,-8.80960666505242
,-9.287673308639178,-0.478067
78.75000000000338,-8.75879506135766
,-9.221481769267539,-0.462687
78.80000000000341,-8.70496278664699
,-9.151763149846158,-0.4468
78.85000000000343,-8.64809964125865
,-9.078506209252669,-0.430407
78.90000000000346,-8.58819349971537
,-9.00169934556774,-0.413506
78.95000000000348,-8.52523047530888
,-8.921330722082818,-0.3961
79.00000000000351,-8.45919507754421
,-8.837388386422724,-0.378193
79.05000000000354,-8.3900703627362
,-8.749860383302638,-0.35979
79.10000000000356,-8.31783807806923
,-8.658734861448604,-0.340897
79.15000000000359,-8.242478799529
,-8.564000175315531,-0.321521
79.20000000000361,-8.16397206411916
,-8.465644982210184,-0.301673
79.25000000000364,-8.082296496803
,-8.363658335511435,-0.281362
79.30000000000366,-7.99742993259503
,-8.258029774651474,-0.2606
79.35000000000369,-7.90934953426008
,-8.148749412628405,-0.2394
79.40000000000371,-7.81803190612803
,-8.035808021826899,-0.217776
79.45000000000374,-7.72345320463958
,-7.919197119077955,-0.195744
79.50000000000377,-7.62558924640512
,-7.798909051014085,-0.17332
79.55000000000379,-7.52441561478596
,-7.674937080975403,-0.150521
79.60000000000382,-7.4199077662795
,-7.547275478960751,-0.127368
79.65000000000384,-7.31204113830797
,-7.415919616438029,-0.103878
79.70000000000387,-7.20079126032251
,-7.280866068098145,-0.0800748
79.75000000000389,-7.08613387043748
,-7.14211272300473,-0.0559789
79.80000000000392,-6.96804504005704
,-6.999658907933415,-0.0316139
79.85000000000394,-6.84650130912798
,-6.853505525964539,-0.00700422
79.90000000000397,-6.72147983474518
,-6.703655213685268,0.0178246
79.950000000004,-6.59295855581651
,-6.550112520552678,0.042846
80.00000000000402,-6.46091637641639
,-6.392884114057027,0.0680323
80.05000000000405,-6.32533337030609
,-6.231979014405258,0.0933544
80.10000000000407,-6.18619100894044
,-6.067408862324796,0.118782
80.1500000000041,-6.04347241512779
,-5.899188223472323,0.144284
80.20000000000412,-5.89716264444282
,-5.727334932661353,0.169828
80.25000000000415,-5.74724899648336
,-5.551870480757851,0.195379
80.30000000000418,-5.59372135818061
,-5.372820446670558,0.220901
80.3500000000042,-5.43657258156513
,-5.190214976226443,0.246358
80.40000000000423,-5.27579889863994
,-5.004089309007331,0.27171
80.45000000000425,-5.11140037624602
,-4.814484353303615,0.296916
80.50000000000428,-4.94338141393729
,-4.621447308135478,0.321934
80.5500000000043,-4.77175128781446
,-4.425032329893003,0.346719
80.60000000000433,-4.59652474288049
,-4.225301239422699,0.371224
80.65000000000435,-4.41772263571103
,-4.02232426339681,0.395398
80.70000000000438,-4.23537262795542
,-3.816180801495603,0.419192
80.75000000000441,-4.04950992942806
,-3.606960208567034,0.44255
80.80000000000443,-3.86017808724246
,-3.394762578313243,0.465416
80.85000000000446,-3.66742981470861
,-3.179699512602597,0.48773
80.90000000000448,-3.47132785059368
,-2.961894858214158,0.509433
80.95000000000451,-3.27194583602622
,-2.741485390793353,0.53046
81.00000000000453,-3.0693691929587
,-2.518621424368016,0.550748
81.05000000000456,-2.86369598489114
,-2.293467323830598,0.570229
81.10000000000458,-2.65503773771989
,-2.066201897532208,0.588836
81.15000000000461,-2.44352019629245
,-1.837018647659117,0.606502
81.20000000000464,-2.22928399070513
,-1.606125857216805,0.623158
81.25000000000466,-2.01248518572451
,-1.373746494382771,0.638739
81.30000000000469,-1.79329568703101
,-1.140117917631479,0.653178
81.35000000000471,-1.57190347935032
,-0.9054913682624388,0.666412
81.40000000000474,-1.34851267393611
,-0.6701312408970406,0.678381
81.45000000000476,-1.12334334628325
,-0.4343141269087551,0.689029
81.50000000000479,-0.89663114925227
,-0.1983276306612556,0.698304
81.55000000000481,-0.668626691894242
,0.03753103626142273,0.706158
81.60000000000484,-0.439594679972298
,0.2729566721340917,0.712551
81.65000000000487,-0.209812820294635
,0.5076378970965552,0.717451
81.70000000000489,0.0204295026843103
,0.7412591380752085,0.72083
81.75000000000492,0.250832763259013
,0.9735027591896128,0.72267
81.80000000000494,0.481089023096047
,1.204051305109555,0.722962
81.85000000000497,0.710883825810066
,1.432589820293154,0.721706
81.90000000000499,0.939898226417352
,1.658808203177451,0.71891
81.95000000000502,1.16781092072701
,1.88240355139095,0.714593
82.00000000000504,1.39430043692624
,2.103082452106608,0.708782
82.05000000000507,1.61904735001154
,2.320563171002806,0.701516
82.1000000000051,1.84173647935914
,2.534577694014082,0.692841
82.15000000000512,2.06205903062118
,2.744873578504453,0.682815
82.20000000000515,2.27971464522848
,2.95121557456846,0.671501
82.25000000000517,2.49441332397181
,3.153386983067724,0.658974
82.3000000000052,2.70587719525314
,3.351190724523494,0.645314
82.35000000000522,2.91384210346865
,3.544450101863709,0.630608
82.40000000000525,3.1180589983614
,3.733009249874218,0.61495
82.45000000000528,3.31829511186816
,3.916733274504454,0.598438
82.5000000000053,3.51433491468126
,4.095508095285071,0.581173
82.55000000000533,3.7059808503032
,4.269240013325858,0.563259
82.60000000000535,3.89305384952816
,4.437855035289109,0.544801
82.65000000000538,4.07539363290757
,4.601297989560814,0.525904
82.7000000000054,4.25285881269983
,4.759531474574716,0.506673
82.75000000000543,4.42532680899771
,4.912534680549271,0.487208
82.80000000000545,4.59269359710501
,5.060302125052182,0.467609
82.85000000000548,4.75487330482766
,5.202842339910282,0.447969
82.90000000000551,4.91179767915249
,5.340176542781021,0.428379
82.95000000000553,5.06341544191805
,5.472337321427084,0.408922
83.00000000000556,5.20969155360044
,5.599367353156027,0.389676
83.05000000000558,5.35060640336755
,5.721318176364379,0.370712
83.10000000000561,5.48615494221608
,5.838249026160712,0.352094
83.15000000000563,5.61634577441551
,5.950225741698483,0.33388
83.20000000000566,5.74120022075455
,6.057319749482795,0.31612
83.25000000000568,5.86075136532122
,6.159607124276322,0.298856
83.30000000000571,5.97504309583435
,6.257167727393613,0.282125
83.35000000000574,6.08412914593667
,6.35008442085718,0.265955
83.40000000000576,6.18807214641856
,6.438442355021575,0.25037
83.45000000000579,6.28694269107147
,6.522328326583025,0.235386
83.50000000000581,6.38081842180429
,6.601830203364615,0.221012
83.55000000000584,6.46978313676312
,6.677036411703829,0.207253
83.60000000000586,6.55392592448841
,6.748035481755858,0.19411
83.65000000000589,6.63334032658151
,6.814915645470119,0.181575
83.70000000000591,6.70812353092885
,6.877764481515712,0.169641
83.75000000000594,6.77837559721088
,6.936668601020098,0.158293
83.80000000000597,6.84419871620065
,6.991713367791384,0.147515
83.85000000000599,6.90569650418616
,7.04298264669926,0.137286
83.90000000000602,6.96297333374711
,7.090558574134397,0.127585
83.95000000000604,7.01613370202132
,7.134521345049256,0.118388
84.00000000000607,7.06528163753153
,7.17494901186701,0.109667
84.05000000000609,7.11052014655637
,7.211917291553529,0.101397
84.10000000000612,7.15195069992732
,7.245499378301803,0.0935487
84.15000000000614,7.18967276098974
,7.275765760511337,0.086093
84.20000000000617,7.22378335527934
,7.3027840419038,0.0790007
84.2500000000062,7.25437668222105
,7.326618767719673,0.0722421
84.30000000000622,7.28154376886915
,7.347331257817433,0.0657875
84.35000000000625,7.30537216537462
,7.364979449192415,0.0596073
84.40000000000627,7.32594568150735
,7.379617750836486,0.0536721
84.4500000000063,7.34334416319782
,7.391296914003232,0.0479528
84.50000000000632,7.35764330770816
,7.400063920889981,0.0424206
84.55000000000635,7.36891451572969
,7.405961894406393,0.0370474
84.60000000000637,7.37722477842544
,7.409030031249962,0.0318053
84.6500000000064,7.38263659724005
,7.409303559934089,0.026667
84.70000000000643,7.38520793414243
,7.406813724718592,0.0216058
84.75000000000645,7.38499218988998
,7.401587795745609,0.0165956
84.80000000000648,7.38203820786853
,7.393649105008187,0.0116109
84.8500000000065,7.37639030106897
,7.383017107146125,0.00662681
84.90000000000653,7.36808829979517
,7.369707463554569,0.00161916
84.95000000000655,7.35716761775066
,7.353732147796453,-0.00343547
85.00000000000658,7.3436593341975
,7.335099569975394,-0.00855976
85.05000000000661,7.32759028994194
,7.313814717436369,-0.0137756
85.10000000000663,7.30898319495578
,7.289879309025649,-0.0191039
85.15000000000666,7.28785674550296
,7.26329195999203,-0.0245648
85.20000000000668,7.26422574872435
,7.234048354688653,-0.0301774
85.25000000000671,7.23810125272398
,7.202141424240194,-0.0359598
85.30000000000673,7.20949068033644
,7.167561526501428,-0.0419292
85.35000000000676,7.17839796491168
,7.130296625814941,-0.0481013
85.40000000000678,7.14482368665107
,7.090332470295527,-0.0544912
85.45000000000681,7.1087652082535
,7.047652764647255,-0.0611124
85.50000000000684,7.07021680888141
,7.002239336814142,-0.0679775
85.55000000000686,7.02916981571515
,6.954072297039716,-0.0750975
85.60000000000689,6.98561273263337
,6.903130188290672,-0.0824825
85.65000000000691,6.93953136581036
,6.849390127271642,-0.0901412
85.70000000000694,6.89090894625744
,6.792827935618759,-0.098081
85.75000000000696,6.83972624954559
,6.733418261147591,-0.106308
85.80000000000699,6.78596171312444
,6.671134689389636,-0.114827
85.85000000000701,6.72959155178844
,6.605949845919456,-0.123642
85.90000000000704,6.67058987195046
,6.537835490293905,-0.132754
85.95000000000707,6.60892878544444
,6.466762602740083,-0.142166
86.00000000000709,6.54457852362598
,6.392701465002292,-0.151877
86.05000000000712,6.47750755254289
,6.315621737065051,-0.161886
86.10000000000714,6.4076826899528
,6.235492531764594,-0.17219
86.15000000000717,6.33506922495425
,6.15228248954977,-0.182787
86.20000000000719,6.25963104099389
,6.0659598559476,-0.193671
86.25000000000722,6.18133074302926
,5.976492564461589,-0.204838
86.30000000000724,6.10012978966912
,5.883848327825707,-0.216281
86.35000000000727,6.01598863119348
,5.787994740654914,-0.227994
86.4000000000073,5.9288668544796
,5.688899396516363,-0.239967
86.45000000000732,5.83872333601886
,5.58653002243474,-0.252193
86.50000000000735,5.74551640440885
,5.480854633656751,-0.264662
86.55000000000737,5.6492040139144
,5.371841711303023,-0.277362
86.6000000000074,5.54974393090529
,5.259460405146337,-0.290284
86.65000000000742,5.44709393516806
,5.143680763459879,-0.303413
86.70000000000745,5.34121203822548
,5.02447399139966,-0.316738
86.75000000000747,5.23205672087736
,4.901812738989182,-0.330244
86.8000000000075,5.11958719216809
,4.775671419374254,-0.343916
86.85000000000753,5.00376367190274
,4.646026557651031,-0.357737
86.90000000000755,4.88454769867634
,4.512857170321595,-0.371691
86.95000000000758,4.76190246517411
,4.37614517519884,-0.385757
87.0000000000076,4.63579318226537
,4.235875831509405,-0.399917
87.05000000000763,4.50618747320095
,4.092038209879725,-0.414149
87.10000000000765,4.37305579903411
,3.944625691919793,-0.42843
87.15000000000768,4.2363719162761
,3.793636499107428,-0.442735
87.20000000000771,4.09611336773877
,3.639074250692673,-0.457039
87.25000000000773,3.95226200752877
,3.480948550211771,-0.471313
87.30000000000776,3.80480456116872
,3.319275600000297,-0.485529
87.35000000000778,3.65373322180583
,3.154078842688244,-0.499654
87.40000000000781,3.49904628332193
,2.985389628066103,-0.513657
87.45000000000783,3.34074881081188
,2.813247902910688,-0.527501
87.50000000000786,3.17885334825762
,2.63770292031002,-0.54115
87.55000000000788,3.01338066221899
,2.458813963764915,-0.554567
87.60000000000791,2.84436051893634
,2.276651079889204,-0.567709
87.65000000000794,2.67183249038512
,2.091295811859068,-0.580537
87.70000000000796,2.49584678255626
,1.902841924001255,-0.593005
87.75000000000799,2.31646507663034
,1.711396106006667,-0.605069
87.80000000000801,2.13376137088127
,1.517078643350354,-0.616683
87.85000000000804,1.94782280823303
,1.320024038623791,-0.627799
87.90000000000806,1.75875047157576
,1.120381566720789,-0.638369
87.95000000000809,1.56666012641897
,0.9183157452703776,-0.648344
88.00000000000811,1.37168288840925
,0.7140067005383504,-0.657676
88.05000000000814,1.17396579182593
,0.5076504081932081,-0.666315
88.10000000000817,0.973672234572189
,0.299458788212973,-0.674213
88.15000000000819,0.770982275479066
,0.08965963365214469,-0.681323
88.20000000000822,0.566092761015865
,-0.1215036457128589,-0.687596
88.25000000000824,0.359217260769155
,-0.3337724817105165,-0.69299
88.30000000000827,0.150585794285925
,-0.5468738219572131,-0.69746
88.35000000000829,-0.0595556640201783
,-0.7605210299399077,-0.700965
88.40000000000832,-0.270945910325758
,-0.974415016488718,-0.703469
88.45000000000834,-0.483309470176818
,-1.18824560296509,-0.704936
88.50000000000837,-0.696357787666999
,-1.401693110923139,-0.705335
88.5500000000084,-0.909790636007427
,-1.61443016718447,-0.70464
88.60000000000842,-1.12329773442911
,-1.82612370744287,-0.702826
88.65000000000845,-1.33656055055031
,-2.036437155874076,-0.699877
88.70000000000847,-1.54925426203456
,-2.245032752813317,-0.695778
88.7500000000085,-1.7610498467333
,-2.451573997611387,-0.690524
88.80000000000852,-1.97161626677843
,-2.655728169265543,-0.684112
88.85000000000855,-2.18062270938407
,-2.857168883457795,-0.676546
88.90000000000857,-2.38774084556869
,-3.055578641290015,-0.667838
88.9500000000086,-2.59264706766699
,-3.250651322489523,-0.658004
89.00000000000863,-2.79502466737531
,-3.44209457422799,-0.64707
89.05000000000865,-2.9945659181207
,-3.629632046449953,-0.635066
89.10000000000868,-3.19097402865472
,-3.81300542577622,-0.622031
89.1500000000087,-3.38396493880398
,-3.991976223149024,-0.608011
89.20000000000873,-3.57326893307407
,-4.166327275447673,-0.593058
89.25000000000875,-3.75863205308475
,-4.335863928448034,-0.577232
89.30000000000878,-3.9398172953778
,-4.500414877572764,-0.560598
89.35000000000881,-4.11660558676977
,-4.659832653379802,-0.543227
89.40000000000883,-4.2887965348762
,-4.813993750253303,-0.525197
89.45000000000886,-4.45620895653594
,-4.962798408358592,-0.506589
89.50000000000888,-4.61868119143285
,-5.106170069940221,-0.487489
89.55000000000891,-4.77607121212635
,-5.244054540664153,-0.467983
89.60000000000893,-4.92825654487478
,-5.376418894383003,-0.448162
89.65000000000896,-5.07513401802243
,-5.503250165036418,-0.428116
89.70000000000898,-5.21661935632072
,-5.62455387225612,-0.407935
89.75000000000901,-5.35264664041049
,-5.740352427768826,-0.387706
89.80000000000904,-5.48316765085013
,-5.850683468125761,-0.367516
89.85000000000906,-5.6081511156642
,-5.955598156101807,-0.347447
89.90000000000909,-5.72758187946921
,-6.055159488721792,-0.327578
89.95000000000911,-5.84146001097288
,-6.149440644793685,-0.307981
90.00000000000914,-5.94979986412176
,-6.23852339938905,-0.288724
90.05000000000916,-6.05262910651305
,-6.322496627244913,-0.269868
90.10000000000919,-6.14998772700568
,-6.401454911812317,-0.251467
90.15000000000921,-6.24192703281351
,-6.475497271708845,-0.23357
90.20000000000924,-6.32850864483723
,-6.544726011748971,-0.216217
90.25000000000927,-6.40980349861318
,-6.609245701587818,-0.199442
90.30000000000929,-6.48589085706706
,-6.669162281252498,-0.183271
90.35000000000932,-6.55685734025385
,-6.724582289515311,-0.167725
90.40000000000934,-6.6227959764535
,-6.775612208219728,-0.152816
90.45000000000937,-6.68380527833514
,-6.822357913236359,-0.138553
90.50000000000939,-6.73998834740505
,-6.864924220856523,-0.124936
90.55000000000942,-6.79145200955621
,-6.903414517093352,-0.111963
90.60000000000944,-6.83830598425004
,-6.937930456571049,-0.0996245
90.65000000000947,-6.8806620896146
,-6.968571717504906,-0.0879096
90.7000000000095,-6.91863348555492
,-6.995435799685891,-0.0768023
90.75000000000952,-6.95233395679318
,-7.018617853266989,-0.0662839
90.80000000000955,-6.9818772375833
,-7.03821052752293,-0.0563333
90.85000000000957,-7.00737637966617
,-7.054303830493049,-0.0469275
90.9000000000096,-7.02894316482821
,-7.066984992351264,-0.0380418
90.95000000000962,-7.04668756320139
,-7.076338327425264,-0.0296508
91.00000000000965,-7.06071723818193
,-7.082445091838046,-0.0217279
91.05000000000967,-7.07113709855125
,-7.085383335676973,-0.0142462
91.1000000000097,-7.07804889805408
,-7.085227750282931,-0.00717885
91.15000000000973,-7.0815508823297
,-7.08204951272478,-0.00049863
91.20000000000975,-7.08173748270132
,-7.075916130550029,0.00582135
91.25000000000978,-7.07869905593767
,-7.066891290730362,0.0118078
91.3000000000098,-7.07252166869123
,-7.055034717098437,0.017487
91.35000000000983,-7.06328692493102
,-7.040402040696516,0.0228849
91.40000000000985,-7.05107183432695
,-7.023044687339786,0.0280271
91.45000000000988,-7.0359487192274
,-7.003009786300778,0.0329389
91.5000000000099,-7.01798515760406
,-6.980340103519125,0.0376451
91.55000000000993,-6.99724395914479
,-6.955074002102629,0.04217
91.60000000000996,-6.97378317154465
,-6.927245432162257,0.0465377
91.65000000000998,-6.94765611398079
,-6.896883951312381,0.0507722
91.70000000001001,-6.91891143476264
,-6.864014776416574,0.0548967
91.75000000001003,-6.88759319019933
,-6.828658866465797,0.0589343
91.80000000001006,-6.85374094183387
,-6.790833035823383,0.0629079
91.85000000001008,-6.8173898693204
,-6.750550096467435,0.0668398
91.90000000001011,-6.77857089638881
,-6.707819027348273,0.0707519
91.95000000001014,-6.73731082751089
,-6.66264516852962,0.0746657
92.00000000001016,-6.69363249307535
,-6.61503043739129,0.0786021
92.05000000001019,-6.6475549010775
,-6.564973563919923,0.0825813
92.10000000001021,-6.59909339354067
,-6.512470341866303,0.0866231
92.15000000001024,-6.54825980610701
,-6.457513892429839,0.0907459
92.20000000001026,-6.49506262947737
,-6.400094937085025,0.0949677
92.25000000001029,-6.43950717162513
,-6.340202076186816,0.0993051
92.30000000001031,-6.38159571997702
,-6.27782207008092,0.103774
92.35000000001034,-6.32132770302497
,-6.212940119623118,0.108388
92.40000000001037,-6.2586998511109
,-6.145540143257642,0.11316
92.45000000001039,-6.19370635639664
,-6.075605048101005,0.118101
92.50000000001042,-6.12633903229615
,-6.003116992817,0.123222
92.55000000001044,-6.05658747287677
,-5.928057640514599,0.12853
92.60000000001047,-5.98443921296499
,-5.850408400316298,0.134031
92.65000000001049,-5.9098798898634
,-5.77015065673139,0.139729
92.70000000001052,-5.8328934077515
,-5.687265986480154,0.145627
92.75000000001054,-5.75346210596113
,-5.601736362920737,0.151726
92.80000000001057,-5.67156693242662
,-5.51354434874024,0.158023
92.8500000000106,-5.58718762368638
,-5.422673278079686,0.164514
92.90000000001062,-5.50030289288574
,-5.32910742973273,0.171195
92.95000000001065,-5.41089062728262
,-5.232832193525844,0.178058
93.00000000001067,-5.31892809680374
,-5.133834232345324,0.185094
93.0500000000107,-5.22439217523682
,-5.032101642658305,0.192291
93.10000000001072,-5.12725957566131
,-4.927624116642906,0.199635
93.15000000001075,-5.02750710172177
,-4.820393109217286,0.207114
93.20000000001077,-4.92511191632825
,-4.710402013410185,0.21471
93.2500000000108,-4.82005182931142
,-4.597646347507341,0.222405
93.30000000001083,-4.71230560547979
,-4.482123957356342,0.230182
93.35000000001085,-4.60185329440275
,-4.363835237027566,0.238018
93.40000000001088,-4.48867658309252
,-4.24278337074661,0.245893
93.4500000000109,-4.37275917256904
,-4.118974598660624,0.253785
93.50000000001093,-4.25408717907517
,-3.992418508482104,0.261669
93.55000000001095,-4.13264956045988
,-3.863128354547906,0.269521
93.60000000001098,-4.00843856796993
,-3.731121405107503,0.277317
93.650000000011,-3.88145022336897
,-3.596419317984973,0.285031
93.70000000001103,-3.75168482093851
,-3.459048543950633,0.292636
93.75000000001106,-3.61914745348434
,-3.319040756278221,0.300107
93.80000000001108,-3.48384856096287
,-3.176433304116303,0.307415
93.85000000001111,-3.34580449972198
,-3.03126968638847,0.314535
93.90000000001113,-3.20503812962588
,-2.883600042004292,0.321438
93.95000000001116,-3.0615794154571
,-2.733481651285369,0.328098
94.00000000001118,-2.91546603798901
,-2.580979442570105,0.334487
94.05000000001121,-2.76674400897888
,-2.426166497139677,0.340578
94.10000000001124,-2.61546828308939
,-2.269124544702125,0.346344
94.15000000001126,-2.46170335841184
,-2.109944440958852,0.351759
94.20000000001129,-2.3055238559325
,-1.94872661801106,0.356797
94.25000000001131,-2.14701506697071
,-1.785581497762265,0.361434
94.30000000001134,-1.9862734564386
,-1.620629857933294,0.365644
94.35000000001136,-1.82340710878876
,-1.454003139951407,0.369404
94.40000000001139,-1.65853610281223
,-1.285843687712156,0.372692
94.45000000001141,-1.49179280111219
,-1.116304906225475,0.375488
94.50000000001144,-1.32332204015472
,-0.9455513293266957,0.377771
94.55000000001147,-1.15328120736043
,-0.7737585860726757,0.379523
94.60000000001149,-0.98184019276026
,-0.6011132561797528,0.380727
94.65000000001152,-0.809181204313239
,-0.4278126058261043,0.381369
94.70000000001154,-0.63549843805472
,-0.2540641964157455,0.381434
94.75000000001157,-0.460997596770232
,-0.08008536046039882,0.380912
94.80000000001159,-0.285895253803825
,0.0938974595027311,0.379793
94.85000000001162,-0.110418061839205
,0.2676495110219328,0.378068
94.90000000001164,0.0651981900833969
,0.4409286707302762,0.37573
94.95000000001167,0.240709664521585
,0.6134865198022768,0.372777
95.0000000000117,0.415865698274753
,0.7850695509107792,0.369204
95.05000000001172,0.590410146094526
,0.9554204992319844,0.36501
95.10000000001175,0.764082828767226
,1.124279787337962,0.360197
95.15000000001177,0.93662106620531
,1.291387071130288,0.354766
95.2000000000118,1.10776127398459
,1.456482871153048,0.348722
95.25000000001182,1.27724060014785
,1.619310270761934,0.34207
95.30000000001185,1.44479857809749
,1.779616659867036,0.334818
95.35000000001187,1.61017877106068
,1.937155500162679,0.326977
95.4000000000119,1.77313038394551
,2.091688085332206,0.318558
95.45000000001193,1.93340981937942
,2.242985267615217,0.309575
95.50000000001195,2.09078215629354
,2.390829120643168,0.300047
95.55000000001198,2.24502253151973
,2.535014507826236,0.289992
95.600000000012,2.3959174074013
,2.675350525969578,0.279433
95.65000000001203,2.54326571129064
,2.811661795352566,0.268396
95.70000000001205,2.68687983589024
,2.94378957040843,0.25691
95.75000000001208,2.82658649258484
,3.07159264921,0.245006
95.8000000000121,2.96222741308073
,3.194948065276033,0.232721
95.85000000001213,3.0936598977261
,3.31375155128574,0.220092
95.90000000001216,3.22075721172586
,3.427917771044312,0.207161
95.95000000001218,3.34340883301623
,3.537380322789084,0.193971
96.00000000001221,3.46152055777207
,3.642091523471981,0.180571
96.05000000001223,3.57501447134228
,3.742021989443045,0.167008
96.10000000001226,3.68382879383654
,3.83716003369134,0.153331
96.15000000001228,3.78791761060784
,3.927510903252866,0.139593
96.20000000001231,3.88725049853051
,4.013095882476727,0.125845
96.25000000001234,3.98181205926906
,4.093951288499953,0.112139
96.30000000001236,4.07160137073681
,4.170127384811225,0.098526
96.35000000001239,4.15663136768792
,4.241687237205,0.0850559
96.40000000001241,4.23692816193354
,4.308705534248281,0.0717774
96.45000000001244,4.3125303120755
,4.371267391694682,0.0587371
96.50000000001246,4.38348805195881
,4.429467157472669,0.0459791
96.55000000001249,4.44986248630757
,4.483407231127527,0.0335447
96.60000000001251,4.51172476126191
,4.533196909052045,0.0214721
96.65000000001254,4.56915521681808
,4.578951264648955,0.00979605
96.70000000001257,4.62224252750043
,4.620790070653056,-0.00145246
96.75000000001259,4.6710828369984
,4.658836769357049,-0.0122461
96.80000000001262,4.71577889196703
,4.693217495169949,-0.0225614
96.85000000001264,4.75643917974672
,4.724060152965376,-0.032379
96.90000000001267,4.7931770743731
,4.751493554752948,-0.0416835
96.95000000001269,4.82610999493889
,4.775646616453128,-0.0504634
97.00000000001272,4.85535858010686
,4.796647615845028,-0.058711
97.05000000001274,4.88104588235499
,4.814623512015531,-0.0664224
97.10000000001277,4.90329658533826
,4.829699325991433,-0.0735973
97.1500000000128,4.92223624757745
,4.841997581577334,-0.0802387
97.20000000001282,4.93799057550486
,4.851637804759121,-0.0863528
97.25000000001285,4.95068472871537
,4.858736079488454,-0.0919486
97.30000000001287,4.96044266007403
,4.863404657162933,-0.097038
97.3500000000129,4.96738649310918
,4.865751616690885,-0.101635
97.40000000001292,4.97163593887976
,4.865880571787173,-0.105755
97.45000000001295,4.9733077542301
,4.863890421922081,-0.109417
97.50000000001297,4.97251524305185
,4.859875143325935,-0.11264
97.550000000013,4.96936780184441
,4.853923616515462,-0.115444
97.60000000001303,4.96397051051973
,4.84611948692814,-0.117851
97.65000000001305,4.95642376903037
,4.836541055526773,-0.119883
97.70000000001308,4.94682298001559
,4.825261196486334,-0.121562
97.7500000000131,4.93525827727908
,4.812347299424539,-0.122911
97.80000000001313,4.92181429952012
,4.797861233976596,-0.123953
97.85000000001315,4.90657000837014
,4.781859334801186,-0.124711
97.90000000001318,4.88959854942695
,4.764392405502142,-0.125206
97.9500000000132,4.8709671546595
,4.74550574015657,-0.125461
98.00000000001323,4.85073708426178
,4.725239161435207,-0.125498
98.05000000001326,4.82896360579624
,4.703627074518391,-0.125337
98.10000000001328,4.80569600827023
,4.680698536190862,-0.124997
98.15000000001331,4.78097764864634
,4.656477338644246,-0.1245
98.20000000001333,4.75484602819523
,4.630982107659316,-0.123864
98.25000000001336,4.72733289605577
,4.604226414929992,-0.123106
98.30000000001338,4.69846437736206
,4.576218904387296,-0.122245
98.35000000001341,4.66826112333454
,4.546963432412076,-0.121298
98.40000000001343,4.6367384807976
,4.516459221921839,-0.120279
98.45000000001346,4.60390667867233
,4.484701030269642,-0.119206
98.50000000001349,4.56977102910073
,4.451679330965583,-0.118092
98.55000000001351,4.53433214098865
,4.417380509141118,-0.116952
98.60000000001354,4.49758614388208
,4.38178707067166,-0.115799
98.65000000001356,4.45952492025294
,4.344877864771064,-0.114647
98.70000000001359,4.42013634443218
,4.306628319759405,-0.113508
98.75000000001361,4.37940452661121
,4.267010691584137,-0.112394
98.80000000001364,4.33731006052733
,4.225994324501113,-0.111316
98.85000000001367,4.29383027366328
,4.183545923133291,-0.110284
98.90000000001369,4.24893947900265
,4.139629834943761,-0.10931
98.95000000001372,4.20260922761145
,4.09420834194684,-0.108401
99.00000000001374,4.15480856153173
,4.04724196026997,-0.107567
99.05000000001377,4.10550426668037
,3.998689746021751,-0.106815
99.10000000001379,4.0546611256313
,3.948509605726195,-0.106152
99.15000000001382,4.0022421703177
,3.896658609469852,-0.105584
99.20000000001384,3.94820893481594
,3.843093304824812,-0.105116
99.25000000001387,3.89252170846438
,3.787770029569868,-0.104752
99.3000000000139,3.83513978962393
,3.730645221246447,-0.104495
99.35000000001392,3.77602174042697
,3.67167572168239,-0.104346
99.40000000001395,3.7151256428611
,3.610819074749213,-0.104307
99.45000000001397,3.65240935654173
,3.548033815805911,-0.104376
99.500000000014,3.58783077852406
,3.483279751558565,-0.104551
99.55000000001402,3.52134810551038
,3.416518229329716,-0.10483
99.60000000001405,3.45292009882895
,3.347712395089412,-0.105208
99.65000000001407,3.38250635259201
,3.276827439911977,-0.105679
99.7000000000141,3.31006756548823
,3.203830834938622,-0.106237
99.75000000001413,3.23556581671473
,3.128692555205475,-0.106873
99.80000000001415,3.1589648466033
,3.051385293111712,-0.10758
99.85000000001418,3.08023034253448
,2.971884662534799,-0.108346
99.9000000000142,2.9993302307432
,2.89016939491695,-0.109161
99.95000000001423,2.91623497460035
,2.806221528813345,-0.110013
100.0000000000143,2.83091787989403
,2.720026594585225,-0.110891
100.0500000000143,2.74335540753246
,2.631573795963832,-0.111782
100.1000000000143,2.65352749394103
,2.540856190266835,-0.112671
100.1500000000143,2.56141787924881
,2.447870868974155,-0.113547
100.2000000000144,2.46701444314054
,2.352619140277268,-0.114395
100.2500000000144,2.37030954801394
,2.255106715038174,-0.115203
100.3000000000144,2.27130038883495
,2.155343897344593,-0.115956
100.3500000000144,2.16998934881357
,2.053345780608393,-0.116644
100.4000000000145,2.066384359762
,1.949132449811314,-0.117252
100.4500000000145,1.96049926571359
,1.842729190148845,-0.11777
100.5000000000145,1.85235418809359
,1.734166701964869,-0.118187
100.5500000000145,1.741975890414
,1.623481321479544,-0.118495
100.6000000000146,1.62939814012419
,1.510715246389476,-0.118683
100.6500000000146,1.51466206485403
,1.395916765046324,-0.118745
100.7000000000146,1.39781649985098
,1.279140487506072,-0.118676
100.7500000000146,1.2789183229247
,1.160447576344057,-0.118471
100.8000000000147,1.15803277267084
,1.039905974767748,-0.118127
100.8500000000147,1.03523374518089
,0.9175906291624578,-0.117643
100.9000000000147,0.910604063856103
,0.7935837028740242,-0.11702
100.9500000000147,0.78423571637321
,0.667974777674357,-0.116261
101.0000000000148,0.65623005233264
,0.540861039046054,-0.115369
101.0500000000148,0.526697934685566
,0.412347441091784,-0.11435
101.1000000000148,0.395759837737059
,0.2825468466076133,-0.113213
101.1500000000148,0.263545884386141
,0.1515801375940313,-0.111966
101.2000000000149,0.130195815343571
,0.01957629120953985,-0.11062
101.2500000000149,-0.00414111664324448
,-0.1133275839870702,-0.109186
101.3000000000149,-0.139306333965065
,-0.2469862568785679,-0.10768
101.3500000000149,-0.275132208335327
,-0.3812464331630157,-0.106114
101.400000000015,-0.411442426537143
,-0.5159468708016979,-0.104504
101.450000000015,-0.548052450996457
,-0.6509185570490894,-0.102866
101.500000000015,-0.684770076957302
,-0.785984952505796,-0.101215
101.550000000015,-0.821396086374124
,-0.9209623074226059,-0.0995662
101.6000000000151,-0.957724996858633
,-1.055660055189183,-0.0979351
101.6500000000151,-1.09354590217524
,-1.1898812875073,-0.0963354
101.7000000000151,-1.2286433989138
,-1.323423315155754,-0.0947799
101.7500000000151,-1.36279859215242
,-1.4560783174964,-0.0932797
101.8000000000152,-1.49579017120513
,-1.587634082940589,-0.0918439
101.8500000000152,-1.62739554497673
,-1.717874841415992,-0.0904793
101.9000000000152,-1.75739202508147
,-1.846582188562142,-0.0891902
101.9500000000153,-1.88555804374778
,-1.97353609973583,-0.0879781
102.0000000000153,-2.01167439268589
,-2.098516030151516,-0.0868416
102.0500000000153,-2.13552546853554
,-2.221302095430119,-0.0857766
102.1000000000153,-2.25690051027855
,-2.341676324638734,-0.0847758
102.1500000000154,-2.37559481409177
,-2.459423975584686,-0.0838292
102.2000000000154,-2.4914109115114
,-2.574334899672707,-0.082924
102.2500000000154,-2.6041596974972
,-2.686204941260183,-0.0820452
102.3000000000154,-2.71366149595333
,-2.794837354111236,-0.0811759
102.3500000000155,-2.81974705149326
,-2.900044215478944,-0.0802972
102.4000000000155,-2.92225843764436
,-3.001647816589316,-0.0793894
102.4500000000155,-3.02104987325271
,-3.099482007060698,-0.0784321
102.5000000000155,-3.11598844050229
,-3.19339347008251,-0.077405
102.5500000000156,-3.20695469964811
,-3.283242905269915,-0.0762882
102.6000000000156,-3.29384319723934
,-3.368906096860965,-0.0750629
102.6500000000156,-3.3765628662043
,-3.450274846539416,-0.073712
102.7000000000156,-3.45503731765617
,-3.527257752558725,-0.0722204
102.7500000000157,-3.5292050256149
,-3.599780819887711,-0.0705758
102.8000000000157,-3.5990194069855
,-3.667787889768034,-0.0687685
102.8500000000157,-3.66444880009399
,-3.731240881141166,-0.0667921
102.9000000000157,-3.72547634582413
,-3.790119840713483,-0.0646435
102.9500000000158,-3.78209977594919
,-3.844422802713408,-0.062323
103.0000000000158,-3.83433111360925
,-3.89416546365203,-0.0598344
103.0500000000158,-3.88219629108009
,-3.939380681135187,-0.0571844
103.1000000000158,-3.92573469003758
,-3.980117809236463,-0.0543831
103.1500000000159,-3.96499860947289
,-4.016441885666437,-0.0514433
103.2000000000159,-4.00005266631112
,-4.048432688151388,-0.04838
103.2500000000159,-4.03097313363374
,-4.076183678898667,-0.0452105
103.3000000000159,-4.05784722128126
,-4.099800856862648,-0.0419536
103.350000000016,-4.0807723035028
,-4.11940153767769,-0.0386292
103.400000000016,-4.09985509827933
,-4.135113080785271,-0.035258
103.450000000016,-4.11521080299096
,-4.147071582400863,-0.0318608
103.500000000016,-4.12696219121499
,-4.155420551697418,-0.0284584
103.5500000000161,-4.13523867566125
,-4.160309586066692,-0.0250709
103.6000000000161,-4.14017534255467
,-4.161893059539422,-0.0217177
103.6500000000161,-4.14191196314257
,-4.160328836664641,-0.0184169
103.7000000000161,-4.1405919884363
,-4.155777022295781,-0.015185
103.7500000000162,-4.136361533746
,-4.148398756027141,-0.0120372
103.8000000000162,-4.12936836002819
,-4.138355058459808,-0.0089867
103.8500000000162,-4.11976085948981
,-4.125805735073647,-0.00604488
103.9000000000162,-4.10768705326134
,-4.110908342366467,-0.00322129
103.9500000000163,-4.09329360923091
,-4.093817219956283,-0.000523611
104.0000000000163,-4.07672488829664
,-4.074682591658769,0.0020423
104.0500000000163,-4.05812202733129
,-4.053649737967969,0.00447229
104.1000000000164,-4.03762206702373
,-4.030858241991379,0.00676383
104.1500000000164,-4.01535713248942
,-4.006441310550467,0.00891582
104.2000000000164,-3.99145367408388
,-3.980525171895277,0.0109285
104.2500000000164,-3.96603177524847
,-3.953228551187689,0.0128032
104.3000000000165,-3.93920453344742
,-3.924662224601568,0.0145423
104.3500000000165,-3.91107751934548
,-3.894928652502998,0.0161489
104.4000000000165,-3.88174831835085
,-3.864121691695542,0.0176266
104.4500000000165,-3.85130615752034
,-3.832326386152283,0.0189798
104.5000000000166,-3.8198316196323
,-3.799618835018853,0.0202128
104.5500000000166,-3.78739644500226
,-3.766066135946886,0.0213303
104.6000000000166,-3.75406342037189
,-3.731726401045591,0.022337
104.6500000000166,-3.71988635299953
,-3.696648841979813,0.0232375
104.7000000000167,-3.68491012691125
,-3.660873919971734,0.0240362
104.7500000000167,-3.6491708372076
,-3.624433555796253,0.0247373
104.8000000000167,-3.61269599735316
,-3.587351394237669,0.0253446
104.8500000000167,-3.57550481355183
,-3.549643117029273,0.0258617
104.9000000000168,-3.53760851962575
,-3.511316797972584,0.0262917
104.9500000000168,-3.49901076530555
,-3.472373293814398,0.0266375
105.0000000000168,-3.45970805048338
,-3.43280666446543,0.0269014
105.0500000000168,-3.41967250746211
,-3.392498248229187,0.0271743
105.1000000000169,-3.37892599889202
,-3.351576729338738,0.0273493
105.1500000000169,-3.33742374655498
,-3.309985960566856,0.0274378
105.2000000000169,-3.29514084726776
,-3.267693642284036,0.0274472
105.2500000000169,-3.25204572468988
,-3.224664728757078,0.027381
105.300000000017,-3.20810270716477
,-3.180861184157698,0.0272415
105.350000000017,-3.16327271739341
,-3.136241932704467,0.0270308
105.400000000017,-3.11751373876014
,-3.090763111324991,0.0267506
105.450000000017,-3.07078140607086
,-3.044378472364272,0.0264029
105.5000000000171,-3.02302948205377
,-2.997039826464569,0.0259897
105.5500000000171,-2.97421038539043
,-2.948697483827952,0.0255129
105.6000000000171,-2.92427564633639
,-2.899300689017336,0.024975
105.6500000000171,-2.87317637804831
,-2.848798054243778,0.0243783
105.7000000000172,-2.82086369704962
,-2.797137994152058,0.0237257
105.7500000000172,-2.76728914067372
,-2.74426916185663,0.02302
105.8000000000172,-2.71240504728565
,-2.690140884646032,0.0222642
105.8500000000172,-2.65616492401999
,-2.634703597736261,0.0214613
105.9000000000173,-2.5985237874969
,-2.577909274448496,0.0206145
105.9500000000173,-2.53943848803866
,-2.519711850987878,0.0197266
106.0000000000173,-2.47886801528069
,-2.46006764367247,0.0188004
106.0500000000173,-2.41677378650425
,-2.398935756321301,0.017838
106.1000000000174,-2.35311992349765
,-2.336278475433971,0.0168414
106.1500000000174,-2.28787351312386
,-2.272061650674144,0.0158119
106.2000000000174,-2.22100486230442
,-2.206255058019699,0.0147498
106.2500000000175,-2.15248773840366
,-2.138832742865157,0.013655
106.3000000000175,-2.08229960855272
,-2.069773340466174,0.0125263
106.3500000000175,-2.01042186605171
,-1.999060371441744,0.0113615
106.4000000000175,-1.93684005876425
,-1.926682510432359,0.0101575
106.4500000000176,-1.86154410578874
,-1.852633826448671,0.00891028
106.5000000000176,-1.78452851769968
,-1.776913993831235,0.00761452
106.5500000000176,-1.70579260553069
,-1.699528473223508,0.00626413
106.6000000000176,-1.62534069351023
,-1.620488662460498,0.00485203
106.6500000000177,-1.54318232016699
,-1.53981201787359,0.0033703
106.7000000000177,-1.45933244208809
,-1.457522147048715,0.0018103
106.7500000000177,-1.37381162479057
,-1.373648874495689,0.00016275
106.8000000000177,-1.28664623396232
,-1.288228281901218,-0.00158205
106.8500000000178,-1.19786861162368
,-1.201302724699125,-0.00343411
106.9000000000178,-1.10751724922396
,-1.112920826592836,-0.00540358
106.9500000000178,-1.01563694246746
,-1.023137453473028,-0.00750051
107.0000000000178,-0.922278938492518
,-0.9320136679674063,-0.00973473
107.0500000000179,-0.827501060532887
,-0.8396166655265143,-0.0121156
107.1000000000179,-0.731367819242903
,-0.7460196925892113,-0.0146519
107.1500000000179,-0.633950496242769
,-0.6513019469602268,-0.0173515
107.2000000000179,-0.535327207684235
,-0.5555484600321074,-0.0202213
107.250000000018,-0.435582933968402
,-0.4588499600731923,-0.023267
107.300000000018,-0.334809522226687
,-0.36130271543347,-0.0264932
107.350000000018,-0.233105648494432
,-0.2630083563044083,-0.0299027
107.400000000018,-0.130576745312082
,-0.1640736736251469,-0.0334969
107.4500000000181,-0.0273348827680333
,-0.06461039387132228,-0.0372755
107.5000000000181,0.0765013917634517
,0.03526507122501954,-0.0412363
107.5500000000181,0.180807265770472
,0.1354319004865561,-0.0453754
107.6000000000181,0.285451920449457
,0.2357651645419798,-0.0496868
107.6500000000182,0.390298845120711
,0.3361361518135508,-0.0541627
107.7000000000182,0.495206201699529
,0.4364127179733917,-0.0587935
107.7500000000182,0.60002724613903
,0.5364596571929221,-0.0635676
107.8000000000182,0.704610800685806
,0.6361390932949327,-0.0684717
107.8500000000183,0.808801781746109
,0.7353108889670157,-0.0734909
107.9000000000183,0.912441776332501
,0.8338330715221796,-0.0786087
107.9500000000183,1.01536966970664
,0.9315622742411014,-0.0838074
108.0000000000183,1.11742231620349
,1.028354193074465,-0.0890681
108.0500000000184,1.21843525371298
,1.124064059226173,-0.0943712
108.1000000000184,1.31824345281668
,1.218547128860197,-0.0996963
108.1500000000184,1.41668209909677
,1.311659191667716,-0.105023
108.2000000000184,1.51358739874805
,1.403257100185908,-0.11033
108.2500000000185,1.60879740434961
,1.493199321601004,-0.115598
108.3000000000185,1.70215285033974
,1.581346513122436,-0.120806
108.3500000000185,1.79349799381663
,1.667562121037974,-0.125936
108.4000000000186,1.88268145001965
,1.751713002228737,-0.130968
108.4500000000186,1.96955701742413
,1.83367006538803,-0.135887
108.5000000000186,2.05398448210464
,1.913308927556531,-0.140676
108.5500000000186,2.13583039620408
,1.990510579980393,-0.14532
108.6000000000187,2.21496882097771
,2.065162055904201,-0.149807
108.6500000000187,2.29128202971276
,2.137157091724115,-0.154125
108.7000000000187,2.36466116225506
,2.206396772149605,-0.158264
108.7500000000187,2.43500682734409
,2.272790149627477,-0.162217
108.8000000000188,2.50222964603862
,2.336254828246641,-0.165975
108.8500000000188,2.56625073358455
,2.396717502781507,-0.169533
108.9000000000188,2.62700211463115
,2.454114444208421,-0.172888
108.9500000000188,2.68442707033024
,2.508391924041025,-0.176035
109.0000000000189,2.73848041371831
,2.559506571014206,-0.178974
109.0500000000189,2.78912869293049
,2.607425654935879,-0.181703
109.1000000000189,2.83635031987051
,2.652127293855442,-0.184223
109.1500000000189,2.88013562462374
,2.693600582021186,-0.186535
109.200000000019,2.92048683414304
,2.731845637291038,-0.188641
109.250000000019,2.95741797596566
,2.766873567788392,-0.190544
109.300000000019,2.99095470613783
,2.798706358523694,-0.192248
109.350000000019,3.02113406243151
,2.827376679482779,-0.193757
109.4000000000191,3.04800414257605
,2.852927617325274,-0.195077
109.4500000000191,3.07162370894995
,2.875412333304771,-0.196211
109.5000000000191,3.09206172011154
,2.89489365037725,-0.197168
109.5500000000191,3.10939679120506
,2.911443572743146,-0.197953
109.6000000000192,3.12371658457023
,2.925142741264221,-0.198574
109.6500000000192,3.13511713356778
,2.936079828396997,-0.199037
109.7000000000192,3.14370210230247
,2.9443508764712,-0.199351
109.7500000000192,3.14958198566629
,2.950058583379778,-0.199523
109.8000000000193,3.15287325413409
,2.953311540065283,-0.199562
109.8500000000193,3.15369744951358
,2.954223424522308,-0.199474
109.9000000000193,3.15218023809165
,2.952912157560019,-0.199268
109.9500000000193,3.1484504293325
,2.949499026044907,-0.198951
110.0000000000194,3.14263896859754
,2.944107780027106,-0.198531
110.0500000000194,3.13487791387838
,2.936863710782472,-0.198014
110.1000000000194,3.12529940674988
,2.927892717535242,-0.197407
110.1500000000194,3.11403464892229
,2.917320371302945,-0.196714
110.2000000000195,3.10121289572159
,2.90527098496915,-0.195942
110.2500000000195,3.08696047850777
,2.891866699239712,-0.195094
110.3000000000195,3.07139986759703
,2.877226594580144,-0.194173
110.3500000000195,3.0546487873521
,2.861465839478993,-0.193183
110.4000000000196,3.03681939418942
,2.844694885421362,-0.192125
110.4500000000196,3.01801752775443
,2.827018718767231,-0.190999
110.5000000000196,2.99834204413537
,2.808536179237646,-0.189806
110.5500000000197,2.97788423894921
,2.789339353992499,-0.188545
110.6000000000197,2.95672736636961
,2.769513055215414,-0.187214
110.6500000000197,2.93494625873654
,2.749134387870688,-0.185812
110.7000000000197,2.91260704938401
,2.728272412724244,-0.184335
110.7500000000198,2.88976699968848
,2.70698790802984,-0.182779
110.8000000000198,2.86647442929823
,2.685333231375503,-0.181141
110.8500000000198,2.84276874688108
,2.663352281238396,-0.179416
110.9000000000198,2.81868057684934
,2.641080555823395,-0.1776
110.9500000000199,2.79423197611732
,2.618545304801907,-0.175687
111.0000000000199,2.76943673342322
,2.595765767801129,-0.173671
111.0500000000199,2.7443007427219
,2.572753491821343,-0.171547
111.1000000000199,2.71882244112405
,2.549512718418236,-0.16931
111.15000000002,2.6929933013213
,2.526040830366088,-0.166952
111.20000000002,2.66679836795833
,2.502328846778143,-0.16447
111.25000000002,2.64021682740028
,2.47836195522777,-0.161855
111.30000000002,2.61322260041066
,2.454120069365348,-0.159103
111.3500000000201,2.58578494772146
,2.429578400807209,-0.156207
111.4000000000201,2.55786907901961
,2.404708034682267,-0.153161
111.4500000000201,2.52943675671707
,2.379476499115118,-0.14996
111.5000000000201,2.50044688675631
,2.353848320060286,-0.146599
111.5500000000202,2.47085608979797
,2.327785554206339,-0.143071
111.6000000000202,2.44061924720142
,2.301248294111547,-0.139371
111.6500000000202,2.40969001740632
,2.274195141212821,-0.135495
111.7000000000202,2.37802131941788
,2.246583643832715,-0.131438
111.7500000000203,2.34556578124737
,2.218370698726165,-0.127195
111.8000000000203,2.31227615216471
,2.189512916003281,-0.122763
111.8500000000203,2.27810567859922
,2.159966948416936,-0.118139
111.9000000000203,2.24300844434642
,2.12968978694724,-0.113319
111.9500000000204,2.20693967648361
,2.098639025383216,-0.108301
112.0000000000204,2.1698560189724
,2.066773097131115,-0.103083
112.0500000000204,2.13171577641203
,2.034051487822966,-0.0976643
112.1000000000204,2.0924791307295
,2.000434927452553,-0.0920442
112.1500000000205,2.05210833382016
,1.965885565725054,-0.0862228
112.2000000000205,2.01056787924249
,1.930367134151522,-0.0802007
112.2500000000205,1.96782465608344
,1.893845098123229,-0.0739796
112.3000000000205,1.92384808800823
,1.856286801823989,-0.0675613
112.3500000000206,1.87861026035569
,1.817661608399192,-0.0609487
112.4000000000206,1.83208603790701
,1.777941037298422,-0.054145
112.4500000000206,1.78425317569242
,1.737098900230603,-0.0471543
112.5000000000206,1.73509242488941
,1.69511143663717,-0.039981
112.5500000000207,1.68458763555431
,1.651957449117379,-0.0326302
112.6000000000207,1.63272585759065
,1.607618438764668,-0.0251074
112.6500000000207,1.579497441037
,1.562078739962024,-0.0174187
112.7000000000208,1.52489613643577
,1.515325653812033,-0.00957048
112.7500000000208,1.46891919574973
,1.467349579083412,-0.00156962
112.8000000000208,1.41156747400892
,1.418144139328239,0.00657667
112.8500000000208,1.35284553161983
,1.367706304674948,0.0148608
112.9000000000209,1.29276173703948
,1.316036506758245,0.0232748
112.9500000000209,1.2313283693029
,1.263138745254405,0.0318104
113.0000000000209,1.16856171971814
,1.209020684606029,0.040459
113.0500000000209,1.10448219186579
,1.153693739686243,0.0492115
113.100000000021,1.03911439889546
,1.097173149389745,0.0580588
113.150000000021,0.972487256969195
,1.039478037383878,0.0669908
113.200000000021,0.90463407357125
,0.9806314595458856,0.0759974
113.250000000021,0.835592629279542
,0.9206604378653971,0.0850678
113.3000000000211,0.765405251479146
,0.8595959808673252,0.0941907
113.3500000000211,0.694118878383247
,0.7974730907567649,0.103354
113.4000000000211,0.62178511162525
,0.7343307576980278,0.112546
113.4500000000211,0.54846025559518
,0.6702119416446708,0.121752
113.5000000000212,0.474205341611214
,0.6051635422104296,0.130958
113.5500000000212,0.399086134963834
,0.5392363569665655,0.14015
113.6000000000212,0.323173122830002
,0.4724850284550079,0.149312
113.6500000000212,0.246541481051876
,0.4049679800561705,0.158426
113.7000000000213,0.169271017796808
,0.3367473406346093,0.167476
113.7500000000213,0.0914460921793035
,0.2678888577101102,0.176443
113.8000000000213,0.0131555060196113
,0.1984617986683803,0.185306
113.8500000000213,-0.0655076329447025
,0.1285388393698925,0.194046
113.9000000000214,-0.144446077906768
,0.05819593934045741,0.202642
113.9500000000214,-0.223558641194155
,-0.01248779738671324,0.211071
114.0000000000214,-0.302740424875775
,-0.08343027675711312,0.21931
114.0500000000214,-0.381883084535894
,-0.1545465855293315,0.227336
114.1000000000215,-0.460875126661599
,-0.2257491794166988,0.235126
114.1500000000215,-0.539602239748355
,-0.2969480894203151,0.242654
114.2000000000215,-0.617947658851254
,-0.3680511470926344,0.249897
114.2500000000215,-0.695792562923014
,-0.4389642292924893,0.256828
114.3000000000216,-0.773016503857615
,-0.5095915227785976,0.263425
114.3500000000216,-0.84949786573861
,-0.5798358087345825,0.269662
114.4000000000216,-0.925114352345431
,-0.6495987670572649,0.275516
114.4500000000216,-0.999743500536505
,-0.7187812999474721,0.280962
114.5000000000217,-1.07326321668831
,-0.7872838740555688,0.285979
114.5500000000217,-1.14555233294873
,-0.8550068801247823,0.290545
114.6000000000217,-1.21649117966338
,-0.9218510087871756,0.29464
114.6500000000217,-1.28596216996934
,-0.9877176408749531,0.298245
114.7000000000218,-1.35385039222922
,-1.05250925033258,0.301341
114.7500000000218,-1.42004420571161
,-1.116129817549774,0.303914
114.8000000000218,-1.48443583471804
,-1.178485250692686,0.305951
114.8500000000219,-1.54692195621826
,-1.239483812395978,0.307438
114.9000000000219,-1.60740427599232
,-1.299036548980624,0.308368
114.9500000000219,-1.66579008827469
,-1.357057719189619,0.308732
115.0000000000219,-1.72199281397781
,-1.413465219308222,0.308528
115.050000000022,-1.77593251269439
,-1.468181001429825,0.307752
115.100000000022,-1.8275363638693
,-1.521131481545205,0.306405
115.150000000022,-1.87673911275439
,-1.572247934125308,0.304491
115.200000000022,-1.92348347700901
,-1.62146686982506,0.302017
115.2500000000221,-1.96772051007926
,-1.668730393012635,0.29899
115.3000000000221,-2.00940991775689
,-1.713986535846145,0.295423
115.3500000000221,-2.0485203245861
,-1.757189565752148,0.291331
115.4000000000221,-2.08502948703746
,-1.798300263247659,0.286729
115.4500000000222,-2.11892445061318
,-1.837286167216926,0.281638
115.5000000000222,-2.15020164827293
,-1.87412178490201,0.27608
115.5500000000222,-2.17886693780365
,-1.908788764064734,0.270078
115.6000000000222,-2.20493557598447
,-1.941276024958197,0.26366
115.6500000000223,-2.22843212765909
,-1.971579849976286,0.256852
115.7000000000223,-2.24939030812291
,-1.999703929058644,0.249686
115.7500000000223,-2.26785275757853
,-2.025659359158793,0.242193
115.8000000000223,-2.2838707468421
,-2.049464596336853,0.234406
115.8500000000224,-2.29750381398726
,-2.071145359269048,0.226358
115.9000000000224,-2.30881933222594
,-2.090734483258796,0.218085
115.9500000000224,-2.31789201003371
,-2.108271724096197,0.20962
116.0000000000224,-2.32480332534835
,-2.12380351143721,0.201
116.0500000000225,-2.32964089658195
,-2.137382651719009,0.192258
116.1000000000225,-2.33249779419226
,-2.149067980989677,0.18343
116.1500000000225,-2.33347179761937
,-2.158923968482245,0.174548
116.2000000000225,-2.33266460350345
,-2.167020272222128,0.165644
116.2500000000226,-2.33018099220342
,-2.173431248498326,0.15675
116.3000000000226,-2.32612796072049
,-2.178235417628274,0.147893
116.3500000000226,-2.32061383113168
,-2.181514889079723,0.139099
116.4000000000226,-2.31374734453488
,-2.183354749736524,0.130393
116.4500000000227,-2.30563675124874
,-2.183842419817072,0.121794
116.5000000000227,-2.29638890855867
,-2.183066981739326,0.113322
116.5500000000227,-2.28610839762425
,-2.1811184879764,0.10499
116.6000000000227,-2.27489667123838
,-2.178087254717595,0.0968094
116.6500000000228,-2.26285124393293
,-2.174063148823967,0.0887881
116.7000000000228,-2.25006493545021
,-2.169134876191043,0.0809301
116.7500000000228,-2.23662517784284
,-2.163389280093905,0.0732359
116.8000000000228,-2.22261339545427
,-2.156910658447933,0.0657027
116.8500000000229,-2.20810446575717
,-2.149780109018741,0.0583244
116.9000000000229,-2.1931662675588
,-2.142074911573284,0.0510914
116.9500000000229,-2.1778593214306
,-2.133867955622332,0.0439914
117.000000000023,-2.16223652544587
,-2.125227221854771,0.0370093
117.050000000023,-2.14634298746473
,-2.116215324575025,0.0301277
117.100000000023,-2.13021595334533
,-2.106889121392216,0.0233268
117.150000000023,-2.1138848286354
,-2.09729939519521,0.0165854
117.2000000000231,-2.09737128957519
,-2.087490612018232,0.00988068
117.2500000000231,-2.08068947765946
,-2.077500756867154,0.00318872
117.3000000000231,-2.06384627061048
,-2.067361247967233,-0.00351498
117.3500000000231,-2.04684162145429
,-2.057096928268387,-0.0102553
117.4000000000232,-2.02966895647545
,-2.046726131443662,-0.0170572
117.4500000000232,-2.01231562219155
,-2.036260818165832,-0.0239452
117.5000000000232,-1.9947633711253
,-2.025706777080964,-0.0309434
117.5500000000232,-1.97698887607821
,-2.015063883803228,-0.038075
117.6000000000233,-1.95896426278762
,-2.004326410323332,-0.0453621
117.6500000000233,-1.94065765128645
,-1.993483376625705,-0.0528257
117.7000000000233,-1.92203369692895
,-1.982518935893159,-0.0604852
117.7500000000233,-1.90305412287811
,-1.971412784607153,-0.0683587
117.8000000000234,-1.88367823682247
,-1.960140588993556,-0.0764624
117.8500000000234,-1.86386342577325
,-1.948674419633639,-0.084811
117.9000000000234,-1.84356562393297
,-1.936983186665439,-0.0934176
117.9500000000234,-1.82273974978631
,-1.925033068729858,-0.102293
118.0000000000235,-1.80134010971691
,-1.912787929686389,-0.111448
118.0500000000235,-1.77932076655073
,-1.90020971809585,-0.120889
118.1000000000235,-1.75663587244456
,-1.887258845416579,-0.130623
118.1500000000235,-1.73323996645705
,-1.873894539896603,-0.140655
118.2000000000236,-1.70908823793943
,-1.860075174068122,-0.150987
118.2500000000236,-1.68413675754664
,-1.845758564667014,-0.161622
118.3000000000236,-1.65834267820598
,-1.830902244606031,-0.17256
118.3500000000236,-1.63166440876874
,-1.815463707344594,-0.183799
118.4000000000237,-1.60406176333966
,-1.799400624606269,-0.195339
118.4500000000237,-1.57549608941889
,-1.782671038873406,-0.207175
118.5000000000237,-1.54593037801986
,-1.765233532486054,-0.219303
118.5500000000237,-1.51532935886844
,-1.747047375417097,-0.231718
118.6000000000238,-1.48365958364222
,-1.72807265399003,-0.244413
118.6500000000238,-1.45088950000375
,-1.708270382867028,-0.257381
118.7000000000238,-1.41698951893336
,-1.687602602662402,-0.270613
118.7500000000238,-1.38193207757839
,-1.666032465455676,-0.2841
118.8000000000239,-1.3456916995435
,-1.643524310396876,-0.297833
118.8500000000239,-1.30824505423201
,-1.620043731437175,-0.311799
118.9000000000239,-1.26957101655912
,-1.595557639043649,-0.325987
118.9500000000239,-1.22965072806021
,-1.570034317587141,-0.340384
119.000000000024,-1.18846766015902
,-1.543443479880614,-0.354976
119.050000000024,-1.14600768010812
,-1.515756320144952,-0.369749
119.100000000024,-1.10225911989972
,-1.48694556651328,-0.384686
119.1500000000241,-1.05721284824812
,-1.456985533965219,-0.399773
119.2000000000241,-1.01086234557757
,-1.425852178432018,-0.41499
119.2500000000241,-0.963203781806424
,-1.39352315265563,-0.430319
119.3000000000241,-0.914236096594152
,-1.359977864218169,-0.445742
119.3500000000242,-0.863961081610803
,-1.325197536049054,-0.461236
119.4000000000242,-0.812383464306901
,-1.289165269589604,-0.476782
119.4500000000242,-0.759510992581537
,-1.251866110688631,-0.492355
119.5000000000242,-0.705354519655537
,-1.213287118211618,-0.507933
119.5500000000243,-0.64992808847411
,-1.173417435279419,-0.523489
119.6000000000243,-0.593249014772409
,-1.132248362949602,-0.538999
119.6500000000243,-0.535337968011953
,-1.089773436134358,-0.554435
119.7000000000243,-0.476219049255604
,-1.045988501444293,-0.569769
119.7500000000244,-0.415919865023071
,-1.000891796649982,-0.584972
119.8000000000244,-0.354471596091594
,-0.9544840313536769,-0.600012
119.8500000000244,-0.291909060156023
,-0.9067684684763506,-0.614859
119.9000000000244,-0.228270767188301
,-0.8577510060634905,-0.62948
119.9500000000245,-0.163598966279771
,-0.8074402589408542,-0.643841
120.0000000000245,-0.0979396826874262
,-0.7558476396448333,-0.657908
120.0500000000245,-0.0313427437554223
,-0.7029874380568168,-0.671645
120.1000000000245,0.0361382076656061
,-0.648876899114275,-0.685015
120.1500000000246,0.104445713709856
,-0.5935362979210073,-0.697982
120.2000000000246,0.173518517327198
,-0.5369890115365408,-0.710508
120.2500000000246,0.243291594885467
,-0.4792615866856496,-0.722553
120.3000000000246,0.313696206962745
,-0.4203838025713811,-0.73408
120.3500000000247,0.384659968712138
,-0.3603887279284637,-0.745049
120.4000000000247,0.456106941128781
,-0.2993127714077009,-0.75542
120.4500000000247,0.527957744467066
,-0.2371957243434171,-0.765153
120.5000000000247,0.600129694959409
,-0.1740807948937944,-0.77421
120.5500000000248,0.672536965862386
,-0.1100146325307509,-0.782552
120.6000000000248,0.745090773704386
,-0.04504734180488068,-0.790138
120.6500000000248,0.817699590440382
,0.0207675157012206,-0.796932
120.7000000000248,0.890269382015109
,0.08737293234225163,-0.802896
120.7500000000249,0.962703873613567
,0.1547084794150937,-0.807995
120.8000000000249,1.03490484162717
,0.2227103472945728,-0.812194
120.8500000000249,1.10677243208241
,0.2913114017973788,-0.815461
120.9000000000249,1.17820550498654
,0.3604412578165919,-0.817764
120.950000000025,1.24910200371312
,0.4300263712237156,-0.819076
121.000000000025,1.31935934822087
,0.4999901499835246,-0.819369
121.050000000025,1.3888748505315
,0.5702530853152732,-0.818622
121.100000000025,1.45754615054454
,0.6407329036657163,-0.816813
121.1500000000251,1.52527166989529
,0.7113447401102286,-0.813927
121.2000000000251,1.59195108121446
,0.7820013336837359,-0.80995
121.2500000000251,1.65748578980165
,0.8526132449766566,-0.804873
121.3000000000252,1.72177942442112
,0.9230890961593134,-0.79869
121.3500000000252,1.78473833363249
,0.9933358334092652,-0.791403
121.4000000000252,1.84627208383646
,1.063259011524059,-0.783013
121.4500000000252,1.90629395500552
,1.13276310024781,-0.773531
121.5000000000253,1.96472142991977
,1.201751811649382,-0.76297
121.5500000000253,2.02147667261738
,1.270128447611603,-0.751348
121.6000000000253,2.07648699171051
,1.337796266257023,-0.738691
121.6500000000253,2.12968528419577
,1.404658865868073,-0.725026
121.7000000000254,2.18101045541497
,1.470620584604928,-0.71039
121.7500000000254,2.2304078108691
,1.535586914047236,-0.694821
121.8000000000254,2.2778294156819
,1.599464924357363,-0.678364
121.8500000000254,2.32323441760598
,1.662163698565252,-0.661071
121.9000000000255,2.36658932960107
,1.723594773299759,-0.642995
121.9500000000255,2.40786826815859
,1.783672582993755,-0.624196
122.0000000000255,2.44705314371029
,1.842314904451298,-0.604738
122.0500000000255,2.48413379965795
,1.899443298425919,-0.584691
122.1000000000256,2.51910809677487
,1.954983544749278,-0.564125
122.1500000000256,2.55198193999816
,2.008866067358733,-0.543116
122.2000000000256,2.58276924493378
,2.061026345536435,-0.521743
122.2500000000256,2.61149184177562
,2.111405307532461,-0.500087
122.3000000000257,2.63817931476279
,2.159949702756607,-0.47823
122.3500000000257,2.66286877588449
,2.206612448674773,-0.456256
122.4000000000257,2.68560457203712
,2.251352948587051,-0.434252
122.4500000000257,2.70643792570299
,2.294137376506125,-0.412301
122.5000000000258,2.72542650989635
,2.334938925437586,-0.390488
122.5500000000258,2.74263395908806
,2.373738015461966,-0.368896
122.6000000000258,2.75812931876956
,2.410522458167936,-0.347607
122.6500000000258,2.77198643736068
,2.445287574132152,-0.326699
122.7000000000259,2.78428330524151
,2.478036260348207,-0.306247
122.7500000000259,2.7951013467841
,2.508779004719345,-0.286322
122.8000000000259,2.80452467232351
,2.537533845002322,-0.266991
122.8500000000259,2.81263929803827
,2.56432626987308,-0.248313
122.900000000026,2.81953234262349
,2.589189060163105,-0.230343
122.950000000026,2.82529121045021
,2.612162068704321,-0.213129
123.000000000026,2.8300027715286
,2.633291937707075,-0.196711
123.050000000026,2.8337525490365
,2.652631753167251,-0.181121
123.1000000000261,2.83662392537976
,2.670240636422674,-0.166383
123.1500000000261,2.83869737772396
,2.68618327373887,-0.152514
123.2000000000261,2.84004975363637
,2.700529385649336,-0.13952
123.2500000000261,2.84075359693374
,2.713353138694461,-0.1274
123.3000000000262,2.84087653301091
,2.724732503263583,-0.116144
123.3500000000262,2.84048072187888
,2.734748562335505,-0.105732
123.4000000000262,2.83962238587754
,2.743484777087042,-0.0961376
123.4500000000263,2.838351417573
,2.751026216522436,-0.0873252
123.5000000000263,2.83671107176876
,2.757458759462821,-0.0792523
123.5500000000263,2.8347377438719
,2.762868278326618,-0.0718695
123.6000000000263,2.83246083513439
,2.767339815148903,-0.065121
123.6500000000264,2.82990270357774
,2.770956761104872,-0.0589459
123.7000000000264,2.82707869775122
,2.773800051410579,-0.0532786
123.7500000000264,2.82399726894068
,2.775947387804109,-0.0480499
123.8000000000264,2.82066015606514
,2.777472500812425,-0.0431877
123.8500000000265,2.8170626363038
,2.778444463683123,-0.0386182
123.9000000000265,2.81319383354749
,2.778927069130534,-0.0342668
123.9500000000265,2.8090370760537
,2.778978278991302,-0.0300588
124.0000000000265,2.80457029423418
,2.778649755434983,-0.0259205
124.0500000000266,2.79976644931889
,2.777986480662946,-0.02178
124.1000000000266,2.79459398370733
,2.777026470012609,-0.0175675
124.1500000000266,2.78901728412596
,2.775800581231274,-0.0132167
124.2000000000266,2.7829971492306
,2.77433242040602,-0.00866473
124.2500000000267,2.77649125400467
,2.772638342736824,-0.00385291
124.3000000000267,2.76945460415338
,2.770727544179812,0.00127294
124.3500000000267,2.76183997466493
,2.768602237917692,0.00676226
124.4000000000267,2.75359832774906
,2.766257907866529,0.0126596
124.4500000000268,2.74467920643128
,2.763683629969102,0.0190044
124.5000000000268,2.73503110114658
,2.760862450902385,0.0258313
124.5500000000268,2.72460178770442
,2.757771813155407,0.03317
124.6000000000268,2.71333863595308
,2.754384015108085,0.0410454
124.6500000000269,2.70118888933502
,2.75066669482939,0.0494778
124.7000000000269,2.68809991628031
,2.746583326767795,0.0584834
124.7500000000269,2.6740194350137
,2.742093721246238,0.0680743
124.8000000000269,2.65889571385196
,2.737154517700715,0.0782588
124.850000000027,2.64267774943621
,2.73171966381065,0.0890419
124.900000000027,2.62531542558949
,2.725740873981227,0.100425
124.950000000027,2.60675965561332
,2.719168062070219,0.112408
125.000000000027,2.58696251086202
,2.711949744618112,0.124987
125.0500000000271,2.56587733835581
,2.70403341218926,0.138156
125.1000000000271,2.54345887005915
,2.695365867691156,0.151907
125.1500000000271,2.51966332623943
,2.6858935316202,0.16623
125.2000000000271,2.49444851508151
,2.675562715160074,0.181114
125.2500000000272,2.4677739304625
,2.664319862827028,0.196546
125.3000000000272,2.43960084950832
,2.65211176696102,0.212511
125.3500000000272,2.40989243126587
,2.638885756801708,0.228993
125.4000000000272,2.37861381755576
,2.62458986517884,0.245976
125.4500000000273,2.34573223680268
,2.609172975939606,0.263441
125.5000000000273,2.31121711140529
,2.592584955300551,0.281368
125.5500000000273,2.27504016898577
,2.574776770178465,0.299737
125.6000000000274,2.2371755576676
,2.555700596394731,0.318525
125.6500000000274,2.19759996535843
,2.535309919429324,0.33771
125.7000000000274,2.1562927428619
,2.513559630105314,0.357267
125.7500000000274,2.11323603052009
,2.490406117316661,0.37717
125.8000000000275,2.06841488796749
,2.465807359583276,0.397392
125.8500000000275,2.02181742648555
,2.439723016937728,0.417906
125.9000000000275,1.97343494335985
,2.412114524355555,0.43868
125.9500000000275,1.92326205756634
,2.382945187660929,0.459683
126.0000000000276,1.87129684604448
,2.352180282607315,0.480883
126.0500000000276,1.81754097975653
,2.319787157614051,0.502246
126.1000000000276,1.76199985866917
,2.285735340413976,0.523735
126.1500000000276,1.70468274473672
,2.24999664874122,0.545314
126.2000000000277,1.64560289191071
,2.212545304992708,0.566942
126.2500000000277,1.58477767213446
,2.173358054703535,0.58858
126.3000000000277,1.52222869622023
,2.132414288544276,0.610186
126.3500000000277,1.45798192843555
,2.089696167457334,0.631714
126.4000000000278,1.39206779354938
,2.04518875047195,0.653121
126.4500000000278,1.32452127501201
,1.998880124656282,0.674359
126.5000000000278,1.25538200285488
,1.950761536597875,0.69538
126.5500000000278,1.18469432981685
,1.900827524756926,0.716133
126.6000000000279,1.1125073941155
,1.84907605195529,0.736569
126.6500000000279,1.0388751672096
,1.795508637232872,0.756633
126.7000000000279,0.963856484831129
,1.740130486245812,0.776274
126.7500000000279,0.887515059511985
,1.682950619303575,0.795436
126.800000000028,0.809919472800307
,1.623981996133683,0.814063
126.850000000028,0.731143145352429
,1.563241636364644,0.832098
126.900000000028,0.651264283105639
,1.500750734699949,0.849486
126.950000000028,0.570365797784712
,1.436534769674124,0.866169
127.0000000000281,0.488535200076595
,1.370623604852062,0.882088
127.0500000000281,0.405864463921771
,1.303051581261345,0.897187
127.1000000000281,0.322449860516577
,1.233857599804058,0.911408
127.1500000000281,0.238391760803007
,1.163085192349238,0.924693
127.2000000000282,0.153794405432291
,1.090782580148449,0.936988
127.2500000000282,0.0687656414393001
,1.01700271818065,0.948237
127.3000000000282,-0.0165833748616139
,0.9418033240073527,0.958387
127.3500000000282,-0.102138508937425
,0.8652468896685086,0.967385
127.4000000000283,-0.187783012893233
,0.7874006751523916,0.975184
127.4500000000283,-0.273397923593377
,0.708336681945811,0.981735
127.5000000000283,-0.358862493119382
,0.6281316051986536,0.986994
127.5500000000283,-0.444054650213496
,0.5468667630336235,0.990921
127.6000000000284,-0.528851490919385
,0.4646280015936313,0.993479
127.6500000000284,-0.613129796169372
,0.3815055744651081,0.994635
127.7000000000284,-0.69676657361522
,0.297593995206678,0.994361
127.7500000000285,-0.779639620537135
,0.2129918618168434,0.992631
127.8000000000285,-0.861628104232278
,0.127801652111021,0.98943
127.8500000000285,-0.942613155869937
,0.04212948913851022,0.984743
127.9000000000285,-1.02247847343431
,-0.04391512402612019,0.978563
127.9500000000286,-1.1011109290575
,-0.1302196005811078,0.970891
128.0000000000286,-1.1784011757934
,-0.2166685975638742,0.961733
128.0500000000285,-1.25424424869928
,-0.3031443746063944,0.9511
128.1000000000285,-1.32854015498049
,-0.3895271834767904,0.939013
128.1500000000284,-1.40119444792023
,-0.4756956876583542,0.925499
128.2000000000284,-1.47211877934895
,-0.5615274108701973,0.910591
128.2500000000283,-1.54123142550744
,-0.6468992130415883,0.894332
128.3000000000283,-1.60845778130713
,-0.7316877918516509,0.87677
128.3500000000282,-1.67373081818943
,-0.8157702075724327,0.857961
128.4000000000282,-1.73699150099721
,-0.8990244285011233,0.837967
128.4500000000282,-1.79818915952317
,-0.9813298939210355,0.816859
128.5000000000281,-1.8572818106329
,-1.062568091104065,0.794714
128.5500000000281,-1.91423642711365
,-1.142623142539461,0.771613
128.600000000028,-1.96902914963231
,-1.221382399205966,0.747647
128.650000000028,-2.02164543843143
,-1.298737035443194,0.722908
128.7000000000279,-2.07208016162596
,-1.374582640694247,0.697498
128.7500000000279,-2.12033761722354
,-1.448819803208898,0.671518
128.8000000000278,-2.16643148627348
,-1.521354680636453,0.645077
128.8500000000278,-2.21038471487499
,-1.592099552351423,0.618285
128.9000000000277,-2.25222932317358
,-1.660973348312059,0.591256
128.9500000000277,-2.29200613994165
,-1.727902149293975,0.564104
129.0000000000277,-2.32976446191616
,-1.792819653402947,0.536945
129.0500000000276,-2.36556163774255
,-1.855667603924429,0.509894
129.1000000000276,-2.39946257717627
,-1.916396173736513,0.483066
129.1500000000275,-2.43153918710635
,-1.974964301752222,0.456575
129.2000000000275,-2.46186973699463
,-2.031339977108668,0.43053
129.2500000000274,-2.49053815744663
,-2.085500467111545,0.405038
129.3000000000274,-2.51763327683358
,-2.137432485259072,0.380201
129.3500000000273,-2.54324800212436
,-2.187132296003819,0.356116
129.4000000000273,-2.56747845134541
,-2.234605753229888,0.332873
129.4500000000272,-2.59042304630448
,-2.27986826981064,0.310555
129.5000000000272,-2.6121815753616
,-2.322944715961667,0.289237
129.5500000000272,-2.63285423704553
,-2.363869244497439,0.268985
129.6000000000271,-2.65254067617433
,-2.402685041535173,0.249856
129.6500000000271,-2.67133902476363
,-2.439444001639592,0.231895
129.700000000027,-2.68934496040157
,-2.474206326936833,0.215139
129.750000000027,-2.70665079487359
,-2.507040050320539,0.199611
129.8000000000269,-2.72334460562157
,-2.538020483564642,0.185324
129.8500000000269,-2.73950942211238
,-2.567229591943101,0.17228
129.9000000000268,-2.75522247837711
,-2.594755297904487,0.160467
129.9500000000268,-2.77055454185115
,-2.620690717343245,0.149864
130.0000000000267,-2.78556932727257
,-2.645133333217092,0.140436
130.0500000000267,-2.80032300274834
,-2.668184112502714,0.132139
130.1000000000267,-2.81486379330051
,-2.6899465738615,0.124917
130.1500000000266,-2.82923168523403
,-2.710525814784923,0.118706
130.2000000000266,-2.84345823265109
,-2.730027508414834,0.113431
130.2500000000265,-2.85756646538208
,-2.748556881587602,0.10901
130.3000000000265,-2.87157089561492
,-2.766217686882608,0.105353
130.3500000000264,-2.88547761861671
,-2.783111182511684,0.102366
130.4000000000264,-2.89928450122198
,-2.799335134633893,0.0999494
130.4500000000263,-2.91298145025719
,-2.814982857128791,0.0979986
130.5000000000263,-2.9265507518284
,-2.830142303879435,0.0964084
130.5500000000262,-2.93996747142759
,-2.844895228211189,0.0950722
130.6000000000262,-2.95319990416394
,-2.859316423234977,0.0938835
130.6500000000262,-2.96621006407176
,-2.873473055503927,0.092737
130.7000000000261,-2.97895420142085
,-2.887424102554847,0.0915301
130.7500000000261,-2.99138333719804
,-2.901219902734637,0.0901634
130.800000000026,-3.00344380446304
,-2.914901823132545,0.088542
130.850000000026,-3.01507778704212
,-2.928502048703245,0.0865757
130.9000000000259,-3.02622384698072
,-2.942043492727291,0.0841804
130.9500000000259,-3.03681743329382
,-2.955539825893769,0.0812776
131.0000000000258,-3.04679136577435
,-2.968995618442418,0.0777957
131.0500000000258,-3.05607628890488
,-2.982406587270388,0.0736697
131.1000000000257,-3.06460109221734
,-2.995759937640704,0.0688412
131.1500000000257,-3.07229329472136
,-3.009034787304821,0.0632585
131.2000000000257,-3.07907939222539
,-3.022202659481173,0.0568767
131.2500000000256,-3.08488516749335
,-3.035228030282971,0.0496571
131.3000000000256,-3.08963596416146
,-3.048068915838049,0.041567
131.3500000000255,-3.09325692618886
,-3.060677484505993,0.0325794
131.4000000000255,-3.09567320530823
,-3.073000680221431,0.0226725
131.4500000000254,-3.0968101394785
,-3.084980844008717,0.0118293
131.5000000000254,-3.09659340571967
,-3.096556322069121,3.70837e-05
131.5500000000253,-3.09494915094809
,-3.107662050450219,-0.0127129
131.6000000000253,-3.09180410451812
,-3.118230108063024,-0.026426
131.6500000000252,-3.08708567617243
,-3.128190231678541,-0.0411046
131.7000000000252,-3.08072204297158
,-3.137470288364739,-0.0567482
131.7500000000252,-3.07264222857964
,-3.14599670261263,-0.0733545
131.8000000000251,-3.06277617802575
,-3.153694837050089,-0.0909187
131.8500000000251,-3.05105483075516
,-3.160489327102233,-0.109434
131.900000000025,-3.0374101944588
,-3.166304371247466,-0.128894
131.950000000025,-3.02177542182798
,-3.171063979516454,-0.149289
132.0000000000249,-3.00408489203818
,-3.174692183725653,-0.170607
132.0500000000249,-2.98427429843425
,-3.177113213483545,-0.192839
132.1000000000248,-2.9622807435701
,-3.17825164237235,-0.215971
132.1500000000248,-2.93804284245922
,-3.178032508886816,-0.23999
132.2000000000247,-2.91150083462025
,-3.176381416681775,-0.264881
132.2500000000247,-2.88259670526262
,-3.173224618568298,-0.290628
132.3000000000247,-2.85127431574379
,-3.16848908841254,-0.317215
132.3500000000246,-2.81747954325607
,-3.162102584790039,-0.344623
132.4000000000246,-2.78116042956255
,-3.153993709832807,-0.372833
132.4500000000245,-2.74226733849101
,-3.144091966310062,-0.401825
132.5000000000245,-2.70075312183034
,-3.13232781554631,-0.431575
132.5500000000244,-2.65657329322426
,-3.118632738376685,-0.462059
132.6000000000244,-2.60968620964344
,-3.10293930093058,-0.493253
132.6500000000243,-2.56005326001408
,-3.08518122667641,-0.525128
132.7000000000243,-2.50763906058664
,-3.065293475842852,-0.557654
132.7500000000242,-2.45241165663105
,-3.043212333030851,-0.590801
132.8000000000242,-2.39434273004349
,-3.018875503586279,-0.624533
132.8500000000242,-2.33340781242079
,-2.992222219115168,-0.658814
132.9000000000241,-2.2695865031186
,-2.963193352323438,-0.693607
132.9500000000241,-2.20286269172788
,-2.931731541253229,-0.728869
133.000000000024,-2.13322478432376
,-2.897781322865464,-0.764557
133.050000000024,-2.06066593270786
,-2.861289275840032,-0.800623
133.1000000000239,-1.98518426575294
,-2.822204172399851,-0.83702
133.1500000000239,-1.90678312181046
,-2.780477138913977,-0.873694
133.2000000000238,-1.82547128102311
,-2.736061825002456,-0.910591
133.2500000000238,-1.74126319625355
,-2.688914580828239,-0.947651
133.3000000000237,-1.6541792212403
,-2.638994642236152,-0.984815
133.3500000000237,-1.5642458344906
,-2.586264323377029,-1.02202
133.4000000000237,-1.47149585734978
,-2.530689216413941,-1.05919
133.4500000000236,-1.37596866459601
,-2.472238397889721,-1.09627
133.5000000000236,-1.27771038583548
,-2.410884641282997,-1.13317
133.5500000000235,-1.17677409586775
,-2.346604635236846,-1.16983
133.6000000000235,-1.07321999206432
,-2.27937920690079,-1.20616
133.6500000000234,-0.967115556642482
,-2.209193549736313,-1.24208
133.7000000000234,-0.85853570150935
,-2.136037455098451,-1.2775
133.7500000000233,-0.747562893118891
,-2.059905546774154,-1.31234
133.8000000000233,-0.63428725451018
,-1.980797517616847,-1.34651
133.8500000000232,-0.518806641419622
,-1.898718367254998,-1.37991
133.9000000000232,-0.401226689079677
,-1.813678639781531,-1.41245
133.9500000000232,-0.281660826073836
,-1.725694660160625,-1.44403
134.0000000000231,-0.160230251425414
,-1.634788767987367,-1.47456
134.0500000000231,-0.0370638709906273
,-1.540989547045113,-1.50393
134.100000000023,0.0877018107923236
,-1.444332048973545,-1.53203
134.150000000023,0.213922847628916
,-1.344858009168163,-1.55878
134.2000000000229,0.341448060171836
,-1.242616052844724,-1.58406
134.2500000000229,0.470119300143582
,-1.137661889004123,-1.60778
134.3000000000228,0.599771772526457
,-1.030058489801908,-1.62983
134.3500000000228,0.730234417965056
,-0.9198762525827204,-1.65011
134.4000000000227,0.861330356824936
,-0.8071931415301448,-1.66852
134.4500000000227,0.992877395559652
,-0.6920948055401173,-1.68497
134.5000000000227,1.12468859518551
,-0.574674668409517,-1.69936
134.5500000000226,1.25657290076635
,-0.4547736461429626,-1.71135
134.6000000000226,1.38833582988391
,-0.3311105727237917,-1.71945
134.6500000000225,1.51978021712849
,-0.2057574436066876,-1.72554
134.7000000000225,1.6507070107088
,-0.07859176452985128,-1.7293
134.7500000000224,1.78091611636201
,0.05016972308787082,-1.73075
134.8000000000224,1.91020728285644
,0.1804174165820944,-1.72979
134.8500000000223,2.03838102254101
,0.3120092922116413,-1.72637
134.9000000000223,2.16523955962261
,0.4447965183578066,-1.72044
134.9500000000222,2.29058779816264
,0.5786218762339042,-1.71197
135.0000000000222,2.41423430120667
,0.7133204311498238,-1.70091
135.0500000000222,2.53602160860089
,0.8436257270554703,-1.6924
135.1000000000221,2.65570796346651
,0.9813078930282941,-1.6744
135.1500000000221,2.77314990599798
,1.118346989733397,-1.6548
135.200000000022,2.8881803540285
,1.255463619215923,-1.63272
135.250000000022,3.00064060272409
,1.392564699320913,-1.60808
135.3000000000219,3.11038120148766
,1.529526853388969,-1.58085
135.3500000000219,3.21726274894881
,1.666186207166928,-1.55108
135.4000000000218,3.32115663090337
,1.802363283332221,-1.51879
135.4500000000218,3.42194569780196
,1.937874641484244,-1.48407
135.5000000000217,3.51952486204155
,2.070681944630464,-1.44884
135.5500000000217,3.61380162893706
,2.202001586029949,-1.4118
135.6000000000217,3.70469653734062
,2.331915041661453,-1.37278
135.6500000000216,3.79214352769591
,2.460221401402218,-1.33192
135.7000000000216,3.87609021578677
,2.586723573763354,-1.28937
135.7500000000215,3.95649808968612
,2.711228940444122,-1.24527
135.8000000000215,4.03334261191515
,2.833550635813012,-1.19979
135.8500000000214,4.10661324258183
,2.953508394321283,-1.1531
135.9000000000214,4.17631336897183
,3.070929674784492,-1.10538
135.9500000000213,4.24246015515495
,3.185650542663037,-1.05681
136.0000000000213,4.3050842998083
,3.297516650119942,-1.00757
136.0500000000212,4.364229713624
,3.406384065164313,-0.957846
136.1000000000212,4.41995310662642
,3.512120103745755,-0.907833
136.1500000000212,4.47232349494379
,3.614604046423771,-0.857719
136.2000000000211,4.52142161926375
,3.713727805958254,-0.807694
136.2500000000211,4.56733928337908
,3.809396489469782,-0.757943
136.300000000021,4.61017860713833
,3.901528882607236,-0.70865
136.350000000021,4.65005120199433
,3.990057830191145,-0.659993
136.4000000000209,4.68707726602342
,4.074930525141465,-0.612147
136.4500000000209,4.72138460740157
,4.156108695792359,-0.565276
136.5000000000208,4.75310759632609
,4.233568697668269,-0.519539
136.5500000000208,4.78238605605454
,4.307301507141419,-0.475085
136.6000000000207,4.80936409659044
,4.377312620722301,-0.432051
136.6500000000207,4.83418890392686
,4.443621860295524,-0.390567
136.7000000000207,4.85700949199418
,4.506263086970919,-0.350746
136.7500000000206,4.87797543253411
,4.565283824983136,-0.312692
136.8000000000206,4.89723557324494
,4.620744798076289,-0.276491
136.8500000000205,4.91493676123343
,4.672719380540627,-0.242217
136.9000000000205,4.93122258437591
,4.721292965610595,-0.20993
136.9500000000204,4.94623214841224
,4.766562253980153,-0.17967
137.0000000000204,4.96009890324345
,4.808634465484841,-0.151464
137.0500000000203,4.97294953563674
,4.847626477090301,-0.125323
137.1000000000203,4.98490294103566
,4.883663890566476,-0.101239
137.1500000000202,4.9960692894971
,4.916880033489458,-0.0791893
137.2000000000202,5.00654919603907
,4.947414897673237,-0.0591343
137.2500000000202,5.01643300678674
,4.975414019816325,-0.041019
137.3000000000201,5.02580020741784
,5.001027310049,-0.0247729
137.3500000000201,5.03471896057964
,5.024407835210399,-0.0103111
137.40000000002,5.04324577410299
,5.045710565001148,0.00246479
137.45000000002,5.05142530144232
,5.065091090580843,0.0136658
137.5000000000199,5.05929027122642
,5.082704326672562,0.0234141
137.5500000000199,5.06686154220246
,5.098703209673693,0.0318417
137.6000000000198,5.07414827589366
,5.113237405616886,0.0390891
137.6500000000198,5.08114821882618
,5.12645204297666,0.0453038
137.7000000000197,5.08784808301153
,5.13848648617774,0.0506384
137.7500000000197,5.09422401332381
,5.149473166189204,0.0552492
137.8000000000197,5.10024212817133
,5.159536484618393,0.0592944
137.8500000000196,5.1058591203872
,5.168791807264561,0.0629327
137.9000000000196,5.11102290400237
,5.177344562063907,0.0663217
137.9500000000195,5.11567329369856
,5.185289454743285,0.0696162
138.0000000000195,5.11974270337891
,5.192709813377407,0.0729671
138.0500000000194,5.12315685197611
,5.199677070459816,0.0765202
138.1000000000194,5.12583546498274
,5.206250388144966,0.0804149
138.1500000000193,5.12769296224761
,5.212476429173567,0.0847835
138.2000000000193,5.12863912343552
,5.218389272711396,0.0897501
138.2500000000192,5.1285797247518
,5.22401047112731,0.0954307
138.3000000000192,5.12741714160804
,5.229349240663111,0.101932
138.3500000000192,5.12505091401082
,5.234402776156931,0.109352
138.4000000000191,5.12137827249769
,5.239156677586526,0.117778
138.4500000000191,5.11629462425366
,5.243585474233975,0.127291
138.500000000019,5.10969399986311
,5.247653230863495,0.137959
138.550000000019,5.10146946254005
,5.251314219450692,0.149845
138.6000000000189,5.09151348218029
,5.25451363970764,0.163
138.6500000000189,5.07971827751924
,5.257188371932575,0.17747
138.7000000000188,5.06597612984824
,5.259267746486552,0.193292
138.7500000000188,5.05017967227803
,5.26067431542668,0.210495
138.8000000000187,5.03222215843249
,5.261324613390524,0.229102
138.8500000000187,5.01199771466999
,5.26112989668507,0.249132
138.9000000000187,4.98940157962882
,5.259996851537476,0.270595
138.9500000000186,4.96433033487319
,5.25782826455721,0.293498
139.0000000000186,4.93668212998266
,5.254523650534022,0.317842
139.0500000000185,4.90635690525686
,5.249979834674766,0.343623
139.1000000000185,4.87325661467849
,5.24409148823726,0.370835
139.1500000000184,4.83728545150416
,5.236751618099345,0.399466
139.2000000000184,4.79835007828723
,5.227852012228294,0.429502
139.2500000000183,4.75635986279835
,5.217283644090711,0.460924
139.3000000000183,4.7112271207558
,5.204937039922684,0.49371
139.3500000000182,4.66286736595013
,5.190702613329775,0.527835
139.4000000000182,4.6111995678641
,5.174470972042199,0.563271
139.4500000000182,4.55614641664002
,5.156133201723884,0.599987
139.5000000000181,4.49763459490284
,5.135581131644956,0.637947
139.5500000000181,4.43559505582811
,5.112707586741938,0.677113
139.600000000018,4.36996330667302
,5.087406630184172,0.717443
139.650000000018,4.3006796970103
,5.059573800055184,0.758894
139.7000000000179,4.22768971087856
,5.029106343205893,0.801417
139.7500000000179,4.150944262184
,4.995903448743421,0.844959
139.8000000000178,4.07039999273127
,4.959866483080247,0.889466
139.8500000000178,3.98601957238981
,4.920899227951227,0.93488
139.9000000000177,3.8977720009232
,4.878908122398844,0.981136
139.9500000000177,3.805632911056
,4.833802509372355,1.02817
140.0000000000176,3.70958487227473
,4.785494887367104,1.07591
140.0500000000176,3.6096176947852
,4.73390116736619,1.12428
140.1000000000176,3.50572873284704
,4.678940935257954,1.17321
140.1500000000175,3.39792318651844
,4.620537719852168,1.22261
140.2000000000175,3.28621440056578
,4.558619266574051,1.2724
140.2500000000174,3.17062415903493
,4.493117816849235,1.32249
140.3000000000174,3.0511829736853
,4.42397039309588,1.37279
140.3500000000173,2.92793036422504
,4.351119089087402,1.42319
140.4000000000173,2.80091512800854
,4.274511365256291,1.4736
140.4500000000172,2.67019559660896
,4.194100348279868,1.5239
140.5000000000172,2.53583987642826
,4.109845134062368,1.57401
140.5500000000171,2.39792607025075
,4.021711092992707,1.62379
140.6000000000171,2.25654247637528
,3.929670176185212,1.67313
140.6500000000171,2.11178776167128
,3.833701221276953,1.72191
140.700000000017,1.96377110457347
,3.733790256298057,1.77002
140.750000000017,1.81261230368275
,3.629930800113945,1.81732
140.8000000000169,1.65844184727068
,3.52212415799329,1.86368
140.8500000000169,1.50140093862607
,3.410379710918512,1.90898
140.9000000000168,1.34164147185072
,3.294715197317931,1.95307
140.9500000000168,1.17932595245977
,3.175156985949881,1.99583
141.0000000000167,1.01462735699118
,3.051740338660902,2.03711
141.0500000000167,0.847728925839482
,2.924509661668774,2.07678
141.1000000000166,0.678823883720013
,2.793518743886091,2.11469
141.1500000000166,0.508115082583661
,2.658830980585637,2.15072
141.2000000000166,0.335814562448264
,2.520519580417483,2.18471
141.2500000000165,0.162143026509958
,2.378667753462975,2.21652
141.3000000000165,-0.0126707719747935
,2.233368877619252,2.24604
141.3500000000164,-0.188390732195648
,2.084726640199803,2.27312
141.4000000000164,-0.364774197308336
,1.93285515122431,2.29763
141.4500000000163,-0.541572832916245
,1.777879024460348,2.31945
141.5000000000163,-0.718533588698815
,1.619933421898396,2.33847
141.5500000000162,-0.895399737564913
,1.459164056995422,2.35456
141.6000000000162,-1.07191198494884
,1.295727151747687,2.36764
141.6500000000161,-1.24780963916807
,1.129789342431534,2.3776
141.7000000000161,-1.42283183223193
,0.9615275287459566,2.38436
141.7500000000161,-1.59671877914473
,0.791128661065172,2.38785
141.800000000016,-1.76921306264544
,0.618789460632021,2.388
141.850000000016,-1.94006092951059
,0.4447160677797699,2.38478
141.9000000000159,-2.10901358403668
,0.2691236136754327,2.37814
141.9500000000159,-2.27582846412966
,0.09223571168578282,2.36806
142.0000000000158,-2.44027048557815
,-0.08571613477473061,2.35455
142.0500000000158,-2.60211324055252
,-0.2644932100630832,2.33762
142.1000000000157,-2.76114013714774
,-0.443850350800135,2.31729
142.1500000000157,-2.91714546784206
,-0.6235367966648209,2.29361
142.2000000000156,-3.06993539603009
,-0.8032971256127084,2.26664
142.2500000000156,-3.21932885128466
,-0.9828722699502004,2.23646
142.3000000000156,-3.36515832561569
,-1.162000607936682,2.20316
142.3500000000155,-3.50727056471512
,-1.340419123718563,2.16685
142.4000000000155,-3.64552714990935
,-1.517864626579103,2.12766
142.4500000000154,-3.77980496825125
,-1.6940750186754,2.08573
142.5000000000154,-3.90999656981222
,-1.868790598801491,2.04121
142.5500000000153,-4.0360104127326
,-2.04175538825292,1.99426
142.6000000000153,-4.15777099792875
,-2.212718463689685,1.94505
142.6500000000152,-4.27521889649609
,-2.381435281071087,1.89378
142.7000000000152,-4.38831067378608
,-2.547668974280963,1.84064
142.7500000000151,-4.49701871484905
,-2.711191612040969,1.78583
142.8000000000151,-4.6013309564496
,-2.871785397175667,1.72955
142.8500000000151,-4.70125053116871
,-3.029243793152635,1.67201
142.900000000015,-4.7967953292481
,-3.183372564153994,1.61342
142.950000000015,-4.88799748382235
,-3.333990716631802,1.55401
143.0000000000149,-4.97490278506671
,-3.480931332294171,1.49397
143.0500000000149,-5.05757002860351
,-3.624042284731109,1.43353
143.1000000000148,-5.13607030327379
,-3.763186834220947,1.37288
143.1500000000148,-5.21050536024338
,-3.898244097677784,1.31226
143.2000000000147,-5.28095912929173
,-4.029109392999403,1.25185
143.2500000000147,-5.34751578763663
,-4.155694459193944,1.19182
143.3000000000146,-5.41030618946422
,-4.27792755555961,1.13238
143.3500000000146,-5.46943162301146
,-4.395753444709607,1.07368
143.4000000000146,-5.52503777517087
,-4.509133265415188,1.0159
143.4500000000145,-5.57723916643831
,-4.618044302018587,0.959195
143.5000000000145,-5.62619225861073
,-4.7224796575904,0.903713
143.5500000000144,-5.67202072624997
,-4.822447838073468,0.849573
143.6000000000144,-5.7148875998484
,-4.917972254460551,0.796915
143.6500000000143,-5.75492151477813
,-5.009090649657733,0.745831
143.7000000000143,-5.79228781055814
,-5.095854456171415,0.696433
143.7500000000142,-5.82711587829226
,-5.178328090206723,0.648788
143.8000000000142,-5.8595691636253
,-5.256588187260611,0.602981
143.8500000000141,-5.8897737144449
,-5.330722783902795,0.559051
143.9000000000141,-5.91788705789503
,-5.400830450161767,0.517057
143.9500000000141,-5.9440280331641
,-5.467019376876705,0.477009
144.000000000014,-5.96834452885401
,-5.529406422431165,0.438938
144.050000000014,-5.99094467194041
,-5.58811612354152,0.402829
144.1000000000139,-6.01196341914579
,-5.64327967512659,0.368684
144.1500000000139,-6.03149516305597
,-5.695033884739029,0.336461
144.2000000000138,-6.04965916939748
,-5.743520107532751,0.306139
144.2500000000138,-6.06653365477642
,-5.788883168248734,0.27765
144.3000000000137,-6.08222005158773
,-5.83127027718245,0.25095
144.3500000000137,-6.09677860856801
,-5.87082994750372,0.225949
144.4000000000136,-6.11029144815745
,-5.907710921653655,0.202581
144.4500000000136,-6.12279974068457
,-5.942061114763369,0.180739
144.5000000000136,-6.1343654977003
,-5.974026583192419,0.160339
144.5500000000135,-6.14501037299507
,-6.003750526261745,0.14126
144.6000000000135,-6.1547761122695
,-6.031372329164273,0.123404
144.6500000000134,-6.163665039449
,-6.057026654775675,0.106638
144.7000000000134,-6.17169906029372
,-6.080842591705287,0.0908565
144.7500000000133,-6.17886190076076
,-6.102942865426047,0.075919
144.8000000000133,-6.18515654148511
,-6.123443118649104,0.0617134
144.8500000000132,-6.19054928606337
,-6.142451266354663,0.048098
144.9000000000132,-6.19502548575848
,-6.160066929959767,0.0349586
144.9500000000131,-6.19853552881959
,-6.17638095409787,0.0221546
145.0000000000131,-6.20104870079965
,-6.19147500836657,0.00957369
145.0500000000131,-6.20250120012695
,-6.205421275197194,-0.00292008
145.100000000013,-6.20284796934526
,-6.218282223779332,-0.0154343
145.150000000013,-6.20201285577993
,-6.230110468702927,-0.0280976
145.2000000000129,-6.19993824295136
,-6.240948710758704,-0.0410105
145.2500000000129,-6.19653748735339
,-6.250829756169707,-0.0542923
145.3000000000128,-6.19174217723644
,-6.259776609432457,-0.0680344
145.3500000000128,-6.18545698689987
,-6.267802634020301,-0.0823456
145.4000000000127,-6.17760439157829
,-6.274911774378828,-0.0973074
145.4500000000127,-6.1680820893644
,-6.281098832070469,-0.113017
145.5000000000126,-6.15680500517098
,-6.286349788467087,-0.129545
145.5500000000126,-6.1436654375296
,-6.290642166204773,-0.146977
145.6000000000126,-6.12857219032232
,-6.293945421598519,-0.165373
145.6500000000125,-6.11141360681739
,-6.296221360377841,-0.184808
145.7000000000125,-6.09209367395363
,-6.297424569484871,-0.205331
145.7500000000124,-6.07049810806483
,-6.297502858182146,-0.227005
145.8000000000124,-6.04652728247241
,-6.296397702350615,-0.24987
145.8500000000123,-6.02006552720918
,-6.294044686617193,-0.273979
145.9000000000123,-5.99101073690168
,-6.290373939759408,-0.299363
145.9500000000122,-5.95924703976494
,-6.285310559677225,-0.326064
146.0000000000122,-5.92467095021426
,-6.278775025093813,-0.354104
146.0500000000121,-5.88716755081273
,-6.270683591986238,-0.383516
146.1000000000121,-5.84663306375474
,-6.26094867354793,-0.414316
146.1500000000121,-5.80295467467016
,-6.249479203219134,-0.446525
146.200000000012,-5.75602940944584
,-6.236180981004845,-0.480152
146.250000000012,-5.70574771264126
,-6.220957003851757,-0.515209
146.3000000000119,-5.65200853055711
,-6.203707781359839,-0.551699
146.3500000000119,-5.59470674096766
,-6.184331638474172,-0.589625
146.4000000000118,-5.53374435877185
,-6.162725007115047,-0.628981
146.4500000000118,-5.46902189838858
,-6.138782708871275,-0.669761
146.5000000000117,-5.40044563360825
,-6.112398231020118,-0.711953
146.5500000000117,-5.32792295897932
,-6.083463998149584,-0.755541
146.6000000000116,-5.25136565008641
,-6.051871641614484,-0.800506
146.6500000000116,-5.17068927480233
,-6.017512268959116,-0.846823
146.7000000000116,-5.08581241440376
,-5.980276735256336,-0.894464
146.7500000000115,-4.99665742631695
,-5.94005591812287,-0.943398
146.8000000000115,-4.90315416403016
,-5.896740997895316,-0.993587
146.8500000000114,-4.80523631722327
,-5.850223744194913,-1.04499
146.9000000000114,-4.70284307309766
,-5.800396809802288,-1.09755
146.9500000000113,-4.59591948699976
,-5.747154032460353,-1.15123
147.0000000000113,-4.48441686092386
,-5.690390744925796,-1.20597
147.0500000000112,-4.36829312791722
,-5.630004093300847,-1.26171
147.1000000000112,-4.24751324252993
,-5.565893363412857,-1.31838
147.1500000000111,-4.12204957676338
,-5.497960314782372,-1.37591
147.2000000000111,-3.99188232184282
,-5.42610952153662,-1.43423
147.2500000000111,-3.85699989581437
,-5.350248719478279,-1.49325
147.300000000011,-3.71739935732794
,-5.270289158457133,-1.55289
147.350000000011,-3.57308682568244
,-5.186145959147658,-1.61306
147.4000000000109,-3.42407790721982
,-5.097738473387603,-1.67366
147.4500000000109,-3.27039812772046
,-5.004990647300622,-1.73459
147.5000000000108,-3.1120833701166
,-4.907831386574276,-1.79575
147.5500000000108,-2.94918031616651
,-4.806194923419052,-1.85701
147.6000000000107,-2.78174689003528
,-4.70002118493571,-1.91827
147.6500000000107,-2.6098527007626
,-4.589256162829153,-1.9794
147.7000000000106,-2.43357947958691
,-4.473852284593292,-2.04027
147.7500000000106,-2.25302150686588
,-4.353768786503968,-2.10075
147.8000000000106,-2.06828602209328
,-4.22897208889421,-2.16069
147.8500000000105,-1.87949360915906
,-4.09943617432154,-2.21994
147.9000000000105,-1.68677854770919
,-3.96514296927606,-2.27836
147.9500000000104,-1.49028912019226
,-3.826082730105182,-2.33579
148.0000000000104,-1.29018786309831
,-3.682254433721569,-2.39207
148.0500000000103,-1.08665174999536
,-3.533666173537454,-2.44701
148.1000000000103,-0.879872293372109
,-3.380335560796853,-2.50046
148.1500000000102,-0.670055552052477
,-3.222290131174116,-2.55223
148.2000000000102,-0.457422031107984
,-3.059567756048883,-2.60215
148.2500000000101,-0.242206461816926
,-2.892217057366955,-2.65001
148.3000000000101,-0.0246574503241371
,-2.720297824368054,-2.69564
148.3500000000101,0.194963014749424
,-2.543881429727417,-2.73884
148.40000000001,0.416380203416509
,-2.363051241854223,-2.77943
148.45000000001,0.63930743928927
,-2.177903029170184,-2.81721
148.5000000000099,0.863447050607166
,-1.988545351185247,-2.85199
148.5500000000099,1.08849147627378
,-1.795099930128897,-2.88359
148.6000000000098,1.31412452235232
,-1.597701995747006,-2.91183
148.6500000000098,1.5400227608463
,-1.396500594737083,-2.93652
148.7000000000097,1.7658570589512
,-1.191658855111126,-2.95752
148.7500000000097,1.99129422344854
,-0.9833541946894879,-2.97465
148.8000000000096,2.21599874164176
,-0.7717784619070889,-2.98778
148.8500000000096,2.43963459734115
,-0.5571379962684997,-2.99677
148.9000000000096,2.661867138018
,-0.3396535951847968,-3.00152
148.9500000000095,2.88236496745223
,-0.1195603736199642,-3.00193
149.0000000000095,3.10080183710509
,0.1028924969180132,-2.99791
149.0500000000094,3.3168585090851
,0.3274421829480296,-2.98942
149.1000000000094,3.53022456398568
,0.5538127289326038,-2.97641
149.1500000000093,3.74060012804227
,0.7817157526229934,-2.95888
149.2000000000093,3.94769749593477
,1.010851303573768,-2.93685
149.2500000000092,4.15124262807742
,1.24090888960846,-2.91033
149.3000000000092,4.3509765042854
,1.471568672437146,-2.87941
149.3500000000091,4.54665631915603
,1.70250282956481,-2.84415
149.4000000000091,4.7380565082079
,1.933377075109868,-2.80468
149.4500000000091,4.92496959763386
,2.163852327437026,-2.76112
149.500000000009,5.10720687430083
,2.393586506702365,-2.71362
149.550000000009,5.28459887621374
,2.6222364407773,-2.66236
149.6000000000089,5.45699570696124
,2.84945985379446,-2.60754
149.6500000000089,5.62426718054433
,3.074917407948323,-2.54935
149.7000000000088,5.78630280541635
,3.298274766430365,-2.48803
149.7500000000088,5.94301161846667
,3.519204643625518,-2.42381
149.8000000000087,6.09432188106246
,3.737388808124245,-2.35693
149.8500000000087,6.24018065013126
,3.952520004700323,-2.28766
149.9000000000086,6.38055323765178
,4.164303763260058,-2.21625
149.9500000000086,6.51542257188778
,4.372460065709483,-2.14296
150.0000000000086,6.64478847330596
,4.57672484566333,-2.06806
150.0500000000085,6.76866685745322
,4.776851300640057,-1.99182
150.1000000000085,6.88708887620267
,4.972611001717585,-1.91448
150.1500000000084,7.00010000778792
,5.163794791169035,-1.83631
150.2000000000084,7.10775910503221
,5.350213464205622,-1.75755
150.2500000000083,7.21013741016123
,5.531698236271632,-1.67844
150.3000000000083,7.30731754366933
,5.708101002198889,-1.59922
150.3500000000082,7.3993924739032
,5.879294397703112,-1.5201
150.4000000000082,7.48646447335215
,6.045171677082545,-1.44129
150.4500000000081,7.56864406714128
,6.205646423509533,-1.363
150.5000000000081,7.64604897885547
,6.360652109895849,-1.2854
150.5500000000081,7.71880307861905
,6.510141529106479,-1.20866
150.600000000008,7.78703533824916
,6.654086112251175,-1.13295
150.650000000008,7.85087879828538
,6.792475153138135,-1.0584
150.7000000000079,7.91046955172895
,6.925314955738679,-0.985155
150.7500000000079,7.96594574936512
,7.052627919954948,-0.913318
150.8000000000078,8.01744663157
,7.174451579141585,-0.842995
150.8500000000078,8.06511159147743
,7.290837600945363,-0.774274
150.9000000000077,8.10907927430579
,7.401850761148804,-0.707229
150.9500000000077,8.14948671748519
,7.507567898482229,-0.641919
151.0000000000076,8.1864685360011
,7.608076856851079,-0.578392
151.0500000000076,8.22015615706917
,7.703475420234859,-0.516681
151.1000000000076,8.25067710788612
,7.793870244557077,-0.456807
151.1500000000075,8.27815435978125
,7.879375790258958,-0.398779
151.2000000000075,8.30270573160488
,7.960113258982576,-0.342592
151.2500000000074,8.32444335466753
,8.036209537725167,-0.288234
151.3000000000074,8.34347320095607
,8.107796153981582,-0.235677
151.3500000000073,8.35989467573995
,8.175008245695064,-0.184886
151.4000000000073,8.37380027500263
,8.237983550230961,-0.135817
151.4500000000072,8.38527530743891
,8.296861416974824,-0.0884139
151.5000000000072,8.3943976800235
,8.351781848556257,-0.0426158
151.5500000000071,8.40123774542401
,8.402884575949532,0.00164683
151.6000000000071,8.40585820880856
,8.450308172882846,0.04445
151.6500000000071,8.40831409091683
,8.494189214970751,0.0858751
151.700000000007,8.40865274365969
,8.534661488829137,0.126009
151.750000000007,8.4069139139997
,8.571855256082054,0.164941
151.8000000000069,8.40312985148423
,8.605896576680767,0.202767
151.8500000000069,8.39732545454434
,8.636906695283384,0.239581
151.9000000000068,8.38951845057062
,8.665001493694168,0.275483
151.9500000000068,8.37971960479843
,8.690291011471901,0.310571
152.0000000000067,8.36793295318133
,8.712879035891724,0.344946
152.0500000000067,8.35415605466973
,8.732862761484647,0.378707
152.1000000000066,8.33838025862782
,8.750332518415998,0.411952
152.1500000000066,8.32059098346495
,8.765371568013084,0.444781
152.2000000000066,8.30076800293787
,8.778055962925055,0.477288
152.2500000000065,8.2788857369401
,8.788454468557692,0.509569
152.3000000000065,8.25491354396366
,8.796628541776899,0.541715
152.3500000000064,8.22881601275012
,8.802632362282662,0.573816
152.4000000000064,8.20055325099127
,8.806512911623331,0.60596
152.4500000000063,8.17008116925684
,8.808310094500422,0.638229
152.5000000000063,8.13735175866208
,8.808056896844519,0.670705
152.5500000000062,8.10231336112106
,8.80577957508266,0.703466
152.6000000000062,8.06491093138476
,8.8014978711039,0.736587
152.6500000000061,8.0250862904269
,8.795225247602833,0.770139
152.7000000000061,7.98277837009761
,8.786969138779362,0.804191
152.7500000000061,7.93792344932677
,8.77673121172818,0.838808
152.800000000006,7.8904553824864
,8.764507634301612,0.874052
152.850000000006,7.8403058208104
,8.750289345698361,0.909984
152.9000000000059,7.78740442800406
,8.734062326566852,0.946658
152.9500000000059,7.73167909133909
,8.715807865927822,0.984129
153.0000000000058,7.67305612961743
,8.695502822766091,1.02245
153.0500000000058,7.6114604994041
,8.673119880650141,1.06166
153.1000000000057,7.54681600087256
,8.648627794235177,1.10181
153.1500000000057,7.47904548449605
,8.621991626943394,1.14295
153.2000000000056,7.408071059676
,8.593172979544455,1.1851
153.2500000000056,7.33381430623607
,8.562130209687899,1.22832
153.3000000000056,7.25619648956546
,8.528818642761204,1.27262
153.3500000000055,7.17513878007443
,8.4931907746871,1.31805
153.4000000000055,7.09056247755864
,8.45519646745986,1.36463
153.4500000000054,7.00238924106051
,8.414783138371915,1.41239
153.5000000000054,6.91054132487062
,8.371895943978506,1.46135
153.5500000000053,6.81494182142839
,8.326477959887198,1.51154
153.6000000000053,6.71551491203057
,8.278470357493211,1.56296
153.6500000000052,6.6121861264406
,8.227812578760354,1.61563
153.7000000000052,6.50488261265786
,8.174442510109063,1.66956
153.7500000000051,6.39353341825159
,8.118296656430495,1.72476
153.8000000000051,6.27806978475287
,8.059310316156827,1.78124
153.8500000000051,6.15842545661794
,7.997417758267407,1.83899
153.900000000005,6.03453700622568
,7.932552402022937,1.89802
153.950000000005,5.90634417625717
,7.864647000131208,1.9583
154.0000000000049,5.77379024064174
,7.793633826006571,2.01984
154.0500000000049,5.63682238508912
,7.719444865679094,2.08262
154.1000000000048,5.49539210806455
,7.642012014892023,2.14662
154.1500000000048,5.34945564298201
,7.561267281845195,2.21181
154.2000000000047,5.19897440237088
,7.477142996031714,2.27817
154.2500000000047,5.0439154448657
,7.389572023565746,2.34566
154.3000000000046,4.88425196603729
,7.298487989396774,2.41424
154.3500000000046,4.71996381431886
,7.203825506807426,2.48386
154.4000000000046,4.55103803350448
,7.105520414567414,2.55448
154.4500000000045,4.37746943344675
,7.003510022170116,2.62604
154.5000000000045,4.19926119055355
,6.897733363556506,2.69847
154.5500000000044,4.01642547938282
,6.788131459790653,2.77171
154.6000000000044,3.8289841359749
,6.674647591156003,2.84566
154.6500000000043,3.63696935246379
,6.557227579191869,2.92026
154.7000000000043,3.44042440093267
,6.435820079207221,2.9954
154.7500000000042,3.23940438244143
,6.310376883846073,3.07097
154.8000000000042,3.03397699465915
,6.180853238303071,3.14688
154.8500000000041,2.82422330872566
,6.047208167793945,3.22298
154.9000000000041,2.61023854292431
,5.909404817906744,3.29917
154.9500000000041,2.39213281767476
,5.767410808444217,3.37528
155.000000000004,2.17003187341391
,5.621198601321353,3.45117
155.050000000004,1.9440777303328
,5.470745883072759,3.52667
155.1000000000039,1.71442926686209
,5.316035962404094,3.60161
155.1500000000039,1.48126269241363
,5.157058183131072,3.6758
155.2000000000038,1.2447718893459
,4.993808352703794,3.74904
155.2500000000038,1.00516859951025
,4.826289186294976,3.82112
155.3000000000037,0.762682432129136
,4.654510766200535,3.89183
155.3500000000037,0.51756067215394
,4.478491015971867,3.96093
155.4000000000036,0.270067871634275
,4.29825618832307,4.02819
155.4500000000036,0.0204852109070097
,4.113841365381481,4.09336
155.5000000000036,-0.230890378517881
,3.925290969302299,4.15618
155.5500000000035,-0.483747331801271
,3.732659280621729,4.21641
155.6000000000035,-0.737760805629107
,3.536010960959097,4.27377
155.6500000000034,-0.992594259976759
,3.335421575824759,4.32802
155.7000000000034,-1.24790125029958
,3.130978112333416,4.37888
155.7500000000033,-1.5033274075137
,2.922779485543565,4.42611
155.8000000000033,-1.75851257747068
,2.710937025999502,4.46945
155.8500000000032,-2.013093086678
,2.495574939823932,4.50867
155.9000000000032,-2.26670409700118
,2.27683073144593,4.54353
155.9500000000031,-2.51898200918576
,2.054855577798593,4.57384
156.0000000000031,-2.76956687338032
,1.829814641584755,4.59938
156.0500000000031,-3.01810476452191
,1.601887310154956,4.61999
156.100000000003,-3.26425008147552
,1.371267345609883,4.63552
156.150000000003,-3.50766773114977
,1.13816293113972,4.64583
156.2000000000029,-3.74803516234464
,0.9027965983519222,4.65083
156.2500000000029,-3.98504421864761
,0.6654050205499864,4.65045
156.3000000000028,-4.21840278507695
,0.4262386576889936,4.64464
156.3500000000028,-4.44783620912234
,0.1855612401300757,4.6334
156.4000000000027,-4.67308848309485
,-0.05635091961337135,4.61674
156.4500000000027,-4.8939231809999
,-0.2992097951340984,4.59471
156.5000000000026,-5.11012414923247
,-0.5427166988768102,4.56741
156.5500000000026,-5.32149595604077
,-0.786563519677312,4.53493
156.6000000000026,-5.52786410971797
,-1.030434140632602,4.49743
156.6500000000025,-5.7290750597259
,-1.274006027677156,4.45507
156.7000000000025,-5.92499599831708
,-1.516951973812593,4.40804
156.7500000000024,-6.11551448268675
,-1.758941978549303,4.35657
156.8000000000024,-6.30053789922033
,-1.999645236960466,4.30089
156.8500000000023,-6.47999279208952
,-2.238732208179076,4.24126
156.9000000000023,-6.65382407833218
,-2.475876729379471,4.17795
156.9500000000022,-6.82199417078146
,-2.710758138613486,4.11124
157.0000000000022,-6.98448202886872
,-2.943063368414781,4.04142
157.0500000000021,-7.14128215560596
,-3.172488972078408,3.96879
157.1000000000021,-7.29240355704478
,-3.398743045963426,3.89366
157.1500000000021,-7.43786867839351
,-3.621547013979124,3.81632
157.200000000002,-7.5777123288416
,-3.840637244579304,3.73708
157.250000000002,-7.71198060512068
,-4.055766475755745,3.65621
157.3000000000019,-7.84072982198
,-4.266705029499581,3.57402
157.3500000000019,-7.9640254561617
,-4.473241803603889,3.49078
157.4000000000018,-8.08194110911441
,-4.675185035177962,3.40676
157.4500000000018,-8.19455749264011
,-4.872362836481182,3.32219
157.5000000000017,-8.30196144085975
,-5.064623509342051,3.23734
157.5500000000017,-8.40424495131819
,-5.251835649267357,3.15241
157.6000000000016,-8.50150425767312
,-5.433888054189175,3.06762
157.6500000000016,-8.59383893615782
,-5.610689455530836,2.98315
157.7000000000016,-8.68135104787311
,-5.782168090924246,2.89918
157.7500000000015,-8.76414431885778
,-5.948271138498796,2.81587
157.8000000000015,-8.84232335982244
,-6.108964032393642,2.73336
157.8500000000014,-8.9159929273486
,-6.264229678117413,2.65176
157.9000000000014,-8.98525722826694
,-6.414067584879475,2.57119
157.9500000000013,-9.05021926880974
,-6.558492930221949,2.49173
158.0000000000013,-9.11098024998898
,-6.697535570378053,2.41344
158.0500000000012,-9.16763901048317
,-6.83123900801322,2.3364
158.1000000000012,-9.22029151810854
,-6.95965932739597,2.26063
158.1500000000011,-9.26903041072884
,-7.082864105774834,2.18617
158.2000000000011,-9.31394458718719
,-7.20093130876521,2.11301
158.2500000000011,-9.35511884854311
,-7.313948176884869,2.04117
158.300000000001,-9.39263358956059
,-7.42201010996774,1.97062
158.350000000001,-9.42656454000875
,-7.525219555961826,1.90134
158.4000000000009,-9.45698255492949
,-7.623684910480089,1.8333
158.4500000000009,-9.48395345259255
,-7.717519433372096,1.76643
158.5000000000008,-9.50753789841066
,-7.806840188440818,1.7007
158.5500000000008,-9.5277913326698
,-7.891767012212834,1.63602
158.6000000000007,-9.54476393952471
,-7.972421517352791,1.57234
158.6500000000007,-9.55850065437898
,-8.048926135900702,1.50957
158.7000000000006,-9.56904120649469
,-8.121403207035703,1.44764
158.7500000000006,-9.57642019349613
,-8.189974113535552,1.38645
158.8000000000006,-9.58066718433052
,-8.254758470532998,1.32591
158.8500000000005,-9.58180684724468
,-8.315873369655133,1.26593
158.9000000000005,-9.57985909939968
,-8.373432681074918,1.20643
158.9500000000004,-9.57483927486956
,-8.427546415537199,1.14729
159.0000000000004,-9.56675830795099
,-8.478320147953365,1.08844
159.0500000000003,-9.55562292890237
,-8.525854503704988,1.02977
159.1000000000003,-9.54143586944397
,-8.570244708366259,0.971191
159.1500000000002,-9.52419607554524
,-8.611580201097539,0.912616
159.2000000000002,-9.5038989252232
,-8.649944311473964,0.853955
159.2500000000001,-9.48053644924221
,-8.685413999003531,0.795122
159.3000000000001,-9.45409755276238
,-8.718059654045422,0.736038
159.3500000000001,-9.42456823613122
,-8.747944958271312,0.676623
159.4,-9.39193181316061
,-8.775126802220552,0.616805
159.45,-9.3561691253943
,-8.799655256976118,0.556514
159.4999999999999,-9.31725875104079
,-8.821573596429799,0.495685
159.5499999999999,-9.2751772074617
,-8.840918366168371,0.434259
159.5999999999998,-9.2298991463384
,-8.857719494634528,0.37218
159.6499999999998,-9.1813975409013
,-8.872000441928918,0.309397
159.6999999999997,-9.12964386488636
,-8.883778381455441,0.245865
159.7499999999997,-9.07460826316522
,-8.89306440955782,0.181544
159.7999999999996,-9.01625971425632
,-8.899863778337995,0.116396
159.8499999999996,-8.95456618515263
,-8.904176147007329,0.05039
159.8999999999996,-8.88949477906526
,-8.905995847358179,-0.0165011
159.9499999999995,-8.82101187678154
,-8.905312159281115,-0.0843003
159.9999999999995,-8.74908327234949
,-8.902109592590982,-0.153026
160.0499999999994,-8.67367430374077
,-8.896368171899908,-0.222694
160.0999999999994,-8.59474997902853
,-8.888063721657524,-0.293314
160.1499999999993,-8.51227509845102
,-8.877168148976846,-0.364893
160.1999999999993,-8.42621437259141
,-8.863649722288852,-0.437435
160.2499999999992,-8.33653253676326
,-8.847473344296988,-0.510941
160.2999999999992,-8.24319446166381
,-8.828600818114319,-0.585406
160.3499999999991,-8.1461652603944
,-8.806991105825334,-0.660826
160.3999999999991,-8.04541039213222
,-8.782600579047536,-0.73719
160.4499999999991,-7.94089576302076
,-8.755383261353433,-0.814487
160.499999999999,-7.8325878252394
,-8.725291062648189,-0.892703
160.549999999999,-7.72045367566693
,-8.692274005811322,-0.97182
160.5999999999989,-7.60446115602122
,-8.656280446048669,-1.05182
160.6499999999989,-7.48457895678615
,-8.617257283537064,-1.13268
160.6999999999988,-7.36077672757793
,-8.575150170003102,-1.21437
160.7499999999988,-7.23302519680182
,-8.529903709953853,-1.29688
160.7999999999987,-7.10129630351004
,-8.481461657272785,-1.38017
160.8499999999987,-6.96556334426463
,-8.429767107913474,-1.4642
160.8999999999986,-6.8258011376038
,-8.374762689397915,-1.54896
160.9499999999986,-6.68198620842865
,-8.316390747795449,-1.6344
160.9999999999986,-6.53409699436174
,-8.254593532819202,-1.7205
161.0499999999985,-6.38211407595815
,-8.189313381633305,-1.8072
161.0999999999985,-6.22602043263026
,-8.120492901919761,-1.89447
161.1499999999984,-6.06580172636096
,-8.048075154704552,-1.98227
161.1999999999984,-5.90144661569538
,-7.972003837409291,-2.07056
161.2499999999983,-5.73294710315151
,-7.892223467568037,-2.15928
161.2999999999983,-5.56029891994578
,-7.808679567611914,-2.24838
161.3499999999982,-5.38350195271874
,-7.72131885113676,-2.33782
161.3999999999982,-5.20256071759394
,-7.630089411049003,-2.42753
161.4499999999981,-5.01748488724133
,-7.534940910019236,-2.51746
161.4999999999981,-4.82828987648857
,-7.435824773688985,-2.60753
161.5499999999981,-4.63499749126669
,-7.332694387131401,-2.6977
161.599999999998,-4.43763664418433
,-7.225505295108982,-2.78787
161.649999999998,-4.2362441377482
,-7.114215406762041,-2.87797
161.6999999999979,-4.03086551320473
,-6.998785205420024,-2.96792
161.7499999999979,-3.821555959256
,-6.879177964338178,-3.05762
161.7999999999978,-3.60838127065458
,-6.755359969255844,-3.14698
161.8499999999978,-3.39141884214482
,-6.627300748775961,-3.23588
161.8999999999977,-3.17075867862182
,-6.494973313676066,-3.32421
161.9499999999977,-2.94650439803273
,-6.358354406374354,-3.41185
161.9999999999976,-2.71877419970862
,-6.217424761865419,-3.49865
162.0499999999976,-2.48770176776593
,-6.07216938153801,-3.58447
162.0999999999976,-2.25343707716505
,-5.922577821358571,-3.66914
162.1499999999975,-2.01614706914287
,-5.768644495948193,-3.7525
162.1999999999975,-1.77601616315643
,-5.61036900009548,-3.83435
162.2499999999974,-1.53324657423132
,-5.447756449222824,-3.91451
162.2999999999974,-1.28805840770894
,-5.280817840222367,-3.99276
162.3499999999973,-1.04068950772852
,-5.109570433941068,-4.06888
162.3999999999973,-0.791395041278666
,-4.934038160352982,-4.14264
162.4499999999972,-0.540446806097129
,-4.754252047120621,-4.21381
162.4999999999972,-0.288132257889262
,-4.570250671826681,-4.28212
162.5499999999971,-0.0347532600394428
,-4.382080637574658,-4.34733
162.5999999999971,0.219375433122538
,-4.189797070973587,-4.40917
162.649999999997,0.47392794059763
,-3.993464140667984,-4.46739
162.699999999997,0.728569240212475
,-3.793155593565209,-4.52172
162.749999999997,0.982957342253745
,-3.588955304751485,-4.57191
162.7999999999969,1.23674561239972
,-3.380957835755513,-4.6177
162.8499999999969,1.48958520055019
,-3.169268994344107,-4.65885
162.8999999999968,1.74112752903016
,-2.954006387419405,-4.69513
162.9499999999968,1.99102679207415
,-2.735299956901955,-4.72633
162.9999999999967,2.23894241855246
,-2.513292486705834,-4.75223
163.0499999999967,2.48454145156277
,-2.288140067192622,-4.77268
163.0999999999966,2.72750080170086
,-2.060012501831209,-4.78751
163.1499999999966,2.96750933534587
,-1.829093639340048,-4.7966
163.1999999999965,3.20426976496174
,-1.595581613418183,-4.79985
163.2499999999965,3.43750031489684
,-1.359688971434044,-4.79719
163.2999999999965,3.66693614320272
,-1.121642673241479,-4.78858
163.3499999999964,3.89233050722057
,-0.8816839417432947,-4.77401
163.3999999999964,4.11345566782707
,-0.6400679480648526,-4.75352
163.4499999999963,4.33010353398653
,-0.3970633162715913,-4.72717
163.4999999999963,4.54208605538236
,-0.1529514355414152,-4.69504
163.5499999999962,4.74923537621461
,0.09197442841178205,-4.65726
163.5999999999962,4.95140376760544
,0.3374102261769254,-4.61399
163.6499999999961,5.14846335939015
,0.5830424198237685,-4.56542
163.6999999999961,5.34030569435497
,0.8285494725346076,-4.51176
163.749999999996,5.5268411292572
,1.073603518560798,-4.45324
163.799999999996,5.70799810730063
,1.317872193109517,-4.39013
163.849999999996,5.88372232624647
,1.561020595829457,-4.3227
163.8999999999959,6.05397582515444
,1.80271335625129,-4.25126
163.9499999999959,6.21873601101986
,2.042616765202761,-4.17612
163.9999999999958,6.377994644448
,2.280400933085645,-4.09759
164.0499999999958,6.53175680114661
,2.515741934227662,-4.01601
164.0999999999957,6.68003982356558
,2.748323896394562,-3.93172
164.1499999999957,6.82287227457956
,2.97784099602601,-3.84503
164.1999999999956,6.96029290282874
,3.203999322756393,-3.75629
164.2499999999956,7.09234962726333
,3.426518581157934,-3.66583
164.2999999999955,7.21909854664521
,3.645133603114337,-3.57396
164.3499999999955,7.34060297827668
,3.859595650539061,-3.48101
164.3999999999955,7.4569325290516
,4.069673494901231,-3.38726
164.4499999999954,7.56816220103866
,4.275154266884611,-3.29301
164.4999999999954,7.67437153318007
,4.475844076102009,-3.19853
164.5499999999953,7.77564378027497
,4.671568406858148,-3.10408
164.5999999999953,7.87206513015325
,4.862172301188542,-3.00989
164.6499999999952,7.96372395980007
,5.047520344693138,-2.9162
164.6999999999952,8.0507101310984
,5.227496473831577,-2.82321
164.7499999999951,8.13311432679531
,5.40200362544382,-2.73111
164.7999999999951,8.21102742723697
,5.570963250220224,-2.64006
164.849999999995,8.28453992834444
,5.73431471187362,-2.55023
164.899999999995,8.35374140120285
,5.892014592938187,-2.46173
164.949999999995,8.41871999353334
,6.044035926636115,-2.37468
164.9999999999949,8.4795619731806
,6.190367372302731,-2.28919
165.0499999999949,8.5362347573753
,6.33113087956984,-2.2051
165.0999999999948,8.5890518818476
,6.466093040740578,-2.12296
165.1499999999948,8.63797620413138
,6.595426672401414,-2.04255
165.1999999999947,8.68308266566853
,6.719168775688704,-1.96391
165.2499999999947,8.72444269581248
,6.837369513399832,-1.88707
165.2999999999946,8.76212403651377
,6.950090144946617,-1.81203
165.3499999999946,8.79617131694068
,7.057401795693295,-1.73877
165.3999999999945,8.82666980386113
,7.159384427856212,-1.66729
165.4499999999945,8.85366270561778
,7.256125859061429,-1.59754
165.4999999999945,8.87721375166964
,7.34772080037769,-1.52949
165.5499999999944,8.89735809232366
,7.434269916556776,-1.46309
165.5999999999944,8.91415050561388
,7.515878913558485,-1.39827
165.6499999999943,8.92761809358828
,7.592657655926444,-1.33496
165.6999999999943,8.93780675428776
,7.664719314727426,-1.27309
165.7499999999942,8.94473574578342
,7.732179545807893,-1.21256
165.7999999999942,8.94844233998106
,7.795155697761686,-1.15329
165.8499999999941,8.94893831157121
,7.853766049456143,-1.09517
165.8999999999941,8.94625270022464
,7.90812907801328,-1.03812
165.949999999994,8.94039027296973
,7.958362759443617,-0.982028
165.999999999994,8.93137233123108
,8.004583905219283,-0.926788
166.049999999994,8.91919718827145
,8.046907538637324,-0.87229
166.0999999999939,8.90387896734928
,8.085446314854829,-0.818433
166.1499999999939,8.88541012932839
,8.120309987986936,-0.7651
166.1999999999938,8.86379821806303
,8.151604927916782,-0.712193
166.2499999999938,8.83903046591458
,8.179433688502073,-0.659597
166.2999999999937,8.81110845260869
,8.203894627953733,-0.607214
166.3499999999937,8.78001480744143
,8.225081581214274,-0.554933
166.3999999999936,8.74574575876017
,8.243083583362717,-0.502662
166.4499999999936,8.70827994110172
,8.257984642350367,-0.450295
166.4999999999935,8.66760882450492
,8.269863558766138,-0.397745
166.5499999999935,8.62370762354861
,8.278793789885466,-0.344914
166.5999999999935,8.57656360887205
,8.284843354937584,-0.29172
166.6499999999934,8.52614910433912
,8.288074778359331,-0.238074
166.6999999999934,8.47244769678945
,8.288545067723973,-0.183903
166.7499999999933,8.41542929823684
,8.286305723063116,-0.129124
166.7999999999933,8.35507428296995
,8.281402774413385,-0.0736715
166.8499999999932,8.29135058359465
,8.273876844520379,-0.0174737
166.8999999999932,8.22423579624535
,8.263763233839676,0.0395274
166.9499999999931,8.15369627111557
,8.251092025104844,0.0973958
166.9999999999931,8.07970723647109
,8.235888204932399,0.156181
167.049999999993,8.00223383457882
,8.218171800056334,0.215938
167.099999999993,7.92124932401671
,8.19795802590871,0.276709
167.149999999993,7.83671800026856
,8.175257445347997,0.338539
167.1999999999929,7.74861154444627
,8.150076135436729,0.401465
167.2499999999929,7.65689375600488
,8.122415860226182,0.465522
167.2999999999928,7.56153513205881
,8.092274247623831,0.530739
167.3499999999928,7.4625007567992
,8.059644968530844,0.597144
167.3999999999927,7.35975597058278
,8.024517916595034,0.664762
167.4499999999927,7.25327019031056
,7.986879387071567,0.733609
167.4999999999926,7.14300746431164
,7.946712253503478,0.803705
167.5499999999926,7.02893698504022
,7.903996141095869,0.875059
167.5999999999925,6.91102353571487
,7.858707595883791,0.947684
167.6499999999925,6.78923653481534
,7.810820248989316,1.02158
167.6999999999925,6.66354196609655
,7.760304975465877,1.09676
167.7499999999924,6.53391003163672
,7.707130047450249,1.17322
167.7999999999924,6.40030852419867
,7.651261281525466,1.25095
167.8499999999923,6.26270915032465
,7.592662180447345,1.32995
167.8999999999923,6.12108231469666
,7.531294069542387,1.41021
167.9499999999922,5.97540215846059
,7.467116228316538,1.49171
167.9999999999922,5.82564273382366
,7.400086017995899,1.57444
168.0499999999921,5.67178178795518
,7.330159005898242,1.65838
168.0999999999921,5.51379831808084
,7.257289087694241,1.74349
168.149999999992,5.35167511742193
,7.181428608778509,1.82975
168.199999999992,5.18539772332729
,7.102528486078964,1.91713
168.249999999992,5.01495572464989
,7.020538331747103,2.00558
168.2999999999919,4.84034315128203
,6.935406580209117,2.09506
168.3499999999919,4.6615585162245
,6.84708062012561,2.18552
168.3999999999918,4.47860674019948
,6.755506932764983,2.2769
168.4499999999918,4.29149786227511
,6.660631238304115,2.36913
168.4999999999917,4.10025063625127
,6.562398651480128,2.46215
168.5499999999917,3.90488979197944
,6.460753848017921,2.55586
168.5999999999916,3.70545146542642
,6.355641243162805,2.65019
168.6499999999916,3.50197883592673
,6.247005183697009,2.74503
168.6999999999915,3.29453175921405
,6.134790154827509,2.84026
168.7499999999915,3.08317569273875
,6.018941003450953,2.93577
168.7999999999915,2.86799199132884
,5.899403179508801,3.03141
168.8499999999914,2.64907648594176
,5.77612299732192,3.12705
168.8999999999914,2.42654058911456
,5.649047919128211,3.22251
168.9499999999913,2.20051048657908
,5.518126863268014,3.31762
168.9999999999913,1.97112924857436
,5.383310539750632,3.41218
169.0499999999912,1.73856622787319
,5.24455181602988,3.50599
169.0999999999912,1.50300006731808
,5.101806115896602,3.59881
169.1499999999911,1.26463725563233
,4.955031854254407,3.69039
169.1999999999911,1.02369454174183
,4.804190910271625,3.7805
169.249999999991,0.780417705270848
,4.649249141024455,3.86883
169.299999999991,0.535060969703273
,4.490176937205691,3.95512
169.349999999991,0.287907577393376
,4.326949821975813,4.03904
169.3999999999909,0.039246165917285
,4.1595490934324,4.1203
169.4499999999909,-0.210606883302466
,3.987962510678802,4.19857
169.4999999999908,-0.461334069088125
,3.812185022946633,4.27352
169.5499999999908,-0.712596261019046
,3.632219540699492,4.34482
169.5999999999907,-0.964055692012429
,3.448077746973622,4.41213
169.6499999999907,-1.21535246960794
,3.259780946348971,4.47513
169.6999999999906,-1.46612880547187
,3.067360947629811,4.53349
169.7499999999906,-1.71602481493252
,2.870860974631228,4.58689
169.7999999999905,-1.96468122353634
,2.670336597115227,4.63502
169.8499999999905,-2.21174206834681
,2.465856671125171,4.6776
169.8999999999905,-2.4568573391845
,2.257504274688845,4.71436
169.9499999999904,-2.69968550777429
,2.045377621359841,4.74506
169.9999999999904,-2.93989589733696
,1.829590930632518,4.76949
170.0499999999903,-3.17717085103637
,1.61027523118357,4.78745
170.0999999999903,-3.41120766481725
,1.387579070511471,4.79879
170.1499999999902,-3.64171476867478
,1.161669103195788,4.80338
170.1999999999902,-3.86841762504575
,0.9327305298242705,4.80115
170.2499999999901,-4.09108351874232
,0.7009673597579398,4.79205
170.2999999999901,-4.30947231078072
,0.4666024733326495,4.77607
170.34999999999,-4.52338701280104
,0.2298774626164524,4.75326
170.39999999999,-4.73262808736062
,-0.008947765695836107,4.72368
170.44999999999,-4.93704045636766
,-0.2495956365724155,4.68744
170.4999999999899,-5.13646524923405
,-0.4917718080145073,4.64469
170.5499999999899,-5.33078836863171
,-0.7351663278016156,4.59562
170.5999999999898,-5.51988994712989
,-0.979455040447585,4.54043
170.6499999999898,-5.70368102493959
,-1.224301233881224,4.47938
170.6999999999897,-5.88209017792881
,-1.469357510384564,4.41273
170.7499999999897,-6.05507016152126
,-1.714267861580559,4.3408
170.7999999999896,-6.22258302302863
,-1.958669922826584,4.26391
170.8499999999896,-6.38460550822847
,-2.202197378213348,4.18241
170.8999999999895,-6.541127962545
,-2.444482483452449,4.09665
170.9499999999895,-6.69215322470883
,-2.685158670316355,4.00699
170.9999999999895,-6.83769552761267
,-2.923863192953182,3.91383
171.0499999999894,-6.97777941809529
,-3.160239773582443,3.81754
171.0999999999894,-7.11243870450201
,-3.393941202732928,3.7185
171.1499999999893,-7.24171543859293
,-3.624631847759423,3.61708
171.1999999999893,-7.36565893634868
,-3.8519900229349,3.51367
171.2499999999892,-7.48432484063988
,-4.075710175372824,3.40861
171.2999999999892,-7.59777422746437
,-4.29550484359705,3.30227
171.3499999999891,-7.70607275655426
,-4.511106349911964,3.19497
171.3999999999891,-7.80928986652816
,-4.722268193955961,3.08702
171.449999999989,-7.90749801440446
,-4.92876612281764,2.97873
171.499999999989,-8.00077195911484
,-5.130398862464662,2.87037
171.549999999989,-8.08918808863018
,-5.326988505727301,2.7622
171.5999999999889,-8.17282379036371
,-5.518380562688431,2.65444
171.6499999999889,-8.25175686461016
,-5.704443689783929,2.54731
171.6999999999888,-8.32606498086979
,-5.885069123137571,2.441
171.7499999999888,-8.39582517696338
,-6.060169849334493,2.33566
171.7999999999887,-8.46111340084433
,-6.229679552446136,2.23143
171.8499999999887,-8.52200409495702
,-6.393551379529809,2.12845
171.8999999999886,-8.5785698228701
,-6.551756568025158,2.02681
171.9499999999886,-8.63088093773161
,-6.704282977767557,1.9266
171.9999999999885,-8.67900529188868
,-6.851133567949571,1.82787
172.0499999999885,-8.72300798676731
,-6.992324855871528,1.73068
172.0999999999885,-8.76295116186723
,-7.127885389970166,1.63507
172.1499999999884,-8.7988938214856
,-7.257854264920908,1.54104
172.1999999999884,-8.83089169757227
,-7.382279701765942,1.44861
172.2499999999883,-8.85899714691907
,-7.501217711267084,1.35778
172.2999999999883,-8.88325908073464
,-7.614730854146033,1.26853
172.3499999999882,-8.90372292452949
,-7.722887107559507,1.18084
172.3999999999882,-8.92043060613958
,-7.825758843130599,1.09467
172.4499999999881,-8.93342056965604
,-7.923421918090055,1.01
172.4999999999881,-8.94272781298462
,-8.015954877603562,0.926773
172.549999999988,-8.94838394674349
,-8.10343826317319,0.844946
172.599999999988,-8.95041727220618
,-8.185954019291596,0.764463
172.649999999988,-8.94885287600329
,-8.263584988193465,0.685268
172.6999999999879,-8.94371273933387
,-8.336414480949838,0.607298
172.7499999999879,-8.93501585946761
,-8.404525912051593,0.53049
172.7999999999878,-8.92277838137418
,-8.468002484443002,0.454776
172.8499999999878,-8.90701373738545
,-8.526926912315826,0.380087
172.8999999999877,-8.8877327928845
,-8.581381170129099,0.306352
172.9499999999877,-8.86494399612889
,-8.631446257911978,0.233498
172.9999999999876,-8.83865353045067
,-8.67720197495799,0.161452
173.0499999999876,-8.80886546725225
,-8.71872669627362,0.0901388
173.0999999999875,-8.77558191840852
,-8.756097148397844,0.0194848
173.1499999999875,-8.73880318692173
,-8.789388183419081,-0.050585
173.1999999999875,-8.69852791490976
,-8.818672551868392,-0.120145
173.2499999999874,-8.65475322827392
,-8.844020676800227,-0.189267
173.2999999999874,-8.60747487762757
,-8.86550043246152,-0.258026
173.3499999999873,-8.55668737529983
,-8.883176931769167,-0.32649
173.3999999999873,-8.50238412841047
,-8.897112327092138,-0.394728
173.4499999999872,-8.44455756814018
,-8.90736562890841,-0.462808
173.4999999999872,-8.38319927540741
,-8.913992546521488,-0.530793
173.5499999999871,-8.31830010317093
,-8.917045354535638,-0.598745
173.5999999999871,-8.24985029555748
,-8.916572788026915,-0.666722
173.649999999987,-8.17783960395593
,-8.912619968569544,-0.73478
173.699999999987,-8.10225740016305
,-8.905228362368653,-0.802971
173.749999999987,-8.02309278664198
,-8.894435770903733,-0.871343
173.7999999999869,-7.94033470397089
,-8.880276353664533,-0.939942
173.8499999999869,-7.85397203567237
,-8.862780681797613,-1.00881
173.8999999999868,-7.76399371079573
,-8.841975820841476,-1.07798
173.9499999999868,-7.67038880491067
,-8.817885440182888,-1.1475
173.9999999999867,-7.57314664051226
,-8.790529946441806,-1.21738
174.0499999999867,-7.47225688823402
,-8.759926637681263,-1.28767
174.0999999999866,-7.36770967065517
,-8.726089875129855,-1.35838
174.1499999999866,-7.25949567084604
,-8.689031269029563,-1.42954
174.1999999999865,-7.14760624807431
,-8.648759875161478,-1.50115
174.2499999999865,-7.03203356325485
,-8.605282398723933,-1.57325
174.2999999999865,-6.91277071678429
,-8.558603402314713,-1.64583
174.3499999999864,-6.78981190132232
,-8.50872551498575,-1.71891
174.3999999999864,-6.66315257192559
,-8.455649639544671,-1.7925
174.4499999999863,-6.53278963572992
,-8.399375155561916,-1.86659
174.4999999999863,-6.39872166317377
,-8.339900115810961,-1.94118
174.5499999999862,-6.26094912260743
,-8.277221434215157,-2.01627
174.5999999999862,-6.11947464009945
,-8.211335063687709,-2.09186
174.6499999999861,-5.97430328634274
,-8.142236162616177,-2.16793
174.6999999999861,-5.8254428928002
,-8.06991924908499,-2.24448
174.749999999986,-5.67290439955329
,-7.994378342297189,-2.32147
174.799999999986,-5.51670223770397
,-7.915607090992158,-2.3989
174.849999999986,-5.35685474948339
,-7.833598888994265,-2.47674
174.8999999999859,-5.19338464937859
,-7.748346978351525,-2.55496
174.9499999999859,-5.02631952944294
,-7.659844540793046,-2.63353
174.9999999999858,-4.85569241140161
,-7.568084778544079,-2.71239
175.0499999999858,-4.68154234712729
,-7.47306098574173,-2.79152
175.0999999999857,-4.50391506745623
,-7.374766611972172,-2.87085
175.1499999999857,-4.32286367716031
,-7.273195319643199,-2.95033
175.1999999999856,-4.13844939122096
,-7.168341037161511,-3.02989
175.2499999999856,-3.95074230447648
,-7.060198010070753,-3.10946
175.2999999999855,-3.75982218335314
,-6.948760852605881,-3.18894
175.3499999999855,-3.56577926498422
,-6.834024602313781,-3.26825
175.3999999999855,-3.36871504571289
,-6.71598478070478,-3.34727
175.4499999999854,-3.16874303803964
,-6.594637463136668,-3.42589
175.4999999999854,-2.96598947268175
,-6.46997936139984,-3.50399
175.5499999999853,-2.76059392076959
,-6.342007922700273,-3.58141
175.5999999999853,-2.55270981044244
,-6.210721448887264,-3.65801
175.6499999999852,-2.34250481234228
,-6.076119239891781,-3.73361
175.6999999999852,-2.13016106977996
,-5.938201765304944,-3.80804
175.7499999999851,-1.91587525167038
,-5.796970867908843,-3.8811
175.7999999999851,-1.69985840964703
,-5.652430002732819,-3.95257
175.849999999985,-1.48233562498203
,-5.504584514794063,-4.02225
175.899999999985,-1.2635454359111
,-5.353441958198724,-4.0899
175.949999999985,-1.04373904153253
,-5.199012458654348,-4.15527
175.9999999999849,-0.823179284396239
,-5.041309120742135,-4.21813
176.0499999999849,-0.602139420036016
,-4.880348480540658,-4.27821
176.0999999999848,-0.380901687756077
,-4.716151003360882,-4.33525
176.1499999999848,-0.15975570275964
,-4.548741625554256,-4.38899
176.1999999999847,0.0610033050428839
,-4.378150338424931,-4.43915
176.2499999999847,0.281076375685232
,-4.204412811455382,-4.48549
176.2999999999846,0.50016279379714
,-4.027571051049793,-4.52773
176.3499999999846,0.717962117245413
,-3.847674090023252,-4.56564
176.3999999999845,0.934176222378471
,-3.664778701923773,-4.59895
176.4499999999845,1.14851132831143
,-3.478950133051544,-4.62746
176.4999999999845,1.36067996372834
,-3.290262843648312,-4.65094
176.5499999999844,1.57040284185199
,-3.098801248232913,-4.6692
176.5999999999844,1.77741061244184
,-2.904660443419018,-4.68207
176.6499999999843,1.9814454637593
,-2.707946909857837,-4.68939
176.6999999999843,2.18226255219493
,-2.508779173291466,-4.69104
176.7499999999842,2.37963124246778
,-2.307288408092649,-4.68692
176.7999999999842,2.57333614675075
,-2.103618965318145,-4.67696
176.8499999999841,2.76317795652301
,-1.897928806269951,-4.66111
176.8999999999841,2.94897406618727
,-1.690389821947258,-4.63936
176.949999999984,3.1305589923272
,-1.481188018797707,-4.61175
176.999999999984,3.30778459676442
,-1.270523551744645,-4.57831
177.049999999984,3.48052012520044
,-1.058610586867055,-4.53913
177.0999999999839,3.64865207609608
,-0.8456769781702773,-4.49433
177.1499999999839,3.81208391655721
,-0.631963745760789,-4.44405
177.1999999999838,3.97073566333251
,-0.4177243462696971,-4.38846
177.2499999999838,4.12454334765522
,-0.2032237305624784,-4.32777
177.2999999999837,4.27345838263859
,0.01126281156868103,-4.2622
177.3499999999837,4.41744685135801
,0.2254510149828044,-4.192
177.3999999999836,4.55648873273003
,0.4390492010354854,-4.11744
177.4499999999836,4.69057708095094
,0.651760022455389,-4.03882
177.4999999999835,4.81971717267412
,0.8632823707935944,-3.95643
177.5499999999835,4.94392563442356
,1.073313421137366,-3.87061
177.5999999999835,5.06322956101501
,1.281550784188894,-3.78168
177.6499999999834,5.17766563409117
,1.487694731817295,-3.68997
177.6999999999834,5.28727924831694
,1.691450458644689,-3.59583
177.7499999999833,5.39212365136062
,1.892530339500938,-3.49959
177.7999999999833,5.49225910255293
,2.090656140586347,-3.4016
177.8499999999832,5.58775205405126
,2.285561141229026,-3.30219
177.8999999999832,5.67867435746419
,2.476992123323518,-3.20168
177.9499999999831,5.76510249818967
,2.664711187118737,-3.10039
177.9999999999831,5.84711685917472
,2.848497355121033,-2.99862
178.049999999983,5.92480101540614
,3.028147930590691,-2.89665
178.099999999983,5.99824106014997
,3.203479583445657,-2.79476
178.149999999983,6.06752496376811
,3.374329144101471,-2.6932
178.1999999999829,6.1327419658215
,3.540554094740659,-2.59219
178.2499999999829,6.19398200108602
,3.702032757017786,-2.49195
178.2999999999828,6.25133516006329
,3.858664184992769,-2.39267
178.3499999999828,6.30489118451129
,4.010367781290121,-2.29452
178.3999999999827,6.35473899845498
,4.157082662658464,-2.19766
178.4499999999827,6.40096627503998
,4.298766807695715,-2.1022
178.4999999999826,6.44365903945603
,4.435396024042114,-2.00826
178.5499999999826,6.48290130798196
,4.56696277483012,-1.91594
178.5999999999825,6.51877476298563
,4.6934749043854,-1.8253
178.6499999999825,6.55135846347655
,4.814954301513779,-1.7364
178.6999999999825,6.58072859054474
,4.931435535385466,-1.64929
178.7499999999824,6.60695822676832
,5.042964494585627,-1.56399
178.7999999999824,6.63011716842694
,5.149597054777662,-1.48052
178.8499999999823,6.65027176914738
,5.251397795122372,-1.39887
178.8999999999823,6.66748481343195
,5.348438778446345,-1.31905
178.9499999999822,6.68181541838493
,5.440798405516424,-1.24102
178.9999999999822,6.693318961858
,5.52856034982939,-1.16476
179.0499999999821,6.70204703517866
,5.611812576005237,-1.09023
179.0999999999821,6.70804741858231
,5.690646442373495,-1.0174
179.149999999982,6.7113640774616
,5.765155886404864,-0.946208
179.199999999982,6.71203717752623
,5.835436690225819,-0.8766
179.249999999982,6.71010311696684
,5.901585822445703,-0.808517
179.2999999999819,6.70559457370942
,5.963700851771587,-0.741894
179.3499999999819,6.6985405658536
,6.021879427341995,-0.676661
179.3999999999818,6.6889665233969
,6.076218820298811,-0.612748
179.4499999999818,6.67689436939231
,6.12681552076295,-0.550079
179.4999999999817,6.66234260874413
,6.17376488421038,-0.488578
179.5499999999817,6.64532642295392
,6.217160821081226,-0.428166
179.5999999999816,6.62585776926329
,6.257095523496245,-0.368762
179.6499999999816,6.60394548281417
,6.293659223117532,-0.310286
179.6999999999815,6.57959538064805
,6.326939974501556,-0.252655
179.7499999999815,6.55281036658578
,6.357023458789572,-0.195787
179.7999999999815,6.52359053624547
,6.383992803250498,-0.139598
179.8499999999814,6.49193328168167
,6.407928412919603,-0.0840049
179.8999999999814,6.45783339531242
,6.428907811517578,-0.0289256
179.9499999999813,6.42128317298163
,6.447005489700629,0.0257223
179.9999999999813,6.38227251613407
,6.462292759673844,0.0800202
180.0499999999812,6.34078903320417
,6.474837616010241,0.134049
180.0999999999812,6.29681814039706
,6.484704603373074,0.187886
180.1499999999811,6.25034316212524
,6.491954692399438,0.241612
180.1999999999811,6.2013454314224
,6.496645165533394,0.2953
180.249999999981,6.14980439072126
,6.498829514890601,0.349025
180.299999999981,6.09569769345243
,6.498557354315396,0.40286
180.349999999981,6.03900130698381
,6.495874347799957,0.456873
180.3999999999809,5.97968961750209
,6.490822156196564,0.511133
180.4499999999809,5.91773553750356
,6.483438403850917,0.565703
180.4999999999808,5.8531106166367
,6.47375666637892,0.620646
180.5499999999808,5.78578515669759
,6.461806480322936,0.676021
180.5999999999807,5.71572833163933
,6.447613374966066,0.731885
180.6499999999807,5.64290831350289
,6.43119892603006,0.788291
180.6999999999806,5.56729240522773
,6.412580830566704,0.845288
180.7499999999806,5.48884718135107
,6.391773001876809,0.902926
180.7999999999805,5.40753863766336
,6.368785682928389,0.961247
180.8499999999805,5.32333235096455
,6.343625576434359,1.02029
180.8999999999805,5.23619365014739
,6.316295989464642,1.0801
180.9499999999804,5.1460877999368
,6.286796990340418,1.14071
180.9999999999804,5.05298019871129
,6.255125575375219,1.20215
181.0499999999803,4.95683659193172
,6.221275843034636,1.26444
181.0999999999803,4.85762330277163
,6.185239173056694,1.32762
181.1499999999802,4.75530748159322
,6.147004408162292,1.3917
181.1999999999802,4.64985737591146
,6.106558036103229,1.4567
181.2499999999801,4.54124262244579
,6.063884369945868,1.52264
181.2999999999801,4.4294345627722
,6.018965724743564,1.58953
181.34999999998,4.31440658396103
,5.971782588953799,1.65738
181.39999999998,4.19613448543897
,5.922313789277974,1.72618
181.44999999998,4.07459687314612
,5.870536647904176,1.79594
181.4999999999799,3.94977558190569
,5.816427131471359,1.86665
181.5499999999799,3.821656126766
,5.759959991432519,1.9383
181.5999999999798,3.69022818392872
,5.701108895843396,2.01088
181.6499999999798,3.55548610171831
,5.639846552973797,2.08436
181.6999999999797,3.41742944184879
,5.576144827514714,2.15872
181.7499999999797,3.27606355096055
,5.509974850434139,2.23391
181.7999999999796,3.13140016199049
,5.441307123933358,2.30991
181.8499999999796,2.98345802433547
,5.370111623159032,2.38665
181.8999999999795,2.83226356093471
,5.296357896638499,2.46409
181.9499999999795,2.67785154928454
,5.22001516756737,2.54216
181.9999999999795,2.52026582199918
,5.141052438253724,2.62079
182.0499999999794,2.35955998083786
,5.059438600116639,2.69988
182.0999999999794,2.19579811618404
,4.975142551696466,2.77934
182.1499999999793,2.02905552185157
,4.88813332710936,2.85908
182.1999999999793,1.85941939288839
,4.798380237354212,2.93896
182.2499999999792,1.68698949189856
,4.705853026730479,3.01886
182.2999999999792,1.51187876742628
,4.610522046516589,3.09864
182.3499999999791,1.33421390628863
,4.512358447831025,3.17814
182.3999999999791,1.15413580055473
,4.411334395388526,3.2572
182.449999999979,0.971799909260137
,4.307423303608545,3.33562
182.499999999979,0.787376495035103
,4.200600096242402,3.41322
182.549999999979,0.601050716657494
,4.090841490420868,3.48979
182.5999999999789,0.413022560178568
,3.97812630568831,3.5651
182.6499999999789,0.22350659368007
,3.862435798321285,3.63893
182.6999999999788,0.0327315338773932
,3.743754020911489,3.71102
182.7499999999788,-0.159060383412619
,3.622068206887403,3.78113
182.7999999999787,-0.351614232567595
,3.497369179370696,3.84898
182.8499999999787,-0.5446634261062
,3.369651783467594,3.91432
182.8999999999786,-0.73793093519951
,3.238915340799649,3.97685
182.9499999999786,-0.931130691635442
,3.105164124816429,4.03629
182.9999999999785,-1.12396915524275
,2.968407855088109,4.09238
183.0499999999785,-1.31614702621741
,2.828662208527579,4.14481
183.0999999999785,-1.50736107773729
,2.685949345112185,4.19331
183.1499999999784,-1.69730608085019
,2.540298445311785,4.2376
183.1999999999784,-1.885676791022
,2.3917462560697,4.27742
183.2499999999783,-2.07216996401753
,2.240337641678063,4.31251
183.2999999999783,-2.25648636805403
,2.086126135398743,4.34261
183.3499999999782,-2.43833275940068
,1.929174487142382,4.36751
183.3999999999782,-2.61742378981146
,1.769555201821355,4.38698
183.4499999999781,-2.7934838162863
,1.607351062390378,4.40083
183.4999999999781,-2.9662485865781
,1.442655630760665,4.4089
183.549999999978,-3.13546677744111
,1.275573719077308,4.41104
183.599999999978,-3.30090136671792
,1.106221823010687,4.40712
183.649999999978,-3.46233082479274
,0.9347285079646293,4.39706
183.6999999999779,-3.61955011552111
,0.7612347383639557,4.38078
183.7499999999779,-3.77237150130744
,0.5858941395737336,4.35827
183.7999999999778,-3.92062515136766
,0.4088731814538997,4.3295
183.8499999999778,-4.06415955624238
,0.2303512722837149,4.29451
183.8999999999777,-4.20284175520443
,0.05052075165162434,4.25336
183.9499999999777,-4.3365573862358
,-0.1304132289091555,4.20614
183.9999999999776,-4.46521057068473
,-0.3122329482889414,4.15298
184.0499999999776,-4.58872364653968
,-0.4947084911371373,4.09402
184.0999999999775,-4.70703676546636
,-0.677598264998645,4.02944
184.1499999999775,-4.82010736940583
,-0.8606496666224865,3.95946
184.1999999999775,-4.92790956266377
,-1.043599903015392,3.88431
184.2499999999774,-5.03043339512358
,-1.226176970752094,3.80426
184.2999999999774,-5.12768407156782
,-1.408100794647209,3.71958
184.3499999999773,-5.21968110116982
,-1.589084524290365,3.6306
184.3999999999773,-5.30645740013303
,-1.768835984054607,3.53762
184.4499999999772,-5.38805835925683
,-1.947059269082794,3.441
184.4999999999772,-5.46454088698581
,-2.123456476418071,3.34108
184.5499999999771,-5.53597243729896
,-2.297729556865155,3.23824
184.5999999999771,-5.60243003067452
,-2.469582269389742,3.13285
184.649999999977,-5.66399927532744
,-2.638722215906454,3.02528
184.699999999977,-5.72077339501865
,-2.804862930286721,2.91591
184.7499999999769,-5.77285226894176
,-2.967725991423699,2.80513
184.7999999999769,-5.82034148854125
,-3.127043126482097,2.6933
184.8499999999769,-5.86335143556316
,-3.282558267302787,2.58079
184.8999999999768,-5.90199638520475
,-3.434029520577595,2.46797
184.9499999999768,-5.93639363786186
,-3.581231011297676,2.35516
184.9999999999767,-5.9666626826818
,-3.723954559330223,2.24271
185.0499999999767,-5.99292439587565
,-3.862011151123596,2.13091
185.0999999999766,-6.01530027651594
,-3.995232172537535,2.02007
185.1499999999766,-6.03391172232258
,-4.123470374626653,1.91044
185.1999999999765,-6.04887934770935
,-4.246600551725932,1.80228
185.2499999999765,-6.06032234610199
,-4.364519919832483,1.6958
185.2999999999764,-6.06835789825432
,-4.47714819272365,1.59121
185.3499999999764,-6.07310062795971
,-4.584427362696785,1.48867
185.3999999999764,-6.07466210619196
,-4.6863212017548,1.38834
185.4499999999763,-6.07315040431385
,-4.782814506888575,1.29034
185.4999999999763,-6.06866969656746
,-4.873912119377961,1.19476
185.5499999999762,-6.06131991163236
,-4.959637752544982,1.10168
185.5999999999762,-6.05119643259491
,-5.040032664978208,1.01116
185.6499999999761,-6.03838984426652
,-5.115154217032956,0.923236
185.6999999999761,-6.02298572638427
,-5.185074347639051,0.837911
185.749999999976,-6.00506449089146
,-5.249878006251404,0.755186
185.799999999976,-5.9847012611806
,-5.309661571716512,0.67504
185.8499999999759,-5.96196579094366
,-5.364531286025341,0.597435
185.8999999999759,-5.93692242007049
,-5.41460172680375,0.522321
185.9499999999759,-5.90963006490171
,-5.459994338153809,0.449636
185.9999999999758,-5.8801422400447
,-5.50083603536256,0.379306
186.0499999999758,-5.84850710891865
,-5.537257895073553,0.311249
186.0999999999757,-5.81476756018321
,-5.569393939000784,0.245374
186.1499999999757,-5.77896130723849
,-5.597380016076812,0.181581
186.1999999999756,-5.74112100804391
,-5.621352785165053,0.119768
186.2499999999756,-5.7012744026047
,-5.641448798080634,0.0598256
186.2999999999755,-5.65944446560468
,-5.657803680686867,0.00164078
186.3499999999755,-5.61564957182879
,-5.670551408162352,-0.0549018
186.3999999999754,-5.56990367222209
,-5.679823669233492,-0.10992
186.4499999999754,-5.52221647866627
,-5.685749313180678,-0.163533
186.4999999999754,-5.4725936558186
,-5.688453872701128,-0.21586
186.5499999999753,-5.4210370186488
,-5.688059155328548,-0.267022
186.5999999999753,-5.36754473460908
,-5.684682895934797,-0.317138
186.6499999999752,-5.31211152968438
,-5.678438462960086,-0.366327
186.6999999999752,-5.25472889786457
,-5.669434611329894,-0.414706
186.7499999999751,-5.195385313863
,-5.657775275535155,-0.46239
186.7999999999751,-5.13406644915537
,-5.643559397004863,-0.509493
186.849999999975,-5.07075539162135
,-5.626880780660857,-0.556125
186.899999999975,-5.00543286925271
,-5.607827976380319,-0.602395
186.9499999999749,-4.93807747851326
,-5.586484181901647,-0.648407
186.9999999999749,-4.86866591803721
,-5.562927164558045,-0.694261
187.0499999999749,-4.79717322841417
,-5.537229199934409,-0.740056
187.0999999999748,-4.72357303885475
,-5.509457026270299,-0.785884
187.1499999999748,-4.6478378215512
,-5.47967181398336,-0.831834
187.1999999999747,-4.56993915457308
,-5.447929150201684,-0.87799
187.2499999999747,-4.48984799415515
,-5.414279038584779,-0.924431
187.2999999999746,-4.4075349572412
,-5.378765915023579,-0.971231
187.3499999999746,-4.32297061516813
,-5.341428680037747,-1.01846
187.3999999999745,-4.23612579936629
,-5.302300748852371,-1.06617
187.4499999999745,-4.14697191994352
,-5.261410120247159,-1.11444
187.4999999999744,-4.05548129797662
,-5.218779465294286,-1.1633
187.5499999999744,-3.96162751227103
,-5.174426237105041,-1.2128
187.5999999999744,-3.86538576123619
,-5.12836280268483,-1.26298
187.6499999999743,-3.76673324038539
,-5.080596597834337,-1.31386
187.6999999999743,-3.66564953578034
,-5.031130305939179,-1.36548
187.7499999999742,-3.56211703351816
,-4.979962061286956,-1.41785
187.7999999999742,-3.45612134509753
,-4.92708567725582,-1.47096
187.8499999999741,-3.34765174821715
,-4.872490899499168,-1.52484
187.8999999999741,-3.23670164223011
,-4.816163683833767,-1.57946
187.949999999974,-3.12326901714417
,-4.758086498232677,-1.63482
187.999999999974,-3.00735693467253
,-4.698238647867986,-1.69088
188.0499999999739,-2.88897401943426
,-4.636596621777971,-1.74762
188.0999999999739,-2.76813495795025
,-4.573134459269272,-1.805
188.1499999999739,-2.64486100257858
,-4.507824133823647,-1.86296
188.1999999999738,-2.51918047696843
,-4.440635951861336,-1.92146
188.2499999999738,-2.39112927899052
,-4.371538963437911,-1.98041
188.2999999999737,-2.26075137640477
,-4.30050138168758,-2.03975
188.3499999999737,-2.1280992897795
,-4.2274910076652,-2.09939
188.3999999999736,-1.99323455638405
,-4.152475657168758,-2.15924
188.4499999999736,-1.85622816796021
,-4.075423586151621,-2.2192
188.4999999999735,-1.7171609744973
,-3.996303911444184,-2.27914
188.5499999999735,-1.57612404538698
,-3.915087023766368,-2.33896
188.5999999999734,-1.43321897872953
,-3.831744990274238,-2.39853
188.6499999999734,-1.2885581490924
,-3.746251944356285,-2.45769
188.6999999999734,-1.14226488378891
,-3.658584460795486,-2.51632
188.7499999999733,-0.994473557766074
,-3.568721914955798,-2.57425
188.7999999999733,-0.845329597521183
,-3.476646825187141,-2.63132
188.8499999999732,-0.694989385131873
,-3.382345178168739,-2.68736
188.8999999999732,-0.5436200545045
,-3.285806737421122,-2.74219
188.9499999999731,-0.391399173302656
,-3.187025335703185,-2.79563
188.9999999999731,-0.238514305725252
,-3.085999152372379,-2.84748
189.049999999973,-0.085162453290243
,-2.9827309771603,-2.89757
189.099999999973,0.0684506269775073
,-2.877228461963982,-2.94568
189.1499999999729,0.22211122512816
,-2.769504362416193,-2.99162
189.1999999999729,0.375598597285573
,-2.65957677098336,-3.03518
189.2499999999729,0.528685994151795
,-2.547469343202489,-3.07616
189.2999999999728,0.681141789607825
,-2.433211518481235,-3.11435
189.3499999999728,0.832730697655116
,-2.316838736529709,-3.14957
189.3999999999727,0.983215063820261
,-2.198392650114846,-3.18161
189.4499999999727,1.13235621533276
,-2.07792133431942,-3.21028
189.4999999999726,1.27991585293723
,-1.955479491967922,-3.2354
189.5499999999726,1.42565746617029
,-1.831128654294501,-3.25679
189.5999999999725,1.56934775336204
,-1.704937375336919,-3.27429
189.6499999999725,1.71075802750347
,-1.576981417944881,-3.28774
189.6999999999724,1.84966558949029
,-1.44734392869713,-3.29701
189.7499999999724,1.9858550510507
,-1.316115598491474,-3.30197
189.7999999999724,2.11911959088426
,-1.183394805023532,-3.30251
189.8499999999723,2.24926212911509
,-1.049287732968413,-3.29855
189.8999999999723,2.37609640703258
,-0.913908467235137,-3.29
189.9499999999722,2.49944796119143
,-0.7773790543843475,-3.27683
189.9999999999722,2.61915498318419
,-0.6398295270365448,-3.25898
190.0499999999721,2.73506905871052
,-0.5013978859266937,-3.23647
190.0999999999721,2.84705578187028
,-0.3622300341886682,-3.20929
190.149999999972,2.95499524282946
,-0.2224796584423423,-3.17747
190.199999999972,3.0587823890854
,-0.08230805133013952,-3.14109
190.2499999999719,3.15832726244481
,0.05811612967121338,-3.10021
190.2999999999719,3.25355511547713
,0.1986171720914545,-3.05494
190.3499999999719,3.34440641259493
,0.3390126915102831,-3.00539
190.3999999999718,3.430836722033
,0.4791140918974603,-2.95172
190.4499999999718,3.51281650583548
,0.6187271067206881,-2.89409
190.4999999999717,3.59033081554396
,0.7576524235781399,-2.83268
190.5499999999717,3.66337890161457
,0.8956863941512987,-2.76769
190.5999999999716,3.73197374471565
,1.032621830207191,-2.69935
190.6499999999716,3.79614151699948
,1.168248885045579,-2.62789
190.6999999999715,3.85592098123848
,1.302356018276748,-2.55356
190.7499999999715,3.91136283541035
,1.434731039991164,-2.47663
190.7999999999714,3.96252900993448
,1.565162228497907,-2.39737
190.8499999999714,4.00949192434902
,1.693439513557676,-2.31605
190.8999999999714,4.05233370979641
,1.819355714797107,-2.23298
190.9499999999713,4.09114540327952
,1.942707822593302,-2.14844
190.9999999999713,4.12602611928535
,2.063298306424964,-2.06273
191.0499999999712,4.15708220405407
,2.180936433495606,-1.97615
191.0999999999712,4.18442637751594
,2.295439578576079,-1.88899
191.1499999999711,4.20817686770987
,2.406634504569644,-1.80154
191.1999999999711,4.22845654236299
,2.514358592388972,-1.7141
191.249999999971,4.24539204220432
,2.618460998564029,-1.62693
191.299999999971,4.25911292053791
,2.718803719495764,-1.54031
191.3499999999709,4.26975079356412
,2.815262542669261,-1.45449
191.3999999999709,4.27743850591918
,2.907727867177095,-1.36971
191.4499999999709,4.28230931588376
,2.996105378822651,-1.2862
191.4999999999708,4.2844961046677
,3.080316568422381,-1.20418
191.5499999999708,4.28413061411272
,3.160299085751006,-1.12383
191.5999999999707,4.28134271703879
,3.236006925685357,-1.04534
191.6499999999707,4.27625972429856
,3.307410447042411,-0.968849
191.6999999999706,4.26900573238278
,3.374496228512232,-0.89451
191.7499999999706,4.25970101513997
,3.437266769485658,-0.822434
191.7999999999705,4.24846146282173
,3.495740046483047,-0.752721
191.8499999999705,4.23539807127392
,3.549948938157286,-0.685449
191.8999999999704,4.22061648362534
,3.599940533451744,-0.620676
191.9499999999704,4.20421658633663
,3.645775338468645,-0.558441
191.9999999999704,4.18629216092322
,3.687526397907594,-0.498766
192.0499999999703,4.16693059211808
,3.725278346850774,-0.441652
192.0999999999703,4.14621263266174
,3.759126408070457,-0.387086
192.1499999999702,4.12421222434091
,3.789175349188791,-0.335037
192.1999999999702,4.10099637434373
,3.815538412995965,-0.285458
192.2499999999701,4.07662508546527
,3.838336233040375,-0.238289
192.2999999999701,4.05115133820933
,3.857695745478146,-0.193456
192.34999999997,4.02462112237514
,3.873749106923184,-0.150872
192.39999999997,3.9970735153223
,3.886632627016157,-0.110441
192.4499999999699,3.96854080376195
,3.896485723316085,-0.0720551
192.4999999999699,3.9390486456385
,3.903449905232511,-0.0355987
192.5499999999699,3.90861626844485
,3.907667792799305,-0.000948476
192.5999999999698,3.87725670016
,3.90928217536694,0.0320255
192.6499999999698,3.84497702890073
,3.908435114544696,0.0634581
192.6999999999697,3.81177868735788
,3.90526709513635,0.0934884
192.7499999999697,3.7776577581161
,3.899916227210119,0.122258
192.7999999999696,3.7426052960581
,3.892517501952783,0.149912
192.8499999999696,3.70660766419558
,3.883202103493594,0.176594
192.8999999999695,3.66964687948236
,3.872096778416636,0.20245
192.9499999999695,3.63170096539867
,3.859323264320439,0.227622
192.9999999999694,3.59274430838701
,3.844997778356876,0.252253
193.0499999999694,3.55274801551818
,3.829230566347746,0.276483
193.0999999999694,3.51168027109924
,3.812125512665736,0.300445
193.1499999999693,3.46950669026229
,3.793779810775325,0.324273
193.1999999999693,3.42619066790095
,3.774283693874919,0.348093
193.2499999999692,3.38169372164546
,3.753720224805781,0.372027
193.2999999999692,3.33597582786438
,3.732165143940377,0.396189
193.3499999999691,3.28899574996217
,3.709686773438877,0.420691
193.3999999999691,3.24071135849719
,3.68634597584294,0.445635
193.449999999969,3.1910799428729
,3.66219616463902,0.471116
193.499999999969,3.14005851456333
,3.637283364003636,0.497225
193.5499999999689,3.08760410201196
,3.611646314669662,0.524042
193.5999999999689,3.03367403751336
,3.585316622478066,0.551643
193.6499999999689,2.9782262365244
,3.558318945943005,0.580093
193.6999999999688,2.9212194699874
,3.530671218952251,0.609452
193.7499999999688,2.86261363035576
,3.502384904540433,0.639771
193.7999999999687,2.80236999210925
,3.473465275632631,0.671095
193.8499999999687,2.74045146761731
,3.443911718627996,0.70346
193.8999999999686,2.67682285926023
,3.41371805578334,0.736895
193.9499999999686,2.611451108738
,3.382872882517176,0.771422
193.9999999999685,2.54430554448774
,3.351359915989371,0.807054
194.0499999999685,2.47535812808226
,3.319158351596663,0.8438
194.0999999999684,2.40458370041013
,3.286243224415875,0.88166
194.1499999999684,2.33196022832185
,3.252585772999031,0.920626
194.1999999999684,2.25746905228768
,3.21815380336302,0.960685
194.2499999999683,2.18109513544675
,3.182912051465294,1.00182
194.2999999999683,2.10282731424409
,3.146822542877258,1.044
194.3499999999682,2.02265855065523
,3.109844948785201,1.08719
194.3999999999682,1.94058618579648
,3.071936937790116,1.13135
194.4499999999681,1.85661219451109
,3.033054523337119,1.17644
194.4999999999681,1.77074344031653
,2.993152406787493,1.22241
194.549999999968,1.68299192988831
,2.952184316354759,1.26919
194.599999999968,1.59337506604174
,2.910103342213429,1.31673
194.6499999999679,1.50191589795184
,2.866862268057634,1.36495
194.6999999999679,1.40864336711125
,2.822413899382568,1.41377
194.7499999999679,1.31359254726799
,2.776711388571508,1.46312
194.7999999999678,1.21680487630257
,2.729708556728969,1.5129
194.8499999999678,1.11832837769127
,2.681360211936947,1.56303
194.8999999999677,1.01821786887362
,2.631622463414562,1.6134
194.9499999999677,0.916535153486153
,2.580453030756781,1.66392
194.9999999999676,0.813349194074382
,2.527811547245137,1.71446
195.0499999999676,0.708745227057892
,2.473539084422922,1.76479
195.0999999999675,0.602784564395071
,2.417698810795659,1.81491
195.1499999999675,0.49557676179582
,2.360292184051259,1.86472
195.1999999999674,0.387215806966076
,2.301288672258824,1.91407
195.2499999999674,0.27780799299552
,2.240660465621254,1.96285
195.2999999999674,0.167467271566376
,2.178383164828853,2.01092
195.3499999999673,0.056315027334168
,2.114436306175407,2.05812
195.3999999999673,-0.0555199760573875
,2.048803619667333,2.10432
195.4499999999672,-0.167901852288142
,1.981473164759215,2.14938
195.4999999999672,-0.28068780672175
,1.912437441533604,2.19313
195.5499999999671,-0.393728488668871
,1.841693507553328,2.23542
195.5999999999671,-0.506868355519274
,1.769243096514678,2.27611
195.649999999967,-0.619946143797487
,1.695092728299218,2.31504
195.699999999967,-0.732795378259832
,1.619253804464119,2.35205
195.7499999999669,-0.845244968465624
,1.541742687984332,2.38699
195.7999999999669,-0.957119854692046
,1.462580768176867,2.4197
195.8499999999669,-1.06824172515179
,1.381794512074972,2.45004
195.8999999999668,-1.17842978393522
,1.299415503562583,2.47785
195.9499999999668,-1.28750157385962
,1.215480471672024,2.50298
195.9999999999667,-1.39527384400785
,1.130031309509955,2.52531
196.0499999999667,-1.50156345420816
,1.043115085083045,2.54468
196.0999999999666,-1.6061883124931
,0.9547840450672056,2.56097
196.1499999999666,-1.70896832980887
,0.8650956123145028,2.57406
196.1999999999665,-1.80972639191829
,0.7741123777879473,2.58384
196.2499999999665,-1.90828932773299
,0.6819020874482113,2.59019
196.2999999999664,-2.00448887665835
,0.588537624310753,2.59303
196.3499999999664,-2.0981626314894
,0.494096985470561,2.59226
196.3999999999664,-2.18915496148677
,0.3986632533925851,2.58782
196.4499999999663,-2.27731789138309
,0.3023245603157543,2.57964
196.4999999999663,-2.36251194277905
,0.2051740441807581,2.56769
196.5499999999662,-2.44460691438565
,0.1073097940669143,2.55192
196.5999999999662,-2.52348260934931
,0.008834782669786101,2.53232
196.6499999999661,-2.59902948789112
,-0.09014321714685991,2.50889
196.6999999999661,-2.67114925518541
,-0.1895117350948183,2.48164
196.749999999966,-2.73975536511113
,-0.2891537291359585,2.4506
196.799999999966,-2.80477345126922
,-0.3889477377589241,2.41583
196.8499999999659,-2.86614166850321
,-0.4887680623534907,2.37737
196.8999999999659,-2.9238109573899
,-0.58848498276752,2.33533
196.9499999999659,-2.97774521741035
,-0.6879650086283471,2.28978
196.9999999999658,-3.02792140182268
,-0.7870711683722957,2.24085
197.0499999999658,-3.07432952207264
,-0.885663337256255,2.18867
197.0999999999657,-3.11697257478946
,-0.9835986049299459,2.13337
197.1499999999657,-3.1558663809211
,-1.0807316824797,2.07513
197.1999999999656,-3.19103934966246
,-1.176915348309222,2.01412
197.2499999999656,-3.22253215812761
,-1.272000931788821,1.95053
197.2999999999655,-3.25039735881397
,-1.365838833352054,1.88456
197.3499999999655,-3.27469890707587
,-1.458279079695934,1.81642
197.3999999999654,-3.29551162009077
,-1.549171912739618,1.74634
197.4499999999654,-3.31292056089436
,-1.638368411095589,1.67455
197.4999999999654,-3.32702035868234
,-1.725721142807084,1.6013
197.5499999999653,-3.33791446059104
,-1.811084847852616,1.52683
197.5999999999653,-3.34571432630361
,-1.894317148480762,1.4514
197.6499999999652,-3.35053856268798
,-1.975279284600637,1.37526
197.6999999999652,-3.35251201043612
,-2.053836870348287,1.29868
197.7499999999651,-3.35176478222483
,-2.129860666574575,1.2219
197.7999999999651,-3.34843126534964
,-2.203227362495532,1.1452
197.849999999965,-3.34264909081562
,-2.273820358161863,1.06883
197.899999999965,-3.33455808296282
,-2.341530538013326,0.993028
197.9499999999649,-3.32429919394315
,-2.406257024577192,0.918042
197.9999999999649,-3.31201343808971
,-2.467907900591734,0.844106
198.0499999999649,-3.29784083239248
,-2.526400887478966,0.77144
198.0999999999648,-3.28191935859154
,-2.58166396825438,0.700255
198.1499999999648,-3.2643839542582
,-2.633635943612798,0.630748
198.1999999999647,-3.24536554808012
,-2.682266911029593,0.563099
198.2499999999647,-3.22499014691276
,-2.727518658193364,0.497471
198.2999999999646,-3.20337798858487
,-2.769364963844044,0.434013
198.3499999999646,-3.18064276713968
,-2.8077918009771,0.372851
198.3999999999645,-3.15689094230935
,-2.842797439354462,0.314094
198.4499999999645,-3.13222113801388
,-2.874392446119581,0.257829
198.4999999999644,-3.10672363864457
,-2.902599585100109,0.204124
198.5499999999644,-3.08047998522501
,-2.927453616874867,0.153026
198.5999999999644,-3.05356267658927
,-2.949001002953744,0.104562
198.6499999999643,-3.02603497448535
,-2.967299518424712,0.0587355
198.6999999999643,-2.99795081389879
,-2.982417778105638,0.015533
198.7499999999642,-2.96935481422382
,-2.994434681714981,-0.0250799
198.7999999999642,-2.94028238890298
,-3.003438783816993,-0.0631564
198.8499999999641,-2.91075994619221
,-3.009527594381826,-0.0987676
198.8999999999641,-2.8808051755419
,-3.012806815810583,-0.132002
198.949999999964,-2.85042740993262
,-3.013389522215737,-0.162962
198.999999999964,-2.8196280563708
,-3.011395286735939,-0.191767
199.0499999999639,-2.78840108345709
,-3.006949262712884,-0.218548
199.0999999999639,-2.7567335569685
,-3.000181224723719,-0.243448
199.1499999999639,-2.72460621194575
,-2.991224575763487,-0.266618
199.1999999999638,-2.69199405200515
,-2.980215327311153,-0.288221
199.2499999999638,-2.65886696493247
,-2.967291059636584,-0.308424
199.2999999999637,-2.62519034600069
,-2.952589870400154,-0.3274
199.3499999999637,-2.59092571944871
,-2.936249320421413,-0.345324
199.3999999999636,-2.55603135103716
,-2.918405386335495,-0.362374
199.4499999999636,-2.52046284407119
,-2.899191430684593,-0.378729
199.4999999999635,-2.48417371374585
,-2.878737200715983,-0.394563
199.5499999999635,-2.44711593445599
,-2.857167867719999,-0.410052
199.5999999999634,-2.40924045703761
,-2.834603119066863,-0.425363
199.6499999999634,-2.37049769285377
,-2.811156315141726,-0.440659
199.6999999999634,-2.33083796371543
,-2.786933723009104,-0.456096
199.7499999999633,-2.29021191660028
,-2.762033837978398,-0.471822
199.7999999999633,-2.24857090389052
,-2.736546803083681,-0.487976
199.8499999999632,-2.20586732975518
,-2.710553934995062,-0.504687
199.8999999999632,-2.16205496470507
,-2.684127363029387,-0.522072
199.9499999999631,-2.11708923012893
,-2.65732978570628,-0.540241
199.9999999999631,-2.070927455663
,-2.63021434690752,-0.559287
200.049999999963,-2.02352911188857
,-2.602824631111059,-0.579296
200.099999999963,-1.97485602156539
,-2.575194774546732,-0.600339
200.1499999999629,-1.924872552119
,-2.547349686569386,-0.622477
200.1999999999629,-1.87354579253658
,-2.519305373122326,-0.64576
200.2499999999629,-1.82084571723765
,-2.491069352035349,-0.670224
200.2999999999628,-1.76674533970311
,-2.462641148097184,-0.695896
200.3499999999628,-1.71122085800705
,-2.434012854481105,-0.722792
200.3999999999627,-1.65425179445994
,-2.405169746178407,-0.750918
200.4499999999627,-1.59582113092552
,-2.376090930721547,-0.78027
200.4999999999626,-1.53591544134991
,-2.346750021551702,-0.810835
200.5499999999626,-1.47452502242817
,-2.317115819995808,-0.842591
200.5999999999625,-1.41164402327261
,-2.287152992824021,-0.875509
200.6499999999625,-1.34727057439224
,-2.256822733787463,-0.909552
200.6999999999624,-1.28140691623355
,-2.226083399220181,-0.944676
200.7499999999624,-1.21405952704514
,-2.194891109726808,-0.980832
200.7999999999624,-1.14523924978341
,-2.16320031198867,-1.01796
200.8499999999623,-1.07496141735938
,-2.130964296780008,-1.056
200.8999999999623,-1.00324597548861
,-2.098135671229681,-1.09489
200.9499999999622,-0.930117602049523
,-2.064666785190625,-1.13455
200.9999999999622,-0.855605821812804
,-2.03051011311932,-1.1749
201.0499999999621,-0.779745115096943
,-1.995618594182661,-1.21587
201.0999999999621,-0.702575018849701
,-1.959945934262103,-1.25737
201.149999999962,-0.624140218383667
,-1.923446874198195,-1.29931
201.199999999962,-0.544490627935478
,-1.886077428955833,-1.34159
201.2499999999619,-0.463681457982156
,-1.847795102465946,-1.38411
201.2999999999619,-0.381773267197891
,-1.808559082723818,-1.42679
201.3499999999619,-0.298831996754677
,-1.768330421389667,-1.4695
201.3999999999618,-0.214928984648907
,-1.72707220162996,-1.51214
201.4499999999618,-0.130140957625763
,-1.684749697407529,-1.55461
201.4999999999617,-0.0445499983221085
,-1.641330526813968,-1.59678
201.5499999999617,0.0417565147820826
,-1.59678480147742,-1.63854
201.5999999999616,0.128685996883324
,-1.551085273500492,-1.67977
201.6499999999616,0.216140778045727
,-1.504207480891215,-1.72035
201.6999999999615,0.304018258050438
,-1.456129891985705,-1.76015
201.7499999999615,0.392211096704244
,-1.406834048940967,-1.79905
201.7999999999614,0.480607441105964
,-1.356304710008895,-1.83691
201.8499999999614,0.569091191080551
,-1.304529989967162,-1.87362
201.8999999999614,0.657542303608758
,-1.251501497761105,-1.90904
201.9499999999613,0.745837136707278
,-1.197214470157263,-1.94305
201.9999999999613,0.83384883275362
,-1.141667899952291,-1.97552
202.0499999999612,0.921447740807508
,-1.084864657102694,-2.00631
202.0999999999612,1.00850187696529
,-1.026811601013889,-2.03531
202.1499999999611,1.09487742128196
,-0.9675196821744407,-2.0624
202.1999999999611,1.18043924924925
,-0.9070040313352346,-2.08744
202.249999999961,1.26505149528365
,-0.8452840345762933,-2.11034
202.299999999961,1.34857814513264
,-0.7823833927646282,-2.13096
202.3499999999609,1.4308836535811
,-0.7183301642192523,-2.14921
202.3999999999609,1.51183358333736
,-0.6531567896744574,-2.16499
202.4499999999609,1.59129526051221
,-0.5869000990365612,-2.1782
202.4999999999608,1.66913844169253
,-0.5196012997419182,-2.18874
202.5499999999608,1.74523598726757
,-0.4513059468870688,-2.19654
202.5999999999607,1.8194645353916
,-0.382063895566791,-2.20153
202.6499999999607,1.89170517078788
,-0.311929236075529,-2.20363
202.6999999999606,1.96184408250187
,-0.2409602127661348,-2.2028
202.7499999999606,2.02977320471646
,-0.1692191273876258,-2.19899
202.7999999999605,2.09539083482561
,-0.09677222770585558,-2.19216
202.8499999999605,2.15860222314188
,-0.02368958207658789,-2.18229
202.8999999999604,2.21932012885312
,0.04995505950904544,-2.16937
202.9499999999604,2.2774653371453
,0.1240844176107307,-2.15338
202.9999999999604,2.33296713275382
,0.1986178486816792,-2.13435
203.0499999999603,2.38576372556936
,0.2734715237047247,-2.11229
203.0999999999603,2.43580262430357
,0.3485586204596487,-2.08724
203.1499999999602,2.48304095458819
,0.4237895299167604,-2.05925
203.1999999999602,2.52744571823638
,0.4990720773481163,-2.02837
203.2499999999601,2.56899399073239
,0.5743117587907696,-1.99468
203.2999999999601,2.60767305432116
,0.6494119934780394,-1.95826
203.34999999996,2.64348046436982
,0.7242743927738919,-1.91921
203.39999999996,2.67642404695322
,0.7987990460032837,-1.87763
203.4499999999599,2.70652182591062
,0.8728848233852471,-1.83364
203.4999999999599,2.73380187793144
,0.9464296960330607,-1.78737
203.5499999999599,2.75830211458182
,1.019331072747804,-1.73897
203.5999999999598,2.78006999060063
,1.091486153009297,-1.68858
203.6499999999598,2.79916213828146
,1.162792295298274,-1.63637
203.6999999999597,2.81564392834303
,1.233147399559055,-1.5825
203.7499999999597,2.82958895837365
,1.302450302324497,-1.52714
203.7999999999596,2.84107847072625
,1.370601182715731,-1.47048
203.8499999999596,2.85020070263362
,1.437501977269481,-1.4127
203.8999999999595,2.85705017229615
,1.503056801283642,-1.35399
203.9499999999595,2.86172690575997
,1.567172374125386,-1.29455
203.9999999999594,2.86433561050482
,1.629758445779419,-1.23458
204.0499999999594,2.86498480279852
,1.690728221694498,-1.17426
204.0999999999594,2.86378589697818
,1.749998782888331,-1.11379
204.1499999999593,2.86085226587802
,1.80749149812972,-1.05336
204.1999999999593,2.85629828257071
,1.86313242496689,-0.993166
204.2499999999592,2.85023835440588
,1.916852696319728,-0.933386
204.2999999999592,2.84278596095387
,1.968588889345183,-0.874197
204.3499999999591,2.83405270787496
,2.018283373319271,-0.815769
204.3999999999591,2.8241474088969
,2.065884633330993,-0.758263
204.449999999959,2.81317520797228
,2.111347566660337,-0.701828
204.499999999959,2.80123675329824
,2.154633748837429,-0.646603
204.5499999999589,2.78842743419998
,2.195711666496601,-0.592716
204.5999999999589,2.77483669092229
,2.234556914297897,-0.54028
204.6499999999589,2.76054740615733
,2.271152353367305,-0.489395
204.6999999999588,2.74563538568948
,2.305488228872154,-0.440147
204.7499999999588,2.73016893389188
,2.337562244570717,-0.392607
204.7999999999587,2.71420852803374
,2.367379592362809,-0.346829
204.8499999999587,2.69780659346109
,2.394952935124128,-0.302854
204.8999999999586,2.68100737980845
,2.420302341316015,-0.260705
204.9499999999586,2.66384693648433
,2.443455170154095,-0.220392
204.9999999999585,2.64635318385772
,2.464445906373664,-0.181907
205.0499999999585,2.62854607487209
,2.483315943974694,-0.14523
205.0999999999584,2.61043784029051
,2.500113318640518,-0.110325
205.1499999999584,2.59203330947768
,2.514892388942156,-0.0771409
205.1999999999584,2.57333029757188
,2.527713466863203,-0.0456168
205.2499999999583,2.5543200491184
,2.538642398663413,-0.0156777
205.2999999999583,2.53498772774471
,2.547750097662716,0.0127624
205.3499999999582,2.51531294124906
,2.555112031117608,0.0397991
205.3999999999582,2.49527029154762
,2.560807664027189,0.0655374
205.4499999999581,2.47482993925658
,2.564919863426615,0.0900899
205.4999999999581,2.4539581732576
,2.567534267468092,0.113576
205.549999999958,2.43261797636281
,2.568738624377067,0.136121
205.599999999958,2.4107695791409
,2.568622107149864,0.157853
205.6499999999579,2.38837099501947
,2.567274610621366,0.178904
205.6999999999579,2.3653785309347
,2.564786038257099,0.199408
205.7499999999579,2.34174726897877
,2.561245586646773,0.219498
205.7999999999578,2.31743151568886
,2.556741036191897,0.23931
205.8499999999578,2.29238521676958
,2.55135805687003,0.258973
205.8999999999577,2.26656233613005
,2.545179538127956,0.278617
205.9499999999577,2.23991719910386
,2.538284951949891,0.298368
205.9999999999576,2.21240480059866
,2.530749757919169,0.318345
206.0499999999576,2.18398107966462
,2.522644858581452,0.338664
206.0999999999575,2.15460316258764
,2.514036112734594,0.359433
206.1499999999575,2.12422957707281
,2.504983913291487,0.380754
206.1999999999574,2.09282044042342
,2.495542835217265,0.402722
206.2499999999574,2.0603376248184
,2.485761357693823,0.425424
206.2999999999574,2.02674490287443
,2.475681663188157,0.448937
206.3499999999573,1.9920080766593
,2.465339514531964,0.473331
206.3999999999573,1.95609509320594
,2.454764209512976,0.498669
206.4499999999572,1.91897614939431
,2.443978610895606,0.525002
206.4999999999572,1.88062378882315
,2.432999248277341,0.552375
206.5499999999571,1.84101299300756
,2.421836486830935,0.580823
206.5999999999571,1.80012126893114
,2.410494756751623,0.610373
206.649999999957,1.75792873465065
,2.398972836288942,0.641044
206.699999999957,1.71441820433204
,2.387264180467333,0.672846
206.7499999999569,1.66957527377248
,2.375357287150317,0.705782
206.7999999999569,1.62338840716289
,2.363236091876192,0.739848
206.8499999999569,1.57584902556418
,2.350880382935671,0.775031
206.8999999999568,1.52695159731065
,2.338266228453206,0.811315
206.9499999999568,1.47669373032308
,2.325366407715974,0.848673
206.9999999999567,1.42507626611369
,2.312150839681018,0.887075
207.0499999999567,1.3721033750793
,2.298587002373841,0.926484
207.0999999999566,1.31778265252722
,2.284640337847055,0.966858
207.1499999999566,1.26212521474624
,2.270274638278325,1.00815
207.1999999999565,1.20514579430778
,2.255452409818905,1.05031
207.2499999999565,1.14686283368528
,2.240135211743611,1.09327
207.2999999999564,1.08729857618046
,2.224283969379924,1.13699
207.3499999999564,1.02647915305571
,2.207859260134435,1.18138
207.3999999999563,0.964434665686529
,2.190821572691573,1.22639
207.4499999999563,0.901199261468063
,2.173131540098106,1.27193
207.4999999999563,0.83681120212498
,2.154750147981244,1.31794
207.5499999999562,0.771312922998248
,2.135638919562845,1.36433
207.5999999999562,0.70475108180786
,2.115760079452672,1.41101
207.6499999999561,0.637176595322626
,2.095076698379119,1.4579
207.6999999999561,0.568644662311016
,2.073552821160122,1.50491
207.749999999956,0.499214771100473
,2.051153580199463,1.55194
207.799999999956,0.428950690048264
,2.02784529680402,1.59889
207.8499999999559,0.357920439218713
,2.003595572467336,1.64568
207.8999999999559,0.286196241579066
,1.978373372148474,1.69218
207.9499999999558,0.213854452071878
,1.9521491014071,1.73829
207.9999999999558,0.140975462994482
,1.924894679042425,1.78392
208.0499999999558,0.0676435842211967
,1.896583606683535,1.82894
208.0999999999557,-0.00605310306168016
,1.867191036582054,1.87324
208.1499999999557,-0.0800229202731449
,1.836693838633606,1.91672
208.1999999999556,-0.15417079397418
,1.805070667460815,1.95924
208.2499999999556,-0.228398487763086
,1.772302030208973,2.0007
208.2999999999555,-0.302604864020586
,1.738370355508227,2.04098
208.3499999999555,-0.376686175704134
,1.703260063924325,2.07995
208.3999999999554,-0.450536388094053
,1.666957640034376,2.11749
208.4499999999554,-0.524047530056202
,1.629451706168153,2.1535
208.4999999999553,-0.597110074037604
,1.59073309770697,2.18784
208.5499999999553,-0.669613343645583
,1.550794939742699,2.22041
208.5999999999553,-0.741445947273174
,1.509632724810399,2.25108
208.6499999999552,-0.812496235851182
,1.467244391308132,2.27974
208.6999999999552,-0.882652782412534
,1.423630402181119,2.30628
208.7499999999551,-0.951804880770423
,1.378793823351702,2.3306
208.7999999999551,-1.01984306024359
,1.332740401369339,2.35258
208.849999999955,-1.08665961301279
,1.285478639661727,2.37214
208.899999999955,-1.15214913038254
,1.237019872795821,2.38917
208.9499999999549,-1.21620904394263
,1.187378338064114,2.40359
208.9999999999549,-1.27874016740828
,1.136571243733687,2.41531
209.0499999999548,-1.33964723473885
,1.084618833252918,2.42427
209.0999999999548,-1.39883943003017
,1.031544444683027,2.43038
209.1499999999548,-1.45623090462055
,0.97737456461976,2.43361
209.1999999999547,-1.51174127685435
,0.9221388758367208,2.43388
209.2499999999547,-1.56529611001112
,0.8658702978581383,2.43117
209.2999999999546,-1.61682736401133
,0.8086050196581276,2.42543
209.3499999999546,-1.66627381665528
,0.7503825236586943,2.41666
209.3999999999545,-1.71358145033552
,0.6912456001595375,2.40483
209.4499999999545,-1.75870380034944
,0.6312403513467961,2.38994
209.4999999999544,-1.80160226116089
,0.5704161839639248,2.37202
209.5499999999544,-1.84224634716658
,0.5088257897595447,2.35107
209.5999999999543,-1.88061390474654
,0.4465251127797929,2.32714
209.6499999999543,-1.91669127259592
,0.3835733026032955,2.30026
209.6999999999543,-1.9504733875549
,0.3200326526016868,2.27051
209.7499999999542,-1.98196383338984
,0.2559685223471355,2.23793
209.7999999999542,-2.01117483022046
,0.1914492433157884,2.20262
209.8499999999541,-2.03812716257303
,0.1265460070867999,2.16467
209.8999999999541,-2.0628500443547
,0.06133273530221039,2.12418
209.949999999954,-2.08538091942402
,-0.004114069253899899,2.08127
209.999999999954,-2.10576519687596
,-0.06971549100915819,2.03605
210.0499999999539,-2.12405592069042
,-0.1353903898164157,1.98867
210.0999999999539,-2.14031337400268
,-0.2010556093010871,1.93926
210.1499999999538,-2.15460461896546
,-0.2666262054870447,1.88798
210.1999999999538,-2.16700297397225
,-0.3320156956435119,1.83499
210.2499999999538,-2.17758743089035
,-0.3971363271239809,1.78045
210.2999999999537,-2.18644201591188
,-0.4618993657615666,1.72454
210.3499999999537,-2.1936550986344
,-0.526215403159596,1.66744
210.3999999999536,-2.19931865501759
,-0.5899946820078306,1.60932
210.4499999999536,-2.20352749089693
,-0.6531474382984577,1.55038
210.4999999999535,-2.20637843372653
,-0.7155842591048165,1.49079
210.5499999999535,-2.2079695011514
,-0.7772164543201576,1.43075
210.5999999999534,-2.20839905581848
,-0.8379564405287327,1.37044
210.6499999999534,-2.20776495651056
,-0.8977181349483612,1.31005
210.6999999999533,-2.20616371616527
,-0.9564173571447618,1.24975
210.7499999999533,-2.20368967763248
,-1.013972236019658,1.18972
210.7999999999533,-2.20043421805375
,-1.070303619354067,1.13013
210.8499999999532,-2.19648499256139
,-1.125335483026188,1.07115
210.8999999999532,-2.19192522751713
,-1.17899533684207,1.01293
210.9499999999531,-2.18683307280615
,-1.231214623786578,0.955618
210.9999999999531,-2.1812810217385
,-1.281929109390819,0.899352
211.049999999953,-2.17533540592686
,-1.331079257813914,0.844256
211.099999999953,-2.16905597113645
,-1.378610591191912,0.790445
211.1499999999529,-2.16249553856639
,-1.424474028755031,0.738022
211.1999999999529,-2.15569975438258
,-1.468626202243328,0.687074
211.2499999999528,-2.14870692861298
,-1.51102974414269,0.637677
211.2999999999528,-2.14154796279361
,-1.551653545349192,0.589894
211.3499999999528,-2.13424636407808
,-1.590472978926145,0.543773
211.3999999999527,-2.12681834192505
,-1.627470086755799,0.499348
211.4499999999527,-2.11927298202551
,-1.662633725997569,0.456639
211.4999999999526,-2.11161249084951
,-1.695959672444512,0.415653
211.5499999999526,-2.10383250311932
,-1.72745067806217,0.376382
211.5999999999525,-2.09592244368107
,-1.7571164802097,0.338806
211.6499999999525,-2.08786593466154
,-1.784973760304102,0.302892
211.6999999999524,-2.07964123846483
,-1.811046049973932,0.268595
211.7499999999524,-2.07122172710364
,-1.835363583109336,0.235858
211.7999999999523,-2.06257636851939
,-1.857963092565734,0.204613
211.8499999999523,-2.05367022095566
,-1.878887550759896,0.174783
211.8999999999523,-2.04446492704071
,-1.898185853871431,0.146279
211.9499999999522,-2.03491920000894
,-1.915912449965671,0.119007
211.9999999999522,-2.02498929538337
,-1.93212691198358,0.0928624
212.0499999999521,-2.01462946244452
,-1.946893457280743,0.067736
212.0999999999521,-2.00379237086122
,-1.960280416203041,0.043512
212.149999999952,-1.99242950893332
,-1.97235965304346,0.0200699
212.199999999952,-1.98049155096417
,-1.983205943651648,-0.00271439
212.2499999999519,-1.96792869228514
,-1.992896314958162,-0.0249676
212.2999999999519,-1.95469095141499
,-2.001509352611571,-0.0468184
212.3499999999518,-1.9407284396748
,-2.009124483933301,-0.068396
212.3999999999518,-1.92599159933108
,-2.015821244291375,-0.0898296
212.4499999999518,-1.91043141195716
,-2.021678535815449,-0.111247
212.4999999999517,-1.89399957920498
,-2.026773888083797,-0.132774
212.5499999999517,-1.87664867854367
,-2.031182730911458,-0.154534
212.5999999999516,-1.85833229678081
,-2.034977689691886,-0.176645
212.6499999999516,-1.83900514431453
,-2.03822791376485,-0.199223
212.6999999999515,-1.81862315309793
,-2.040998448093268,-0.222375
212.7499999999515,-1.79714356125506
,-2.043349657975618,-0.246206
212.7999999999514,-1.77452498714772
,-2.045336715716527,-0.270812
212.8499999999514,-1.7507274955174
,-2.047009157074402,-0.296282
212.8999999999513,-1.72571265809765
,-2.048410513916158,-0.322698
212.9499999999513,-1.69944361082959
,-2.049578027921216,-0.350134
212.9999999999513,-1.67188510955128
,-2.050542448413356,-0.378657
213.0499999999512,-1.64300358574786
,-2.05132791549244,-0.408324
213.0999999999512,-1.61276720368206
,-2.051951927753307,-0.439185
213.1499999999511,-1.58114591997145
,-2.052425391952534,-0.471279
213.1999999999511,-1.54811154643111
,-2.052752750219726,-0.504641
213.249999999951,-1.51363781679386
,-2.052932178782428,-0.539294
213.299999999951,-1.47770045771581
,-2.052955850795954,-0.575255
213.3499999999509,-1.44027726431618
,-2.052810254753809,-0.612533
213.3999999999509,-1.40134818034055
,-2.052476559166111,-0.651128
213.4499999999508,-1.36089538292005
,-2.051931013708329,-0.691036
213.4999999999508,-1.31890337178192
,-2.051145376921203,-0.732242
213.5499999999508,-1.27535906267933
,-2.050087360687703,-0.774728
213.5999999999507,-1.23025188472376
,-2.048721082205158,-0.818469
213.6499999999507,-1.18357388123547
,-2.047007514850793,-0.863434
213.6999999999506,-1.13531981366065
,-2.044904930262818,-0.909585
213.7499999999506,-1.08548726805788
,-2.042369325017606,-0.956882
213.7999999999505,-1.03407676358654
,-2.03935482642893,-1.00528
213.8499999999505,-0.981091862400469
,-2.035814073202622,-1.05472
213.8999999999504,-0.926539280283788
,-2.031698567864048,-1.10516
213.9499999999504,-0.870428997328391
,-2.026958999019368,-1.15653
213.9999999999503,-0.812774367893917
,-2.021545532552805,-1.20877
214.0499999999503,-0.753592229044476
,-2.015408071838383,-1.26182
214.0999999999503,-0.692903006590506
,-2.008496487815153,-1.31559
214.1499999999502,-0.630730817812752
,-2.000760820477208,-1.37003
214.1999999999502,-0.567103569865623
,-1.992151453827502,-1.42505
214.2499999999501,-0.502053052796515
,-1.982619266753923,-1.48057
214.2999999999501,-0.435615026031935
,-1.972115762506034,-1.5365
214.34999999995,-0.367829297106177
,-1.960593179606595,-1.59276
214.39999999995,-0.298739791323256
,-1.94800458704197,-1.64926
214.4499999999499,-0.228394610963604
,-1.934303966521949,-1.70591
214.4999999999499,-0.156846082572694
,-1.919446284471532,-1.7626
214.5499999999498,-0.0841507907926872
,-1.903387556227088,-1.81924
214.5999999999498,-0.0103695971482542
,-1.886084904710832,-1.87572
214.6499999999498,0.0644323578507792
,-1.867496615595591,-1.93193
214.6999999999497,0.140185670950823
,-1.84758219074928,-1.98777
214.7499999999497,0.216816712407057
,-1.826302401486861,-2.04312
214.7999999999496,0.294247683893191
,-1.803619342915876,-2.09787
214.8499999999496,0.372396699673078
,-1.779496490457948,-2.15189
214.8999999999495,0.451177892568655
,-1.753898759393427,-2.20508
214.9499999999495,0.530501546155737
,-1.726792568113201,-2.25729
214.9999999999494,0.610274254502043
,-1.698145905579445,-2.30842
215.0499999999494,0.690399110592209
,-1.667928403359801,-2.35833
215.0999999999493,0.770775924412855
,-1.636111412465558,-2.40689
215.1499999999493,0.851301471440686
,-1.602668085112877,-2.45397
215.1999999999493,0.931869772034994
,-1.567573461441852,-2.49944
215.2499999999492,1.01237240195519
,-1.530804561134364,-2.54318
215.2999999999492,1.09269883390537
,-1.492340479797129,-2.58504
215.3499999999491,1.17273680967115
,-1.452162489938634,-2.6249
215.3999999999491,1.25237274203754
,-1.410254146283457,-2.66263
215.449999999949,1.33149214527838
,-1.366601395127218,-2.69809
215.499999999949,1.4099800925905
,-1.321192687401781,-2.73117
215.5499999999489,1.48772169841379
,-1.274019095047585,-2.76174
215.5999999999489,1.56460262314224
,-1.225074430267735,-2.78968
215.6499999999488,1.64050959729938
,-1.174355367175421,-2.81486
215.6999999999488,1.71533096183682
,-1.121861565304834,-2.83719
215.7499999999488,1.78895722082979
,-1.067595794402993,-2.85655
215.7999999999487,1.86128160249299
,-1.011564059868392,-2.87285
215.8499999999487,1.93220062414136
,-0.9537757281372663,-2.88598
215.8999999999486,2.00161465647637
,-0.8942436512704246,-2.89586
215.9499999999486,2.06942848239289
,-0.832984289919664,-2.90241
215.9999999999485,2.13555184538582
,-0.7700178337918162,-2.90557
216.0499999999485,2.19989998257061
,-0.7053683186605948,-2.90527
216.0999999999484,2.26239413733719
,-0.6390637389033289,-2.90146
216.1499999999484,2.32296204670196
,-0.5711361544756315,-2.8941
216.1999999999483,2.38153839851803
,-0.5016217911556859,-2.88316
216.2499999999483,2.43806525382909
,-0.430561132834133,-2.86863
216.2999999999483,2.492492429804
,-0.3579990045372883,-2.85049
216.3499999999482,2.54477783885437
,-0.2839846448399612,-2.82876
216.3999999999482,2.59488777971824
,-0.2085717662265623,-2.80346
216.4499999999481,2.64279717648168
,-0.1318186019390257,-2.77462
216.4999999999481,2.68848976170641
,-0.05378793779384861,-2.74228
216.549999999948,2.73195820005027
,0.02545287259070772,-2.70651
216.599999999948,2.77320414900557
,0.1058319107184031,-2.66737
216.6499999999479,2.81223825366441
,0.1872727158725871,-2.62497
216.6999999999479,2.84908007274697
,0.2696943290817986,-2.57939
216.7499999999478,2.88375793354024
,0.3530113599238218,-2.53075
216.7999999999478,2.91630871387073
,0.4371340776751262,-2.47917
216.8499999999478,2.94677754983607
,0.5219685282202313,-2.42481
216.8999999999477,2.97521746870941
,0.6074166780588524,-2.3678
216.9499999999477,3.00168894724758
,0.6933765866136676,-2.30831
216.9999999999476,3.02625939657057
,0.7797426079070391,-2.24652
217.0499999999476,3.04900257581788
,0.8664056224993795,-2.1826
217.0999999999475,3.06999793793092
,0.9532533003639188,-2.11674
217.1499999999475,3.08932991212408
,1.040170395151947,-2.04916
217.1999999999474,3.10708712887
,1.127039070039085,-1.98005
217.2499999999474,3.12336159449638
,1.213739255047049,-1.90962
217.2999999999473,3.13824782373591
,1.300149035420842,-1.8381
217.3499999999473,3.15184193973994
,1.386145070294616,-1.7657
217.3999999999473,3.16424075211671
,1.471603040534189,-1.69264
217.4499999999472,3.17554082443901
,1.556398124240669,-1.61914
217.4999999999472,3.18583754334063
,1.640405498023135,-1.54543
217.5499999999471,3.1952242017465
,1.723500861754955,-1.47172
217.5999999999471,3.20379110893588
,1.805560984115033,-1.39823
217.649999999947,3.21162473998147
,1.886464265832655,-1.32516
217.699999999947,3.21880693664307
,1.966091317186762,-1.25272
217.7499999999469,3.22541417102441
,2.044325545926457,-1.18109
217.7999999999469,3.23151688221525
,2.121053751494518,-1.11046
217.8499999999468,3.23717889479629
,2.196166721102212,-1.04101
217.8999999999468,3.24245692648512
,2.269559822984728,-0.972897
217.9499999999468,3.24740019041283
,2.34113359196665,-0.906267
217.9999999999467,3.25205009558775
,2.410794302295002,-0.841256
218.0499999999467,3.25644004709274
,2.478454522647585,-0.777986
218.0999999999466,3.26059534552339
,2.544033648152136,-0.716562
218.1499999999466,3.26453318319128
,2.607458404299472,-0.657075
218.1999999999465,3.26826273273638
,2.668663317700626,-0.599599
218.2499999999465,3.27178532207312
,2.727591148753868,-0.544194
218.2999999999464,3.27509468809895
,2.784193281474599,-0.490901
218.3499999999464,3.27817730035009
,2.838430065908828,-0.439747
218.3999999999463,3.28101274483474
,2.890271108811673,-0.390742
218.4499999999463,3.28357415762631
,2.939695508477955,-0.343879
218.4999999999463,3.28582869747038
,2.986692029904404,-0.299137
218.5499999999462,3.28773804663243
,3.031259216695462,-0.256479
218.5999999999462,3.28925892949224
,3.073405436394437,-0.215853
218.6499999999461,3.2903436389281
,3.113148856213869,-0.177195
218.6999999999461,3.29094056131012
,3.150517346386024,-0.140423
218.749999999946,3.29099469189431
,3.185548308694212,-0.105446
218.799999999946,3.29044813351683
,3.218288428072859,-0.0721597
218.8499999999459,3.28924057271187
,3.248793345578682,-0.0404472
218.8999999999459,3.28730972863831
,3.277127251514296,-0.0101825
218.9499999999458,3.2845917714724
,3.303362398091032,0.0187706
218.9999999999458,3.2810217081609
,3.327578531739359,0.0465568
219.0499999999458,3.27653373458971
,3.349862246049088,0.0733285
219.0999999999457,3.27106155427512
,3.370306257373723,0.0992447
219.1499999999457,3.2645386646172
,3.389008606351816,0.12447
219.1999999999456,3.25689861252481
,3.406071789983958,0.149173
219.2499999999456,3.24807522185778
,3.421601830440657,0.173527
219.2999999999455,3.23800279558448
,3.435707288447587,0.197704
219.3499999999455,3.22661629587485
,3.448498230799573,0.221882
219.3999999999454,3.21385150550556
,3.460085163305572,0.246234
219.4499999999454,3.19964517399635
,3.470577942120227,0.270933
219.4999999999453,3.18393515180936
,3.480084677910877,0.29615
219.5499999999453,3.16666051577328
,3.488710648572716,0.32205
219.5999999999453,3.1477616886423
,3.496557237112431,0.348796
219.6499999999452,3.12718055539988
,3.50372091180003,0.37654
219.6999999999452,3.10486057858055
,3.510292265685865,0.405432
219.7499999999451,3.0807469145336
,3.516355132010262,0.435608
219.7999999999451,3.05478653220131
,3.521985790924523,0.467199
219.849999999945,3.02692833565193
,3.527252281232542,0.500324
219.899999999945,2.99712329129078
,3.532213828650967,0.535091
219.9499999999449,2.96532456039361
,3.536920399409407,0.571596
219.9999999999449,2.93148763735594
,3.541412384978249,0.609925
220.0499999999448,2.89557049383577
,3.545720420423382,0.65015
220.0999999999448,2.85753372878296
,3.54986533553998,0.692332
220.1499999999448,2.81734072419368
,3.553858234561032,0.736518
220.1999999999447,2.77495780629363
,3.557700697120537,0.782743
220.2499999999447,2.73035441174107
,3.561385090327482,0.831031
220.2999999999446,2.68350325833998
,3.564894979438572,0.881392
220.3499999999446,2.63438051966288
,3.568205622761706,0.933825
220.3999999999445,2.58296600289841
,3.571284535165582,0.988319
220.4499999999445,2.52924332916272
,3.574092103912818,1.04485
220.4999999999444,2.47320011543278
,3.576582240482211,1.10338
220.5499999999444,2.41482815719512
,3.578703052557871,1.16387
220.5999999999443,2.35412361083276
,3.58039752137786,1.22627
220.6499999999443,2.29108717470934
,3.581604171061806,1.29052
220.6999999999443,2.22572426785115
,3.582257718307662,1.35653
220.7499999999442,2.15804520507023
,3.582289692789246,1.42424
220.7999999999442,2.0880653673155
,3.581629020702331,1.49356
220.8499999999441,2.01580536597525
,3.580202565993646,1.5644
220.8999999999441,1.9412911997973
,3.577935625834891,1.63664
220.949999999944,1.86455440301052
,3.574752378801247,1.7102
220.999999999944,1.7856321831531
,3.570576285880128,1.78494
221.0499999999439,1.70456754700878
,3.565330445893246,1.86076
221.0999999999439,1.62140941294781
,3.558937908064705,1.93753
221.1499999999438,1.53621270784054
,3.551321945393011,2.01511
221.1999999999438,1.44903844659343
,3.542406293084315,2.09337
221.2499999999438,1.35995379222191
,3.532115356713832,2.17216
221.2999999999437,1.26903209426616
,3.52037439492009,2.25134
221.3499999999437,1.17635290325133
,3.507109681409515,2.33076
221.3999999999436,1.08200195882591
,3.492248650850658,2.41025
221.4499999999436,0.9860711491785
,3.47572003294163,2.48965
221.4999999999435,0.888658439341871
,3.457453978513696,2.5688
221.5499999999435,0.78986776605782
,3.437382181103539,2.64751
221.5999999999434,0.689808896989879
,3.415437996931491,2.72563
221.6499999999434,0.588597252242808
,3.391556565753328,2.80296
221.6999999999433,0.486353686374464
,3.365674934578749,2.87932
221.7499999999433,0.383204229364824
,3.337732185810505,2.95453
221.7999999999433,0.279279785336713
,3.30766957096731,3.02839
221.8499999999432,0.174715788193674
,3.275430650773011,3.10071
221.8999999999432,0.0696518137628992
,3.240961442112035,3.17131
221.9499999999431,-0.0357688515200948
,3.204210572045671,3.23998
221.9999999999431,-0.141399684853791
,3.165129438886207,3.30653
222.049999999943,-0.247091443192539
,3.123672380116088,3.37076
222.099999999943,-0.352692719643459
,3.079796846785086,3.43249
222.1499999999429,-0.458050537970677
,3.033463583897927,3.49151
222.1999999999429,-0.563010982439802
,2.984636816186436,3.54765
222.2499999999428,-0.667419859644348
,2.933284438569135,3.6007
222.2999999999428,-0.771123388358619
,2.879378210550203,3.6505
222.3499999999428,-0.873968912882259
,2.822893953708699,3.69686
222.3999999999427,-0.975805634801682
,2.763811751406241,3.73962
222.4499999999427,-1.07648535759676
,2.702116149758,3.7786
222.4999999999426,-1.1758632381027
,2.637796358881982,3.81366
222.5499999999426,-1.27379853849776
,2.570846453379874,3.84464
222.5999999999425,-1.37015537225661
,2.501265570939005,3.87142
222.6499999999425,-1.46480343738493
,2.429058107921114,3.89386
222.6999999999424,-1.55761873024842
,2.354233910702505,3.91185
222.7499999999424,-1.64848423341735
,2.276808461508467,3.92529
222.7999999999423,-1.73729057117275
,2.196803057388105,3.93409
222.8499999999423,-1.82393662662928
,2.114244980926826,3.93818
222.8999999999423,-1.90833011482418
,2.029167661215557,3.9375
222.9499999999422,-1.99038810656135
,1.941610823502799,3.932
222.9999999999422,-2.07003749827549
,1.85162062590738,3.92166
223.0499999999421,-2.14721542364898
,1.759249781458347,3.90647
223.0999999999421,-2.22186960317891
,1.664557663659038,3.88643
223.149999999942,-2.29395862830958
,1.567610393694292,3.86157
223.199999999942,-2.36345217711851
,1.468480907309224,3.83193
223.2499999999419,-2.43033115887794
,1.36724899931772,3.79758
223.2999999999419,-2.49458778508318
,1.264001343641222,3.75859
223.3499999999418,-2.55622556479369
,1.158831486701128,3.71506
223.3999999999418,-2.61525922235553
,1.051839811976658,3.6671
223.4499999999418,-2.67171453581549
,0.9431334734941137,3.61485
223.4999999999417,-2.72562809461216
,0.8328262960379931,3.55845
223.5499999999417,-2.77704697546291
,0.7210386398964159,3.49809
223.5999999999416,-2.82602833580817
,0.6078972280266433,3.43393
223.6499999999416,-2.87263892470666
,0.4935349336489798,3.36617
223.6999999999415,-2.91695451177488
,0.3780905264151215,3.29505
223.7499999999415,-2.95905923558396
,0.2617083755185741,3.22077
223.7999999999414,-2.99904487390635
,0.1445381083818225,3.14358
223.8499999999414,-3.03701003932906
,0.02673422386109703,3.06374
223.8999999999413,-3.07305930497959
,-0.09154434069590334,2.98151
223.9499999999413,-3.10730226645395
,-0.2101346887605162,2.89717
223.9999999999413,-3.13985254741341
,-0.3288704900256114,2.81098
224.0499999999412,-3.17082675772404
,-0.4475825510686242,2.72324
224.0999999999412,-3.20034341435104
,-0.5660994298125752,2.63424
224.1499999999411,-3.22852183649243
,-0.6842480916940188,2.54427
224.1999999999411,-3.25548102751791
,-0.8018546047329087,2.45363
224.249999999941,-3.28133855718083
,-0.9187448699848773,2.36259
224.299999999941,-3.3062094581895
,-1.034745383125017,2.27146
224.3499999999409,-3.33020515155496
,-1.149684022162209,2.18052
224.3999999999409,-3.35343241511974
,-1.263390855513545,2.09004
224.4499999999408,-3.37599240930225
,-1.375698963919255,2.00029
224.4999999999408,-3.39797977336454
,-1.486445268841555,1.91153
224.5499999999408,-3.4194818044198
,-1.59526066506582,1.82422
224.5999999999407,-3.44057772997334
,-1.700737313245456,1.73984
224.6499999999407,-3.46133808307259
,-1.804589568196126,1.65675
224.6999999999406,-3.48182418716325
,-1.906281664556217,1.57554
224.7499999999406,-3.50208775558362
,-2.005836279704073,1.49625
224.7999999999405,-3.52217060833824
,-2.103084552905106,1.41909
224.8499999999405,-3.54210450644474
,-2.197907291700893,1.3442
224.8999999999404,-3.56191110181549
,-2.290193190458054,1.27172
224.9499999999404,-3.58160199841
,-2.37984292822465,1.20176
224.9999999999403,-3.6011789183095
,-2.466769206507797,1.13441
225.0499999999403,-3.62057282909477
,-2.560176839408425,1.0604
225.0999999999403,-3.63988823347396
,-2.63918626362212,1.0007
225.1499999999402,-3.65903861070807
,-2.716387809307832,0.942651
225.1999999999402,-3.67798957292195
,-2.790684021689374,0.887306
225.2499999999401,-3.69669897687808
,-2.861955186520477,0.834744
225.2999999999401,-3.71511740526255
,-2.930107889046446,0.78501
225.34999999994,-3.73318882835578
,-2.995102897461553,0.738086
225.39999999994,-3.75085119860803
,-3.056928172508985,0.693923
225.4499999999399,-3.76803708467072
,-3.115586222209098,0.652451
225.4999999999399,-3.78467428417499
,-3.173320706999948,0.611354
225.5499999999398,-3.80068641718799
,-3.228507197166063,0.572179
225.5999999999398,-3.81599350609332
,-3.280870720665773,0.535123
225.6499999999398,-3.83051250694663
,-3.33048666559237,0.500026
225.6999999999397,-3.84415782515197
,-3.377440421515988,0.466717
225.7499999999397,-3.85684176917603
,-3.421826944022787,0.435015
225.7999999999396,-3.86847498586748
,-3.463749760490797,0.404725
225.8499999999396,-3.87896683050644
,-3.50332023396467,0.375647
225.8999999999395,-3.88822571816006
,-3.540656501200902,0.347569
225.9499999999395,-3.89615941333577
,-3.575882540954482,0.320277
225.9999999999394,-3.90267530358317
,-3.609127045532671,0.293548
226.0499999999394,-3.90768061936581
,-3.64052234329461,0.267158
226.0999999999393,-3.91108264282251
,-3.670203206251626,0.240879
226.1499999999393,-3.91278887309143
,-3.69830567317325,0.214483
226.1999999999393,-3.91270718667213
,-3.724965814221538,0.187741
226.2499999999392,-3.91074596524048
,-3.750318506987407,0.160427
226.2999999999392,-3.90681422475667
,-3.774496198511841,0.132318
226.3499999999391,-3.90082172224807
,-3.797627693992202,0.103194
226.3999999999391,-3.89267906941757
,-3.819836971039706,0.0728421
226.449999999939,-3.88229783271855
,-3.841242047020015,0.0410558
226.499999999939,-3.86959064460978
,-3.861953909232456,0.00763674
226.5499999999389,-3.85447130834224
,-3.882075528768307,-0.0276042
226.5999999999389,-3.83685491698794
,-3.901700970746182,-0.0648461
226.6499999999388,-3.81665797135835
,-3.920914616525754,-0.104257
226.6999999999388,-3.79379851402371
,-3.939790508681868,-0.145992
226.7499999999388,-3.76819626604016
,-3.958391828613779,-0.190196
226.7999999999387,-3.73977278056874
,-3.976770512769757,-0.236998
226.8499999999387,-3.70845160165653
,-3.99496701088333,-0.286515
226.8999999999386,-3.67415843974395
,-4.013010185980756,-0.338852
226.9499999999386,-3.63682135356162
,-4.030917352860635,-0.394096
226.9999999999385,-3.59637094773074
,-4.048694448471967,-0.452324
227.0499999999385,-3.55274057691308
,-4.066336324813027,-0.513596
227.0999999999384,-3.50586656394871
,-4.083827152393313,-0.577961
227.1499999999384,-3.4556884238973
,-4.101140920245247,-0.645452
227.1999999999383,-3.40214909994365
,-4.118242016901288,-0.716093
227.2499999999383,-3.34519520414111
,-4.135085875741485,-0.789891
227.2999999999383,-3.28477726787419
,-4.15161966773149,-0.866842
227.3499999999382,-3.22084999608405
,-4.16778302471732,-0.946933
227.3999999999382,-3.15337252939468
,-4.183508777181784,-1.03014
227.4499999999381,-3.08230870921058
,-4.198723691524389,-1.11641
227.4999999999381,-3.00762734936033
,-4.213349193509987,-1.20572
227.549999999938,-2.92930251021734
,-4.227302066354913,-1.298
227.599999999938,-2.84731377830993
,-4.240495113933918,-1.39318
227.6499999999379,-2.76164654792832
,-4.252837781696855,-1.49119
227.6999999999379,-2.67229230704458
,-4.264236729978989,-1.59194
227.7499999999378,-2.57924892429317
,-4.274596356448894,-1.69535
227.7999999999378,-2.48252093848997
,-4.283819266329948,-1.8013
227.8499999999378,-2.38211984739448
,-4.291806690784477,-1.90969
227.8999999999377,-2.27806439630184
,-4.298458855330254,-2.02039
227.9499999999377,-2.17038086299513
,-4.303675301396447,-2.13329
227.9999999999376,-2.05910333881633
,-4.30735516506188,-2.24825
228.0499999999376,-1.94427400222747
,-4.309397417690877,-2.36512
228.0999999999375,-1.82594338394505
,-4.309701073567693,-2.48376
228.1499999999375,-1.70417061991324
,-4.308165369823805,-2.60399
228.1999999999374,-1.57902369065569
,-4.304689923921943,-2.72567
228.2499999999374,-1.45057964316351
,-4.299174873787596,-2.8486
228.2999999999373,-1.31892479331633
,-4.291521005398063,-2.9726
228.3499999999373,-1.18415490475704
,-4.281629872222942,-3.09747
228.3999999999373,-1.04637534154738
,-4.269403910497387,-3.22303
228.4499999999372,-0.905701190063467
,-4.254746553775126,-3.34905
228.4999999999372,-0.762257346621523
,-4.237562349757727,-3.47531
228.5499999999371,-0.616178565656962
,-4.217757081867894,-3.60158
228.5999999999371,-0.467609464069235
,-4.195237897602849,-3.72763
228.649999999937,-0.316704475959547
,-4.169913445268296,-3.85321
228.699999999937,-0.163627752730972
,-4.141694020323545,-3.97807
228.7499999999369,-0.00855300255373289
,-4.110491722227894,-4.10194
228.7999999999369,0.14833673590331
,-4.076220622407867,-4.22456
228.8499999999368,0.306849391001545
,-4.038796943708778,-4.34565
228.8999999999368,0.466784231249925
,-3.998139251497417,-4.46492
228.9499999999368,0.627932318172891
,-3.954168656420727,-4.5821
228.9999999999367,0.79007704155104
,-3.906809028676195,-4.69689
229.0499999999367,0.952994738954123
,-3.855987223549595,-4.80898
229.0999999999366,1.11645539966296
,-3.801633317874201,-4.91809
229.1499999999366,1.28022345198705
,-3.743680856994522,-5.0239
229.1999999999365,1.44405863103043
,-3.682067111746976,-5.12613
229.2499999999365,1.6077169226755
,-3.616733344922624,-5.22445
229.2999999999364,1.77095157765692
,-3.547625086637607,-5.31858
229.3499999999364,1.93351418834107
,-3.474692418010589,-5.40821
229.3999999999363,2.09515581915611
,-3.397890262531581,-5.49305
229.4499999999363,2.25562818058423
,-3.317178684507764,-5.57281
229.4999999999363,2.41468483533365
,-3.232523193975274,-5.64721
229.5499999999362,2.5720824246377
,-3.143895057469215,-5.71598
229.5999999999362,2.72758190183474
,-3.051271614022108,-5.77885
229.6499999999361,2.88094976016365
,-2.954636595730983,-5.83559
229.6999999999361,3.03195924147841
,-2.85398045215825,-5.88594
229.749999999936,3.18039151287611
,-2.749300677717058,-5.92969
229.799999999936,3.32603679856272
,-2.640602141042587,-5.96664
229.8499999999359,3.46869545507769
,-2.527897415162565,-5.99659
229.8999999999359,3.6081789788331
,-2.41120710705736,-6.01939
229.9499999999358,3.74431093615079
,-2.290560184961774,-6.03487
229.9999999999358,3.87692780720115
,-2.165994301501977,-6.04292
230.0499999999357,4.00587973676388
,-2.037556110482281,-6.04344
230.0999999999357,4.13103118616282
,-1.905301574855719,-6.03633
230.1499999999357,4.25226148233072
,-1.769296263096751,-6.02156
230.1999999999356,4.36946526141228
,-1.629615630864297,-5.99908
230.2499999999356,4.48255280578721
,-1.486345284490142,-5.9689
230.2999999999355,4.59145027466764
,-1.339581222431508,-5.93103
230.3499999999355,4.6960998296013
,-1.189430050434371,-5.88553
230.3999999999354,4.79645965714742
,-1.036009165729632,-5.83247
230.4499999999354,4.89250389177115
,-0.8794469051988214,-5.77195
230.4999999999353,4.98422244252969
,-0.7198826520529158,-5.70411
230.5499999999353,5.07162072750026
,-0.5574668952619062,-5.62909
230.5999999999352,5.15471932004543
,-0.3923612357271402,-5.54708
230.6499999999352,5.23355351105853
,-0.2247383330289097,-5.45829
230.6999999999352,5.3081727912244
,-0.05478178654528509,-5.36295
230.7499999999351,5.37864025718615
,0.1173140551586318,-5.26133
230.7999999999351,5.44503194531562
,0.2913443625430432,-5.15369
230.849999999935,5.50743609663684
,0.4670941763672376,-5.04034
230.899999999935,5.56595235633883
,0.6443388469236888,-4.92161
230.9499999999349,5.6206909113286
,0.8228445653359575,-4.79785
230.9999999999349,5.67177156938946
,1.002368990094183,-4.6694
231.0499999999348,5.71932278378868
,1.182661970800865,-4.53666
231.0999999999348,5.76348062759657
,1.363466369753572,-4.40001
231.1499999999347,5.80438772255329
,1.544518980403089,-4.25987
231.1999999999347,5.84219212801669
,1.725551540002971,-4.11664
231.2499999999347,5.87704619634494
,1.906291831875645,-3.97075
231.2999999999346,5.90910540193798
,2.086464870738937,-3.82264
231.3499999999346,5.93852715208237
,2.26579416252676,-3.67273
231.3999999999345,5.96546958863044
,2.444003028127083,-3.52147
231.4499999999345,5.99009039036898
,2.620815978571295,-3.36927
231.4999999999344,6.01254558663395
,2.795960127486852,-3.21659
231.5499999999344,6.03298839325968
,2.969166625153175,-3.06382
231.5999999999343,6.05156808226765
,3.140172097359886,-2.9114
231.6499999999343,6.0684288967795
,3.308720071521434,-2.75971
231.6999999999342,6.08370902243277
,3.47456237216735,-2.60915
231.7499999999342,6.09753962609697
,3.637460468112927,-2.46008
231.7999999999342,6.11004397192052
,3.797186754210212,-2.31286
231.8499999999341,6.12133662369673
,3.953525751709499,-2.16781
231.8999999999341,6.13152274125076
,4.106275212763695,-2.02525
231.949999999934,6.1406974770578
,4.255247116525553,-1.88545
231.999999999934,6.14894547764251
,4.400268546477477,-1.74868
232.0499999999339,6.15634049254698
,4.541182441042777,-1.61516
232.0999999999339,6.16294509183573
,4.677848212041242,-1.4851
232.1499999999338,6.16881049129096
,4.810142228080259,-1.35867
232.1999999999338,6.17397648270406
,4.937958162390637,-1.23602
232.2499999999337,6.17847146502073
,5.06120720687031,-1.11726
232.2999999999337,6.1823125706083
,5.179818156070798,-1.00249
232.3499999999337,6.1855058796138
,5.293737366522527,-0.891769
232.3999999999336,6.18804671428722
,5.402928598081559,-0.785118
232.4499999999336,6.18992000428938
,5.507372744899537,-0.682547
232.4999999999335,6.19110071338972
,5.607067464134749,-0.584033
232.5499999999335,6.19155431758731
,5.702026710720029,-0.489528
232.5999999999334,6.19123732456571
,5.792280186349116,-0.398957
232.6499999999334,6.19009782450347
,5.877872710478297,-0.312225
232.6999999999333,6.18807606260771
,5.958863520545293,-0.229213
232.7499999999333,6.18510502427849
,6.035325507945608,-0.14978
232.7999999999332,6.18111102456198
,6.107344395564232,-0.0737666
232.8499999999332,6.176014294443
,6.175017861977064,-0.000996432
232.8999999999332,6.16972955756427
,6.238454616851654,0.0687251
232.9499999999331,6.16216659207649
,6.297773431617112,0.135607
232.9999999999331,6.1532307734936
,6.353102129236321,0.199871
233.049999999933,6.14282359559722
,6.404576536840866,0.261753
233.099999999933,6.13084316755933
,6.452339405189344,0.321496
233.1499999999329,6.11718468648743
,6.496539299265131,0.379355
233.1999999999329,6.10174088551509
,6.537329464905799,0.435589
233.2499999999328,6.08440245831652
,6.574866677056267,0.490464
233.2999999999328,6.06505846152711
,6.609310076046915,0.544252
233.3499999999327,6.04359669697259
,6.640819999154196,0.597223
233.3999999999327,6.01990407588424
,6.669556815521803,0.649653
233.4499999999327,5.99386696740273
,6.695679773305695,0.701813
233.4999999999326,5.96537153369214
,6.719345868519001,0.753974
233.5499999999326,5.93430405392811
,6.740708745522035,0.806405
233.5999999999325,5.90055123930712
,6.759917639332611,0.859366
233.6499999999325,5.86400054109496
,6.777116369910063,0.913116
233.6999999999324,5.82454045355568
,6.792442398282345,0.967902
233.7499999999324,5.78206081376452
,6.806025953817109,1.02397
233.7999999999323,5.73645309915072
,6.817989241095956,1.08154
233.8499999999323,5.6876107255691
,6.82844573376394,1.14084
233.8999999999322,5.6354322100031
,6.837499561411805,1.20207
233.9499999999322,5.57981350671921
,6.84524499405045,1.26543
233.9999999999322,5.52065327418267
,6.851766027115359,1.33111
234.0499999999321,5.45785751818238
,6.857136068223197,1.39928
234.0999999999321,5.39133257329709
,6.86141772518177,1.47009
234.149999999932,5.32099063982703
,6.864662693048915,1.54367
234.199999999932,5.24674701762073
,6.866911736429412,1.62016
234.2499999999319,5.16852138095736
,6.868194761741931,1.69967
234.2999999999319,5.08623932523455
,6.868530972878435,1.78229
234.3499999999318,4.99982932450523
,6.867929102637579,1.8681
234.3999999999318,4.90922863222019
,6.866387711459725,1.95716
234.4499999999317,4.81437588592484
,6.863895544445866,2.04952
234.4999999999317,4.71522138285369
,6.860431937323773,2.14521
234.5499999999317,4.61171531688079
,6.85596726198527,2.24425
234.5999999999316,4.50382242964115
,6.850463402420347,2.34664
234.6499999999316,4.39150588594872
,6.843874252285243,2.45237
234.6999999999315,4.27474628180421
,6.836146225965196,2.5614
234.7499999999315,4.15352118517705
,6.827218775755457,2.6737
234.7999999999314,4.02782846338025
,6.817024908671042,2.7892
234.8499999999314,3.89766153570419
,6.805491697378887,2.90783
234.8999999999313,3.76303696320429
,6.792540780733363,3.0295
234.9499999999313,3.62396547817271
,6.778088850428517,3.15412
234.9999999999312,3.480483758163
,6.762048121236196,3.28156
235.0499999999312,3.33262131529238
,6.744326783241838,3.41171
235.0999999999312,3.1804363522354
,6.724829435299396,3.54439
235.1499999999311,3.02397861269949
,6.703457499676353,3.67948
235.1999999999311,2.86332918952226
,6.680109618462918,3.81678
235.249999999931,2.69855945704381
,6.6546820328383,3.95612
235.299999999931,2.52977467031824
,6.627068946660235,4.09729
235.3499999999309,2.35706912077032
,6.597162876124565,4.24009
235.3999999999309,2.18057333167506
,6.564854987427751,4.38428
235.4499999999308,2.00040560017777
,6.530035424442409,4.52963
235.4999999999308,1.81672255933466
,6.492593628444269,4.67587
235.5499999999307,1.62966729163381
,6.452418651879643,4.82275
235.5999999999307,1.43942299474439
,6.409399468073603,4.96998
235.6499999999307,1.2461432411618
,6.36342527866106,5.11728
235.6999999999306,1.05004427593959
,6.314385820366817,5.26434
235.7499999999306,0.851333995040314
,6.262171672601527,5.41084
235.7999999999305,0.650232706401337
,6.206674567170532,5.55644
235.8499999999305,0.446972765869632
,6.14778770121461,5.70081
235.8999999999304,0.241798097800103
,6.085406054321203,5.84361
235.9499999999304,0.0349635971828016
,6.019426710585236,5.98446
235.9999999999303,-0.173265591028066
,5.949749186224294,6.12301
236.0499999999303,-0.382614916783726
,5.876275763202232,6.25889
236.0999999999302,-0.592801393650789
,5.798911829162352,6.39171
236.1499999999302,-0.803534688002585
,5.717566223853562,6.5211
236.1999999999302,-1.01451832290234
,5.632151592103278,6.64667
236.2499999999301,-1.22545098791851
,5.542584743291467,6.76804
236.2999999999301,-1.43602794355879
,5.448787017204362,6.88481
236.34999999993,-1.64594250635237
,5.350684656063773,6.99663
236.39999999993,-1.85488759839164
,5.248209182488333,7.1031
236.4499999999299,-2.0625573431197
,5.141297783095939,7.20386
236.4999999999299,-2.26864868766593
,5.029893697427982,7.29854
236.5499999999298,-2.47286303093485
,4.913946611853961,7.38681
236.5999999999298,-2.67490783617196
,4.79341305809446,7.46832
236.6499999999297,-2.87449820674575
,4.668256815976751,7.54276
236.6999999999297,-3.07135840451905
,4.538449319987997,7.60981
236.7499999999297,-3.2652232913133
,4.403970069154022,7.66919
236.7999999999296,-3.45583967564404
,4.264807039681839,7.72065
236.8499999999296,-3.64296754897276
,4.120957099684385,7.76392
236.8999999999295,-3.82638119816927
,3.972426425168688,7.79881
236.9499999999295,-4.00587018355319
,3.819230916241791,7.8251
236.9999999999294,-4.18124017472122
,3.661396612249359,7.84264
237.0499999999294,-4.35231363922584
,3.498960104213423,7.85127
237.0999999999293,-4.51893038197469
,3.331968942548653,7.8509
237.1499999999293,-4.68094793585033
,3.16048203755463,7.84143
237.1999999999292,-4.83824180644726
,2.984570049621376,7.82281
237.2499999999292,-4.99070557590107
,2.804315765459148,7.79502
237.2999999999292,-5.13825087252515
,2.619814455912701,7.75807
237.3499999999291,-5.28080721431998
,2.431174210170468,7.71198
237.3999999999291,-5.41832173541319
,2.238516240296125,7.65684
237.449999999929,-5.55075880509378
,2.041975149132802,7.59273
237.499999999929,-5.67809954939563
,1.841699153723706,7.5198
237.5499999999289,-5.80034128518115
,1.637850255494295,7.43819
237.5999999999289,-5.91749687642296
,1.43060434763635,7.3481
237.6499999999288,-6.02959402196288
,1.220151249386388,7.24975
237.6999999999288,-6.13667448346908
,1.006694656371625,7.14337
237.7499999999287,-6.23879326168913
,0.7904519958596197,7.02925
237.7999999999287,-6.33601772846499
,0.5716541757318101,6.90767
237.8499999999287,-6.42842672134895
,0.3505452163439315,6.77897
237.8999999999286,-6.51610960712387
,0.1273817552048611,6.64349
237.9499999999286,-6.59916532005347
,-0.09756758435060409,6.5016
237.9999999999285,-6.67770138034027
,-0.3240229675589603,6.35368
238.0499999999285,-6.75183289800756
,-0.5516942704621037,6.20014
238.0999999999284,-6.82168156727967
,-0.7802821519228198,6.0414
238.1499999999284,-6.88737465647508
,-1.009479274079379,5.8779
238.1999999999283,-6.94904399844085
,-1.238971666174708,5.71007
238.2499999999283,-7.00682498662035
,-1.46844022270596,5.53838
238.2999999999282,-7.06085558192867
,-1.697562322684643,5.36329
238.3499999999282,-7.11127533569861
,-1.926013552668048,5.18526
238.3999999999282,-7.15822443400993
,-2.153469512321676,5.00475
238.4499999999281,-7.20184276874181
,-2.379607677778026,4.82224
238.4999999999281,-7.2422690406336
,-2.60410929522572,4.63816
238.549999999928,-7.27963989954277
,-2.826661275087714,4.45298
238.599999999928,-7.31408912689824
,-3.046958056100758,4.26713
238.6499999999279,-7.34574686509026
,-3.264703408577176,4.08104
238.6999999999279,-7.37473889821157
,-3.479612147227866,3.89513
238.7499999999278,-7.40118598813544
,-3.691411726111967,3.70977
238.7999999999278,-7.42520326944309
,-3.899843691474777,3.52536
238.8499999999277,-7.44689970613103
,-4.104664972241589,3.34223
238.8999999999277,-7.46637761239723
,-4.30564899262065,3.16073
238.9499999999277,-7.48373223908717
,-4.502586596311781,2.98115
238.9999999999276,-7.49905142661874
,-4.695286776981688,2.80376
239.0499999999276,-7.51241532438363
,-4.883577214688669,2.62884
239.0999999999275,-7.52389617579446
,-5.067304622545483,2.45659
239.1499999999275,-7.53355816730825
,-5.246334911905245,2.28722
239.1999999999274,-7.54145733896565
,-5.420553187577052,2.1209
239.2499999999274,-7.54764155324838
,-5.589863586940414,1.95778
239.2999999999273,-7.55215051842702
,-5.754188978292184,1.79796
239.3499999999273,-7.55501586205226
,-5.913470534393858,1.64155
239.3999999999272,-7.55626124987516
,-6.067667197054818,1.48859
239.4499999999272,-7.55590254523845
,-6.216755047873247,1.33915
239.4999999999272,-7.55394800390038
,-6.36072659909973,1.19322
239.5499999999271,-7.55039849927926
,-6.499590017184066,1.05081
239.5999999999271,-7.54524777324935
,-6.633368290092005,0.911879
239.649999999927,-7.53848270783429
,-6.762098348040591,0.776384
239.699999999927,-7.53008361341478
,-6.885830146068717,0.644253
239.7499999999269,-7.52002452937157
,-7.004625715805419,0.515399
239.7999999999269,-7.50827353339935
,-7.118558193040097,0.389715
239.8499999999268,-7.49479305605111
,-7.227710827133914,0.267082
239.8999999999268,-7.4795401974048
,-7.332175977946899,0.147364
239.9499999999267,-7.46246704308605
,-7.432054105729651,0.0304129
239.9999999999267,-7.44352097724279
,-7.527452759254044,-0.0839318
240.0499999999267,-7.42264499045972
,-7.618485567329595,-0.195841
240.0999999999266,-7.39977798102428
,-7.705271238703269,-0.305493
240.1499999999266,-7.3748550484084
,-7.787932575144482,-0.413078
240.1999999999265,-7.34780777831069
,-7.866595502318509,-0.518788
240.2499999999265,-7.3185645190747
,-7.941388122788412,-0.622824
240.2999999999264,-7.28705064976998
,-8.012439795242937,-0.725389
240.3499999999264,-7.25318884063186
,-8.079880243777003,-0.826691
240.3999999999263,-7.2168993069106
,-8.143838700846169,-0.926939
240.4499999999263,-7.1781000574387
,-8.204443087275695,-1.02634
240.4999999999262,-7.13670713938871
,-8.261819232560832,-1.12511
240.5499999999262,-7.0926348807492
,-8.316090138512376,-1.22346
240.5999999999262,-7.04579613201045
,-8.367375289157984,-1.32158
240.6499999999261,-6.99610250842618
,-8.415790009628475,-1.41969
240.6999999999261,-6.94346463404792
,-8.461444876549617,-1.51798
240.749999999926,-6.88779238851196
,-8.504445182193969,-1.61665
240.799999999926,-6.82899515735332
,-8.544890454305996,-1.7159
240.8499999999259,-6.76698208642757
,-8.582874033103748,-1.81589
240.8999999999259,-6.70166234087448
,-8.61848270647304,-1.91682
240.9499999999258,-6.63294536896586
,-8.651796403827582,-2.01885
240.9999999999258,-6.56074117113757
,-8.682887948506746,-2.12215
241.0499999999257,-6.48496057453811
,-8.711822867977087,-2.22686
241.0999999999257,-6.40551551348404
,-8.738659260477363,-2.33314
241.1499999999257,-6.32231931631812
,-8.763447716160499,-2.44113
241.1999999999256,-6.23528699927829
,-8.786231290240039,-2.55094
241.2499999999256,-6.14433556809314
,-8.807045525164085,-2.66271
241.2999999999255,-6.04938432811133
,-8.825918518437895,-2.77653
241.3499999999255,-5.95035520381836
,-8.842871032399076,-2.89252
241.3999999999254,-5.84717306861056
,-8.857916642011553,-3.01074
241.4499999999254,-5.73976608565146
,-8.8710619166251,-3.1313
241.4999999999253,-5.6280660605597
,-8.88230663155267,-3.25424
241.5499999999253,-5.5120088065635
,-8.89164400537928,-3.37964
241.5999999999252,-5.39153452262809
,-8.89906095895838,-3.50753
241.6499999999252,-5.26658818493793
,-8.904538392224531,-3.63795
241.6999999999252,-5.13711995201746
,-8.908051475129872,-3.77093
241.7499999999251,-5.00308558370898
,-8.909569949226091,-3.90648
241.7999999999251,-4.86444687423583
,-8.909058436700434,-4.04461
241.849999999925,-4.72117209962838
,-8.906476753919875,-4.1853
241.899999999925,-4.57323647990686
,-8.901780226853434,-4.32854
241.9499999999249,-4.42062265656113
,-8.894920006035143,-4.4743
241.9999999999249,-4.26332118599817
,-8.885843379025607,-4.62252
242.0499999999248,-4.10133104972013
,-8.874494078643542,-4.77316
242.0999999999248,-3.93466018195919
,-8.86081258551971,-4.92615
242.1499999999247,-3.76332601529655
,-8.844736423804793,-5.08141
242.1999999999247,-3.58735604433906
,-8.826200449135488,-5.23884
242.2499999999247,-3.40678840679665
,-8.805137128198536,-5.39835
242.2999999999246,-3.22167248023871
,-8.781476809464149,-5.5598
242.3499999999246,-3.03206949140492
,-8.75514798486317,-5.72308
242.3999999999245,-2.83805313322384
,-8.726077542353933,-5.88802
242.4499999999245,-2.6397101826918
,-8.694191009492616,-6.05448
242.4999999999244,-2.43714111056968
,-8.659412788240708,-6.22227
242.5499999999244,-2.23046067156139
,-8.621666381358613,-6.39121
242.5999999999243,-2.01979846137796
,-8.580874610819942,-6.56108
242.6499999999243,-1.80529942499169
,-8.536959828746935,-6.73166
242.6999999999242,-1.58712429860462
,-8.489844121412599,-6.90272
242.7499999999242,-1.36544996650379
,-8.439449506892995,-7.074
242.7999999999242,-1.14046971319717
,-8.385698126964368,-7.24523
242.8499999999241,-0.912393351103953
,-8.328512433846512,-7.41612
242.8999999999241,-0.681447204680581
,-8.267815372396909,-7.58637
242.949999999924,-0.447873933245222
,-8.203530558345602,-7.75566
242.999999999924,-0.211932176921404
,-8.135582453143067,-7.92365
243.0499999999239,0.0261039869778795
,-8.063896535998364,-8.09
243.0999999999239,0.265945786217845
,-7.988399473648214,-8.25435
243.1499999999238,0.507290699466134
,-7.909019288405108,-8.41631
243.1999999999238,0.74982360593202
,-7.825685525032855,-8.57551
243.2499999999237,0.993218134088745
,-7.738329416988117,-8.73155
243.2999999999237,1.23713819960604
,-7.646884052592052,-8.88402
243.3499999999237,1.4812397174891
,-7.551284541727269,-9.03252
243.3999999999236,1.72517246849242
,-7.451468183676126,-9.17664
243.4499999999236,1.968582095356
,-7.347374636786058,-9.31596
243.4999999999235,2.21111220045591
,-7.238946090701044,-9.45006
243.5499999999235,2.45240651325616
,-7.126127441975741,-9.57853
243.5999999999234,2.69211109364225
,-7.008866473985545,-9.70098
243.6499999999234,2.92987653588299
,-6.887114042137571,-9.81699
243.6999999999233,3.16536013771531
,-6.760824265518465,-9.92618
243.7499999999233,3.39822799986044
,-6.629954726219383,-10.0282
243.7999999999232,3.62815702314588
,-6.494466677713006,-10.1226
243.8499999999232,3.85483677324005
,-6.35432526381192,-10.2092
243.8999999999232,4.07797118668149
,-6.209499749844071,-10.2875
243.9499999999231,4.29728009623561
,-6.05996376783221,-10.3572
243.9999999999231,4.5125005584527
,-5.905695577588536,-10.4182
244.049999999923,4.72338797141162
,-5.746678345737035,-10.4701
244.099999999923,4.92971697581786
,-5.582900444770916,-10.5126
244.1499999999229,5.13128213766041
,-5.414355774306731,-10.5456
244.1999999999229,5.32789841533874
,-5.241044106708048,-10.5689
244.2499999999228,5.51940141840535
,-5.062971459216411,-10.5824
244.2999999999228,5.70564746868084
,-4.880150494615767,-10.5858
244.3499999999227,5.88651347744364
,-4.692600952275712,-10.5791
244.3999999999227,6.06189665459072
,-4.500350111101205,-10.5622
244.4499999999227,6.23171406715511
,-4.303433285534758,-10.5351
244.4999999999226,6.39590206533307
,-4.101894355165667,-10.4978
244.5499999999226,6.55441559432763
,-3.895786327805021,-10.4502
244.5999999999225,6.70722740989607
,-3.685171934950769,-10.3924
244.6499999999225,6.8543272146357
,-3.470124257460268,-10.3245
244.6999999999224,6.99572073082352
,-3.25072737788234,-10.2464
244.7499999999224,7.13142872418458
,-3.027077054329189,-10.1585
244.7999999999223,7.26148599137875
,-2.799281408912162,-10.0608
244.8499999999223,7.38594032237841
,-2.56746162170324,-9.9534
244.8999999999222,7.50485144734006
,-2.331752618902252,-9.8366
244.9499999999222,7.61828997611699
,-2.092303741453716,-9.71059
244.9999999999222,7.72633633728016
,-1.849279377819092,-9.57562
245.0499999999221,7.8290797224295
,-1.602859542103981,-9.43194
245.0999999999221,7.92661704072273
,-1.353240376373451,-9.27986
245.149999999922,8.01905188789806
,-1.100634553930601,-9.11969
245.199999999922,8.10649353362972
,-0.8452715587496549,-8.95177
245.2499999999219,8.18905593077539
,-0.5873978153971864,-8.77645
245.2999999999219,8.26685674992353
,-0.3272766437520769,-8.59413
245.3499999999218,8.34001644258656
,-0.06518801392518547,-8.4052
245.3999999999218,8.40865733635508
,0.198571920905259,-8.21009
245.4499999999217,8.472902765298
,0.4636915324187125,-8.00921
245.4999999999217,8.53287623883127
,0.7298446795085178,-7.80303
245.5499999999217,8.5887006521581
,0.9966919324605223,-7.59201
245.5999999999216,8.64049754119804
,1.263882058955409,-7.37662
245.6499999999216,8.68838638467655
,1.531053763588677,-7.15733
245.6999999999215,8.73248395573479
,1.797837663863921,-6.93465
245.7499999999215,8.77290372506948
,2.063858476725382,-6.70905
245.7999999999214,8.80975531722496
,2.328737381320815,-6.48102
245.8499999999214,8.84314402125313
,2.592094516158348,-6.25105
245.8999999999213,8.87317035653897
,2.853551562765918,-6.01962
245.9499999999213,8.89992969415815
,3.112734363682358,-5.7872
245.9999999999212,8.92351193369723
,3.369275520480429,-5.55424
246.0499999999212,8.94400123501895
,3.622816917669287,-5.32118
246.0999999999212,8.96147580398836
,3.873012120786432,-5.08846
246.1499999999211,8.9760077307115
,4.119528601619175,-4.85648
246.1999999999211,8.98766287834925
,4.362049749989857,-4.62561
246.249999999921,8.99650082010525
,4.600276639511586,-4.39622
246.299999999921,9.00257482153158
,4.833929523652536,-4.16865
246.3499999999209,9.00593186488761
,5.062749047824576,-3.94318
246.3999999999209,9.00661271194299
,5.286497172464367,-3.72012
246.4499999999208,9.0046520013543
,5.50495781077859,-3.49969
246.4999999999208,9.00007837657217
,5.71793719249492,-3.28214
246.5499999999207,8.99291464018273
,5.925263971356747,-3.06765
246.5999999999207,8.98317793061599
,6.126789099006684,-2.85639
246.6499999999207,8.97087991730257
,6.322385491263368,-2.64849
246.6999999999206,8.9560270105658
,6.511947514640135,-2.44408
246.7499999999206,8.93862058281309
,6.695390321431008,-2.24323
246.7999999999205,8.91865719790192
,6.872649060949524,-2.04601
246.8499999999205,8.89612884587492
,7.043677992852957,-1.85245
246.8999999999204,8.8710231805805
,7.208449526088132,-1.66257
246.9499999999204,8.84332375798986
,7.366953204186234,-1.47637
246.9999999999203,8.81301027330182
,7.519194654562314,-1.29382
247.0499999999203,8.7800587951625
,7.665194516431414,-1.11486
247.0999999999202,8.74444199556347
,7.80498735899131,-0.939455
247.1499999999202,8.70612937418259
,7.938620598895036,-0.767509
247.1999999999202,8.66508747614526
,8.066153423702083,-0.598934
247.2499999999201,8.62128010240026
,8.187655726119793,-0.433624
247.2999999999201,8.57466851212943
,8.303207052362474,-0.271461
247.34999999992,8.52521161686166
,8.412895566913315,-0.112316
247.39999999992,8.47286616622068
,8.516817035317436,0.0439509
247.4499999999199,8.41758692550296
,8.61507382630877,0.197487
247.4999999999199,8.35932684553471
,8.707773934557542,0.348447
247.5499999999198,8.29803722549278
,8.795030025508799,0.496993
247.5999999999198,8.23366786955477
,8.876958504101758,0.643291
247.6499999999197,8.1661672383755
,8.95367860959465,0.787511
247.6999999999197,8.09548259644531
,9.025311539115922,0.929829
247.7499999999197,8.02156015637558
,9.091979602958812,1.07042
247.7999999999196,7.94434522109052
,9.153805414924706,1.20946
247.8499999999196,7.86378232479408
,9.210911121181653,1.34713
247.8999999999195,7.77981537345574
,9.263417671162628,1.4836
247.9499999999195,7.6923877854584
,9.311444133887077,1.61906
247.9999999999194,7.60144263299264
,9.35510706287188,1.75366
248.0499999999194,7.50692278480583
,9.394519912394022,1.8876
248.0999999999193,7.40877105103362
,9.429792507407452,2.02102
248.1499999999193,7.30693033105663
,9.461030568837636,2.1541
248.1999999999192,7.20134376562469
,9.488335295365669,2.28699
248.2499999999192,7.09195489484567
,9.511803002169088,2.41985
248.2999999999192,6.97870782401091
,9.531524816419619,2.55282
248.3499999999191,6.86154739955909
,9.547586428721607,2.68604
248.3999999999191,6.74041939773975
,9.560067899053319,2.81965
248.449999999919,6.61527072867511
,9.56904351523221,2.95377
248.499999999919,6.48604965851479
,9.574581701433138,3.08853
248.5499999999189,6.35270605224511
,9.576744973842821,3.22404
248.5999999999189,6.21519163946746
,9.575589940209774,3.3604
248.6499999999188,6.07346030515825
,9.571167339735503,3.49771
248.6999999999188,5.92746840712992
,9.563522119555175,3.63605
248.7499999999187,5.77717512169776
,9.552693543926786,3.77552
248.7999999999187,5.62254281899414
,9.538715332149202,3.91617
248.8499999999187,5.46353746949538
,9.521615821253249,4.05808
248.8999999999186,5.3001290836609
,9.501418149535066,4.20129
248.9499999999186,5.13229218709252
,9.478140457123182,4.34585
248.9999999999185,4.96000633423077
,9.45179609990841,4.49179
249.0499999999185,4.78325666421678
,9.422393873377164,4.63914
249.0999999999184,4.6020345029807
,9.389938243102513,4.7879
249.1499999999184,4.41633801575705
,9.354429578909748,4.93809
249.1999999999183,4.22617291385316
,9.315864390020813,5.08969
249.2499999999183,4.03155321852679
,9.274235558753002,5.24268
249.2999999999182,3.83250208312263
,9.229532570683691,5.39703
249.3499999999182,3.62905267216326
,9.181741739459831,5.55269
249.3999999999182,3.42124909290873
,9.130846424758964,5.7096
249.4499999999181,3.20914737110138
,9.076827242187541,5.86768
249.4999999999181,2.99281645836552
,9.01966226418407,6.02685
249.549999999918,2.77233925427052
,8.959327211261101,6.18699
249.599999999918,2.54781362164861
,8.895795633152671,6.34798
249.6499999999179,2.31935336968586
,8.829039079676559,6.50969
249.6999999999179,2.08708917582732
,8.759027261297984,6.67194
249.7499999999178,1.85116941495306
,8.685728199586041,6.83456
249.7999999999178,1.61176086275387
,8.60910836789963,6.99735
249.8499999999177,1.36904923996823
,8.529132822792924,7.16008
249.8999999999177,1.12323956519892
,8.445765326750912,7.32253
249.9499999999177,0.874556286462653
,8.358968462994479,7.48441
249.9999999999176,0.623243165396842
,8.268703743186784,7.64546
250.0499999999176,0.369562893072324
,8.174931709000564,7.80537
250.0999999999175,0.113796422487658
,8.077612028585865,7.96382
250.1499999999175,-0.143757990135825
,7.976703589109733,8.12046
250.1999999999174,-0.402786035419183
,7.872164586638096,8.27495
250.2499999999174,-0.662958884287327
,7.763952614778809,8.42691
250.2999999999173,-0.923934988627701
,7.652024753625338,8.57596
250.3499999999173,-1.18536212492376
,7.536337660730013,8.7217
250.3999999999172,-1.4468796491579
,7.416847665989144,8.86373
250.4499999999172,-1.70812092463044
,7.293510872554243,9.00163
250.4999999999172,-1.96871587885267
,7.166283266072624,9.135
250.5499999999171,-2.22829364156298
,7.035120834847296,9.26341
250.5999999999171,-2.48648521339026
,6.899979703725915,9.38646
250.649999999917,-2.74292611387405
,6.760816284840345,9.50374
250.699999999917,-2.99725895846652
,6.617587448593762,9.61485
250.7499999999169,-3.24913591675945
,6.470250718590046,9.71939
250.7999999999169,-3.49822100835121
,6.318764494493591,9.81699
250.8499999999168,-3.74419219829212
,6.163088307091044,9.90728
250.8999999999168,-3.98674326064699
,6.003183110073079,9.98993
250.9499999999167,-4.22558538607388
,5.839011613278538,10.0646
250.9999999999167,-4.46044851709624
,5.670538662289859,10.131
251.0499999999167,-4.6910824025858
,5.497731669352534,10.1888
251.0999999999166,-4.91725737056775
,5.320561100552076,10.2378
251.1499999999166,-5.13876482548848
,5.139001024020139,10.2778
251.1999999999165,-5.3554174823146
,4.9530297236079,10.3084
251.2499999999165,-5.56704935508384
,4.762630381920157,10.3297
251.2999999999164,-5.77351552164996
,4.567791835810337,10.3413
251.3499999999164,-5.97469168933579
,4.368509406354715,10.3432
251.3999999999163,-6.17047358799848
,4.164785803908238,10.3353
251.4499999999163,-6.36077621771053
,3.956632107022071,10.3174
251.4999999999162,-6.54553297795493
,3.744068811787192,10.2896
251.5499999999162,-6.7246947040878
,3.527126945487013,10.2518
251.5999999999162,-6.89822863499589
,3.305849235276996,10.2041
251.6499999999161,-7.0661173335517
,3.080291319034811,10.1464
251.6999999999161,-7.22835757885274
,2.850522981476711,10.0789
251.749999999916,-7.38495924646547
,2.616629394304582,10.0016
251.799999999916,-7.53594419015446
,2.378712334599402,9.91466
251.8499999999159,-7.68134513599398
,2.13689135110143,9.81824
251.8999999999159,-7.82120459740224
,1.891304843704617,9.71251
251.9499999999158,-7.95557381760583
,1.642111017688726,9.59768
251.9999999999158,-8.0845117443259
,1.389488671289684,9.474
252.0499999999157,-8.20808404012017
,1.133637773555629,9.34172
252.0999999999157,-8.32636213075556
,0.8747797893976759,9.20114
252.1499999999157,-8.43942229322433
,0.6131577106986486,9.05258
252.1999999999156,-8.54734478448474
,0.3490357565575817,8.89638
252.2499999999156,-8.65021301166137
,0.08269871239622884,8.73291
252.2999999999155,-8.74811274424811
,-0.1855491132623355,8.56256
252.3499999999155,-8.84113136874851
,-0.4553853241438732,8.38575
252.3999999999154,-8.92935718616402
,-0.7264712602369974,8.20289
252.4499999999154,-9.01287875273811
,-0.9984541923497225,8.01442
252.4999999999153,-9.09178426438488
,-1.270969853917311,7.82081
252.5499999999153,-9.16616098524545
,-1.543645261880787,7.62252
252.5999999999152,-9.2360947208095
,-1.816101764852952,7.41999
252.6499999999152,-9.30166933600425
,-2.087958245535718,7.21371
252.6999999999151,-9.36296631857386
,-2.358834396155928,7.00413
252.7499999999151,-9.42006438794467
,-2.628353981419113,6.79171
252.7999999999151,-9.47303914959245
,-2.896148003438054,6.57689
252.849999999915,-9.52196279468762
,-3.161857687451348,6.36011
252.899999999915,-9.56690384451541
,-3.42513721563632,6.14177
252.9499999999149,-9.60792693883933
,-3.685656148353611,5.92227
252.9999999999149,-9.64509266703138
,-3.943101486896416,5.70199
253.0499999999148,-9.67845744043413
,-4.197179348127603,5.48128
253.0999999999148,-9.70807340407777
,-4.447616238145383,5.26046
253.1499999999147,-9.73398838556191
,-4.694159928131719,5.03983
253.1999999999147,-9.75624587864902
,-4.93657994979757,4.81967
253.2499999999146,-9.77488505890937
,-5.174667739544183,4.60022
253.2999999999146,-9.78994082862566
,-5.408236469125392,4.3817
253.3499999999146,-9.80144388809363
,-5.637120606012924,4.16432
253.3999999999145,-9.8094208304596
,-5.861175249027801,3.94825
253.4499999999145,-9.81389425728626
,-6.0802752843936,3.73362
253.4999999999144,-9.81488291214296
,-6.294314404855242,3.52057
253.5499999999144,-9.81240182963876
,-6.503204030479893,3.3092
253.5999999999143,-9.80646249747114
,-6.706872164863473,3.09959
253.6499999999143,-9.79707302919306
,-6.905262215322333,2.89181
253.6999999999142,-9.78423834554986
,-7.098331800647549,2.68591
253.7499999999142,-9.76796036234674
,-7.28605156547133,2.48191
253.7999999999141,-9.748238182917
,-7.468404016350457,2.27983
253.8499999999141,-9.72506829334182
,-7.645382391358652,2.07969
253.8999999999141,-9.69844475866701
,-7.816989572214549,1.88146
253.949999999914,-9.66835941844228
,-7.983237045639719,1.68512
253.999999999914,-9.63480208002574
,-8.144143918666055,1.49066
254.0499999999139,-9.59776070823775
,-8.299735990832239,1.29802
254.0999999999139,-9.5572216101233
,-8.450044884676572,1.10718
254.1499999999138,-9.51316961381313
,-8.595107234507193,0.918062
254.1999999999138,-9.46558824072656
,-8.734963932246384,0.730624
254.2499999999137,-9.41445987064322
,-8.869659428155876,0.5448
254.2999999999137,-9.35976589945963
,-8.999241083531253,0.360525
254.3499999999136,-9.30148688970717
,-9.123758571993724,0.177728
254.3999999999136,-9.2396027141281
,-9.243263325844824,-0.00366061
254.4499999999136,-9.17409269275195
,-9.35780802402666,-0.183715
254.4999999999135,-9.10493572397639
,-9.467446118505173,-0.36251
254.5499999999135,-9.03211041012525
,-9.572231396339149,-0.540121
254.5999999999134,-8.95559517785433
,-9.672217575176486,-0.716622
254.6499999999134,-8.87536839360285
,-9.767457930465554,-0.89209
254.6999999999133,-8.79140847411101
,-9.858004953114488,-1.0666
254.7499999999133,-8.70369399186355
,-9.943910036769832,-1.24022
254.7999999999132,-8.61220377522387
,-10.0252231941445,-1.41302
254.8499999999132,-8.51691700304515
,-10.10199280205235,-1.58508
254.8999999999131,-8.41781329369511
,-10.17426537488302,-1.75645
254.9499999999131,-8.31487278871927
,-10.24208536625727,-1.92721
254.9999999999131,-8.20807623178574
,-10.30549499855292,-2.09742
255.049999999913,-8.09735337341766
,-10.36450353995545,-2.26715
255.099999999913,-7.98279162179201
,-10.4193034508098,-2.43651
255.1499999999129,-7.86432036289672
,-10.46979313520656,-2.60547
255.1999999999129,-7.74192348628083
,-10.51600863042828,-2.77409
255.2499999999128,-7.61558595947477
,-10.55798142219569,-2.9424
255.2999999999128,-7.48529370259533
,-10.59573955679461,-3.11045
255.3499999999127,-7.35103389902945
,-10.62930797824402,-3.27827
255.3999999999127,-7.21279495045376
,-10.65870870989801,-3.44591
255.4499999999126,-7.0705667553731
,-10.68396099201376,-3.61339
255.4999999999126,-6.92434074102557
,-10.70508140279992,-3.78074
255.5499999999126,-6.77411014503957
,-10.72208397111852,-3.94797
255.5999999999125,-6.6198701214031
,-10.73498028615772,-4.11511
255.6499999999125,-6.46161804297542
,-10.7437796092017,-4.28216
255.6999999999124,-6.29935368239163
,-10.74848899146824,-4.44914
255.7499999999124,-6.13307955211946
,-10.74911340019776,-4.61603
255.7999999999123,-5.96280116748799
,-10.74565585353292,-4.78285
255.8499999999123,-5.78852744540954
,-10.73811756354161,-4.94959
255.8999999999122,-5.61027106514811
,-10.72649808614229,-5.11623
255.9499999999122,-5.42804895260647
,-10.710795476399,-5.28275
255.9999999999121,-5.2418827609748
,-10.69100644757246,-5.44912
256.0499999999121,-5.05179946917822
,-10.66712653243523,-5.61533
256.0999999999121,-4.85783200361438
,-10.63915024533392,-5.78132
256.149999999912,-4.66001997148285
,-10.60707124362391,-5.94705
256.199999999912,-4.45841043196286
,-10.57088248721562,-6.11247
256.2499999999119,-4.2530587646456
,-10.53057639510453,-6.27752
256.2999999999119,-4.04402957276648
,-10.4861449979802,-6.44212
256.3499999999119,-3.83139765506819
,-10.43758008615142,-6.60618
256.3999999999118,-3.61524898870599
,-10.3848733522098,-6.76962
256.4499999999118,-3.39568173527305
,-10.32801652798526,-6.93233
256.4999999999117,-3.17280721421504
,-10.26700151547708,-7.09419
256.5499999999117,-2.94675083900663
,-10.20182051157257,-7.25507
256.5999999999116,-2.71765296239938
,-10.13246612648203,-7.41481
256.6499999999116,-2.48566961568912
,-10.05893149593332,-7.57326
256.6999999999115,-2.25097309291552
,-9.98121038728245,-7.73024
256.7499999999115,-2.01375236144544
,-9.89929729974936,-7.88554
256.7999999999114,-1.77421325830563
,-9.813187559094875,-8.03897
256.8499999999114,-1.53257845691688
,-9.722877407011389,-8.1903
256.8999999999114,-1.2890871760421
,-9.628364085604197,-8.33928
256.9499999999113,-1.04399462443133
,-9.52964591728351,-8.48565
256.9999999999113,-0.797571168552794
,-9.426722380447604,-8.62915
257.0499999999112,-0.550101229572253
,-9.319594181315811,-8.76949
257.0999999999112,-0.301881914070249
,-9.208263322324036,-8.90638
257.1499999999111,-0.0532213988947642
,-9.092733167514284,-9.03951
257.1999999999111,0.195562908860651
,-8.973008505429918,-9.16857
257.249999999911,0.444146403085906
,-8.84909561008244,-9.29324
257.299999999911,0.692199466487482
,-8.721002300732927,-9.4132
257.3499999999109,0.939389771480855
,-8.588738001343177,-9.52813
257.3999999999109,1.18538465083881
,-8.452313800783402,-9.6377
257.4499999999109,1.42985348993469
,-8.311742515127097,-9.7416
257.4999999999108,1.67247009478836
,-8.167038753663579,-9.83951
257.5499999999108,1.91291498930044
,-8.018218990536955,-9.93113
257.5999999999107,2.15087759980694
,-7.865301644334536,-10.0162
257.6499999999107,2.38605828773825
,-7.708307168286369,-10.0944
257.6999999999106,2.61817019786951
,-7.547258154091093,-10.1654
257.7499999999106,2.84694089473761
,-7.382179452797646,-10.2291
257.7999999999105,3.07211376754985
,-7.213098316460258,-10.2852
257.8499999999105,3.29344919013238
,-7.040044564574212,-10.3335
257.8999999999104,3.51072543013685
,-6.863050779531066,-10.3738
257.9499999999104,3.72373930779614
,-6.682152535430758,-10.4059
257.9999999999104,3.93230661108014
,-6.497388664635195,-10.4297
258.0499999999103,4.13626227899533
,-6.308801566324299,-10.4451
258.0999999999103,4.33544665608057
,-6.116437561106569,-10.4519
258.1499999999102,4.52974537382539
,-5.920347295239393,-10.4501
258.1999999999102,4.71904302926812
,-5.72058619744889,-10.4396
258.2499999999101,4.9032629384313
,-5.517214990318599,-10.4205
258.2999999999101,5.08231788316847
,-5.310300257050995,-10.3926
258.34999999991,5.25616521730958
,-5.099915062727462,-10.3561
258.39999999991,5.4247495202598
,-4.88613962719701,-10.3109
258.4499999999099,5.58805870787602
,-4.669062044295955,-10.2571
258.4999999999099,5.74605066023062
,-4.448779039259362,-10.1948
258.5499999999099,5.89874674494678
,-4.225396753049226,-10.1241
258.5999999999098,6.04615888136061
,-3.999031538950943,-10.0452
258.6499999999098,6.18830973763789
,-3.769810753327,-9.95812
258.6999999999097,6.32523175659327
,-3.537873519070252,-9.86311
258.7499999999097,6.45696619778965
,-3.303371437229065,-9.76034
258.7999999999096,6.58356220343653
,-3.066469219736531,-9.65003
258.8499999999096,6.70507589303641
,-2.827345214366985,-9.53242
258.8999999999095,6.82156949013323
,-2.586191792167397,-9.40776
258.9499999999095,6.93311048339065
,-2.343215567860421,-9.27633
258.9999999999094,7.0397708235168
,-2.098637425239373,-9.13841
259.0499999999094,7.14162615699741
,-1.852692322463442,-8.99432
259.0999999999094,7.23875509726984
,-1.60562885638966,-8.84438
259.1499999999093,7.3312385337164
,-1.357708570712304,-8.68895
259.1999999999093,7.41915897871557
,-1.109204999459354,-8.52836
259.2499999999092,7.50259995287922
,-0.8604024451347998,-8.363
259.2999999999092,7.58164540854131
,-0.6115944992655891,-8.19324
259.3499999999091,7.65637919150779
,-0.3630823217989461,-8.01946
259.3999999999091,7.72688454103922
,-0.1151727044174953,-7.84206
259.449999999909,7.79324362799663
,0.1318240491032237,-7.66142
259.499999999909,7.85553713104257
,0.3775963852136819,-7.47794
259.5499999999089,7.91384385073544
,0.6218338594913062,-7.29201
259.5999999999089,7.96824036129058
,0.8642295416686214,-7.10401
259.6499999999089,8.01880069969052
,1.104482413782935,-6.91432
259.6999999999088,8.06559609169999
,1.342299707701396,-6.7233
259.7499999999088,8.10869471418961
,1.577399129341125,-6.5313
259.7999999999087,8.14816149297437
,1.80951091991427,-6.33865
259.8499999999087,8.18405793515148
,2.038379709160548,-6.14568
259.8999999999086,8.21644199467529
,2.26376612187196,-5.95268
259.9499999999086,8.24536796965433
,2.485448106713842,-5.75992
259.9999999999085,8.27088642961043
,2.703221965232069,-5.56766
260.0499999999085,8.29304417071618
,2.916903068608451,-5.37614
260.0999999999084,8.31188419685036
,3.126326259849837,-5.18556
260.1499999999084,8.32744572417744
,3.33134594913622,-4.9961
260.1999999999084,8.33976420688756
,3.5318359196045,-4.80793
260.2499999999083,8.3488713817276
,3.727688869374861,-4.62118
260.2999999999083,8.35479532899549
,3.918815722736165,-4.43598
260.3499999999082,8.35756054777237
,4.105144748778258,-4.25242
260.3999999999082,8.35718804330126
,4.286620529034989,-4.07057
260.4499999999081,8.35369542457748
,4.463202816923791,-3.89049
260.4999999999081,8.34709701038953
,4.634865330740954,-3.71223
260.549999999908,8.33740394220663
,4.80159451908998,-3.53581
260.599999999908,8.32462430246517
,4.963388332941813,-3.36124
260.6499999999079,8.30876323692794
,5.120255032709759,-3.18851
260.6999999999079,8.2898230798917
,5.272212052017405,-3.01761
260.7499999999079,8.26780348109537
,5.419284933077405,-2.84852
260.7999999999078,8.24270153323644
,5.56150634198782,-2.6812
260.8499999999078,8.21451189905916
,5.698915166556049,-2.5156
260.8999999999077,8.18322693702908
,5.831555694507873,-2.35167
260.9499999999077,8.14883682469394
,5.959476866590291,-2.18936
260.9999999999076,8.1113296789381
,6.082731596925255,-2.0286
261.0499999999076,8.07069167249256
,6.201376152137236,-1.86932
261.0999999999075,8.0269071462603
,6.315469580885191,-1.71144
261.1499999999075,7.97995871725525
,6.425073186279573,-1.55489
261.1999999999074,7.9298273822042
,6.530250035057491,-1.39958
261.2499999999074,7.8764926171335
,6.631064498842459,-1.24543
261.2999999999074,7.81993247348585
,6.727581824318287,-1.09235
261.3499999999073,7.7601236715088
,6.819867730373767,-0.940256
261.3999999999073,7.69704169176138
,6.907988031233559,-0.789054
261.4499999999072,7.63066086560983
,6.992008285119812,-0.638653
261.4999999999072,7.56095446552117
,7.071993468286625,-0.488961
261.5499999999071,7.48789479582338
,7.148007674166823,-0.339887
261.5999999999071,7.41145328441458
,7.220113837181295,-0.191339
261.649999999907,7.33160057572015
,7.288373480389197,-0.0432271
261.699999999907,7.24830662504837
,7.352846485795641,0.10454
261.7499999999069,7.16154079443599
,7.413590885859938,0.25205
261.7999999999069,7.07127195014874
,7.470662674507463,0.399391
261.8499999999069,6.9774685622083
,7.524115635967707,0.546647
261.8999999999068,6.88009880668157
,7.574001189776585,0.693902
261.9499999999068,6.77913067193574
,7.620368250604322,0.841238
261.9999999999067,6.67453207061345
,7.663263101819503,0.988731
262.0499999999067,6.56627095963138
,7.702729282167011,1.13646
262.0999999999066,6.45431547099573
,7.738807485258649,1.28449
262.1499999999066,6.33863405658839
,7.771535472032427,1.4329
262.1999999999065,6.21919565026088
,7.800947996552473,1.58175
262.2499999999065,6.09596985056178
,7.827076745804483,1.73111
262.2999999999064,5.96892712721646
,7.84995029414552,1.88102
262.3499999999064,5.83803905413895
,7.869594073163025,2.03156
262.3999999999064,5.70327857133381
,7.886030357446412,2.18275
262.4499999999063,5.56462027765125
,7.89927826670041,2.33466
262.4999999999063,5.42204075607447
,7.909353784249127,2.48731
262.5499999999062,5.27551893312472
,7.916269791748286,2.64075
262.5999999999062,5.12503647411275
,7.920036119591106,2.795
262.6499999999061,4.97057821635889
,7.920659612150934,2.95008
262.6999999999061,4.81213264308167
,7.918144206799826,3.10601
262.749999999906,4.6496924013251
,7.912491025344475,3.2628
262.799999999906,4.48325486790963
,7.903698476411572,3.42044
262.8499999999059,4.31282276776113
,7.891762367151436,3.57894
262.8999999999059,4.13840484891511
,7.876676022629912,3.73827
262.9499999999059,3.96001661783061
,7.858430411246495,3.89841
262.9999999999058,3.77768113724355
,7.837014274622097,4.05933
263.0499999999058,3.59142988656883
,7.812414260480645,4.22098
263.0999999999057,3.40130368181788
,7.784615057227062,4.38331
263.1499999999057,3.20735364823202
,7.753599529089522,4.54625
263.1999999999056,3.00964223448399
,7.719348850893169,4.70971
263.2499999999056,2.80824425262901
,7.681842641743393,4.8736
263.2999999999055,2.60324792326222
,7.641059097117681,5.03781
263.3499999999055,2.39475590087606
,7.596975119028903,5.20222
263.3999999999054,2.18288625053724
,7.549566444143077,5.36668
263.4499999999054,1.96777334399474
,7.498807769869388,5.53103
263.4999999999054,1.74956864143801
,7.444672878586989,5.6951
263.5499999999053,1.52844132455277
,7.387134760270785,5.85869
263.5999999999053,1.30457874734857
,7.326165733879835,6.02159
263.6499999999052,1.07818667354237
,7.261737567910847,6.18355
263.6999999999052,0.849489273002848
,7.193821600571125,6.34433
263.7499999999051,0.618728854811829
,7.122388860080108,6.50366
263.7999999999051,0.386165320715765
,7.047410185587974,6.66124
263.849999999905,0.152075329892975
,6.96885634929512,6.81678
263.899999999905,-0.083248826186195
,6.886698180353138,6.96995
263.9499999999049,-0.319500631788704
,6.800906691189088,7.12041
263.9999999999049,-0.556361022494762
,6.711453206996618,7.26781
264.0499999999049,-0.793500304894304
,6.618309499183686,7.41181
264.0999999999048,-1.03058028947011
,6.521447923697583,7.55203
264.1499999999048,-1.2672565991054
,6.420841565220835,7.6881
264.1999999999047,-1.50318111019178
,6.316464388423906,7.81965
264.2499999999047,-1.73800447925937
,6.208291397484881,7.9463
264.2999999999046,-1.97137870558013
,6.096298805339884,8.06768
264.3499999999046,-2.20295967941385
,5.980464214184256,8.18342
264.3999999999045,-2.4324096665131
,5.860766808962241,8.29318
264.4499999999045,-2.65939968209691
,5.737187565743499,8.39659
264.4999999999044,-2.88361171164018
,5.609709477059865,8.49332
264.5499999999044,-3.10474074124716
,5.478317796522354,8.58306
264.5999999999044,-3.32249656686531
,5.343000305159411,8.6655
264.6499999999043,-3.53660535876784
,5.203747602200946,8.74035
264.6999999999043,-3.74681096532411
,5.060553423062443,8.80736
264.7499999999042,-3.95287594767669
,4.913414987435639,8.86629
264.7999999999042,-4.15458234428791
,4.762333380324687,8.91692
264.8499999999041,-4.35173217109152
,4.607313968691486,8.95905
264.8999999999041,-4.54414766896526
,4.448366856119631,8.99251
264.949999999904,-4.73167131525678
,4.285507377349616,9.01718
264.999999999904,-4.91416562004023
,4.118756633966266,9.03292
265.0499999999039,-5.09151273059693
,3.948142071608706,9.03965
265.0999999999039,-5.26361386934643
,3.773698098157923,9.03731
265.1499999999039,-5.43038863112458
,3.595466741148109,9.02586
265.1999999999038,-5.59177416547213
,3.413498341429925,9.00527
265.2499999999038,-5.74772426843935
,3.22785227864593,8.97558
265.2999999999037,-5.89820840770803
,3.038597722596557,8.93681
265.3499999999037,-6.04321069934103
,2.845814402888012,8.88903
265.3999999999036,-6.18272885877434
,2.649593387456312,8.83232
265.4499999999036,-6.31677313768106
,2.450037858607557,8.76681
265.4999999999035,-6.44536526249495
,2.247263873167647,8.69263
265.5499999999035,-6.56853738455778
,2.041401091103007,8.60994
265.5999999999034,-6.68633105055307
,1.832593454761642,8.51892
265.6499999999034,-6.79879619978492
,1.620999798696486,8.4198
265.6999999999034,-6.90599019317388
,1.406794368007925,8.31278
265.7499999999033,-7.00797687747682
,1.190167221540241,8.19814
265.7999999999033,-7.10482568717921
,0.9713244951582358,8.07615
265.8499999999032,-7.19661078572892
,0.7504885000250781,7.9471
265.8999999999032,-7.28341024724238
,0.5278976314621775,7.81131
265.9499999999031,-7.36530527946286
,0.3038060657080659,7.66911
265.9999999999031,-7.44237948854249
,0.07848322485778869,7.52086
266.049999999903,-7.51471818610164
,-0.1477870055608164,7.36693
266.099999999903,-7.58240773894835
,-0.3747073166167971,7.2077
266.1499999999029,-7.64553496179189
,-0.6019682775490427,7.04357
266.1999999999029,-7.70418655321197
,-0.8292498958209409,6.87494
266.2499999999029,-7.75844857507182
,-1.056223425072596,6.70223
266.2999999999028,-7.80840597543317
,-1.282553402813169,6.52585
266.3499999999028,-7.85414215489096
,-1.507899892203561,6.34624
266.3999999999027,-7.89573857606954
,-1.73192089529606,6.16382
266.4499999999027,-7.93327441583043
,-1.954274898731421,5.979
266.4999999999026,-7.96682625952788
,-2.174623507423938,5.7922
266.5499999999026,-7.99646783643959
,-2.392634117200807,5.60383
266.5999999999025,-8.02226979527731
,-2.607982574049061,5.41429
266.6499999999025,-8.04429951846356
,-2.820355765432542,5.22394
266.6999999999024,-8.06262097364796
,-3.029454088522605,5.03317
266.7499999999024,-8.07729460072308
,-3.234993741107323,4.8423
266.7999999999024,-8.08837723240552
,-3.436708783802398,4.65167
266.8499999999023,-8.09592204626398
,-3.634352926980545,4.46157
266.8999999999023,-8.09997854590631
,-3.8277010027608,4.27228
266.9499999999022,-8.1005925689131
,-4.016550091321603,4.08404
266.9999999999022,-8.09780631899036
,-4.20072028140728,3.89709
267.0499999999021,-8.09165841975651
,-4.380055056810149,3.7116
267.0999999999021,-8.08218398754886
,-4.554421313050355,3.52776
267.149999999902,-8.0694147206632
,-4.723709020768744,3.34571
267.199999999902,-8.05337900248484
,-4.887830563581549,3.16555
267.2499999999019,-8.03410201609162
,-5.04671978768156,2.98738
267.2999999999019,-8.01160586801991
,-5.200330807639109,2.81128
267.3499999999019,-7.98590971907341
,-5.348636617375905,2.63727
267.3999999999018,-7.95702992022423
,-5.491627557059655,2.4654
267.4499999999018,-7.9249801518735
,-5.629309685877133,2.29567
267.4999999999017,-7.88977156495491
,-5.761703107682695,2.12807
267.5499999999017,-7.85141292258858
,-5.888840291893074,1.96257
267.5999999999016,-7.80991074122231
,-6.010764426340046,1.79915
267.6499999999016,-7.76526943042309
,-6.127527832518697,1.63774
267.6999999999015,-7.71749143068704
,-6.239190467436687,1.4783
267.7499999999015,-7.66657734884682
,-6.345818530240175,1.32076
267.7999999999014,-7.61252609081834
,-6.447483186314193,1.16504
267.8499999999014,-7.55533499159689
,-6.544259416670603,1.01108
267.8999999999014,-7.49499994253258
,-6.636224996203113,0.858775
267.9499999999013,-7.43151551601987
,-6.723459600702996,0.708056
267.9999999999013,-7.3648750878282
,-6.80604403944302,0.558831
268.0499999999012,-7.29507095736648
,-6.884059607408767,0.411011
268.0999999999012,-7.22209446626169
,-6.957587549029579,0.264507
268.1499999999011,-7.14593611570641
,-7.026708623363414,0.119227
268.1999999999011,-7.06658568315532
,-7.091502759219471,-0.0249171
268.249999999901,-6.98403233908302
,-7.152048787593491,-0.168016
268.299999999901,-6.8982647647098
,-7.208424238199275,-0.310159
268.3499999999009,-6.8092712717998
,-7.260705186669725,-0.451434
268.3999999999009,-6.71703992589619
,-7.308966139360226,-0.591926
268.4499999999009,-6.62155867458499
,-7.353279943442437,-0.731721
268.4999999999008,-6.52281548264225
,-7.393717711229416,-0.870902
268.5499999999008,-6.42079847610493
,-7.430348749231006,-1.00955
268.5999999999007,-6.31549609747921
,-7.463240484353094,-1.14774
268.6499999999007,-6.20689727438574
,-7.492458381675144,-1.28556
268.6999999999006,-6.09499160396035
,-7.51806585032997,-1.42307
268.7499999999006,-5.97976955528201
,-7.54012413607992,-1.56035
268.7999999999005,-5.86122269199647
,-7.558692201019022,-1.69747
268.8499999999005,-5.73934391716538
,-7.573826592472769,-1.83448
268.8999999999004,-5.61412774222308
,-7.585581304453994,-1.97145
268.9499999999004,-5.48557058179347
,-7.594007635977272,-2.10844
268.9999999999004,-5.35367107602512
,-7.599154051125464,-2.24548
269.0499999999003,-5.21843044204945
,-7.601066045992077,-2.38264
269.0999999999003,-5.07985285615044
,-7.599786027535006,-2.51993
269.1499999999002,-4.93794586822571
,-7.595353209024829,-2.65741
269.1999999999002,-4.79272085007303
,-7.587803526220963,-2.79508
269.2499999999001,-4.64419347889197
,-7.577169577664732,-2.93298
269.2999999999001,-4.49238425708814
,-7.563480591673866,-3.0711
269.3499999999,-4.33731906891793
,-7.546762421743783,-3.20944
269.3999999999,-4.17902977367763
,-7.527037571206331,-3.34801
269.4499999998999,-4.01755483394759
,-7.504325247129437,-3.48677
269.4999999998999,-3.85293997586917
,-7.478641442697653,-3.6257
269.5499999998999,-3.68523887652748
,-7.449999046575096,-3.76476
269.5999999998998,-3.51451387133149
,-7.418407977197339,-3.90389
269.6499999998998,-3.34083667187777
,-7.383875339382437,-4.04304
269.6999999998997,-3.16428908227644
,-7.346405600308179,-4.18212
269.7499999998997,-2.9849636994664
,-7.306000781585885,-4.32104
269.7999999998996,-2.80296458078008
,-7.262660663956882,-4.4597
269.8499999998996,-2.61840786010394
,-7.216383001123638,-4.59798
269.8999999998995,-2.43142229257513
,-7.167163739137727,-4.73574
269.9499999998995,-2.24214970697102
,-7.114997237972149,-4.87285
269.9999999998994,-2.05074534490112
,-7.059876492007583,-5.00913
270.0499999998994,-1.85737806665374
,-7.001793346491915,-5.14442
270.0999999998994,-1.66223040512914
,-6.940738707308985,-5.27851
270.1499999998993,-1.46549845166252
,-6.876702741834799,-5.4112
270.1999999998993,-1.26739156069427
,-6.809675069071829,-5.54228
270.2499999998992,-1.06813186404496
,-6.739644937757575,-5.67151
270.2999999998992,-0.867953589921154
,-6.666601391634767,-5.79865
270.3499999998991,-0.667102186540204
,-6.590533421634962,-5.92343
270.3999999998991,-0.465833255253019
,-6.511430105228229,-6.0456
270.449999999899,-0.264411303099917
,-6.429280733729763,-6.16487
270.499999999899,-0.0631083296443406
,-6.344074928872186,-6.28097
270.5499999998989,0.137797732478822
,-6.255802750402287,-6.3936
270.5999999998989,0.338024699763366
,-6.164454796906877,-6.50248
270.6499999998989,0.537287915813003
,-6.070022302447216,-6.60731
270.6999999998988,0.735302095480327
,-5.972497231906522,-6.7078
270.7499999998988,0.931783203788509
,-5.8718723782211,-6.80366
270.7999999998987,1.1264503374646
,-5.768141464864163,-6.89459
270.8499999998987,1.31902757708852
,-5.661299257067162,-6.98033
270.8999999998986,1.50924577901118
,-5.551341685368614,-7.06059
270.9499999998986,1.69684427823439
,-5.43826598502831,-7.13511
270.9999999998985,1.88157247628574
,-5.322070854827118,-7.20364
271.0499999998985,2.06319129163164
,-5.202756638604397,-7.26595
271.0999999998984,2.24147445418602
,-5.080325532699907,-7.3218
271.1499999998984,2.41620962982202
,-4.954781822189554,-7.37099
271.1999999998984,2.58719936529698
,-4.826132148483964,-7.41333
271.2499999998983,2.75426184848023
,-4.694385810414876,-7.44865
271.2999999998983,2.91723148306098
,-4.559555100475515,-7.47679
271.3499999998982,3.07595928087921
,-4.42165567730203,-7.49761
271.3999999998982,3.2303130785232
,-4.280706974865138,-7.51102
271.4499999998981,3.38017758781953
,-4.136732648092292,-7.51691
271.4999999998981,3.52545429222517
,-3.989761053887211,-7.51522
271.549999999898,3.66606120290462
,-3.839825765622931,-7.50589
271.599999999898,3.80193248945202
,-3.686966118268234,-7.4889
271.6499999998979,3.93301800082137
,-3.531227780317683,-7.46425
271.6999999998979,4.05928269212682
,-3.372663347628859,-7.43195
271.7499999998979,4.18070597262621
,-3.211332953209764,-7.39204
271.7999999998978,4.29728098949947
,-3.04730488582567,-7.34459
271.8499999998978,4.40901386105874
,-2.880656209185317,-7.28967
271.8999999998977,4.51592287185799
,-2.711473372269192,-7.2274
271.9499999998977,4.61803764089734
,-2.539852800241291,-7.15789
271.9999999998976,4.71539827280242
,-2.36590145429036,-7.0813
272.0499999998976,4.80805450056565
,-2.189737347726237,-6.99779
272.0999999998975,4.8960648272093
,-2.01149000476821,-6.90755
272.1499999998975,4.97949567261272
,-1.831300847787587,-6.8108
272.1999999998974,5.05842053074735
,-1.649323498266758,-6.70774
272.2499999998974,5.1329191417109
,-1.465723976636826,-6.59864
272.2999999998974,5.20307668223329
,-1.280680786306364,-6.48376
272.3499999998973,5.26898297775191
,-1.094384867884432,-6.36337
272.3999999998973,5.33073173868835
,-0.9070394106667794,-6.23777
272.4499999998972,5.38841982320734
,-0.7188595100651609,-6.10728
272.4999999998972,5.44214652845987
,-0.5300716617354935,-5.97222
272.5499999998971,5.49201291210284
,-0.3409130857291096,-5.83293
272.5999999998971,5.53812114570438
,-0.1516308769755073,-5.68975
272.649999999897,5.58057390148891
,0.03751901826555137,-5.54305
272.699999999897,5.61947377371473
,0.2262729967395591,-5.3932
272.7499999998969,5.65492273580661
,0.4143611562886047,-5.24056
272.7999999998969,5.68702163417748
,0.6015088068583587,-5.08551
272.8499999998969,5.71586971945966
,0.7874381197088089,-4.92843
272.8999999998968,5.74156421563664
,0.9718698963953991,-4.76969
272.9499999998968,5.7641999273144
,1.154525435489929,-4.60967
272.9999999998967,5.78386888511852
,1.335128471611265,-4.44874
273.0499999998967,5.80066002894094
,1.513407158220003,-4.28725
273.0999999998966,5.81465892851242
,1.689096062867404,-4.12556
273.1499999998966,5.82594754053144
,1.861938141295799,-3.96401
273.1999999998965,5.8346040013596
,2.0316866550969,-3.80292
273.2499999998965,5.84070245408356
,2.198106996809162,-3.6426
273.2999999998964,5.8443129085525
,2.36097838649222,-3.48333
273.3499999998964,5.8455011328252
,2.520095405206413,-3.32541
273.3999999998964,5.84432857430111
,2.675269333609754,-3.16906
273.4499999998963,5.84085230866053
,2.826329268102865,-3.01452
273.4999999998963,5.83512501461704
,2.973122992581864,-2.862
273.5499999998962,5.82719497236829
,3.115517590738844,-2.71168
273.5999999998962,5.81710608355874
,3.253399791652583,-2.56371
273.6499999998961,5.80489791051061
,3.386676049722874,-2.41822
273.6999999998961,5.79060573247843
,3.515272368295905,-2.27533
273.749999999896,5.77426061671201
,3.639133884110969,-2.13513
273.799999999896,5.75588950219764
,3.758224236395222,-1.99767
273.8499999998959,5.7355152940755
,3.872524749650436,-1.86299
273.8999999998959,5.71315696689657
,3.982033462665998,-1.73112
273.9499999998959,5.68882967507786
,4.086764037824262,-1.60207
273.9999999998958,5.66254486913497
,4.186744584530862,-1.4758
274.0499999998958,5.63431041648203
,4.282016428685127,-1.35229
274.0999999998957,5.60413072580806
,4.372632856951105,-1.2315
274.1499999998957,5.57200687422692
,4.458657860514532,-1.11335
274.1999999998956,5.53793673656949
,4.540164898548007,-0.997772
274.2499999998956,5.5019151163237
,4.617235697045935,-0.884679
274.2999999998955,5.46393387785253
,4.689959094502492,-0.773975
274.3499999998955,5.42398207961422
,4.758429942169035,-0.665552
274.3999999998954,5.38204610820453
,4.822748063671222,-0.559298
274.4499999998954,5.33810981313116
,4.883017276415575,-0.455093
274.4999999998954,5.29215464233325
,4.939344475633114,-0.35281
274.5499999998953,5.24415977857338
,4.99183878082019,-0.252321
274.5999999998953,5.19410227695615
,5.04061074377374,-0.153492
274.6499999998952,5.14195720397105
,5.085771617047278,-0.0561856
274.6999999998952,5.08769777859503
,5.127432681590292,0.0397349
274.7499999998951,5.03129551612799
,5.165704632189588,0.134409
274.7999999998951,4.97272037555001
,5.200697019323151,0.227977
274.849999999895,4.9119409112776
,5.232517745844563,0.320577
274.899999999895,4.84892443025231
,5.261272616738673,0.412348
274.9499999998949,4.78363715531108
,5.287064939925186,0.503428
274.9999999998949,4.71604439577293
,5.309995175745657,0.593951
275.0499999998949,4.64611072613638
,5.33016063246665,0.68405
275.0999999998948,4.57380017372257
,5.34765520481175,0.773855
275.1499999998948,4.49907641604278
,5.362569152277345,0.863493
275.1999999998947,4.42190298861573
,5.374988913809207,0.953086
275.2499999998947,4.34224350393534
,5.38499695532078,1.04275
275.2999999998946,4.26006188227855
,5.392671646544577,1.13261
275.3499999998946,4.17532259506479
,5.398087163818158,1.22276
275.3999999998945,4.08799092151997
,5.401313415608754,1.31332
275.4499999998945,3.99803321943987
,5.402415987846762,1.40438
275.4999999998944,3.90541721090168
,5.401456106476994,1.49604
275.5499999998944,3.8101122837945
,5.398490615025707,1.58838
275.5999999998944,3.7120898100398
,5.393571965336942,1.68148
275.6499999998943,3.61132348133196
,5.386748220043401,1.77542
275.6999999998943,3.50778966313643
,5.378063065700946,1.87027
275.7499999998942,3.40146776754957
,5.367555835821848,1.96609
275.7999999998942,3.29234064543648
,5.355261543368504,2.06292
275.8499999998941,3.18039499804088
,5.341210922481742,2.16082
275.8999999998941,3.06562180799716
,5.325430479412798,2.25981
275.949999999894,2.94801678938057
,5.307942552772804,2.35993
275.999999999894,2.82758085610485
,5.288765383306416,2.46118
276.0499999998939,2.70432060761032
,5.267913193437019,2.56359
276.0999999998939,2.57824883037152
,5.245396276847408,2.66715
276.1499999998939,2.44938501327588
,5.221221098337693,2.77184
276.1999999998938,2.31775587436817
,5.195390404155512,2.87763
276.2499999998938,2.18339589579114
,5.167903342913445,2.98451
276.2999999998937,2.04634786298714
,5.138755597109441,3.09241
276.3499999998937,1.90666340332963
,5.107939525198974,3.20128
276.3999999998936,1.76440351834734
,5.075444313961583,3.31104
276.4499999998936,1.619639102602
,5.041256140880241,3.42162
276.4999999998935,1.47245144111794
,5.005358346028312,3.53291
276.5499999998935,1.32293267608104
,4.967731612866224,3.6448
276.5999999998934,1.17118623240729
,4.928354157216807,3.75717
276.6499999998934,1.01732719077412
,4.887201923547396,3.86987
276.6999999998934,0.861482595915743
,4.844248787579817,3.98277
276.7499999998933,0.703791687466278
,4.79946676416276,4.09568
276.7999999998933,0.544406040474795
,4.752826219267159,4.20842
276.8499999998932,0.383489602971851
,4.704296084923119,4.32081
276.8999999998932,0.221218618683391
,4.653844075890238,4.43263
276.9499999998931,0.0577814241839758
,4.601436906916666,4.54366
276.9999999998931,-0.106621888532264
,4.547040509456086,4.65366
277.049999999893,-0.271779950943372
,4.490620246842283,4.7624
277.099999999893,-0.437470742676806
,4.432141127040563,4.86961
277.1499999998929,-0.603462363400104
,4.37156801227212,4.97503
277.1999999998929,-0.769513950193754
,4.30886582499342,5.07838
277.2499999998929,-0.935376735382643
,4.243999749940681,5.17938
277.2999999998928,-1.10079523645266
,4.176935432180438,5.27773
277.3499999998928,-1.26550856643644
,4.107639171371177,5.37315
277.3999999998927,-1.42925185008698
,4.036078112660171,5.46533
277.4499999998927,-1.59175772842972
,3.962220434913817,5.55398
277.4999999998926,-1.75275793195199
,3.886035537155954,5.63879
277.5499999998926,-1.91198490087352
,3.807494224356442,5.71948
277.5999999998925,-2.06917342968457
,3.726568893821815,5.79574
277.6499999998925,-2.22406231249534
,3.643233723585752,5.8673
277.6999999998924,-2.3763959657284
,3.557464864328773,5.93386
277.7499999998924,-2.52592600528689
,3.469240636337795,5.99517
277.7999999998923,-2.6724127565345
,3.378541733077058,6.05095
277.8499999998923,-2.81562667714339
,3.285351432858007,6.10098
277.8999999998923,-2.95534967505911
,3.189655819999539,6.14501
277.9499999998922,-3.09137630637775
,3.091444016774565,6.18282
277.9999999998922,-3.22351484074536
,2.990708427205553,6.21422
278.0499999998921,-3.35158818486325
,2.887444993572564,6.23903
278.0999999998921,-3.475434657688
,2.781653466265939,6.25709
278.149999999892,-3.59490861388135
,2.673337687292756,6.26825
278.199999999892,-3.70988091486563
,2.562505887460168,6.27239
278.2499999998919,-3.82023924942311
,2.44917099691371,6.26941
278.2999999998919,-3.92588830805507
,2.333350968366791,6.25924
278.3499999998918,-4.02674981727037
,2.215069111975104,6.24182
278.3999999998918,-4.1227624415537
,2.094354440440828,6.21712
278.4499999998918,-4.2138815619758
,1.971242022546059,6.18512
278.4999999998917,-4.30007894126765
,1.845773342906651,6.14585
278.5499999998917,-4.38134228568576
,1.717996665331984,6.09934
278.5999999998916,-4.45767471421876
,1.587967396788647,6.04564
278.6499999998916,-4.52909414563163
,1.455748448521012,5.98484
278.6999999998915,-4.59563261358902
,1.32141059049073,5.91704
278.7499999998915,-4.65733551968492
,1.185032794848409,5.84237
278.7999999998914,-4.71426083367419
,1.046702563765859,5.76096
278.8499999998914,-4.76647824960598
,0.9065162365122359,5.67299
278.8999999998913,-4.81406830595627
,0.7645792702542749,5.57865
278.9499999998913,-4.8571214772327
,0.6210064887192246,5.47813
278.9999999998913,-4.89573724398061
,0.4759222924229611,5.37166
279.0499999998912,-4.93002314759493
,0.3294608239259214,5.25948
279.0999999998912,-4.96009383591909
,0.1817660812550175,5.14186
279.1499999998911,-4.98607010524319
,0.03299197247085583,5.01906
279.1999999998911,-5.00807794403051
,-0.1166976957960317,4.89138
279.249999999891,-5.02624758347418
,-0.2671293030024966,4.75912
279.299999999891,-5.04071255982422
,-0.4181195796441459,4.62259
279.3499999998909,-5.05160879328328
,-0.5694758593743838,4.48213
279.3999999998909,-5.059073688167
,-0.7209964248027534,4.33808
279.4499999998908,-5.06324525891182
,-0.8724709529903771,4.19077
279.4999999998908,-5.06426128639123
,-1.023681065973505,4.04058
279.5499999998908,-5.06225850884762
,-1.174400990768634,3.88786
279.5999999998907,-5.05737185155408
,-1.324398332275551,3.73297
279.6499999998907,-5.04973369907214
,-1.473434961170539,3.5763
279.6999999998906,-5.03947321367206
,-1.621268017363959,3.41821
279.7499999998906,-5.02671570312297
,-1.767651027792439,3.25906
279.7999999998905,-5.01158204064991
,-1.912335135246985,3.09925
279.8499999998905,-4.99418813939206
,-2.055070432533302,2.93912
279.8999999998904,-4.97464448319818
,-2.195607393697037,2.77904
279.9499999998904,-4.95305571506734
,-2.333698391056427,2.61936
279.9999999998903,-4.92952028398853
,-2.469099283802898,2.46042
280.0499999998903,-4.90413015038616
,-2.601571060678097,2.30256
280.0999999998903,-4.87697054981551
,-2.730881516107965,2.14609
280.1499999998902,-4.84811981402149
,-2.856806936197821,1.99131
280.1999999998902,-4.81764924795318
,-2.979133768343034,1.83852
280.2499999998901,-4.78562306084886
,-3.097660246207207,1.68796
280.2999999998901,-4.75209834905732
,-3.212197940471765,1.5399
280.34999999989,-4.71712512787701
,-3.322573205525528,1.39455
280.39999999989,-4.68074640934594
,-3.428628492957942,1.25212
280.4499999998899,-4.64299832265165
,-3.530223504724694,1.11277
280.4999999998899,-4.60391027361108
,-3.627236161980065,0.976674
280.5499999998898,-4.56350513953993
,-3.719563369771399,0.843942
280.5999999998898,-4.52179949576715
,-3.807121562898791,0.714678
280.6499999998898,-4.47880387005152
,-3.889847023968785,0.588957
280.6999999998897,-4.43452302124655
,-3.967695970717951,0.466827
280.7499999998897,-4.38895623868924
,-4.040644415665657,0.348312
280.7999999998896,-4.34209765899096
,-4.108687806849577,0.23341
280.8499999998896,-4.29393659714618
,-4.17184046337537,0.122096
280.8999999998895,-4.24445788914278
,-4.230134823769452,0.0143231
280.9499999998895,-4.19364224355341
,-4.283620528274974,-0.0899783
280.9999999998894,-4.14146659987456
,-4.332363358489813,-0.190897
281.0499999998894,-4.08790449168395
,-4.376444058957013,-0.28854
281.0999999998893,-4.03292641295591
,-4.415957065613447,-0.383031
281.1499999998893,-3.97650018615058
,-4.451009165548558,-0.474509
281.1999999998893,-3.91859133092529
,-4.481718111408409,-0.563127
281.2499999998892,-3.85916343255206
,-4.508211212169225,-0.649048
281.2999999998892,-3.79817850932353
,-4.530623920057232,-0.732445
281.3499999998891,-3.73559737842992
,-4.549098431222999,-0.813501
281.3999999998891,-3.67138001996564
,-4.563782315485012,-0.892402
281.449999999889,-3.60548593889674
,-4.574827188201148,-0.969341
281.499999999889,-3.53787452498398
,-4.582387435101229,-1.04451
281.5499999998889,-3.46850541080258
,-4.586618998802381,-1.11811
281.5999999998889,-3.39733882813581
,-4.587678233837339,-1.19034
281.6499999998888,-3.32433596313432
,-4.585720835261848,-1.26138
281.6999999998888,-3.24945931071319
,-4.580900844354963,-1.33144
281.7499999998888,-3.1726730287151
,-4.57336973361396,-1.4007
281.7999999998887,-3.0939432923786
,-4.563275572048252,-1.46933
281.8499999998887,-3.01323864961703
,-4.550762270813377,-1.53752
281.8999999998886,-2.93053037754228
,-4.535968908391175,-1.60544
281.9499999998886,-2.84579284055068
,-4.519029133857243,-1.67324
281.9999999998885,-2.7590038501346
,-4.500070646167281,-1.74107
282.0499999998885,-2.67014502639891
,-4.479214747005965,-1.80907
282.0999999998884,-2.57920216105258
,-4.456575964319903,-1.87737
282.1499999998884,-2.48616558141794
,-4.432261743416387,-1.9461
282.1999999998883,-2.39103051476158
,-4.406372202253118,-2.01534
282.2499999998883,-2.29379745200187
,-4.378999947414605,-2.0852
282.2999999998883,-2.1944725095896
,-4.350229947121099,-2.15576
282.3499999998882,-2.09306778808539
,-4.320139457545947,-2.22707
282.3999999998882,-1.98960172567685
,-4.288797998676554,-2.2992
282.4499999998881,-1.88409944456286
,-4.25626737592522,-2.37217
282.4999999998881,-1.77659308780027
,-4.222601743720339,-2.44601
282.549999999888,-1.66712214383709
,-4.18784770739415,-2.52073
282.599999999888,-1.55573375555729
,-4.152044459749375,-2.59631
282.6499999998879,-1.44248301023084
,-4.115223948878109,-2.67274
282.6999999998879,-1.32743320631759
,-4.077411073979988,-2.74998
282.7499999998878,-1.21065609262128
,-4.038623906231019,-2.82797
282.7999999998878,-1.09223207485855
,-3.998873932000866,-2.90664
282.8499999998878,-0.972250384318076
,-3.958166316120779,-2.98592
282.8999999998877,-0.850809202973363
,-3.916500183268056,-3.06569
282.9499999998877,-0.728015739195551
,-3.873868915909726,-3.14585
282.9999999998876,-0.603986248137993
,-3.830260467686131,-3.22627
283.0499999998876,-0.478845990939443
,-3.78565769145727,-3.30681
283.0999999998875,-0.352729127151539
,-3.740038681595435,-3.38731
283.1499999998875,-0.225778535248085
,-3.693377130363264,-3.4676
283.1999999998874,-0.0981455567205787
,-3.645642698423932,-3.5475
283.2499999998874,0.0300103398893896
,-3.596801399643672,-3.62681
283.2999999998873,0.158521977640013
,-3.546816000306904,-3.70534
283.3499999998873,0.287214973952848
,-3.495646432830364,-3.78286
283.3999999998873,0.41590832758791
,-3.443250223771743,-3.85916
283.4499999998872,0.54441508850261
,-3.389582935681942,-3.934
283.4999999998872,0.672543107767862
,-3.334598621950511,-4.00714
283.5499999998871,0.800095863208242
,-3.278250293307375,-4.07835
283.5999999998871,0.926873354930029
,-3.220490394209234,-4.14736
283.649999999887,1.05267306347771
,-3.161271286803434,-4.21394
283.699999999887,1.17729096204215
,-3.100545739687787,-4.27784
283.7499999998869,1.3005225729571
,-3.038267418263558,-4.33879
283.7999999998869,1.42216405774073
,-2.974391373113979,-4.39656
283.8499999998868,1.54201332914038
,-2.9088745225792,-4.45089
283.8999999998868,1.65987117310103
,-2.841676125552969,-4.50155
283.9499999998868,1.7755423682658
,-2.77275824055018,-4.5483
283.9999999998867,1.88883679058487
,-2.702086167157506,-4.59092
284.0499999998867,1.99957049081641
,-2.629628866290576,-4.6292
284.0999999998866,2.10756673317642
,-2.555359356026514,-4.66293
284.1499999998866,2.21265698408871
,-2.479255080270864,-4.69191
284.1999999998865,2.31468184089849
,-2.401298248076374,-4.71598
284.2499999998865,2.41349189149543
,-2.321476142041613,-4.73497
284.2999999998864,2.50894849701855
,-2.239781394858872,-4.74873
284.3499999998864,2.60092449113777
,-2.156212233722407,-4.75714
284.3999999998863,2.68930479078301
,-2.070772692851207,-4.76008
284.4499999998863,2.77398691457645
,-1.983472794996535,-4.75746
284.4999999998863,2.85488140657505
,-1.894328703167769,-4.74921
284.5499999998862,2.93191216420922
,-1.803362844214988,-4.73528
284.5999999998862,3.00501667047331
,-1.710604006131703,-4.71562
284.6499999998861,3.07414613146201
,-1.616087411066117,-4.69023
284.6999999998861,3.13926552123688
,-1.519854766066183,-4.65912
284.749999999886,3.20035353672433
,-1.421954293489444,-4.62231
284.799999999886,3.25740246591954
,-1.322440742850811,-4.57984
284.8499999998859,3.31041797307278
,-1.2213753856399,-4.53179
284.8999999998859,3.3594188048073
,-1.118825994323464,-4.47824
284.9499999998858,3.40443642127236
,-1.014866806426468,-4.4193
284.9999999998858,3.51967247351362
,-0.9095784741987076,-4.42925
285.0499999998858,3.48269823814576
,-0.8029731916666165,-4.28567
285.0999999998857,3.5160791136588
,-0.6952703142983312,-4.21135
285.1499999998857,3.54571617876053
,-0.5865298238966776,-4.13225
285.1999999998856,3.57170042844727
,-0.4768536196271365,-4.04855
285.2499999998856,3.59412812392619
,-0.366351160100308,-3.96048
285.2999999998855,3.61310398224562
,-0.2551385658857193,-3.86824
285.3499999998855,3.6287402486918
,-0.1433379281353631,-3.77208
285.3999999998854,3.64115590210003
,-0.03107692174535259,-3.67223
285.4499999998854,3.65047571942228
,0.08151144832066048,-3.56896
285.4999999998853,3.65682939317457
,0.1942890856850816,-3.46254
285.5499999998853,3.66035056971788
,0.3071130693909643,-3.35324
285.5999999998853,3.66117591674415
,0.4198359544208188,-3.24134
285.6499999998852,3.65944414894382
,0.5323061038019086,-3.12714
285.6999999998852,3.65529507843634
,0.6443680541714665,-3.01093
285.7499999998851,3.64886865150353
,0.7558629206276644,-2.89301
285.7999999998851,3.64030401483294
,0.8666288477208051,-2.77368
285.849999999885,3.62973859207991
,0.9765015126027379,-2.65324
285.899999999885,3.61730719938473
,1.085314684937988,-2.53199
285.9499999998849,3.60314119268531
,1.19290084649179,-2.41024
285.9999999998849,3.58736766539983
,1.299091871077407,-2.28828
286.0499999998848,3.5701086968455
,1.403719762811293,-2.16639
286.0999999998848,3.55148066235541
,1.50661744768479,-2.04486
286.1499999998848,3.53159360987912
,1.607619610740097,-1.92397
286.1999999998847,3.51055070784342
,1.706563568911853,-1.80399
286.2499999998847,3.48844777121693
,1.803290167834662,-1.68516
286.2999999998846,3.46537286531244
,1.897644689866186,-1.56773
286.3499999998846,3.44140599478946
,1.989477760184884,-1.45193
286.3999999998845,3.41661887288992
,2.078646238301082,-1.33797
286.4499999998845,3.39107477777877
,2.165014083506628,-1.22606
286.4999999998844,3.36482848722049
,2.248453184406983,-1.11638
286.5499999998844,3.33792629722791
,2.328844144398958,-1.00908
286.5999999998843,3.31040611285377
,2.406077016368923,-0.904329
286.6499999998843,3.28229761527875
,2.480051980915221,-0.802246
286.6999999998843,3.25362249111169
,2.550679962925617,-0.702943
286.7499999998842,3.22439472665451
,2.617883181492282,-0.606512
286.7999999998842,3.19462095164355
,2.681595628045376,-0.513025
286.8499999998841,3.16430083413368
,2.741763467297119,-0.422537
286.8999999998841,3.13342751049173
,2.798345355349206,-0.335082
286.949999999884,3.10198805153428
,2.851312669224463,-0.250675
286.999999999884,3.06996394903647
,2.900649642361145,-0.169314
287.0499999998839,3.03733162350883
,2.946353401325178,-0.0909782
287.0999999998839,3.00406293843117
,2.988433900287497,-0.015629
287.1499999998838,2.97012572215231
,3.026913751480194,0.056788
287.1999999998838,2.93548428414286
,3.061827951901527,0.126344
287.2499999998838,2.90009992746983
,3.093223508668013,0.193124
287.2999999998837,2.86393144602215
,3.121158967473207,0.257228
287.3499999998837,2.82693560922236
,3.145703850460396,0.318768
287.3999999998836,2.78906762473975
,3.166938011266212,0.37787
287.4499999998836,2.75028158285941
,3.184950916077946,0.434669
287.4999999998835,2.71053087498604
,3.199840860156122,0.48931
287.5499999998835,2.66976859076899
,3.211714129530732,0.541946
287.5999999998834,2.6279478881255
,3.220684117456077,0.592736
287.6499999998834,2.58502234130545
,3.22687040487016,0.641848
287.6999999998833,2.54094626281082
,3.230397813570223,0.689452
287.7499999998833,2.4956750047337
,3.231395440244013,0.73572
287.7999999998833,2.44916523655619
,3.229995678938992,0.78083
287.8499999998832,2.4013752051383
,3.226333239074864,0.824958
287.8999999998832,2.35226497484671
,3.220544165780309,0.868279
287.9499999998831,2.30179665346011
,3.212764869137764,0.910968
287.9999999998831,2.24993460240695
,3.203131168893358,0.953197
288.049999999883,2.19664563665117
,3.191777361247151,0.995132
288.099999999883,2.14189921310457
,3.178835314513212,1.03694
288.1499999998829,2.08566761237256
,3.164433600622875,1.07877
288.1999999998829,2.02792611280468
,3.148696669599127,1.12077
288.2499999998828,1.96865316100042
,3.131744074236557,1.16309
288.2999999998828,1.90783053765953
,3.113689752173851,1.20586
288.3499999998828,1.84544352219175
,3.094641372353949,1.2492
288.3999999998827,1.78148105477594
,3.07469975245597,1.29322
288.4499999998827,1.71593589852757
,3.053958353293071,1.33802
288.4999999998826,1.64880480021384
,3.03250285530926,1.3837
288.5499999998826,1.58008865144178
,3.010410821291745,1.43032
288.5999999998825,1.50979264850515
,2.987751448179137,1.47796
288.6499999998825,1.43792645213836
,2.964585409460066,1.52666
288.6999999998824,1.36450434512151
,2.940964788195621,1.57646
288.7499999998824,1.28954538836225
,2.91693309913648,1.62739
288.7999999998823,1.21307357316903
,2.892525396868087,1.67945
288.8499999998823,1.13511796975974
,2.867768465417525,1.73265
288.8999999998823,1.05571286947273
,2.842681083361837,1.78697
288.9499999998822,0.974897920165678
,2.817274357213998,1.84238
288.9999999998822,0.892718251992096
,2.79155211481853,1.89883
289.0499999998821,0.809224592492925
,2.765511349659389,1.95629
289.0999999998821,0.724473367898919
,2.739142706399469,2.01467
289.149999999882,0.638526789061972
,2.712430997696023,2.0739
289.199999999882,0.551452918648363
,2.685355742297799,2.1339
289.2499999998819,0.463325717570575
,2.657891714707187,2.19457
289.2999999998819,0.374225067124271
,2.630009497197237,2.25578
289.3499999998818,0.284236764525931
,2.60167602572979,2.31744
289.3999999998818,0.193452488317683
,2.572855122277239,2.3794
289.4499999998818,0.101969731284803
,2.5435080071693,2.44154
289.4999999998817,0.00989169758455613
,2.513593786324457,2.5037
289.5499999998817,-0.0826728380451885
,2.483069909546652,2.56574
289.5999999998816,-0.175609711795611
,2.451892597397564,2.6275
289.6499999998816,-0.268799594639789
,2.420017235480795,2.68882
289.6999999998815,-0.362118260559029
,2.387398736198047,2.74952
289.7499999998815,-0.455436899994297
,2.353991869179425,2.80943
289.7999999998814,-0.5486224795549
,2.319751562547682,2.86837
289.8499999998814,-0.641538147837458
,2.284633177952067,2.92617
289.8999999998813,-0.734043687215102
,2.24859276289779,2.98264
289.9499999998813,-0.825996010284231
,2.211587284224863,3.03758
289.9999999998813,-0.917249699534015
,2.173574846728731,3.09082
290.0499999998812,-1.00765758767473
,2.134514900811238,3.14217
290.0999999998812,-1.09707137584438
,2.094368442747792,3.19144
290.1499999998811,-1.18534228586336
,2.053098210666053,3.23844
290.1999999998811,-1.27232174246004
,2.010668878730707,3.28299
290.249999999881,-1.3578620804532
,1.967047251256896,3.32491
290.299999999881,-1.44181727167108
,1.922202457717358,3.36402
290.3499999998809,-1.52404366561681
,1.876106148788448,3.40015
290.3999999998809,-1.60440073778363
,1.828732692823513,3.43313
290.4499999998808,-1.68275183898009
,1.780059371473523,3.46281
290.4999999998808,-1.75896493907687
,1.730066572620802,3.48903
290.5499999998808,-1.83291335829846
,1.678737978409186,3.51165
290.5999999998807,-1.90447647943439
,1.626060745935769,3.53054
290.6499999998807,-1.97354043431189
,1.572025678161673,3.54557
290.6999999998806,-2.03999875831305
,1.516627382723414,3.55663
290.7499999998806,-2.10375300691558
,1.45986441665987,3.56362
290.7999999998805,-2.1647133288164
,1.40173941546842,3.56645
290.8499999998805,-2.22279899054723
,1.342259205418633,3.56506
290.8999999998804,-2.27793884813744
,1.281434898571741,3.55937
290.9499999998804,-2.33007176179244
,1.219281970452468,3.54935
290.9999999998803,-2.37914695017687
,1.155820320775802,3.53497
291.0499999998803,-2.42512428128457
,1.091074317947305,3.5162
291.0999999998803,-2.46797449741244
,1.025072828286346,3.49305
291.1499999998802,-2.50767937206057
,0.957849230996132,3.46553
291.1999999998802,-2.54423179701108
,0.8894414198599234,3.43367
291.2499999998801,-2.57763579805527
,0.819891792479833,3.39753
291.2999999998801,-2.60790647817336
,0.7492472276548297,3.35715
291.34999999988,-2.6350698871603
,0.6775590511755469,3.31263
291.39999999988,-2.65916281698971
,0.6048829900344819,3.26405
291.4499999998799,-2.68023252245163
,0.5312791147530875,3.21151
291.4999999998799,-2.69833636696474
,0.4568117692739797,3.15515
291.5499999998798,-2.71354139383914
,0.3815494877086456,3.09509
291.5999999998798,-2.72592382379871
,0.3055648970933209,3.03149
291.6499999998798,-2.73556848014863
,0.2289346052953167,2.9645
291.6999999998797,-2.74256814372661
,0.151739073211469,2.89431
291.7499999998797,-2.74702284058686
,0.0740624705116153,2.82109
291.7999999998796,-2.74903906633139
,-0.004007485740695316,2.74503
291.8499999998796,-2.74872895201781
,-0.0823797100918835,2.66635
291.8999999998795,-2.74620937768868
,-0.1609599457183259,2.58525
291.9499999998795,-2.74160104067334
,-0.2396509797117163,2.50195
291.9999999998794,-2.73502748696432
,-0.3183528767691346,2.41667
292.0499999998794,-2.72661411502046
,-0.3969632313358211,2.32965
292.0999999998793,-2.71648716235577
,-0.4753774381755989,2.24111
292.1499999998793,-2.7047726861007
,-0.5534889812589494,2.15128
292.1999999998793,-2.69159554940224
,-0.6311897408177893,2.06041
292.2499999998792,-2.67707842596742
,-0.7083703183197683,1.96871
292.2999999998792,-2.661340835254
,-0.7849203790448156,1.87642
292.3499999998791,-2.64449822072403
,-0.8607290118144864,1.78377
292.3999999998791,-2.62666108320814
,-0.9356851052952271,1.69098
292.449999999879,-2.60793418074541
,-1.009677740101943,1.59826
292.499999999879,-2.58841580531333
,-1.082596595730934,1.50582
292.5499999998789,-2.56819714561596
,-1.154332371082661,1.41386
292.5999999998789,-2.54736174362881
,-1.224777217092955,1.32258
292.6499999998788,-2.52598505091031
,-1.293825179671639,1.23216
292.6999999998788,-2.5041340888524
,-1.361372650864326,1.14276
292.7499999998788,-2.48186721509427
,-1.427318825842831,1.05455
292.7999999998787,-2.45923399633751
,-1.491566163046667,0.967668
292.8499999998787,-2.43627518581491
,-1.554020844513674,0.882254
292.8999999998786,-2.41302280176602
,-1.614593233207971,0.79843
292.9499999998786,-2.38950030148908
,-1.673198323926366,0.716302
292.9999999998785,-2.36572284394173
,-1.72975618422098,0.635967
293.0499999998785,-2.34169763248261
,-1.784192381633618,0.557505
293.0999999998784,-2.31742432822511
,-1.836438393483727,0.480986
293.1499999998784,-2.2928955236321
,-1.886431995412253,0.406464
293.1999999998783,-2.26809726543743
,-1.934117624933975,0.33398
293.2499999998783,-2.24300961572573
,-1.979446716298881,0.263563
293.2999999998783,-2.21760724005286
,-2.022378003102772,0.195229
293.3499999998782,-2.19186001179643
,-2.062877785227245,0.128982
293.3999999998782,-2.16573362249862
,-2.100920156881958,0.0648135
293.4499999998781,-2.13919018874173
,-2.136487192740577,0.002703
293.4999999998781,-2.11218884704844
,-2.169569089395901,-0.0573802
293.549999999878,-2.08468632940374
,-2.20016425961582,-0.115478
293.599999999878,-2.05663751317371
,-2.228279377149676,-0.171642
293.6499999998779,-2.02799594043213
,-2.25392937012055,-0.225933
293.6999999998779,-1.99871430295599
,-2.27713736131695,-0.278423
293.7499999998778,-1.96874489035521
,-2.297934554019483,-0.32919
293.7999999998778,-1.93803999995433
,-2.316360062289923,-0.37832
293.8499999998778,-1.90655230810438
,-2.332460685009809,-0.425908
293.8999999998777,-1.87423520353173
,-2.346290623296412,-0.472055
293.9499999998777,-1.8410430841569
,-2.357911141342162,-0.516868
293.9999999998776,-1.80693161946911
,-2.367390171134822,-0.560459
294.0499999998776,-1.7718579810784
,-2.374801862030911,-0.602944
294.0999999998775,-1.7357810444443
,-2.380226076680964,-0.644445
294.1499999998775,-1.69866156502266
,-2.383747835435604,-0.685086
294.1999999998774,-1.66046233219212
,-2.385456712025912,-0.724994
294.2499999998774,-1.62114830432796
,-2.385446184062561,-0.764298
294.2999999998773,-1.58068672829382
,-2.383812942710287,-0.803126
294.3499999998773,-1.53904724644824
,-2.380656166740203,-0.841609
294.3999999998773,-1.49620199402473
,-2.376076767030685,-0.879875
294.4499999998772,-1.45212568945358
,-2.370176608511108,-0.918051
294.4999999998772,-1.40679571987688
,-2.363057717355947,-0.956262
294.5499999998771,-1.3601922237666
,-2.354821482061022,-0.994629
294.5999999998771,-1.31229817221706
,-2.345567857715407,-1.03327
294.649999999877,-1.26309945014377
,-2.335394583329442,-1.0723
294.699999999877,-1.21258493829674
,-2.324396422432313,-1.11181
294.7499999998769,-1.16074659669828
,-2.312664437301819,-1.15192
294.7999999998769,-1.10757954983307
,-2.300285307044499,-1.19271
294.8499999998768,-1.05308217367554
,-2.28734069937719,-1.23426
294.8999999998768,-0.997256184410676
,-2.273906705232172,-1.27665
294.9499999998768,-0.940106728518328
,-2.260053344379497,-1.31995
294.9999999998767,-0.881642473714959
,-2.245844148965662,-1.3642
295.0499999998767,-0.821875700103389
,-2.231335830430481,-1.40946
295.0999999998766,-0.760822390750482
,-2.216578033544003,-1.45576
295.1499999998766,-0.698502320794571
,-2.20161317952457,-1.50311
295.1999999998765,-0.634939144083211
,-2.186476398279088,-1.55154
295.2499999998765,-0.57016047623893
,-2.171195547932951,-1.60104
295.2999999998764,-0.504197972960802
,-2.155791317987163,-1.65159
295.3499999998764,-0.437087402275834
,-2.140277410744323,-1.70319
295.3999999998763,-0.368868709367741
,-2.124660794159385,-1.75579
295.4499999998763,-0.299586072529232
,-2.108942018035417,-1.80936
295.4999999998763,-0.229287948698435
,-2.093115584517014,-1.86383
295.5499999998762,-0.158027106978573
,-2.077170363201769,-1.91914
295.5999999998762,-0.0858606484726073
,-2.061090040862855,-1.97523
295.6499999998761,-0.0128500107224949
,-2.044853595772833,-2.032
295.6999999998761,0.0609390449808905
,-2.028435786894207,-2.08937
295.749999999876,0.135436465165769
,-2.011807648749272,-2.14724
295.799999999876,0.210567956343646
,-1.994936983558211,-2.2055
295.8499999998759,0.286255059454818
,-1.97778884314825,-2.26404
295.8999999998759,0.362415248200036
,-1.960325994220267,-2.32274
295.9499999998758,0.438962052764866
,-1.942509361669559,-2.38147
295.9999999998758,0.51580521031032
,-1.924298445822083,-2.4401
296.0499999998758,0.592850843441486
,-1.905651710575041,-2.4985
296.0999999998757,0.670001667675474
,-1.886526940502155,-2.55653
296.1499999998757,0.747157228705917
,-1.866881565990342,-2.61404
296.1999999998756,0.824214170011386
,-1.846672956329684,-2.67089
296.2499999998756,0.901066531071084
,-1.825858681462056,-2.72693
296.2999999998755,0.977606076143667
,-1.804396743698279,-2.782
296.3499999998755,1.05372265322897
,-1.782245781247153,-2.83597
296.3999999998754,1.12930458246481
,-1.759365245734417,-2.88867
296.4499999998754,1.20423907283468
,-1.735715556186197,-2.93995
296.4999999998753,1.27841266565697
,-1.711258232081637,-2.98967
296.5499999998753,1.35171170291228
,-1.68595600815273,-3.03767
296.5999999998753,1.42402281805659
,-1.659772933600556,-3.0838
296.6499999998752,1.49523344655064
,-1.632674458303346,-3.12791
296.6999999998752,1.56523235294092
,-1.604627508481024,-3.16986
296.7499999998751,1.63391017095905
,-1.575600554096214,-3.20951
296.7999999998751,1.70115995276533
,-1.545563670095104,-3.24672
296.849999999875,1.76687772317082
,-1.514488593354514,-3.28137
296.899999999875,1.83096303442747
,-1.482348776997277,-3.31331
296.9499999998749,1.89331951699594
,-1.449119443486558,-3.34244
296.9999999998749,1.95385542157014
,-1.414777637701656,-3.36863
297.0499999998748,2.01248414757578
,-1.379302280954919,-3.39179
297.0999999998748,2.06912475335761
,-1.342674226713399,-3.4118
297.1499999998748,2.12370244331274
,-1.304876318571659,-3.42858
297.1999999998747,2.17614902732529
,-1.265893450851462,-3.44204
297.2499999998747,2.22640334799197
,-1.225712632018389,-3.45212
297.2999999998746,2.27441167128639
,-1.184323050965306,-3.45873
297.3499999998746,2.32012803650261
,-1.14171614607325,-3.46184
297.3999999998745,2.3635145615097
,-1.097885676842558,-3.4614
297.4499999998745,2.40454169956573
,-1.052827797777131,-3.45737
297.4999999998744,2.44318844415864
,-1.006541134137781,-3.44973
297.5499999998744,2.47944247856722
,-0.9590268590900957,-3.43847
297.5999999998743,2.51330026708938
,-0.9102887717156687,-3.42359
297.6499999998743,2.54476708514942
,-0.8603333753106375,-3.4051
297.6999999998743,2.57385698580715
,-0.8091699553395255,-3.38303
297.7499999998742,2.60059270053949
,-0.756810656384646,-3.3574
297.7999999998742,2.62500547259065
,-0.7032705573913178,-3.32828
297.8499999998741,2.64713482166539
,-0.6485677444721727,-3.2957
297.8999999998741,2.6670282393213
,-0.5927233805102397,-3.25975
297.949999999874,2.68474081508197
,-0.5357617707649336,-3.2205
297.999999999874,2.70033479405381
,-0.4777104236501835,-3.17805
298.0499999998739,2.71387906769141
,-0.4186001058323088,-3.13248
298.0999999998739,2.72544860029788
,-0.3584648907489489,-3.08391
298.1499999998738,2.73512379486932
,-0.2973421996331371,-3.03247
298.1999999998738,2.74298980296167
,-0.2352728340946264,-2.97826
298.2499999998738,2.74913578436054
,-0.1723009992717346,-2.92144
298.2999999998737,2.75365412342828
,-0.108474316564604,-2.86213
298.3499999998737,2.75663961006562
,-0.04384382492866923,-2.80048
298.3999999998736,2.75818859419868
,0.02153603030033491,-2.73665
298.4499999998736,2.75839812357779
,0.08760742207394046,-2.67079
298.4999999998735,2.75736507538029
,0.1543091808214578,-2.60306
298.5499999998735,2.75518529263981
,0.2215768491598897,-2.53361
298.5999999998734,2.7519527368267
,0.2893427531098931,-2.46261
298.6499999998734,2.74775866797014
,0.3575360907325642,-2.39022
298.6999999998733,2.7426908635105
,0.4260830390823589,-2.31661
298.7499999998733,2.73683288660843
,0.4949068802599133,-2.24193
298.7999999998733,2.73026341387074
,0.5639281472856483,-2.16634
298.8499999998732,2.72305563157803
,0.633064790399434,-2.08999
298.8999999998732,2.71527670804417
,0.7022323642635202,-2.01304
298.9499999998731,2.70698734860781
,0.7713442364246932,-1.93564
298.9999999998731,2.69824143790889
,0.8403118172000541,-1.85793
299.049999999873,2.68908577258591
,0.9090448110150593,-1.78004
299.099999999873,2.6795598855877
,0.977451489002247,-1.70211
299.1499999998729,2.66969596167487
,1.045438982481696,-1.62426
299.1999999998729,2.65951884181021
,1.112913596709689,-1.54661
299.2499999998728,2.649046112547
,1.179781144071517,-1.46926
299.2999999998728,2.63828827499512
,1.245947295631801,-1.39234
299.3499999998728,2.62724898661917
,1.311317949731043,-1.31593
299.3999999998727,2.61592536801278
,1.375799616041799,-1.24013
299.4499999998727,2.60430836592896
,1.439299813276931,-1.16501
299.4999999998726,2.59238316324952
,1.50172747845486,-1.09066
299.5499999998726,2.58012962624248
,1.562993385425633,-1.01714
299.5999999998725,2.56752277939392
,1.623010570084852,-0.944512
299.6499999998725,2.55453329829204
,1.681694759516478,-0.872839
299.6999999998724,2.54112801146601
,1.738964802082927,-0.802163
299.7499999998724,2.52727040271471
,1.794743095299799,-0.732527
299.7999999998723,2.51292110626535
,1.848956008171974,-0.663965
299.8499999998723,2.49803838804131
,1.901534294537719,-0.596504
299.8999999998723,2.48257860735686
,1.952413493848441,-0.530165
299.9499999998722,2.46649665444711
,2.001534315736532,-0.464962
299.9999999998722,2.44974636034982
,2.048843004692648,-0.400903
300.0499999998721,2.43228087674562
,2.09429168111981,-0.337989
300.0999999998721,2.4140530243975
,2.137838655089363,-0.276214
300.149999999872,2.39501560978678
,2.179448709132979,-0.215567
300.199999999872,2.37512171039726
,2.219093346495288,-0.156028
300.2499999998719,2.3543249298325
,2.25675100139055,-0.0975739
300.2999999998719,2.33257962455857
,2.292407207906481,-0.0401724
300.3499999998718,2.30984110454027
,2.326054724394764,0.0162136
300.3999999998718,2.28606581037802
,2.357693610372287,0.0716278
300.4499999998717,2.26121146977465
,2.38733125318315,0.12612
300.4999999998717,2.23523723625795
,2.414982341931252,0.179745
300.5499999998717,2.20810381308914
,2.440668786514515,0.232565
300.5999999998716,2.17977356519479
,2.464419579922286,0.284646
300.6499999998716,2.15021062180097
,2.486270602373554,0.33606
300.6999999998715,2.11938097223244
,2.506264366337285,0.386883
300.7499999998715,2.08725255708239
,2.524449701997511,0.437197
300.7999999998714,2.05379535668024
,2.540881383350075,0.487086
300.8499999998714,2.0189814784841
,2.555619695789391,0.536638
300.8999999998713,1.98278524474002
,2.568729946823781,0.585945
300.9499999998713,1.94518328145169
,2.580281922412709,0.635099
300.9999999998712,1.90615460943847
,2.590349292340224,0.684195
301.0499999998712,1.8656807380042
,2.599008969045622,0.733328
301.0999999998712,1.82374576150558
,2.606340425349243,0.782595
301.1499999998711,1.78033645890642
,2.612424977600137,0.832089
301.1999999998711,1.73544239621664
,2.617345041780841,0.881903
301.249999999871,1.68905603155825
,2.621183371124816,0.932127
301.299999999871,1.641172822462
,2.624022284671625,0.982849
301.3499999998709,1.59179133487628
,2.625942896949407,1.03415
301.3999999998709,1.54091335327207
,2.627024359522609,1.08611
301.4499999998708,1.48854399113382
,2.627343125467607,1.1388
301.4999999998708,1.43469180104576
,2.626972247881884,1.19228
301.5499999998707,1.3793688835142
,2.625980723289636,1.24661
301.5999999998707,1.32259099359488
,2.624432890203392,1.30184
301.6499999998707,1.26437764431983
,2.622387892249037,1.35801
301.6999999998706,1.20475220586482
,2.619899213993039,1.41515
301.7499999998706,1.14374199930941
,2.61701429618748,1.47327
301.7999999998705,1.08137838378585
,2.613774235381942,1.5324
301.8499999998705,1.01769683572441
,2.610213570981515,1.59252
301.8999999998704,0.952737018837743
,2.606360160815933,1.65362
301.9499999998704,0.886542843405924
,2.602235144269692,1.71569
301.9999999998703,0.81916251335785
,2.597852990037108,1.77869
302.0499999998703,0.750648559582736
,2.593221623716733,1.84257
302.0999999998702,0.681057857852979
,2.588342628814773,1.90728
302.1499999998702,0.610451629707536
,2.583211513334334,1.97276
302.1999999998702,0.538895424627419
,2.577818033031646,2.03892
302.2499999998701,0.466459081841656
,2.572146561671135,2.10569
302.2999999998701,0.393216670135156
,2.566176498220598,2.17296
302.34999999987,0.319246404086758
,2.559882700822829,2.24064
302.39999999987,0.244630535256295
,2.553235937683441,2.30861
302.4499999998699,0.169455216955517
,2.546203345534375,2.37675
302.4999999998699,0.0938103413869392
,2.538748887123844,2.44494
302.5499999998698,0.0177893481124874
,2.530833800166544,2.51304
302.5999999998698,-0.0585109969790026
,2.522417031319636,2.58093
302.6499999998697,-0.13499085279661
,2.513455649912108,2.64845
302.6999999998697,-0.211547584595234
,2.50390523741478,2.71545
302.7499999998697,-0.288076075976205
,2.493720249793629,2.7818
302.7999999998696,-0.364469071060152
,2.482854351062334,2.84732
302.8499999998696,-0.440617546201764
,2.471260717340175,2.91188
302.8999999998695,-0.516411110252919
,2.458892311654457,2.9753
302.9499999998695,-0.591738432001788
,2.445702130485943,3.03744
302.9999999998694,-0.666487693014598
,2.431643423669208,3.09813
303.0499999998694,-0.740547063709437
,2.416669889739996,3.15722
303.0999999998693,-0.813805200089772
,2.400735849148179,3.21454
303.1499999998693,-0.886151758174777
,2.383796397957475,3.26995
303.1999999998692,-0.957477922788983
,2.365807544736668,3.32329
303.2499999998692,-1.0276769470369
,2.346726333336735,3.3744
303.2999999998692,-1.09664469847704
,2.326510954161871,3.42316
303.3499999998691,-1.16428020775934
,2.305120846368256,3.4694
303.3999999998691,-1.23048621527923
,2.282516793251338,3.513
303.449999999869,-1.29516971126214
,2.258661012830811,3.55383
303.499999999869,-1.35824246460642
,2.233517245395141,3.59176
303.5499999998689,-1.41962153578615
,2.207050839530333,3.62667
303.5999999998689,-1.47922976915423
,2.179228837896554,3.65846
303.6499999998688,-1.53699626006421
,2.150020063767641,3.68702
303.6999999998688,-1.5928567923572
,2.119395209138995,3.71225
303.7499999998687,-1.64675424192851
,2.08732692500448,3.73408
303.7999999998687,-1.69863894226418
,2.05378991419321,3.75243
303.8499999998687,-1.74846900804818
,2.018761027004443,3.76723
303.8999999998686,-1.79621061315164
,1.982219359739513,3.77843
303.9499999998686,-1.84183821952919
,1.94414635606871,3.78598
303.9999999998685,-1.88533475377334
,1.904525911088985,3.78986
304.0499999998685,-1.92669172830064
,1.863344477796828,3.79004
304.0999999998684,-1.96590930438401
,1.820591175638063,3.7865
304.1499999998684,-2.00299629450271
,1.776257900693055,3.77925
304.1999999998683,-2.03797010177519
,1.73033943700534,3.76831
304.2499999998683,-2.07085659457296
,1.682833568478507,3.75369
304.2999999998682,-2.10168991481204
,1.633741190727223,3.73543
304.3499999998682,-2.13051221888829
,1.583066422186285,3.71358
304.3999999998682,-2.15737335077067
,1.530816713756131,3.68819
304.4499999998681,-2.18233044742168
,1.477002956181012,3.65933
304.4999999998681,-2.20544747744481
,1.42163958434584,3.62709
304.549999999868,-2.22679471470896
,1.364744677580478,3.59154
304.599999999868,-2.24644814961058
,1.306340055047881,3.55279
304.6499999998679,-2.26448884164776
,1.246451365231825,3.51094
304.6999999998679,-2.28100221802021
,1.185108168490221,3.46611
304.7499999998678,-2.2960773240601
,1.122344011592759,3.41842
304.7999999998678,-2.30980603236662
,1.058196493129675,3.368
304.8499999998677,-2.32228221856305
,0.9927073186196402,3.31499
304.8999999998677,-2.33360091255317
,0.9259223441240438,3.25952
304.9499999998677,-2.3438574350007
,0.8578916071302523,3.20175
304.9999999998676,-2.35314652944909
,0.7886693434428675,3.14182
305.0499999998676,-2.3615615010055
,0.7183139888098005,3.07988
305.0999999998675,-2.36919337279448
,0.6468881639839124,3.01608
305.1499999998675,-2.37613007143309
,0.5744586419414786,2.95059
305.1999999998674,-2.38245565255772
,0.5010962959731673,2.88355
305.2499999998674,-2.38824957694786
,0.4268760274046324,2.81513
305.2999999998673,-2.39358604704492
,0.3518766717382551,2.74546
305.3499999998673,-2.39853341265484
,0.2761808820697214,2.67471
305.3999999998672,-2.40315365339503
,0.1998749887245905,2.60303
305.4499999998672,-2.40750194400909
,0.1230488341491149,2.53055
305.4999999998672,-2.41162630708237
,0.04579558221340907,2.45742
305.5499999998671,-2.41556735598493
,-0.03178849873578127,2.38378
305.5999999998671,-2.41935812910184
,-0.109604279614298,2.30975
305.649999999867,-2.42302401462709
,-0.1875500414175635,2.23547
305.699999999867,-2.42658276347169
,-0.265521773225851,2.16106
305.7499999998669,-2.43004458619229
,-0.3434134972195917,2.08663
305.7999999998669,-2.43341232835512
,-0.4211176202923319,2.01229
305.8499999998668,-2.43668171743954
,-0.4985253115320791,1.93816
305.8999999998668,-2.43984167329904
,-0.5755269045412188,1.86431
305.9499999998667,-2.44287467335133
,-0.6520123232464616,1.79086
305.9999999998667,-2.44575716308945
,-0.7278715295120923,1.71789
306.0499999998667,-2.44846000219014
,-0.8029949905276812,1.64547
306.0999999998666,-2.45094893645217
,-0.8772741636071837,1.57367
306.1499999998666,-2.45318508599631
,-0.9506019957026846,1.50258
306.1999999998665,-2.45512544059986
,-1.022873434604691,1.43225
306.2499999998665,-2.45672335367999
,-1.09398594850466,1.36274
306.2999999998664,-2.45792902725194
,-1.163840050311847,1.29409
306.3499999998664,-2.45868998113904
,-1.23233982285484,1.22635
306.3999999998663,-2.45895150075404
,-1.299393440890817,1.15956
306.4499999998663,-2.45865705887324
,-1.36491368565797,1.09374
306.4999999998662,-2.45774870794329
,-1.428818447569776,1.02893
306.5499999998662,-2.45616744055524
,-1.491031212557162,0.965136
306.5999999998662,-2.45385351678138
,-1.551481527523913,0.902372
306.6499999998661,-2.45074675802689
,-1.610105440359852,0.840641
306.6999999998661,-2.44678680793808
,-1.666845910036401,0.779941
306.749999999866,-2.441913361647
,-1.721653182357655,0.72026
306.799999999866,-2.4360663652806
,-1.77448512709792,0.661581
306.8499999998659,-2.42918618814671
,-1.825307532405694,0.603879
306.8999999998659,-2.42121377038872
,-1.874094352560666,0.547119
306.9499999998658,-2.41209074914011
,-1.920827905382498,0.491263
306.9999999998658,-2.40175956633759
,-1.965499015852783,0.436261
307.0499999998657,-2.39016356137504
,-2.00810710277913,0.382056
307.0999999998657,-2.37724705171398
,-2.048660205613083,0.328587
307.1499999998657,-2.36295540441925
,-2.087174948879588,0.27578
307.1999999998656,-2.34723510139068
,-2.123676441976632,0.223559
307.2499999998656,-2.33003380080948
,-2.158198112531002,0.171836
307.2999999998655,-2.31130039704618
,-2.190781471865541,0.120519
307.3499999998655,-2.29098508098243
,-2.221475811638275,0.0695093
307.3999999998654,-2.26903940240527
,-2.250337831236246,0.0187016
307.4499999998654,-2.24541633584471
,-2.277431196114341,-0.0320149
307.4999999998653,-2.22007035094892
,-2.302826027973339,-0.0827557
307.5499999998653,-2.19295748824688
,-2.326598328476134,-0.133641
307.5999999998652,-2.16403544092009
,-2.348829339088248,-0.184794
307.6499999998652,-2.1332636430033
,-2.369604840650498,-0.236341
307.6999999998652,-2.1006033642794
,-2.389014397380503,-0.288411
307.7499999998651,-2.06601781198327
,-2.407150551191067,-0.341133
307.7999999998651,-2.02947223932195
,-2.424107973452658,-0.394636
307.849999999865,-1.9909340607229
,-2.439982582571781,-0.449049
307.899999999865,-1.95037297365273
,-2.454870637007383,-0.504498
307.9499999998649,-1.90776108678023
,-2.468867814479767,-0.561107
307.9999999998649,-1.86307305420961
,-2.482068289168589,-0.618995
308.0499999998648,-1.81628621545392
,-2.494563819484686,-0.678278
308.0999999998648,-1.7673807407741
,-2.506442859582313,-0.739062
308.1499999998647,-1.71633978144721
,-2.517789708010449,-0.80145
308.1999999998647,-1.66314962448135
,-2.52868370678384,-0.865534
308.2499999998647,-1.60779985122178
,-2.539198503654772,-0.931399
308.2999999998646,-1.55028349923951
,-2.549401389441043,-0.999118
308.3499999998646,-1.49059722681675
,-2.559352720955397,-1.06876
308.3999999998645,-1.42874147928252
,-2.569105438394805,-1.14036
308.4499999998645,-1.36472065638282
,-2.578704684026562,-1.21398
308.4999999998644,-1.29854327980186
,-2.58818752673636,-1.28964
308.5499999998644,-1.23022215989067
,-2.597582794553117,-1.36736
308.5999999998643,-1.15977456059019
,-2.606911014744429,-1.44714
308.6499999998643,-1.08722236147249
,-2.616184458532235,-1.52896
308.6999999998642,-1.01259221575062
,-2.625407285139295,-1.61282
308.7499999998642,-0.935915703025502
,-2.634575777639569,-1.69866
308.7999999998642,-0.857229475448847
,-2.64367866125444,-1.78645
308.8499999998641,-0.776575395872512
,-2.652697493186831,-1.87612
308.8999999998641,-0.694000666433803
,-2.661607111995165,-1.96761
308.949999999864,-0.609557945890292
,-2.670376133838424,-2.06082
308.999999999864,-0.523305453872134
,-2.678967482684668,-2.15566
309.0499999998639,-0.435307060066241
,-2.687338941776225,-2.25203
309.0999999998639,-0.345632356192187
,-2.695443714224931,-2.34981
309.1499999998638,-0.254356708492559
,-2.703230981515152,-2.44887
309.1999999998638,-0.161561288334947
,-2.710646449888382,-2.54909
309.2499999998637,-0.0673330784240799
,-2.717632875972247,-2.6503
309.2999999998637,0.0282351479251033
,-2.724130564528171,-2.75237
309.3499999998637,0.125044877022959
,-2.730077832788506,-2.85512
309.3999999998636,0.222991937073999
,-2.7354114374187,-2.9584
309.4499999998636,0.321966614913123
,-2.740066961655819,-3.06203
309.4999999998635,0.421853809490981
,-2.743979161579503,-3.16583
309.5499999998635,0.522533224185662
,-2.747082271734602,-3.26962
309.5999999998634,0.623879599758104
,-2.749310271374655,-3.37319
309.6499999998634,0.725762989453303
,-2.750597113529156,-3.47636
309.6999999998633,0.82804907739156
,-2.750876919749636,-3.57893
309.7499999998633,0.930599540986271
,-2.750084143929089,-3.68068
309.7999999998632,1.03327245766871
,-2.748153708898044,-3.78143
309.8499999998632,1.13592275571661
,-2.745021119670813,-3.88094
309.8999999998632,1.23840270844184
,-2.740622557233897,-3.97903
309.9499999998631,1.34056247043382
,-2.734894956695728,-4.07546
309.9999999998631,1.44225065395636
,-2.727776073389363,-4.17003
310.049999999863,1.54331494296971
,-2.719204540314364,-4.26252
310.099999999863,1.64360274162369
,-2.709119919943514,-4.35272
310.1499999998629,1.74296185342133
,-2.697462753129097,-4.44042
310.1999999998629,1.84124118663832
,-2.684174607467444,-4.52542
310.2499999998628,1.93829148098378
,-2.669198127149029,-4.60749
310.2999999998628,2.03396604996039
,-2.652477085985702,-4.68644
310.3499999998627,2.12812153289561
,-2.633956444992909,-4.76208
310.3999999998627,2.22061865025826
,-2.613582415628266,-4.8342
310.4499999998627,2.31132295558211
,-2.5913025295247,-4.90263
310.4999999998626,2.40010557717153
,-2.567065715344302,-4.96717
310.5499999998626,2.48684394272843
,-2.540822383174664,-5.02767
310.5999999998625,2.57142248011689
,-2.512524516745048,-5.08395
310.6499999998625,2.65373328768853
,-2.482125773590814,-5.13586
310.6999999998624,2.73367676787938
,-2.449581593183679,-5.18326
310.7499999998624,2.81116221816136
,-2.414849312975518,-5.22601
310.7999999998623,2.88610837386235
,-2.377888292201193,-5.264
310.8499999998623,2.95844389781164
,-2.338660043257344,-5.2971
310.8999999998622,3.02810781223463
,-2.297128370405705,-5.32524
310.9499999998622,3.09504986874311
,-2.253259515517543,-5.34831
310.9999999998622,3.15923085267906
,-2.207022310542052,-5.36625
311.0499999998621,3.22062281840567
,-2.158388336342946,-5.37901
311.0999999998621,3.27920925244964
,-2.107332087521443,-5.38654
311.149999999862,3.33498516164516
,-2.053831142796623,-5.38882
311.199999999862,3.38795708365488
,-1.997866340489252,-5.38582
311.2499999998619,3.43814301745483
,-1.93942195859724,-5.37756
311.2999999998619,3.48557227159939
,-1.878485898912737,-5.36406
311.3499999998618,3.53028522835548
,-1.815049874565877,-5.34534
311.3999999998618,3.57233302215623
,-1.749109600313682,-5.32144
311.4499999998617,3.61177713128354
,-1.680664984836524,-5.29244
311.4999999998617,3.64868888229288
,-1.609720324201859,-5.25841
311.5499999998617,3.68314886745232
,-1.536284495586131,-5.21943
311.5999999998616,3.71524627639208
,-1.460371150242705,-5.17562
311.6499999998616,3.7450781442549
,-1.381998904601913,-5.12708
311.6999999998615,3.77274851989282
,-1.301191528285744,-5.07394
311.7499999998615,3.79836755904847
,-1.217978127696126,-5.01635
311.7999999998614,3.82205054895166
,-1.132393323734056,-4.95444
311.8499999998614,3.84391687231855
,-1.044477422066604,-4.88839
311.8999999998613,3.86408892030968
,-0.9542765742459682,-4.81837
311.9499999998613,3.8826909655071
,-0.8618429278623179,-4.74453
311.9999999998612,3.89984800737395
,-0.7672347637762176,-4.66708
312.0499999998612,3.91568460387562
,-0.670516618379204,-4.5862
312.0999999998612,3.93032370391748
,-0.5717593886924295,-4.50208
312.1499999998611,3.9438854959321
,-0.4710404180271661,-4.41493
312.1999999998611,3.95648628828432
,-0.3684435598397195,-4.32493
312.249999999861,3.96823743711467
,-0.2640592173101552,-4.2323
312.299999999861,3.97924433679289
,-0.1579843561566907,-4.13723
312.3499999998609,3.98960548729736
,-0.05032248812067319,-4.03993
312.3999999998609,3.99941165158336
,0.0588163774238728,-3.9406
312.4499999998608,4.0087451143801
,0.1693158162724133,-3.83943
312.4999999998608,4.01767905190652
,0.2810531090757395,-3.73663
312.5499999998607,4.02627701977903
,0.3938994002883716,-3.63238
312.5999999998607,4.03459256396141
,0.5077198986058358,-3.52687
312.6499999998607,4.04266895706599
,0.6223741209213491,-3.42029
312.6999999998606,4.05053905972797
,0.7377161815995548,-3.31282
312.7499999998606,4.0582253042333
,0.8535951285351873,-3.20463
312.7999999998605,4.06573979516148
,0.9698553271235326,-3.09588
312.8499999998605,4.07308451958662
,1.086336892826065,-2.98675
312.8999999998604,4.08025165743387
,1.202876172544288,-2.87738
312.9499999998604,4.08722398095995
,1.319306274461047,-2.76792
312.9999999998603,4.09397533107386
,1.435457645429054,-2.65852
313.0499999998603,4.10047115734677
,1.551158694310373,-2.54931
313.0999999998602,4.10666910810548
,1.666236459028235,-2.44043
313.1499999998602,4.11251965695025
,1.780517314348722,-2.332
313.1999999998602,4.11796675235882
,1.893827716695704,-2.22414
313.2499999998601,4.12294847772284
,2.005994981573912,-2.11695
313.2999999998601,4.12739771013726
,2.116848088467753,-2.01055
313.34999999986,4.13124276750134
,2.226218507405794,-1.90502
313.39999999986,4.13440803491019
,2.333941040760872,-1.80047
313.4499999998599,4.13681456287256
,2.439854673333575,-1.69696
313.4999999998599,4.13838063151008
,2.543803423290295,-1.59458
313.5499999998598,4.1390222765149
,2.645637186222442,-1.49339
313.5999999998598,4.1386537742244
,2.745212564372304,-1.39344
313.6499999998597,4.13718808464604
,2.842393672999066,-1.29479
313.6999999998597,4.13453725260944
,2.937052915956248,-1.19748
313.7499999998597,4.13061276839815
,3.02907172273907,-1.10154
313.7999999998596,4.12532589020257
,3.118341239655663,-1.00698
313.8499999998596,4.11858793152741
,3.204762968227399,-0.913825
313.8999999998595,4.11031051727722
,3.288249344543606,-0.822061
313.9499999998595,4.10040581264393
,3.36872425395497,-0.731682
313.9999999998594,4.08878672913305
,3.446123476223882,-0.642663
314.0499999998594,4.07536711211172
,3.520395057014527,-0.554972
314.0999999998593,4.06006191417199
,3.59149960232678,-0.468562
314.1499999998593,4.04278735837116
,3.659410493211424,-0.383377
314.1999999998592,4.02346109509823
,3.724114018736708,-0.299347
314.2499999998592,4.00200235591654
,3.785609425722348,-0.216393
314.2999999998592,3.97833210728515
,3.843908884277297,-0.134423
314.3499999998591,3.95237320658844
,3.89903736854391,-0.0533358
314.3999999998591,3.92405056242474
,3.951032452436086,0.0269819
314.449999999859,3.8932913006336
,3.999944020518608,0.106653
314.499999999859,3.86002493711552
,4.045833894656761,0.185809
314.5499999998589,3.82418355810053
,4.089046641381353,0.264863
314.5999999998589,3.7857020081908
,4.131087137755123,0.345385
314.6499999998588,3.74451808622707
,4.170044052609994,0.425526
314.6999999998588,3.70057274880863
,4.206252216061777,0.505679
314.7499999998587,3.6538103211403
,4.239750117309126,0.58594
314.7999999998587,3.60417871476608
,4.270688356044547,0.66651
314.8499999998587,3.55162965166866
,4.299201329571818,0.747572
314.8999999998586,3.49611889416632
,4.325429549114449,0.829311
314.9499999998586,3.43760647999373
,4.349516878511048,0.91191
314.9999999998585,3.37605696190718
,4.371609670526945,0.995553
315.0499999998585,3.31135669725307
,4.387143925825168,1.07579
315.0999999998584,3.24364643171844
,4.407332501648836,1.16369
315.1499999998584,3.17282227633463
,4.425047163520764,1.25222
315.1999999998583,3.09886930898907
,4.441317148090246,1.34245
315.2499999998583,3.02177835489057
,4.45638328094792,1.4346
315.2999999998582,2.94154623708134
,4.470454893870406,1.52891
315.3499999998582,2.85817603247377
,4.483699432579071,1.62552
315.3999999998582,2.77167730423726
,4.496264854907758,1.72459
315.4499999998581,2.68206634506293
,4.50828893074851,1.82622
315.4999999998581,2.58936640021837
,4.518028322262539,1.92866
315.549999999858,2.49360789218612
,4.526991974425888,2.03338
315.599999999858,2.39482862608489
,4.535549905877311,2.14072
315.6499999998579,2.29307398907706
,4.543775185961897,2.2507
315.6999999998579,2.18839712996534
,4.551729338439416,2.36333
315.7499999998578,2.08085912560046
,4.559461676109262,2.4786
315.7999999998578,1.97052912552731
,4.567009370621165,2.59648
315.8499999998577,1.85748447678959
,4.57439728988096,2.71691
315.8999999998577,1.74181082321402
,4.581638261709045,2.83983
315.9499999998577,1.62360217814262
,4.588733274291339,2.96513
315.9999999998576,1.50296096635649
,4.595671934154787,3.09271
316.0499999998576,1.37999803221752
,4.602432936063829,3.22243
316.0999999998575,1.25483261041909
,4.608984688228825,3.35415
316.1499999998575,1.12759225523451
,4.615285967744048,3.48769
316.1999999998574,0.998412725019347
,4.621286662369117,3.62287
316.2499999998574,0.867437817468857
,4.626928531438869,3.75949
316.2999999998573,0.734819152855809
,4.632146001461228,3.89733
316.3499999998573,0.600715901092016
,4.636866958251402,4.03615
316.3999999998572,0.465294450647875
,4.641013534943099,4.17572
316.4499999998572,0.328728016184621
,4.644502873871346,4.31577
316.4999999998572,0.191196184156796
,4.647247857512468,4.45605
316.5499999998571,0.0528843947969155
,4.649157796501382,4.59627
316.5999999998571,-0.0860166386761503
,4.650139070983149,4.73616
316.649999999857,-0.225311573297193
,4.650095720085888,4.87541
316.699999999857,-0.36480113938758
,4.648929978617283,5.01373
316.7499999998569,-0.504282900968533
,4.64654276061076,5.15083
316.7999999998569,-0.643552069021322
,4.642834091805969,5.28639
316.8499999998568,-0.782402363114048
,4.637703494053811,5.42011
316.8999999998568,-0.92062691506801
,4.631050325978631,5.55168
316.9499999998567,-1.05801920829776
,4.622774084779662,5.68079
316.9999999998567,-1.19437404494411
,4.612774674595649,5.80715
317.0499999998567,-1.32948853287347
,4.600952646875826,5.93044
317.0999999998566,-1.46316308349664
,4.58720941818809,6.05037
317.1499999998566,-1.59520241140631
,4.571447470587836,6.16665
317.1999999998565,-1.72541652614613
,4.553570539339677,6.27899
317.2499999998565,-1.85362170666431
,4.533483792348907,6.38711
317.2999999998564,-1.97964144877873
,4.511094005172999,6.49074
317.3499999998564,-2.10330737647753
,4.486309734991938,6.58962
317.3999999998563,-2.22446010811064
,4.459041496351483,6.6835
317.4499999998563,-2.34295006928813
,4.42920194095754,6.77215
317.4999999998562,-2.45863824493115
,4.396706043247436,6.85534
317.5499999998562,-2.57139686388898
,4.361471292976332,6.93287
317.5999999998562,-2.68111001043616
,4.323417895588839,7.00453
317.6499999998561,-2.78767415803071
,4.282468980790195,7.07014
317.6999999998561,-2.89099862171673
,4.238550819394106,7.12955
317.749999999856,-2.99100592657507
,4.191593048284856,7.1826
317.799999999856,-3.08763209056177
,4.141528903101595,7.22916
317.8499999998559,-3.18082682090388
,4.088295458101573,7.26912
317.8999999998559,-3.27055362396772
,4.031833872507123,7.30239
317.9499999998558,-3.35678982906431
,3.972089642569492,7.32888
317.9999999998558,-3.43952652714744
,3.909012858494958,7.34854
318.0499999998557,-3.51876842562246
,3.842558465374004,7.36133
318.0999999998557,-3.59453362074499
,3.77268652720322,7.36722
318.1499999998557,-3.6668532891292
,3.699362493055792,7.36622
318.1999999998556,-3.7357713000179
,3.62255746441339,7.35833
318.2499999998556,-3.80134374992301
,3.542248462567552,7.34359
318.2999999998555,-3.86363842137411
,3.458418694916973,7.32206
318.3499999998555,-3.92273416755377
,3.371057818889046,7.29379
318.3999999998554,-3.97872022486383
,3.280162202128973,7.25888
318.4499999998554,-4.03169545571855
,3.185735177558806,7.21743
318.4999999998553,-4.08176752437987
,3.087787291909303,7.16955
318.5499999998553,-4.12905200917923
,2.986336546344285,7.11539
318.5999999998552,-4.1736714552783
,2.881408627857566,7.05508
318.6499999998552,-4.21575437293166
,2.773037130179921,6.98879
318.6999999998552,-4.25543418724592
,2.661263762953798,6.9167
318.7499999998551,-4.29284814644183
,2.546138547920008,6.83899
318.7999999998551,-4.32813619675404
,2.427720000751912,6.75586
318.849999999855,-4.36143983313952
,2.306075296992964,6.66752
318.899999999855,-4.39290093602519
,2.181280420263621,6.57418
318.9499999998549,-4.42266060517768
,2.053420290546153,6.47608
318.9999999998549,-4.45085800255895
,1.922588869948482,6.37345
319.0499999998548,-4.47762921651307
,1.788889242916449,6.26652
319.0999999998548,-4.50310615994865
,1.652433667468033,6.15554
319.1499999998547,-4.52741551512871
,1.513343593693169,6.04076
319.1999999998547,-4.55067773742428
,1.371749645512266,5.92243
319.2499999998547,-4.57300612972187
,1.22779156157895,5.8008
319.2999999998546,-4.59450599830195
,1.081618091179992,5.67612
319.3499999998546,-4.61527389975112
,0.9333868411149542,5.54866
319.3999999998545,-4.63539698703816
,0.7832640697283635,5.41866
319.4499999998545,-4.65495246115265
,0.6314244245657425,5.28638
319.4999999998544,-4.67400713287331
,0.4780506204913522,5.15206
319.5499999998544,-4.69261709721182
,0.3233330555311973,5.01595
319.5999999998543,-4.71082752106861
,0.1674693622004879,4.8783
319.6499999998543,-4.72867254257424
,0.0106638926281386,4.73934
319.6999999998542,-4.74617527864759
,-0.146872863577733,4.5993
319.7499999998542,-4.76334793544663
,-0.3049249290581493,4.45842
319.7999999998542,-4.78019201474999
,-0.463271555555318,4.31692
319.8499999998541,-4.79669860786512
,-0.621688006504459,4.17501
319.8999999998541,-4.81284876750583
,-0.7799464029613556,4.0329
319.949999999854,-4.82861394719005
,-0.9378166293769361,3.8908
319.999999999854,-4.84395649713272
,-1.095067294543809,3.74889
320.0499999998539,-4.85883020531249
,-1.251466741824188,3.60736
320.0999999998539,-4.87318087239894
,-1.406784101549906,3.4664
320.1499999998538,-4.886946909491
,-1.560790377281981,3.32616
320.1999999998538,-4.90005994814081
,-1.713259556507706,3.1868
320.2499999998537,-4.91244545286239
,-1.863969735354403,3.04848
320.2999999998537,-4.92402332725002
,-2.012704246092067,2.91132
320.3499999998537,-4.93470850588913
,-2.159252775578017,2.77546
320.3999999998536,-4.94441152543054
,-2.303412462451099,2.641
320.4499999998536,-4.95303906944318
,-2.444988960803197,2.50805
320.4999999998535,-4.96049448296559
,-2.583797458275475,2.3767
320.5499999998535,-4.96667825395877
,-2.719663637044645,2.24701
320.5999999998534,-4.97148846013016
,-2.852424566960868,2.11906
320.6499999998534,-4.97482118077158
,-2.98192952118162,1.99289
320.6999999998533,-4.97657087433337
,-3.10804070592714,1.86853
320.7499999998533,-4.97663072338895
,-3.230633897456832,1.746
320.7999999998532,-4.97489294941272
,-3.34959898095455,1.62529
320.8499999998532,-4.97124910038345
,-3.464840387637675,1.50641
320.8999999998532,-4.96559031462576
,-3.576277428024683,1.38931
320.9499999998531,-4.95780756451795
,-3.683844520815629,1.27396
320.9999999998531,-4.94779188374532
,-3.787491318220486,1.1603
321.049999999853,-4.93543458167426
,-3.887182729736987,1.04825
321.099999999853,-4.92062744822241
,-3.982898847329733,0.937729
321.1499999998529,-4.90326295230561
,-4.074634775626448,0.828628
321.1999999998529,-4.88323443662133
,-4.162400371181525,0.720834
321.2499999998528,-4.86043631119574
,-4.246219895038217,0.614216
321.2999999998528,-4.83476424780192
,-4.326131582800854,0.508633
321.3499999998527,-4.80611537708279
,-4.402187136268171,0.403928
321.3999999998527,-4.77438848996725
,-4.474451140411148,0.299937
321.4499999998527,-4.73948424476636
,-4.543000409217409,0.196484
321.4999999998526,-4.70130538115905
,-4.607923263660762,0.0933821
321.5499999998526,-4.65975694210555
,-4.669318744945398,-0.0095618
321.5999999998525,-4.61474650455173
,-4.72729576614525,-0.112549
321.6499999998525,-4.56618441959148
,-4.7819722055591,-0.215788
321.6999999998524,-4.51398406252719
,-4.833473945448765,-0.31949
321.7499999998524,-4.45806209303054
,-4.881933860390784,-0.423872
321.7999999998523,-4.3983387253295
,-4.927490760151129,-0.529152
321.8499999998523,-4.33473800809808
,-4.97028829287286,-0.63555
321.8999999998522,-4.26718811348356
,-5.010473815263042,-0.743286
321.9499999998522,-4.19562163451536
,-5.04819723746603,-0.852576
321.9999999998522,-4.11997589001058
,-5.083609851257486,-0.963634
322.0499999998521,-4.04019323604723
,-5.11686315111622,-1.07667
322.0999999998521,-3.95622138309064
,-5.148107658518808,-1.19189
322.149999999852,-3.86801371797032
,-5.177491760450318,-1.30948
322.199999999852,-3.77552963004041
,-5.205160573574898,-1.42963
322.2499999998519,-3.67873484104197
,-5.23125484574175,-1.55252
322.2999999998519,-3.57760173835235
,-5.255909906471349,-1.67831
322.3499999998518,-3.47210971144608
,-5.279254677781749,-1.80714
322.3999999998518,-3.36224549146459
,-5.301410756151625,-1.93917
322.4499999998517,-3.24800349379319
,-5.322491575580174,-2.07449
322.4999999998517,-3.1293861634301
,-5.342601660609216,-2.21322
322.5499999998517,-3.00640432274645
,-5.3618359768367,-2.35543
322.5999999998516,-2.87907752093683
,-5.380279384908213,-2.5012
322.6499999998516,-2.7474343840956
,-5.398006202247764,-2.65057
322.6999999998515,-2.61151296441709
,-5.415079874960225,-2.80357
322.7499999998515,-2.47136108654176
,-5.431552760401009,-2.96019
322.7999999998514,-2.32703100475335
,-5.447466018994062,-3.12044
322.8499999998514,-2.17858471985948
,-5.462849611966856,-3.28426
322.8999999998513,-2.02611866781188
,-5.477722399887204,-3.4516
322.9499999998513,-1.86971082712914
,-5.492092335242486,-3.62238
322.9999999998512,-1.70947547553426
,-5.505956740855662,-3.79648
323.0499999998512,-1.54551260180049
,-5.519302664762924,-3.97379
323.0999999998511,-1.37796084652675
,-5.532107301239085,-4.15415
323.1499999998511,-1.20694318317066
,-5.544338467086987,-4.3374
323.1999999998511,-1.03262329489946
,-5.555955121972775,-4.52333
323.249999999851,-0.855147782264908
,-5.566907921640976,-4.71176
323.299999999851,-0.674705648569021
,-5.577139793132453,-4.90243
323.3499999998509,-0.491467310534589
,-5.586586521724786,-5.09512
323.3999999998509,-0.305646843356713
,-5.595177340131232,-5.28953
323.4499999998508,-0.117438084455015
,-5.602835511509807,-5.4854
323.4999999998508,0.0729207214765923
,-5.609478898999338,-5.6824
323.5499999998507,0.265213427204654
,-5.615020515749679,-5.88023
323.5999999998507,0.459179294860083
,-5.61936905072811,-6.07855
323.6499999998506,0.654581808162212
,-5.622429366876109,-6.27701
323.6999999998506,0.851140279386099
,-5.624102969444175,-6.47524
323.7499999998506,1.04860067197813
,-5.624288443509403,-6.67289
323.7999999998505,1.24666580481699
,-5.622881860715666,-6.86955
323.8499999998505,1.44506789935093
,-5.6197771562036,-7.06485
323.8999999998504,1.6434976318194
,-5.614866477441952,-7.25836
323.9499999998504,1.84167813825314
,-5.608040507287877,-7.44972
323.9999999998503,2.03929310188138
,-5.599188764021083,-7.63848
324.0499999998503,2.23606197658154
,-5.588199881417355,-7.82426
324.0999999998502,2.43166722733081
,-5.574961872068273,-8.00663
324.1499999998502,2.62583056703238
,-5.559362377189106,-8.18519
324.1999999998501,2.81823939990347
,-5.541288906116156,-8.35953
324.2499999998501,3.00862390594884
,-5.5206290685255,-8.52925
324.2999999998501,3.19668267821252
,-5.497270802229548,-8.69395
324.34999999985,3.38216053034057
,-5.471102599132926,-8.85326
324.39999999985,3.56477327533313
,-5.442013731669885,-9.00679
324.4499999998499,3.74428617069925
,-5.409894481739906,-9.15418
324.4999999998499,3.92043776337735
,-5.37463637385359,-9.29507
324.5499999998498,4.09301891975668
,-5.336132413909777,-9.42915
324.5999999998498,4.26179566064791
,-5.294277334722432,-9.55607
324.6499999998497,4.42658874619691
,-5.248967849147952,-9.67556
324.6999999998497,4.58719544501185
,-5.200102911394789,-9.7873
324.7499999998496,4.74346965407637
,-5.147583986878336,-9.89105
324.7999999998496,4.89524258351563
,-5.091315330757501,-9.98656
324.8499999998496,5.04240338800049
,-5.03120427511474,-10.0736
324.8999999998495,5.18481879744855
,-4.967161524597072,-10.152
324.9499999998495,5.32241421987672
,-4.899101460188257,-10.2215
324.9999999998494,5.45509240215716
,-4.826942450715557,-10.282
325.0499999998494,5.58282529916102
,-4.750607171603549,-10.3334
325.0999999998493,5.70556197997574
,-4.670022930352553,-10.3756
325.1499999998493,5.82326827830021
,-4.585121998203745,-10.4084
325.1999999998492,5.93593712459095
,-4.495841947438013,-10.4318
325.2499999998492,6.04357781232368
,-4.402125993773597,-10.4457
325.2999999998491,6.14621536939236
,-4.303923343351972,-10.4501
325.3499999998491,6.24388985833342
,-4.201189543812652,-10.4451
325.3999999998491,6.33665561203101
,-4.093886838993594,-10.4305
325.449999999849,6.42458041129181
,-3.981984526810218,-10.4066
325.499999999849,6.50774461078124
,-3.865459319860825,-10.3732
325.5499999998489,6.58624021926724
,-3.744295708306544,-10.3305
325.5999999998489,6.66016993997093
,-3.618486324527296,-10.2787
325.6499999998488,6.72964617647689
,-3.488032308993248,-10.2177
325.6999999998488,6.79479000960906
,-3.352943676683891,-10.1477
325.7499999998487,6.85573015056253
,-3.213239683244406,-10.069
325.7999999998487,6.91260187569819
,-3.068949189870521,-9.98155
325.8499999998486,6.96554594849718
,-2.92011102566658,-9.88566
325.8999999998486,7.01470753436143
,-2.766774345919406,-9.78148
325.9499999998486,7.06023511433976
,-2.608998984349617,-9.66923
325.9999999998485,7.10227940376229
,-2.446855796987566,-9.54914
326.0499999998485,7.14099228246765
,-2.280426994807602,-9.42142
326.0999999998484,7.17652574315148
,-2.109806461701736,-9.28633
326.1499999998484,7.20903086470139
,-1.935100053749124,-9.14413
326.1999999998483,7.23865681741199
,-1.756425875067247,-8.99508
326.2499999998483,7.26554990695426
,-1.573914524823451,-8.83946
326.2999999998482,7.2898526638501
,-1.387709309237438,-8.67756
326.3499999998482,7.31170298493627
,-1.197966411677038,-8.50967
326.3999999998481,7.3312333329293
,-1.004855013236049,-8.33609
326.4499999998481,7.34856999966186
,-0.8085573555228649,-8.15713
326.4999999998481,7.36383243790862
,-0.6092687368343741,-7.9731
326.549999999848,7.37713266592042
,-0.4071974324712393,-7.78433
326.599999999848,7.3885747478707
,-0.2025645297275878,-7.59114
326.6499999998479,7.39825435241115
,0.004396331907751794,-7.39386
326.6999999998479,7.40625839044585
,0.2134393244890331,-7.19282
326.7499999998478,7.41266473211604
,0.4243069078101138,-6.98836
326.7999999998478,7.41754200187088
,0.6367304255662338,-6.78081
326.8499999998477,7.42094944941975
,0.8504308275614596,-6.57052
326.8999999998477,7.42293689337194
,1.065119522211807,-6.35782
326.9499999998476,7.42354473348449
,1.280499361357657,-6.14305
326.9999999998476,7.42280402670771
,1.496265756753535,-5.92654
327.0499999998476,7.42073662163301
,1.712107924660457,-5.70863
327.0999999998475,7.41735534554359
,1.927710251771296,-5.48965
327.1499999998475,7.41266423800778
,2.142753772329221,-5.26991
327.1999999998474,7.40665882486152
,2.356917742957096,-5.04974
327.2499999998474,7.39932642644567
,2.569881298461362,-4.82945
327.2999999998473,7.39064649410408
,2.781325168897903,-4.60932
327.3499999998473,7.3805909691673
,2.990933435630587,-4.38966
327.3999999998472,7.36912465894156
,3.198395302138231,-4.17073
327.4499999998472,7.35620562456828
,3.403406853970087,-3.9528
327.4999999998471,7.34178557602709
,3.605672781727303,-3.73611
327.5499999998471,7.32581026999298
,3.804908041199866,-3.5209
327.5999999998471,7.30821990676401
,4.000839425883196,-3.30738
327.649999999847,7.28894952301442
,4.193207028990958,-3.09574
327.699999999847,7.26792937771425
,4.381765574686127,-2.88616
327.7499999998469,7.24508532917977
,4.566285601474874,-2.6788
327.7999999998469,7.22033920185575
,4.746554484363263,-2.47378
327.8499999998468,7.19360914207141
,4.922377286337429,-2.27123
327.8999999998468,7.16480996261641
,5.09357743378539,-2.07123
327.9499999998467,7.13385347653552
,5.259997214468529,-1.87386
327.9999999998467,7.10064882101089
,5.42149810037428,-1.67915
328.0499999998466,7.06510277256259
,5.577960901171021,-1.48714
328.0999999998466,7.0271200550457
,5.729285756796946,-1.29783
328.1499999998466,6.9866036420498
,5.87539198002622,-1.11121
328.1999999998465,6.94345505532105
,6.016217761478512,-0.927237
328.2499999998465,6.89757466074085
,6.151719750560803,-0.745855
328.2999999998464,6.84886196324944
,6.281872526263692,-0.566989
328.3499999998464,6.79721590189654
,6.406667971599092,-0.390548
328.3999999998463,6.74253514599927
,6.526114564903373,-0.216421
328.4499999998463,6.68471839318081
,6.640236600286778,-0.0444818
328.4999999998462,6.62366466990642
,6.749073348338474,0.125409
328.5499999998462,6.55927363500251
,6.85267816686069,0.293405
328.5999999998461,6.49144588658605
,6.951117570058202,0.459672
328.6499999998461,6.42008327279965
,7.044470263314324,0.624387
328.6999999998461,6.34508920677282
,7.132826149515635,0.787737
328.749999999846,6.26636898626424
,7.216285311944667,0.949916
328.799999999846,6.18383011849709
,7.294956978034222,1.11113
328.8499999998459,6.09738265074029
,7.36895846782889,1.27158
328.8999999998459,6.00693950722069
,7.438414130799574,1.43147
328.9499999998458,5.91241683295004
,7.503454274701231,1.59104
328.9999999998458,5.813734345022
,7.564214090415856,1.75048
329.0499999998457,5.71081569187839
,7.620832577129431,1.91002
329.0999999998457,5.6035888209606
,7.673451472702528,2.06986
329.1499999998456,5.49198635506939
,7.722214194664367,2.23023
329.1999999998456,5.37594597765804
,7.767264797804562,2.39132
329.2499999998456,5.25541082720322
,7.808746954835058,2.55334
329.2999999998455,5.13032990073368
,7.846802966978165,2.71647
329.3499999998455,5.00065846657456
,7.881572811581886,2.88091
329.3999999998454,4.86635848637496
,7.913193233928276,3.04683
329.4499999998454,4.72739904653006
,7.94179689029072,3.2144
329.4999999998453,4.5837567991875
,7.967511548985921,3.38375
329.5499999998453,4.43541641309813
,7.990459355649428,3.55504
329.5999999998452,4.2823710346297
,8.010756168308649,3.72839
329.6499999998452,4.1246227592523
,8.028510966953405,3.90389
329.6999999998451,3.96218311369875
,8.043825341348189,4.08164
329.7499999998451,3.79507354874435
,8.056793059730698,4.26172
329.7999999998451,3.62332594211042
,8.06749971988453,4.44417
329.849999999845,3.44698311032426
,8.076022482866204,4.62904
329.899999999845,3.26609932745436
,8.082429888459842,4.81633
329.9499999998449,3.08074084747258
,8.086781750244631,5.00604
329.9999999998449,2.89098642558754
,8.089129127035951,5.19814
330.0499999998448,2.69692783228414
,8.089514366416903,5.39259
330.0999999998448,2.49867035205532
,8.087971215168508,5.5893
330.1499999998447,2.29633325699115
,8.084524990595183,5.78819
330.1999999998447,2.09005024360803
,8.079192806131314,5.98914
330.2499999998446,1.87996981965194
,8.07198384413514,6.19201
330.2999999998446,1.66625562620568
,8.062899668488036,6.39664
330.3499999998446,1.44908667978052
,8.051934569507193,6.60285
330.3999999998445,1.22865751527993
,8.039075933733077,6.81042
330.4499999998445,1.00517822184138
,8.024304631382233,7.01913
330.4999999998444,0.778874341725985
,8.00759541462909,7.22872
330.5499999998444,0.549986631520373
,7.988917320398341,7.43893
330.5999999998443,0.318770664365512
,7.968234071962502,7.64946
330.6499999998443,0.0854962655088504
,7.945504474361165,7.86001
330.6999999998442,-0.149553226733052
,7.920682799434427,8.07024
330.7499999998442,-0.386081878617708
,7.893719157064468,8.2798
330.7999999998441,-0.6237822573459
,7.864559850058745,8.48834
330.8499999998441,-0.862336702084872
,7.8331477109012,8.69548
330.8999999998441,-1.10141876121775
,7.799422419385698,8.90084
330.949999999844,-1.34069478302985
,7.763320800841481,9.10402
330.999999999844,-1.57982564281999
,7.724777105339866,9.3046
331.0499999998439,-1.81846858550494
,7.683723268787629,9.50219
331.0999999998439,-2.05627915932657
,7.64008915732977,9.69637
331.1499999998438,-2.29291321340313
,7.593802796826224,9.88672
331.1999999998438,-2.52802892973056
,7.544790589478742,10.0728
331.2499999998437,-2.76128885892083
,7.49297751985072,10.2543
331.2999999998437,-2.99236192852765
,7.438287352662885,10.4306
331.3499999998436,-3.2209253932942
,7.380642824757172,10.6016
331.3999999998436,-3.44666669803147
,7.319965833610429,10.7666
331.4499999998436,-3.6692852260583
,7.256177624697647,10.9255
331.4999999998435,-3.8884939091045
,7.189198979864077,11.0777
331.5499999998435,-4.10402067817648
,7.118950408746512,11.223
331.5999999998434,-4.31560973894091
,7.045352345076653,11.361
331.6499999998434,-4.52302265955164
,6.96832534954301,11.4913
331.6999999998433,-4.72603926331687
,6.887790320697432,11.6138
331.7499999998433,-4.92445832303213
,6.803668715212488,11.7281
331.7999999998432,-5.11809805800272
,6.715882778629296,11.834
331.8499999998432,-5.30679643861748
,6.62435578758985,11.9312
331.8999999998431,-5.490411306696
,6.529012304409325,12.0194
331.9499999998431,-5.66882032262582
,6.4297784447184,12.0986
331.9999999998431,-5.84192075248672
,6.326582158830938,12.1685
332.049999999843,-6.00962910991708
,6.219353527387054,12.229
332.099999999843,-6.17188066840933
,6.108025071773218,12.2799
332.1499999998429,-6.3286288600933
,5.992532079769903,12.3212
332.1999999998429,-6.47984457691403
,5.872812946829676,12.3527
332.2499999998428,-6.62551538954572
,5.748809533377294,12.3743
332.2999999998428,-6.76564469846678
,5.620467538472667,12.3861
332.3499999998427,-6.90025083047365
,5.487736890179631,12.388
332.3999999998427,-7.0293660926071
,5.350572152929263,12.3799
332.4499999998426,-7.15303579411059
,5.208932952158916,12.362
332.4999999998426,-7.27131724570449
,5.062784416425128,12.3341
332.5499999998426,-7.38427874420875
,4.912097637150524,12.2964
332.5999999998425,-7.49199854943687
,4.756850146038381,12.2488
332.6499999998425,-7.59456385933974
,4.597026410078377,12.1916
332.6999999998424,-7.69206978862467
,4.432618343871077,12.1247
332.7499999998424,-7.78461835549469
,4.263625838775284,12.0482
332.7999999998423,-7.87231748075545
,4.09005730807761,11.9624
332.8499999998423,-7.9552800032651
,3.911930246997384,11.8672
332.8999999998422,-8.03362271555152
,3.729271805874573,11.7629
332.9499999998422,-8.10746542332927
,3.542119374293915,11.6496
332.9999999998421,-8.17693003259544
,3.35052117320876,11.5275
333.0499999998421,-8.24213966793347
,3.154536851282553,11.3967
333.0999999998421,-8.30321782557312
,2.954238080706852,11.2575
333.149999999842,-8.36028756465026
,2.749709146636083,11.11
333.199999999842,-8.4134707399393
,2.541047523126238,10.9545
333.2499999998419,-8.46288727912589
,2.328364427104493,10.7913
333.2999999998419,-8.50865450743329
,2.111785340418463,10.6204
333.3499999998418,-8.55088652211146
,1.891450488474582,10.4423
333.3999999998418,-8.58969361897013
,1.667515262453978,10.2572
333.4499999998417,-8.62518177275983
,1.44015057060184,10.0653
333.4999999998417,-8.65745217280543
,1.20954310276678,9.867
333.5499999998416,-8.6866008148488
,0.9758954912912317,9.6625
333.5999999998416,-8.71271814958261
,0.7394263506390928,9.45214
333.6499999998416,-8.73588878783209
,0.5003701779338066,9.23626
333.6999999998415,-8.75619126179316
,0.2589770969542391,9.01517
333.7499999998415,-8.7736978411557
,0.01551242926633289,8.78921
333.7999999998414,-8.78847440235934
,-0.2297439219068078,8.55873
333.8499999998414,-8.8005803486573
,-0.4764982866514327,8.32408
333.8999999998413,-8.81006857813392
,-0.724444249999995,8.08562
333.9499999998413,-8.81698549635665
,-0.9732638834719278,7.84372
333.9999999998412,-8.82137106996895
,-1.222629184346272,7.59874
334.0499999998412,-8.82325891725829
,-1.47220371446292,7.35106
334.0999999998411,-8.82267643157845
,-1.721644423929789,7.10103
334.1499999998411,-8.81964493346459
,-1.970603638536039,6.84904
334.1999999998411,-8.81417984734275
,-2.218731183348012,6.59545
334.249999999841,-8.80629089888495
,-2.465676609159563,6.34061
334.299999999841,-8.79598232927771
,-2.711091483622305,6.08489
334.3499999998409,-8.78325312292038
,-2.954631705254824,5.82862
334.3999999998409,-8.76809724535322
,-3.195959796455747,5.57214
334.4499999998408,-8.75050388847413
,-3.434747131264454,5.31576
334.4999999998408,-8.73045772037743
,-3.67067605506108,5.05978
334.5499999998407,-8.70793913738411
,-3.903441856584142,4.8045
334.5999999998407,-8.68292451606854
,-4.132754557476001,4.55017
334.6499999998406,-8.6553864633193
,-4.35834049071904,4.29705
334.6999999998406,-8.62529406268904
,-4.579943646470308,4.04535
334.7499999998406,-8.59261311554461
,-4.797326771500766,3.79529
334.7999999998405,-8.55730637578144
,-5.010272216227603,3.54703
334.8499999998405,-8.51933377716451
,-5.218582530774482,3.30075
334.8999999998404,-8.47865265265072
,-5.422080818190651,3.05657
334.9499999998404,-8.43521794538639
,-5.620610858567752,2.81461
334.9999999998403,-8.38898241137979
,-5.814037022180637,2.57495
335.0499999998403,-8.33989681416087
,-6.002243992725989,2.33765
335.0999999998402,-8.28791011201355
,-6.185136323389378,2.10277
335.1499999998402,-8.23296963858844
,-6.362637848855632,1.87033
335.1999999998401,-8.17502127786294
,-6.534690975768346,1.64033
335.2499999998401,-8.11400963451389
,-6.701255872740941,1.41275
335.2999999998401,-8.04987820078109
,-6.862309579152477,1.18757
335.34999999984,-7.98256952085907
,-7.017845049819058,0.964724
335.39999999984,-7.91202535375273
,-7.167870150529157,0.744155
335.4499999998399,-7.83818683540481
,-7.312406617422021,0.52578
335.4999999998399,-7.76099464075367
,-7.451488991486027,0.309506
335.5499999998398,-7.68038914626175
,-7.58516353799183,0.0952256
335.5999999998398,-7.59631059336994
,-7.713487159510007,-0.117177
335.6499999998397,-7.50869925330586
,-7.836526310233932,-0.327827
335.6999999998397,-7.41749559374199
,-7.954355918517498,-0.53686
335.7499999998396,-7.32264044792272
,-8.067058323876722,-0.744418
335.7999999998396,-7.22407518709883
,-8.174722234060372,-0.950647
335.8499999998396,-7.12174189737226
,-8.27744170718006,-1.1557
335.8999999998395,-7.01558356234097
,-8.375315163302751,-1.35973
335.9499999998395,-6.9055442532464
,-8.468444429317611,-1.5629
335.9999999998394,-6.79156932851178
,-8.556933820386892,-1.76536
336.0499999998394,-6.67360564482543
,-8.64088926080483,-1.96728
336.0999999998393,-6.55160178191353
,-8.720417446719434,-2.16882
336.1499999998393,-6.42550828316618
,-8.795625052898636,-2.37012
336.1999999998392,-6.29527791414515
,-8.866617985509224,-2.57134
336.2499999998392,-6.1608659408042
,-8.93350068274162,-2.77263
336.2999999998391,-6.02223042902796
,-8.996375465027052,-2.97415
336.3499999998391,-5.87933256688054
,-9.055341936479527,-3.17601
336.3999999998391,-5.73213701081587
,-9.110496439070598,-3.37836
336.449999999839,-5.58061225706344
,-9.16193156084277,-3.58132
336.499999999839,-5.42473103951376
,-9.209735699186844,-3.785
336.5499999998389,-5.26447075566727
,-9.253992679839957,-3.98952
336.5999999998389,-5.09981392257281
,-9.294781431799494,-4.19497
336.6499999998388,-4.93074866508526
,-9.332175717829948,-4.40143
336.6999999998388,-4.75726923914786
,-9.366243919667481,-4.60897
336.7499999998387,-4.57937659302959
,-9.397048876446156,-4.81767
336.7999999998387,-4.39707896939495
,-9.424647774305512,-5.02757
336.8499999998386,-4.21039255066287
,-9.449092084614955,-5.2387
336.8999999998386,-4.01934214916659
,-9.470427547798636,-5.45109
336.9499999998386,-3.82396194216313
,-9.48869419936976,-5.66473
336.9999999998385,-3.62429624965573
,-9.503926434509879,-5.87963
337.0499999998385,-3.42040035038299
,-9.51615310734174,-6.09575
337.0999999998384,-3.21234132822114
,-9.525397660945693,-6.31306
337.1499999998384,-3.0001989378182
,-9.531678284178895,-6.53148
337.1999999998383,-2.78406647466817
,-9.535008091405665,-6.75094
337.2499999998383,-2.56405163128348
,-9.535395321383069,-6.97134
337.2999999998382,-2.34027731782527
,-9.53284355172689,-7.19257
337.3499999998382,-2.11288242275017
,-9.527351925596864,-7.41447
337.3999999998381,-1.88202248691836
,-9.518915387486206,-7.63689
337.4499999998381,-1.64787026335337
,-9.507524925273223,-7.85965
337.4999999998381,-1.41061613461148
,-9.493167815968809,-8.08255
337.549999999838,-1.17046836054302
,-9.475827872880814,-8.30536
337.599999999838,-0.927653131204099
,-9.455485692207766,-8.52783
337.6499999998379,-0.68241440274063
,-9.432118897359205,-8.7497
337.6999999998379,-0.435013498187081
,-9.405702379577573,-8.97069
337.7499999998378,-0.185728460165475
,-9.376208533709736,-9.19048
337.7999999998378,0.0651468516905281
,-9.34360748823009,-9.40875
337.8499999998377,0.317303919349197
,-9.307867328845248,-9.62517
337.8999999998377,0.570420974975832
,-9.268954315252715,-9.83938
337.9499999998376,0.824164646534172
,-9.226833090798369,-10.051
337.9999999998376,1.07819182059392
,-9.181466884967641,-10.2597
338.0499999998376,1.33215169612207
,-9.13281770879518,-10.465
338.0999999998375,1.58568799726109
,-9.080846543395525,-10.6665
338.1499999998375,1.83844130820156
,-9.025513521929504,-10.864
338.1999999998374,2.09005148947911
,-8.96677810540206,-11.0568
338.2499999998374,2.34016013250272
,-8.904599252733023,-11.2448
338.2999999998373,2.5884130079997
,-8.838935585603661,-11.4273
338.3499999998373,2.83446246437409
,-8.76974554858843,-11.6042
338.3999999998372,3.0779697337043
,-8.696987565102869,-11.775
338.4499999998372,3.31860710618657
,-8.620620189707152,-11.9392
338.4999999998371,3.55605993808439
,-8.540602257277335,-12.0967
338.5499999998371,3.79002846349351
,-8.456893029590534,-12.2469
338.5999999998371,4.02022938620799
,-8.369452339827006,-12.3897
338.649999999837,4.24639723441627
,-8.27824073550719,-12.5246
338.699999999837,4.46828546756632
,-8.183219620407311,-12.6515
338.7499999998369,4.68566733125021
,-8.084351395971101,-12.77
338.7999999998369,4.8983364621119
,-7.981599602808842,-12.8799
338.8499999998368,5.10610725035109
,-7.874929062883466,-12.981
338.8999999998368,5.30881497222939
,-7.764306023061824,-13.0731
338.9499999998367,5.50631570892815
,-7.649698300770152,-13.156
338.9999999998367,5.69848607114096
,-7.531075432592883,-13.2296
339.0499999998366,5.88522275084481
,-7.408408826750681,-13.2936
339.0999999998366,6.06644192284626
,-7.281671920528452,-13.3481
339.1499999998366,6.24207851900846
,-7.150840343845269,-13.3929
339.1999999998365,6.41208539761884
,-7.015892090320946,-13.428
339.2499999998365,6.57643242929796
,-6.876807697342306,-13.4532
339.2999999998364,6.73510551929287
,-6.733570436796596,-13.4687
339.3499999998364,6.88810558410484
,-6.58616651830682,-13.4743
339.3999999998363,7.03544749828352
,-6.434585306952157,-13.47
339.4499999998363,7.17715902502482
,-6.278819557605314,-13.456
339.4999999998362,7.31327974203773
,-6.118865668139708,-13.4321
339.5499999998362,7.44385997210244
,-5.954723953851182,-13.3986
339.5999999998361,7.56895972589032
,-5.786398945469366,-13.3554
339.6499999998361,7.68864766301969
,-5.613899713153679,-13.3025
339.6999999998361,7.80300007600403
,-5.437240218748911,-13.2402
339.749999999836,7.91209990071006
,-5.256439698435432,-13.1685
339.799999999836,8.01603575618474
,-5.071523077620275,-13.0876
339.8499999998359,8.11490101617845
,-4.882521419510604,-12.9974
339.8999999998359,8.20879291436903
,-4.689472408295241,-12.8983
339.9499999998358,8.29781168509458
,-4.492420867124169,-12.7902
339.9999999998358,8.38205974132101
,-4.291419310238484,-12.6735
340.0499999998357,8.46164089150554
,-4.086528527502749,-12.5482
340.0999999998357,8.53665959698377
,-3.87781819834153,-12.4145
340.1499999998356,8.60722027142785
,-3.665367530609453,-12.2726
340.1999999998356,8.67342662381643
,-3.449265918236786,-12.1227
340.2499999998356,8.73538104620035
,-3.229613609648862,-11.965
340.2999999998355,8.79318404734009
,-3.006522376938571,-11.7997
340.3499999998355,8.84693373307012
,-2.780116173637682,-11.627
340.3999999998354,8.89672533397067
,-2.550531766767485,-11.4473
340.4499999998354,8.94265078067574
,-2.317919326701922,-11.2606
340.4999999998353,8.9847983268552
,-2.082442956371489,-11.0672
340.5499999998353,9.02325221964104
,-1.844281139592781,-10.8675
340.5999999998352,9.05809241698062
,-1.603627086955301,-10.6617
340.6499999998352,9.08939435111227
,-1.360688956887325,-10.4501
340.6999999998351,9.11722873706338
,-1.115689929425945,-10.2329
340.7499999998351,9.14166142475808
,-0.8688681109111984,-10.0105
340.7999999998351,9.16275329300408
,-0.6204762495416931,-9.78323
340.849999999835,9.18056018331169
,-0.3707812444139709,-9.55134
340.899999999835,9.19513287117693
,-0.1200634344998983,-9.3152
340.9499999998349,9.206517072183
,0.1313843411466555,-9.07513
340.9999999998349,9.21475348001271
,0.3832579148497599,-8.8315
341.0499999998348,9.21987783328581
,0.6352431897328739,-8.58463
341.0999999998348,9.2219210079942
,0.8870177562628552,-8.3349
341.1499999998347,9.22090913227603
,1.138252707725994,-8.08266
341.1999999998347,9.21686372029144
,1.388614629209391,-7.82825
341.2499999998346,9.2098018220744
,1.637767727963026,-7.57203
341.2999999998346,9.19973618640686
,1.88537606721874,-7.31436
341.3499999998346,9.18667543397429
,2.131105861016718,-7.05557
341.3999999998345,9.17062423831566
,2.374627784598927,-6.796
341.4499999998345,9.15158351233178
,2.61561925373667,-6.53596
341.4999999998344,9.12955059835956
,2.85376662698463,-6.27578
341.5499999998344,9.10451946004626
,3.088767287373614,-6.01575
341.5999999998343,9.07648087443843
,3.32033156423216,-5.75615
341.6499999998343,9.04542262286429
,3.548184461520271,-5.49724
341.6999999998342,9.01132967931131
,3.772067165862373,-5.23926
341.7499999998342,8.97418439511529
,3.991738315015789,-4.98245
341.7999999998341,8.93396667889573
,4.206975015404743,-4.72699
341.8499999998341,8.8906541707975
,4.417573605119783,-4.47308
341.8999999998341,8.84422241026908
,4.623350166094082,-4.22087
341.949999999834,8.79464499680046
,4.824140795662757,-3.9705
341.999999999834,8.74189374328881
,5.019801653122977,-3.72209
342.0499999998339,8.68593882196113
,5.210208801128424,-3.47573
342.0999999998339,8.62674890305829
,5.395257864654269,-3.23149
342.1499999998338,8.56429128674019
,5.574863531892101,-2.98943
342.1999999998338,8.49853202888047
,5.748958921860326,-2.74957
342.2499999998337,8.42943606155608
,5.917494842925992,-2.51194
342.2999999998337,8.35696730908717
,6.080438964976059,-2.27653
342.3499999998336,8.28108880043481
,6.237774925899082,-2.04331
342.3999999998336,8.20176277864006
,6.389501390560192,-1.81226
342.4499999998336,8.11895080780361
,6.535631077778667,-1.58332
342.4999999998335,8.03261387791187
,6.676189768135611,-1.35642
342.5499999998335,7.94271250765768
,6.811215302905464,-1.1315
342.5999999998334,7.84920684533068
,6.940756582157411,-0.90845
342.6499999998334,7.75205676790972
,7.064872568148424,-0.687184
342.6999999998333,7.65122197869759
,7.183631298611481,-0.467591
342.7499999998333,7.5466621042046
,7.297108913410819,-0.249553
342.7999999998332,7.43833679147839
,7.405388697276278,-0.0329481
342.8499999998332,7.32620580765781
,7.508560140882532,0.182354
342.8999999998331,7.21022914411482
,7.606718022367292,0.396489
342.9499999998331,7.09036712808121
,7.699961511407858,0.609594
342.9999999998331,6.96658054504668
,7.788393298087942,0.821813
343.049999999833,6.83883077542243
,7.872118749017388,1.03329
343.099999999833,6.70707994894588
,7.951245093343655,1.24417
343.1499999998329,6.5712911200893
,8.025880641456235,1.45459
343.1999999998329,6.43142846734829
,8.096134039273954,1.66471
343.2499999998328,6.28745751883391
,8.162113560977934,1.87466
343.2999999998328,6.13934540616484
,8.223926442947587,2.08458
343.3499999998327,5.98706114836135
,8.281678261433456,2.29462
343.3999999998327,5.83057596740767
,8.335472356193051,2.5049
343.4499999998326,5.66986363739171
,8.385409301935491,2.71555
343.4999999998326,5.50490086972472
,8.431586428964909,2.92669
343.5499999998326,5.33566773780107
,8.474097393952945,3.13843
343.5999999998325,5.16214814548723
,8.51303180124088,3.35088
343.6499999998325,4.98433034487482
,8.548474874588081,3.56414
343.6999999998324,4.80220750956823
,8.580507178772486,3.7783
343.7499999998324,4.6157783701874
,8.609204389990751,3.99343
343.7999999998323,4.42504791851978
,8.634637113555563,4.20959
343.8499999998323,4.23002818569421
,8.656870746999871,4.42684
343.8999999998322,4.03073909770317
,8.675965386336927,4.64523
343.9499999998322,3.82720940858857
,8.691975772936672,4.86477
343.9999999998321,3.61947770764233
,8.704951278208746,5.08547
344.0499999998321,3.40759349222705
,8.71493592310653,5.30734
344.0999999998321,3.19161829252421
,8.721968429294293,5.53035
344.149999999832,2.97162682898318
,8.726082298749741,5.75446
344.199999999832,2.74770817779455
,8.727305918507394,5.9796
344.2499999998319,2.51996691473913
,8.725662687260414,6.2057
344.2999999998319,2.2885242035761
,8.721171160589476,6.43265
344.3499999998318,2.05351879206762
,8.713845211661987,6.66033
344.3999999998318,1.81510787700323
,8.703694204388604,6.88859
344.4499999998317,1.57346779939427
,8.690723176180935,7.11726
344.4999999998317,1.32879453239949
,8.674933027637611,7.34614
344.5499999998316,1.08130392758927
,8.656320716720984,7.57502
344.5999999998316,0.83123168973409
,8.634879455201132,7.80365
344.6499999998316,0.578833056337824
,8.610598905419259,8.03177
344.6999999998315,0.324382165387148
,8.583465375656953,8.25908
344.7499999998315,0.0681711030508922
,8.55346201268029,8.48529
344.7999999998314,-0.189491367988801
,8.520568990271794,8.71006
344.8499999998314,-0.448281389562241
,8.48476369283286,8.93305
344.8999999998313,-0.707861879038849
,8.446020893366743,9.15388
344.9499999998313,-0.967884662020889
,8.404312925388615,9.3722
344.9999999998312,-1.22799283009946
,8.359609848520495,9.5876
345.0499999998312,-1.48780745154949
,8.311939040199798,9.79975
345.0999999998311,-1.74699135250188
,8.261123412593681,10.0081
345.1499999998311,-2.00516345065665
,8.207221609110791,10.2124
345.199999999831,-2.26195831541567
,8.150192309544636,10.4122
345.249999999831,-2.51701538314452
,8.089994591267164,10.607
345.299999999831,-2.76998131145036
,8.026586903612332,10.7966
345.3499999998309,-3.02051275630647
,7.959926842192498,10.9804
345.3999999998309,-3.26827849040809
,7.889971117158975,11.1582
345.4499999998308,-3.51296167844971
,7.816675575841538,11.3296
345.4999999998308,-3.75426157331328
,7.739995251705416,11.4943
345.5499999998307,-3.99189520752536
,7.659884436871045,11.6518
345.5999999998307,-4.22559855653508
,7.576296776256989,11.8019
345.6499999998306,-4.45512760501844
,7.489185378888155,11.9443
345.6999999998306,-4.6802589432596
,7.398502941326857,12.0788
345.7499999998305,-4.90079022696829
,7.304201879071885,12.205
345.7999999998305,-5.11654023832304
,7.206234463223434,12.3228
345.8499999998305,-5.32734881001261
,7.104552961412177,12.4319
345.8999999998304,-5.53307643087314
,6.999109783449616,12.5322
345.9499999998304,-5.73360373960289
,6.889857633293543,12.6235
345.9999999998303,-5.92883078245849
,6.776749669562423,12.7056
346.0499999998303,-6.11867619676582
,6.659739677026248,12.7784
346.0999999998302,-6.30307623523529
,6.538782251370948,12.8419
346.1499999998302,-6.48198375595093
,6.413832999293451,12.8958
346.1999999998301,-6.65536711860358
,6.284848755783194,12.9402
346.2499999998301,-6.82320908111219
,6.151787820433732,12.975
346.29999999983,-6.98550565349487
,6.014610214806902,13.0001
346.34999999983,-7.14226497802078
,5.87327796315623,13.0155
346.39999999983,-7.29350620287208
,5.727755399171765,13.0213
346.4499999998299,-7.43924392805012
,5.578009501685713,13.0173
346.4999999998299,-7.57952977811243
,5.424010262480443,13.0035
346.5499999998298,-7.7144024156273
,5.265731089439273,12.9801
346.5999999998298,-7.84392897888458
,5.103149248237768,12.9471
346.6499999998297,-7.96815369822548
,4.936246345662402,12.9044
346.6999999998297,-8.0871547041641
,4.765008857331241,12.8522
346.7499999998296,-8.20098538231187
,4.589428702202019,12.7904
346.7999999998296,-8.30973141525296
,4.409503865564115,12.7192
346.8499999998295,-8.41345220509777
,4.225239071374464,12.6387
346.8999999998295,-8.51223790938312
,4.036646503609164,12.5489
346.9499999998295,-8.60615116024512
,3.843746574964169,12.4499
346.9999999998294,-8.69528387209006
,3.64656873954625,12.3419
347.0499999998294,-8.77968510643111
,3.445152344523496,12.2248
347.0999999998293,-8.8594531325977
,3.239547513862899,12.099
347.1499999998293,-8.93466422564219
,3.0298160555498,11.9645
347.1999999998292,-9.005393209451
,2.816032381999887,11.8214
347.2499999998292,-9.07171305282569
,2.598284431643139,11.67
347.2999999998291,-9.13369450651768
,2.376674577896366,11.5104
347.3499999998291,-9.19140578239894
,2.151320509532651,11.3427
347.399999999829,-9.24491227351267
,1.92235606384158,11.1673
347.449999999829,-9.29427631558281
,1.689931990855452,10.9842
347.499999999829,-9.33955698797745
,1.454216623459819,10.7938
347.5499999998289,-9.38080995376039
,1.215396424887822,10.5962
347.5999999998289,-9.41808733644503
,0.9736763825291144,10.3918
347.6499999998288,-9.45143763230672
,0.7292802157806375,10.1807
347.6999999998288,-9.4809056555819
,0.4824503664856703,9.96336
347.7499999998287,-9.50653251483697
,0.2334477434931119,9.73998
347.7999999998287,-9.52836746138584
,-0.01744880192626663,9.51092
347.8499999998286,-9.54643239201535
,-0.2699432860894748,9.27649
347.8999999998286,-9.56076302155034
,-0.523723696537878,9.03704
347.9499999998285,-9.57137445879793
,-0.7784633889083463,8.79291
347.9999999998285,-9.57830095875018
,-1.03382276812471,8.54448
348.0499999998285,-9.58155131630924
,-1.289451236923824,8.2921
348.0999999998284,-9.58115279497577
,-1.544989387224724,8.03616
348.1499999998284,-9.57710839324644
,-1.800071402859984,7.77704
348.1999999998283,-9.56943891245628
,-2.054327635743169,7.51511
348.2499999998283,-9.55814216280122
,-2.307387311654553,7.25075
348.2999999998282,-9.54323309088692
,-2.558881316587617,6.98435
348.3499999998282,-9.52470498440099
,-2.808445010446647,6.71626
348.3999999998281,-9.50256759044886
,-3.055721012041474,6.44685
348.4499999998281,-9.47681036785736
,-3.300361898271636,6.17645
348.499999999828,-9.44743853923969
,-3.542032761334634,5.90541
348.549999999828,-9.41443842878065
,-3.780413570882574,5.63402
348.599999999828,-9.37781140430354
,-4.015201293274234,5.36261
348.6499999998279,-9.33754132722969
,-4.246111727161723,5.09143
348.6999999998279,-9.29362635513559
,-4.472881023388725,4.82075
348.7499999998278,-9.24604852023462
,-4.695266867035587,4.55078
348.7999999998278,-9.19480337706719
,-4.913049310052172,4.28175
348.8499999998277,-9.13987171646115
,-5.126031253666167,4.01384
348.8999999998277,-9.08124705620052
,-5.33403859020054,3.74721
348.9499999998276,-9.0189094882225
,-5.536920023516742,3.48199
348.9999999998276,-8.95285102196735
,-5.734546595543695,3.2183
349.0499999998275,-8.88305155238811
,-5.926810952990654,2.95624
349.0999999998275,-8.80950207645243
,-6.113626392921128,2.69588
349.1499999998275,-8.73218275773676
,-6.294925728468441,2.43726
349.1999999998274,-8.65108404688959
,-6.470660016598526,2.18042
349.2499999998274,-8.56618680595486
,-6.640797188602413,1.92539
349.2999999998273,-8.47748137395851
,-6.805320621432668,1.67216
349.3499999998273,-8.38494970299693
,-6.964227684317895,1.42072
349.3999999998272,-8.28858242005832
,-7.117528290846,1.17105
349.4499999998272,-8.18836292035877
,-7.265243482140587,0.923119
349.4999999998271,-8.08428248450347
,-7.407404062330115,0.676878
349.5499999998271,-7.97632627469567
,-7.544049303202688,0.432277
349.599999999827,-7.86448657023185
,-7.675225731041745,0.189261
349.649999999827,-7.74875061896579
,-7.800986005043005,-0.0522354
349.699999999827,-7.62911205222474
,-7.921387893423409,-0.292276
349.7499999998269,-7.50556055485414
,-8.036493350285383,-0.530933
349.7999999998269,-7.3780905956201
,-8.146367693436634,-0.768277
349.8499999998268,-7.24669505357661
,-8.251078880705535,-1.00438
349.8999999998268,-7.1113718750919
,-8.350696879799308,-1.23933
349.9499999998267,-6.97211852052961
,-8.445293124543914,-1.47317
349.9999999998267,-6.82893419566842
,-8.53494004851137,-1.70601
350.0499999998266,-6.68182004971215
,-8.619710685623854,-1.93789
350.0999999998266,-6.53077939691957
,-8.699678326524079,-2.1689
350.1499999998265,-6.37581796366204
,-8.774916219261971,-2.3991
350.1999999998265,-6.21694416382746
,-8.845497303244294,-2.62855
350.2499999998265,-6.05416940566704
,-8.911493966435534,-2.85732
350.2999999998264,-5.88750843414215
,-8.972977817207173,-3.08547
350.3499999998264,-5.7169797133705
,-9.030019464163125,-3.31304
350.3999999998263,-5.54260585441329
,-9.082688299231801,-3.54008
350.4499999998263,-5.36441409372104
,-9.131052281466959,-3.76664
350.4999999998262,-5.18243682727138
,-9.175177720871709,-3.99274
350.5499999998262,-4.99671220438025
,-9.215129063341603,-4.21842
350.5999999998261,-4.80728478346444
,-9.250968679101589,-4.44368
350.6499999998261,-4.61420624953312
,-9.282756658042285,-4.66855
350.699999999826,-4.41753619002831
,-9.31055061585392,-4.89301
350.749999999826,-4.21734292187535
,-9.334405515063526,-5.11706
350.799999999826,-4.01370435849773
,-9.354373504885656,-5.34067
350.8499999998259,-3.80670890125576
,-9.370503783352689,-5.56379
350.8999999998259,-3.59645633562402
,-9.382842484545145,-5.78639
350.9499999998258,-3.38305870862869
,-9.391432592932034,-6.00837
350.9999999998258,-3.16664116093728
,-9.396313886018813,-6.22967
351.0499999998257,-2.94734268471664
,-9.397522905618775,-6.45018
351.0999999998257,-2.72531677714718
,-9.395092957281065,-6.66978
351.1499999998256,-2.5007319594416
,-9.389054136684509,-6.88832
351.1999999998256,-2.27377213239193
,-9.379433381179133,-7.10566
351.2499999998255,-2.04463674190513
,-9.366254544231964,-7.32162
351.2999999998255,-1.81354073160444
,-9.349538490104527,-7.536
351.3499999998255,-1.58071426426975
,-9.329303205945855,-7.74859
351.3999999998254,-1.3464021995174
,-9.305563928357213,-7.95916
351.4499999998254,-1.11086332147145
,-9.278333281478607,-8.16747
351.4999999998253,-0.874369317034479
,-9.247621423806521,-8.37325
351.5499999998253,-0.637203512477076
,-9.213436201067594,-8.57623
351.5999999998252,-0.399659383144002
,-9.175783302774839,-8.77612
351.6499999998252,-0.162038857873548
,-9.134666420314973,-8.97263
351.6999999998251,0.0753495540608852
,-9.090087404744462,-9.16544
351.7499999998251,0.312192780271245
,-9.042046422769664,-9.35424
351.799999999825,0.548175309281242
,-8.990542109691319,-9.53872
351.849999999825,0.782981380579997
,-8.935571718371015,-9.71855
351.899999999825,1.016297198276
,-8.877131263585616,-9.89343
351.9499999998249,1.24781312559706
,-8.815215661321869,-10.063
351.9999999998249,1.47722581859179
,-8.749818862856323,-10.227
352.0499999998248,1.70424025984812
,-8.680933983590636,-10.3852
352.0999999998248,1.92857165673801
,-8.608553426835481,-10.5371
352.1499999998247,2.14994717342927
,-8.532669002817018,-10.6826
352.1999999998247,2.36810747142523
,-8.453272043359219,-10.8214
352.2499999998246,2.5828080394775
,-8.370353512744943,-10.9532
352.2999999998246,2.7938203000351
,-8.283904115351932,-11.0777
352.3499999998245,3.00093248573692
,-8.193914400751813,-11.1948
352.3999999998245,3.20395028550412
,-8.100374867016308,-11.3043
352.4499999998245,3.40269726537867
,-8.003276063020266,-11.406
352.4999999998244,3.59701507417134
,-7.902608690663902,-11.4996
352.5499999998244,3.78676344808897
,-7.798363707973922,-11.5851
352.5999999998243,3.97182003175768
,-7.690532434161029,-11.6624
352.6499999998243,4.15208003535872
,-7.579106657837058,-11.7312
352.6999999998242,4.32745574901824
,-7.464078749719935,-11.7915
352.7499999998242,4.49787593613961
,-7.345441781258474,-11.8433
352.7999999998241,4.66328512717341
,-7.223189650821532,-11.8865
352.8499999998241,4.82364283446362
,-7.097317219133291,-11.921
352.899999999824,4.97892270744269
,-6.967820455843316,-11.9467
352.949999999824,5.12911164570312
,-6.834696599171893,-11.9638
352.999999999824,5.27420888548294
,-6.697944330621849,-11.9722
353.0499999998239,5.41422507300607
,-6.557563966847535,-11.9718
353.0999999998239,5.54918133602061
,-6.413557670692903,-11.9627
353.1499999998238,5.67910836287181
,-6.265929683467999,-11.945
353.1999999998238,5.80404549661058
,-6.114686580414953,-11.9187
353.2499999998237,5.92403985000592
,-5.959837551318505,-11.8839
353.2999999998237,6.03914544593699
,-5.801394708120522,-11.8405
353.3499999998236,6.14942238648075
,-5.639373421343394,-11.7888
353.3999999998236,6.25493605308283
,-5.473792687086998,-11.7287
353.4499999998235,6.3557563394759
,-5.304675526228973,-11.6604
353.4999999998235,6.45195691845631
,-5.132049417389723,-11.584
353.5499999998235,6.54361454324144
,-4.955946764950158,-11.4996
353.5999999998234,6.63080838383737
,-4.776405403110545,-11.4072
353.6499999998234,6.71361939867328
,-4.59346913641192,-11.3071
353.6999999998233,6.79212974163445
,-4.40718831638083,-11.1993
353.7499999998233,6.86642220457153
,-4.217620452909832,-11.084
353.7999999998232,6.93657969533208
,-4.024830857596339,-10.9614
353.8499999998232,7.00268475135735
,-3.828893314573687,-10.8316
353.8999999998231,7.06481908888081
,-3.629890772365346,-10.6947
353.9499999998231,7.12306318775463
,-3.42791604802468,-10.551
353.999999999823,7.17749591188937
,-3.223072532395965,-10.4006
354.049999999823,7.2281941652203
,-3.015474882781109,-10.2437
354.099999999823,7.27523258299642
,-2.80524968683955,-10.0805
354.1499999998229,7.31868325802345
,-2.592536079225361,-9.91122
354.1999999998229,7.35861550129347
,-2.37748629050505,-9.7361
354.2499999998228,7.39509563619211
,-2.160266106341627,-9.55536
354.2999999998228,7.42818682522203
,-1.941055214019062,-9.36924
354.3499999998227,7.45794892792787
,-1.720047413182276,-9.178
354.3999999998227,7.48443838846501
,-1.497450668198884,-8.98189
354.4499999998226,7.5077081510581
,-1.273486981099168,-8.7812
354.4999999998226,7.52780760142535
,-1.048392066394139,-8.5762
354.5499999998225,7.54478253215146
,-0.8224148124291766,-8.3672
354.5999999998225,7.55867512992647
,-0.5958165181470116,-8.15449
354.6499999998225,7.56952398257713
,-0.3688698991627257,-7.93839
354.6999999998224,7.57736410384325
,-0.1418578627532971,-7.71922
354.7499999998224,7.58222697392431
,0.08492794243231394,-7.4973
354.7999999998223,7.58414059390421
,0.3111887896360876,-7.27295
354.8499999998223,7.58312955224949
,0.5366207313380356,-7.04651
354.8999999998222,7.57921510167175
,0.7609166254159239,-6.8183
354.9499999998222,7.57241524472973
,0.9837682988472221,-6.58865
354.9999999998221,7.56274482662809
,1.204868812267631,-6.35788
355.0499999998221,7.55021563375291
,1.423914784208915,-6.1263
355.099999999822,7.53483649655966
,1.640608730223784,-5.89423
355.149999999822,7.51661339552065
,1.854661369812777,-5.66195
355.199999999822,7.49554956893041
,2.065793853034212,-5.42976
355.2499999998219,7.4716456214787
,2.27373985920607,-5.19791
355.2999999998219,7.44489963262052
,2.478247522241336,-4.96665
355.3499999998218,7.41530726391745
,2.679081141027929,-4.73623
355.3999999998218,7.38286186466941
,2.876022638777148,-4.50684
355.4499999998217,7.34755457533448
,3.068872742437335,-4.27868
355.4999999998217,7.30937442840403
,3.2574518617414,-4.05192
355.5499999998216,7.26830844659364
,3.441600656965621,-3.82671
355.5999999998216,7.2243417383921
,3.621180294532844,-3.60316
355.6499999998215,7.17745759119895
,3.796072399589505,-3.38139
355.6999999998215,7.12763756244354
,3.966178724166701,-3.16146
355.7499999998215,7.07486156922519
,4.131420557786683,-2.94344
355.7999999998214,7.01910797712523
,4.291737914067372,-2.72737
355.8499999998214,6.96035368890715
,4.44708853153543,-2.51327
355.8999999998213,6.8985742338534
,4.597446729376498,-2.30113
355.9499999998213,6.83374385845917
,4.742802159206512,-2.09094
355.9999999998212,6.76583561916099
,4.883158492289619,-1.88268
356.0499999998212,6.69482147769689
,5.018532078356627,-1.67629
356.0999999998211,6.62067239962369
,5.148950607641757,-1.47172
356.1499999998211,6.5433584564709
,5.274451802505613,-1.26891
356.199999999821,6.46284893200854
,5.39508215950082,-1.06777
356.249999999821,6.37911243317387
,5.510895757351451,-0.868217
356.299999999821,6.29211700635625
,5.621953141438944,-0.670164
356.3499999998209,6.20183025996588
,5.728320291147429,-0.47351
356.3999999998209,6.10821949451766
,5.830067672993495,-0.278152
356.4499999998208,6.01125184180265
,5.927269379770689,-0.0839825
356.4999999998208,5.91089441508015
,6.020002353961678,0.109108
356.5499999998207,5.80711447254129
,6.108345692260858,0.301231
356.5999999998207,5.69987959655279
,6.192380027036966,0.4925
356.6499999998206,5.58915789133192
,6.27218697992928,0.683029
356.6999999998206,5.47491820173626
,6.347848682229525,0.87293
356.7499999998205,5.35713035574767
,6.419447356360594,1.06232
356.7999999998205,5.23576543303105
,6.487064952451869,1.2513
356.8499999998205,5.11079606167824
,6.550782833783881,1.43999
356.8999999998204,4.98219674495734
,6.610681504692556,1.62848
356.9499999998204,4.84994421963945
,6.666840374493617,1.8169
356.9999999998203,4.71401784730144
,6.719337551026985,2.00532
357.0499999998203,4.57440003995895
,6.768249657684767,2.19385
357.0999999998202,4.43107672144743
,6.81365166816876,2.38257
357.1499999998202,4.28403782614168
,6.855616753842051,2.57158
357.1999999998201,4.13327783680605
,6.894216139280936,2.76094
357.2499999998201,3.9787963635187
,6.929518962572038,2.95072
357.29999999982,3.82059876559993
,6.961592137870641,3.14099
357.34999999982,3.65869681816869
,6.99050021881453,3.3318
357.39999999982,3.49310942424157
,7.016305262407861,3.5232
357.4499999998199,3.32386337207928
,7.039066693945406,3.7152
357.4999999998199,3.15099413571693
,7.05884117440172,3.90785
357.5499999998198,2.97454671428339
,7.075682472333003,4.10114
357.5999999998198,2.79457650286983
,7.089641342843347,4.29506
357.6499999998197,2.61115018446058
,7.100765416374756,4.48962
357.6999999998197,2.42434662894187
,7.109099100153921,4.68475
357.7499999998196,2.2342577816768
,7.114683494953874,4.88043
357.7999999998196,2.04098952078678
,7.117556329504998,5.07657
357.8499999998195,1.8446624593611
,7.117751914458753,5.27309
357.8999999998195,1.64541266655416
,7.115301117230335,5.46989
357.9499999998195,1.44339228011105
,7.110231358492518,5.66684
357.9999999998194,1.23876998245882
,7.102566630417883,5.8638
358.0499999998194,1.03173131320563
,7.092327536237571,6.0606
358.0999999998193,0.82247879275638
,7.079531350073566,6.25705
358.1499999998193,0.611231834765305
,7.064192095539585,6.45296
358.1999999998192,0.398226429236537
,7.046320641186087,6.64809
358.2499999998192,0.183714583126021
,7.02592481054573,6.84221
358.2999999998191,-0.0320364888672032
,7.003009504271682,7.03505
358.3499999998191,-0.248745424220655
,6.977576831769758,7.22632
358.399999999819,-0.466118017358238
,6.949626249612532,7.41574
358.449999999819,-0.683848756551753
,6.919154704086402,7.603
358.499999999819,-0.901622573551721
,6.886156775317998,7.78778
358.5499999998189,-1.1191167802945
,6.850624820573984,7.96974
358.5999999998189,-1.33600316146159
,6.812549114599815,8.14855
358.6499999998188,-1.55195018701833
,6.771917985096664,8.32387
358.6999999998188,-1.76662530530908
,6.728717941791624,8.49534
358.7499999998187,-1.9796972749973
,6.682933797887047,8.66263
358.7999999998187,-2.19083849319145
,6.63454878307906,8.82539
358.8499999998186,-2.39972727753853
,6.583544647682581,8.98327
358.8999999998186,-2.60605006185011
,6.529901757849547,9.13595
358.9499999998185,-2.80950346786359
,6.473599182200275,9.2831
358.9999999998185,-3.00979621988467
,6.414614770608049,9.42441
359.0499999998185,-3.20665087409449
,6.352925226194698,9.55958
359.0999999998184,-3.39980534001373
,6.288506171950528,9.68831
359.1499999998184,-3.58901417772578
,6.221332213643814,9.81035
359.1999999998183,-3.77404966071013
,6.151377000953346,9.92543
359.2499999998183,-3.95470260028025
,6.078613288948557,10.0333
359.2999999998182,-4.13078293339925
,6.003013002180788,10.1338
359.3499999998182,-4.30212008089494
,5.924547303760207,10.2267
359.3999999998181,-4.46856308762472
,5.843186671831463,10.3117
359.4499999998181,-4.62998055985879
,5.758900985877867,10.3889
359.499999999818,-4.78626041799589
,5.671659625212009,10.4579
359.549999999818,-4.93730948467532
,5.58143158196601,10.5187
359.599999999818,-5.08305292944293
,5.488185590743393,10.5712
359.6499999998179,-5.22343359143391
,5.391890276951282,10.6153
359.6999999998179,-5.35841120114609
,5.292514325689149,10.6509
359.7499999998178,-5.48796152141635
,5.190026672833632,10.678
359.7999999998178,-5.61207542630714
,5.084396719788636,10.6965
359.8499999998177,-5.73075793489944
,4.975594573157551,10.7064
359.8999999998177,-5.84402721509303
,4.863591310358851,10.7076
359.9499999998176,-5.95191357055863
,4.748359272028145,10.7003
359.9999999998176,-6.05445842206872
,4.629872381822741,10.6843


==> mesh_quality_0_360.csv <==
step,time,angle_deg,minScaledJacDet
0,0,0,0.671961
1,1.125,2.25,0.640196
2,2.25,4.5,0.60854
3,3.375,6.75,0.608809
4,4.5,9,0.677596
5,5.625,11.25,0.684441
6,6.75,13.5,0.688875
7,7.875,15.75,0.688695
8,9,18,0.688359
9,10.125,20.25,0.688464
10,11.25,22.5,0.688966
11,12.375,24.75,0.689823
12,13.5,27,0.690993
13,14.625,29.25,0.692438
14,15.75,31.5,0.694118
15,16.875,33.75,0.695995
16,18,36,0.698034
17,19.125,38.25,0.700199
18,20.25,40.5,0.702455
19,21.375,42.75,0.704768
20,22.5,45,0.688542
21,23.625,47.25,0.704768
22,24.75,49.5,0.702455
23,25.875,51.75,0.700199
24,27,54,0.698034
25,28.125,56.25,0.695995
26,29.25,58.5,0.694118
27,30.375,60.75,0.692438
28,31.5,63,0.690993
29,32.625,65.25,0.689823
30,33.75,67.5,0.688966
31,34.875,69.75,0.688464
32,36,72,0.688359
33,37.125,74.25,0.688695
34,38.25,76.5,0.690077
35,39.375,78.75,0.696942
36,40.5,81,0.701408
37,41.625,83.25,0.69592
38,42.75,85.5,0.685874
39,43.875,87.75,0.677969
40,45,90,0.67195
41,46.125,92.25,0.640196
42,47.25,94.5,0.60854
43,48.375,96.75,0.608749
44,49.5,99,0.677596
45,50.625,101.25,0.684472
46,51.75,103.5,0.688885
47,52.875,105.75,0.688695
48,54,108,0.688359
49,55.125,110.25,0.688464
50,56.25,112.5,0.688966
51,57.375,114.75,0.689823
52,58.5,117,0.690993
53,59.625,119.25,0.692438
54,60.75,121.5,0.694118
55,61.875,123.75,0.695995
56,63,126,0.698034
57,64.125,128.25,0.700199
58,65.25,130.5,0.702455
59,66.375,132.75,0.704768
60,67.5,135,0.688542
61,68.625,137.25,0.704768
62,69.75,139.5,0.702455
63,70.875,141.75,0.700199
64,72,144,0.698034
65,73.125,146.25,0.695995
66,74.25,148.5,0.694118
67,75.375,150.75,0.692438
68,76.5,153,0.690993
69,77.625,155.25,0.689823
70,78.75,157.5,0.688966
71,79.875,159.75,0.688464
72,81,162,0.688359
73,82.125,164.25,0.688695
74,83.25,166.5,0.690078
75,84.375,168.75,0.696942
76,85.5,171,0.701419
77,86.625,173.25,0.69592
78,87.75,175.5,0.685874
79,88.875,177.75,0.677969
80,90,180,0.671967
81,91.125,182.25,0.640196
82,92.25,184.5,0.60854
83,93.375,186.75,0.608799
84,94.5,189,0.677596
85,95.625,191.25,0.684496
86,96.75,193.5,0.6889
87,97.875,195.75,0.688695
88,99,198,0.688359
89,100.125,200.25,0.688464
90,101.25,202.5,0.688966
91,102.375,204.75,0.689823
92,103.5,207,0.690993
93,104.625,209.25,0.692438
94,105.75,211.5,0.694118
95,106.875,213.75,0.695995
96,108,216,0.698034
97,109.125,218.25,0.700199
98,110.25,220.5,0.702455
99,111.375,222.75,0.704768
100,112.5,225,0.688459
101,113.625,227.25,0.704768
102,114.75,229.5,0.702455
103,115.875,231.75,0.700199
104,117,234,0.698034
105,118.125,236.25,0.695995
106,119.25,238.5,0.694118
107,120.375,240.75,0.692438
108,121.5,243,0.690993
109,122.625,245.25,0.689823
110,123.75,247.5,0.688966
111,124.875,249.75,0.688464
112,126,252,0.688359
113,127.125,254.25,0.688695
114,128.25,256.5,0.690079
115,129.375,258.75,0.696942
116,130.5,261,0.701408
117,131.625,263.25,0.69592
118,132.75,265.5,0.685874
119,133.875,267.75,0.677969
120,135,270,0.671963
121,136.125,272.25,0.640196
122,137.25,274.5,0.60854
123,138.375,276.75,0.608885
124,139.5,279,0.677596
125,140.625,281.25,0.684444
126,141.75,283.5,0.688847
127,142.875,285.75,0.688695
128,144,288,0.688359
129,145.125,290.25,0.688464
130,146.25,292.5,0.688966
131,147.375,294.75,0.689823
132,148.5,297,0.690993
133,149.625,299.25,0.692438
134,150.75,301.5,0.694118
135,151.875,303.75,0.695995
136,153,306,0.698034
137,154.125,308.25,0.700199
138,155.25,310.5,0.702455
139,156.375,312.75,0.704768
140,157.5,315,0.688556
141,158.625,317.25,0.704768
142,159.75,319.5,0.702455
143,160.875,321.75,0.700199
144,162,324,0.698034
145,163.125,326.25,0.695995
146,164.25,328.5,0.694118
147,165.375,330.75,0.692438
148,166.5,333,0.690993
149,167.625,335.25,0.689823
150,168.75,337.5,0.688966
151,169.875,339.75,0.688464
152,171,342,0.688359
153,172.125,344.25,0.688695
154,173.25,346.5,0.690077
155,174.375,348.75,0.696942
156,175.5,351,0.701408
157,176.625,353.25,0.69592
158,177.75,355.5,0.685874
159,178.875,357.75,0.677969
160,180,360,0.671947


==> mesh_quality_jacobian_barrier.csv <==
time,step,minScaledJ,maxScaledJ,meanScaledJ,minUnif,maxUnif,meanUnif,minDetJ,maxDetJ,totalVolume,samplePoints,negScaledJCount
0.000000000000e+00,0,7.143751545769e-01,1.000000000000e+00,9.499466290721e-01,6.932826806253e-01,9.806865899225e-01,7.687636614755e-01,2.319205039857e-01,4.000000000000e+00,2.390000000000e+01,128,0
1.000000000000e-02,1,6.972042250343e-01,1.000000000000e+00,9.585029824650e-01,6.932836176018e-01,9.738208211962e-01,7.684501978078e-01,3.149169741571e-01,4.000000000000e+00,2.390008034903e+01,128,0
2.000000000000e-02,2,6.971784179450e-01,1.000000000000e+00,9.584987683479e-01,6.932828305879e-01,9.738318180166e-01,7.684502510707e-01,3.147829185356e-01,4.000000000000e+00,2.390001285979e+01,128,0
3.000000000000e-02,3,6.971447208530e-01,1.000000000000e+00,9.584955752629e-01,6.932826272792e-01,9.738477726069e-01,7.684503203311e-01,3.145894877547e-01,4.000000000000e+00,2.389999542540e+01,128,0
4.000000000000e-02,4,6.971158988203e-01,1.000000000000e+00,9.584970627136e-01,6.932828470614e-01,9.738666169242e-01,7.684503653378e-01,3.143615435599e-01,4.000000000000e+00,2.390001427244e+01,128,0
5.000000000000e-02,5,6.970928221902e-01,1.000000000000e+00,9.584997057273e-01,6.932824247780e-01,9.738894216325e-01,7.684503037272e-01,3.140849206253e-01,4.000000000000e+00,2.389997806027e+01,128,0
6.000000000000e-02,6,6.970790715295e-01,1.000000000000e+00,9.585051304194e-01,6.932827478545e-01,9.739117817924e-01,7.684500832055e-01,3.138145240313e-01,4.000000000000e+00,2.390000576512e+01,128,0
7.000000000000e-02,7,6.970774451929e-01,1.000000000000e+00,9.585082668263e-01,6.932822598481e-01,9.739380715427e-01,7.684500452779e-01,3.134956347296e-01,4.000000000000e+00,2.389996391703e+01,128,0
8.000000000000e-02,8,6.970794199411e-01,1.000000000000e+00,9.585086238444e-01,6.932824602534e-01,9.739632750590e-01,7.684501737438e-01,3.131906772352e-01,4.000000000000e+00,2.389998110240e+01,128,0
9.000000000000e-02,9,6.970630504801e-01,1.000000000000e+00,9.585027527888e-01,6.932821279881e-01,9.739933719569e-01,7.684501192453e-01,3.128258738502e-01,4.000000000000e+00,2.389995260964e+01,128,0
1.000000000000e-01,10,6.970213628876e-01,1.000000000000e+00,9.584887977943e-01,6.932823371793e-01,9.740286021262e-01,7.684500135242e-01,3.123995289622e-01,4.000000000000e+00,2.389997054842e+01,128,0
1.100000000000e-01,11,6.969660554509e-01,1.000000000000e+00,9.584677430531e-01,6.932821739628e-01,9.740712934753e-01,7.684501006061e-01,3.118824342917e-01,4.000000000000e+00,2.389995655211e+01,128,0
1.200000000000e-01,12,6.969125394586e-01,1.000000000000e+00,9.584414848428e-01,6.932820710476e-01,9.741194279618e-01,7.684501939862e-01,3.112995150761e-01,4.000000000000e+00,2.389994772682e+01,128,0
1.300000000000e-01,13,6.968670699101e-01,1.000000000000e+00,9.584157037561e-01,6.932820101256e-01,9.741688251682e-01,7.684501408406e-01,3.107013692867e-01,4.000000000000e+00,2.389994250259e+01,128,0
1.400000000000e-01,14,6.968257373589e-01,1.000000000000e+00,9.583871081308e-01,6.932816097514e-01,9.742224050887e-01,7.684499223278e-01,3.100522209820e-01,4.000000000000e+00,2.389990816938e+01,128,0
1.500000000000e-01,15,6.967889248914e-01,1.000000000000e+00,9.583588181174e-01,6.932814339196e-01,9.742821010620e-01,7.684497163572e-01,3.093292966931e-01,4.000000000000e+00,2.389989309135e+01,128,0
1.600000000000e-01,16,6.967598512722e-01,1.000000000000e+00,9.583311367274e-01,6.932807545477e-01,9.744152326506e-01,7.684495300600e-01,3.077168255538e-01,4.000000000000e+00,2.389983483359e+01,128,0
1.700000000000e-01,17,6.967377307965e-01,1.000000000000e+00,9.583048878843e-01,6.932804593003e-01,9.745413181094e-01,7.684494914303e-01,3.061901874091e-01,4.000000000000e+00,2.389980951550e+01,128,0
1.800000000000e-01,18,6.967154745137e-01,1.000000000000e+00,9.582757505541e-01,6.932797680663e-01,9.746602443875e-01,7.684492707013e-01,3.047498744943e-01,4.000000000000e+00,2.389975024092e+01,128,0
1.900000000000e-01,19,6.966931431031e-01,1.000000000000e+00,9.582419711738e-01,6.932794749154e-01,9.747786039058e-01,7.684490437147e-01,3.033169495265e-01,4.000000000000e+00,2.389972510276e+01,128,0
2.000000000000e-01,20,6.966674617079e-01,1.000000000000e+00,9.582002963715e-01,6.932788249220e-01,9.748959421362e-01,7.684490575769e-01,3.018960883837e-01,4.000000000000e+00,2.389966936498e+01,128,0
2.100000000000e-01,21,6.966294622020e-01,1.000000000000e+00,9.581485170279e-01,6.932783814801e-01,9.750220841761e-01,7.684490799269e-01,3.003689988459e-01,4.000000000000e+00,2.389963133940e+01,128,0
2.200000000000e-01,22,6.965761123392e-01,1.000000000000e+00,9.580905015819e-01,6.932780234546e-01,9.751483415112e-01,7.684488579683e-01,2.988407093000e-01,4.000000000000e+00,2.389960063843e+01,128,0
2.300000000000e-01,23,6.965132791901e-01,1.000000000000e+00,9.580224112595e-01,6.932775031347e-01,9.752868716888e-01,7.684485171604e-01,2.971638447730e-01,4.000000000000e+00,2.389955602072e+01,128,0
2.400000000000e-01,24,6.964531002291e-01,1.000000000000e+00,9.579510468167e-01,6.932771288703e-01,9.754279494348e-01,7.684483067147e-01,2.954564364850e-01,4.000000000000e+00,2.389952392743e+01,128,0
2.500000000000e-01,25,6.964063727307e-01,1.000000000000e+00,9.578882459063e-01,6.932763536858e-01,9.755594631519e-01,7.684481528733e-01,2.938644436973e-01,4.000000000000e+00,2.389945745538e+01,128,0
2.600000000000e-01,26,6.963744285624e-01,1.000000000000e+00,9.578416630224e-01,6.932760456394e-01,9.756727529394e-01,7.684480020063e-01,2.924935248358e-01,4.000000000000e+00,2.389943104051e+01,128,0
2.700000000000e-01,27,6.963494652631e-01,1.000000000000e+00,9.578010884185e-01,6.932753046175e-01,9.757742829706e-01,7.684478470362e-01,2.912644949899e-01,4.000000000000e+00,2.389936749834e+01,128,0
2.800000000000e-01,28,6.963219799728e-01,1.000000000000e+00,9.577567660517e-01,6.932748409439e-01,9.758838619449e-01,7.684477673486e-01,2.899384606483e-01,4.000000000000e+00,2.389932773877e+01,128,0
2.900000000000e-01,29,6.962894033994e-01,1.000000000000e+00,9.577034657796e-01,6.932740077669e-01,9.759936699741e-01,7.684477532671e-01,2.886093519330e-01,4.000000000000e+00,2.389925629494e+01,128,0
3.000000000000e-01,30,6.962552451374e-01,1.000000000000e+00,9.576448802269e-01,6.932734287613e-01,9.761075262048e-01,7.684477749234e-01,2.872316249525e-01,4.000000000000e+00,2.389920664619e+01,128,0
3.100000000000e-01,31,6.962181041483e-01,1.000000000000e+00,9.575806573181e-01,6.932727989545e-01,9.762128349229e-01,7.684476127716e-01,2.859573077463e-01,4.000000000000e+00,2.389915264153e+01,128,0
3.200000000000e-01,32,6.961742242394e-01,1.000000000000e+00,9.575010716119e-01,6.932721986666e-01,9.763353895252e-01,7.684473590650e-01,2.844745311024e-01,4.000000000000e+00,2.389910116827e+01,128,0
3.300000000000e-01,33,6.961279886066e-01,1.000000000000e+00,9.574042552784e-01,6.932714518911e-01,9.764697110554e-01,7.684472428083e-01,2.828494115137e-01,4.000000000000e+00,2.389903713433e+01,128,0
3.400000000000e-01,34,6.960787671514e-01,1.000000000000e+00,9.572959846018e-01,6.932705409196e-01,9.766181522689e-01,7.684470035940e-01,2.810535153892e-01,4.000000000000e+00,2.389895902144e+01,128,0
3.500000000000e-01,35,6.915786967318e-01,1.000000000000e+00,9.571869144173e-01,6.932698091751e-01,9.767670172118e-01,7.684464346595e-01,2.792528237890e-01,4.000000000000e+00,2.389889627703e+01,128,0
3.600000000000e-01,36,6.868867213535e-01,1.000000000000e+00,9.570776005393e-01,6.932686836344e-01,9.769166065688e-01,7.684458788153e-01,2.774431288045e-01,4.000000000000e+00,2.389879976661e+01,128,0
3.700000000000e-01,37,6.828247908584e-01,1.000000000000e+00,9.569702850396e-01,6.932675881417e-01,9.770692367895e-01,7.684454956241e-01,2.755968563150e-01,4.000000000000e+00,2.389870583336e+01,128,0
3.800000000000e-01,38,6.795040601430e-01,1.000000000000e+00,9.568736460846e-01,6.932660618516e-01,9.772083141715e-01,7.684452207825e-01,2.739141432108e-01,4.000000000000e+00,2.389857496240e+01,128,0
3.900000000000e-01,39,6.766878835777e-01,1.000000000000e+00,9.567862656034e-01,6.932648817056e-01,9.773398487593e-01,7.684448998390e-01,2.723230755856e-01,4.000000000000e+00,2.389847377228e+01,128,0
4.000000000000e-01,40,6.736465768262e-01,1.000000000000e+00,9.566896852187e-01,6.932633434815e-01,9.774655328266e-01,7.684445581871e-01,2.708024906142e-01,4.000000000000e+00,2.389834188036e+01,128,0
4.100000000000e-01,41,6.698324436348e-01,1.000000000000e+00,9.565725502910e-01,6.932620591727e-01,9.776092024096e-01,7.684440907373e-01,2.690649062006e-01,4.000000000000e+00,2.389823176089e+01,128,0
4.200000000000e-01,42,6.649398459716e-01,1.000000000000e+00,9.564308990698e-01,6.932604682717e-01,9.777608337216e-01,7.684436485638e-01,2.672309602077e-01,4.000000000000e+00,2.389809535481e+01,128,0
4.300000000000e-01,43,6.592066913646e-01,1.000000000000e+00,9.562747862368e-01,6.932589916501e-01,9.779189026395e-01,7.684430387687e-01,2.653194994621e-01,4.000000000000e+00,2.389796874844e+01,128,0
4.400000000000e-01,44,6.532260790405e-01,1.000000000000e+00,9.561241895817e-01,6.932577118651e-01,9.780648949477e-01,7.684421440179e-01,2.635543106239e-01,4.000000000000e+00,2.389785901994e+01,128,0
4.500000000000e-01,45,6.474657808077e-01,1.000000000000e+00,9.559816119802e-01,6.932562794810e-01,9.782033164283e-01,7.684413863809e-01,2.618805912668e-01,4.000000000000e+00,2.389773620870e+01,128,0
4.600000000000e-01,46,6.422818730139e-01,1.000000000000e+00,9.558382117541e-01,6.932549521516e-01,9.783451446978e-01,7.684407153180e-01,2.601659503493e-01,4.000000000000e+00,2.389762240575e+01,128,0
4.700000000000e-01,47,6.380362964730e-01,1.000000000000e+00,9.556975722779e-01,6.932532993161e-01,9.784809603673e-01,7.684401073145e-01,2.585237767082e-01,4.000000000000e+00,2.389748069584e+01,128,0
4.800000000000e-01,48,6.352698969814e-01,1.000000000000e+00,9.555850144923e-01,6.932521790177e-01,9.785995594424e-01,7.684394374215e-01,2.570901792429e-01,4.000000000000e+00,2.389738464516e+01,128,0
4.900000000000e-01,49,6.338531360017e-01,1.000000000000e+00,9.555018669695e-01,6.932509151059e-01,9.786908642778e-01,7.684391657293e-01,2.559862063767e-01,4.000000000000e+00,2.389727628238e+01,128,0
5.000000000000e-01,50,6.331575392178e-01,1.000000000000e+00,9.554285475558e-01,6.932499259633e-01,9.787755620931e-01,7.684391867984e-01,2.549623420530e-01,4.000000000000e+00,2.389719147785e+01,128,0
5.100000000000e-01,51,6.325900909554e-01,1.000000000000e+00,9.553586639554e-01,6.932487599734e-01,9.788492423052e-01,7.684392362891e-01,2.540714267693e-01,4.000000000000e+00,2.389709151192e+01,128,0
5.200000000000e-01,52,6.317086009970e-01,1.000000000000e+00,9.552869410939e-01,6.932480325346e-01,9.789179227080e-01,7.684391933927e-01,2.532413308515e-01,4.000000000000e+00,2.389702914547e+01,128,0
5.300000000000e-01,53,6.302379958263e-01,1.000000000000e+00,9.552047393501e-01,6.932473558958e-01,9.789857724898e-01,7.684389529595e-01,2.524213449771e-01,4.000000000000e+00,2.389697113459e+01,128,0
5.400000000000e-01,54,6.280669122334e-01,1.000000000000e+00,9.551082307785e-01,6.932468927834e-01,9.790614604897e-01,7.684386376263e-01,2.515069331797e-01,4.000000000000e+00,2.389693143031e+01,128,0
5.500000000000e-01,55,6.254483584699e-01,1.000000000000e+00,9.549986185457e-01,6.932463463948e-01,9.791458710479e-01,7.684382690796e-01,2.504871596456e-01,4.000000000000e+00,2.389688458661e+01,128,0
5.600000000000e-01,56,6.229791998497e-01,1.000000000000e+00,9.548962348388e-01,6.932457085494e-01,9.792220506279e-01,7.684379037500e-01,2.495667370535e-01,4.000000000000e+00,2.389682990222e+01,128,0
5.700000000000e-01,57,6.213463733144e-01,1.000000000000e+00,9.548266959263e-01,6.932453961664e-01,9.792817811452e-01,7.684374912882e-01,2.488452521251e-01,4.000000000000e+00,2.389680312078e+01,128,0
5.800000000000e-01,58,6.207100736968e-01,1.000000000000e+00,9.547848078258e-01,6.932448221394e-01,9.793241677907e-01,7.684374109962e-01,2.483329642326e-01,4.000000000000e+00,2.389675390803e+01,128,0
5.900000000000e-01,59,6.207542232424e-01,1.000000000000e+00,9.547459840312e-01,6.932443906680e-01,9.793707004826e-01,7.684375670583e-01,2.477707587527e-01,4.000000000000e+00,2.389671691705e+01,128,0
6.000000000000e-01,60,6.211075850971e-01,1.000000000000e+00,9.547030871191e-01,6.932434792517e-01,9.794165640771e-01,7.684376213526e-01,2.472162208607e-01,4.000000000000e+00,2.389663877967e+01,128,0
6.100000000000e-01,61,6.214527953446e-01,1.000000000000e+00,9.546639868330e-01,6.932430742414e-01,9.794588556782e-01,7.684374944050e-01,2.467052721176e-01,4.000000000000e+00,2.389660405754e+01,128,0
6.200000000000e-01,62,6.214128024674e-01,1.000000000000e+00,9.546260958920e-01,6.932422286532e-01,9.794940337030e-01,7.684375089176e-01,2.462798265766e-01,4.000000000000e+00,2.389653156433e+01,128,0
6.300000000000e-01,63,6.205339239906e-01,1.000000000000e+00,9.545832628809e-01,6.932418446504e-01,9.795301128354e-01,7.684375237863e-01,2.458439197937e-01,4.000000000000e+00,2.389649864348e+01,128,0
6.400000000000e-01,64,6.184816752930e-01,1.000000000000e+00,9.545198487325e-01,6.932410695600e-01,9.795768244320e-01,7.684373074362e-01,2.452793210985e-01,4.000000000000e+00,2.389643219463e+01,128,0
6.500000000000e-01,65,6.153249096111e-01,1.000000000000e+00,9.544280784718e-01,6.932404440644e-01,9.796350074909e-01,7.684367634431e-01,2.445763893839e-01,4.000000000000e+00,2.389637857086e+01,128,0
6.600000000000e-01,66,6.117340787002e-01,1.000000000000e+00,9.543277959615e-01,6.932398226723e-01,9.797015354325e-01,7.684359371921e-01,2.437727514296e-01,4.000000000000e+00,2.389632529909e+01,128,0
6.700000000000e-01,67,6.084443144756e-01,1.000000000000e+00,9.542411233422e-01,6.932391110756e-01,9.797605583257e-01,7.684352643149e-01,2.430596582942e-01,4.000000000000e+00,2.389626429437e+01,128,0
6.800000000000e-01,68,6.058418871828e-01,1.000000000000e+00,9.541713044337e-01,6.932385430081e-01,9.798151601074e-01,7.684347620416e-01,2.424000802347e-01,4.000000000000e+00,2.389621559452e+01,128,0
6.900000000000e-01,69,6.041156183174e-01,1.000000000000e+00,9.541200555087e-01,6.932374996047e-01,9.798567623673e-01,7.684343604615e-01,2.418970179291e-01,4.000000000000e+00,2.389612614506e+01,128,0
7.000000000000e-01,70,6.034767942355e-01,1.000000000000e+00,9.541026579713e-01,6.932370317868e-01,9.798798373119e-01,7.684340888730e-01,2.416180937431e-01,4.000000000000e+00,2.389608603991e+01,128,0
7.100000000000e-01,71,6.037455574618e-01,1.000000000000e+00,9.541139747946e-01,6.932362534107e-01,9.798846051810e-01,7.684341966524e-01,2.415598706779e-01,4.000000000000e+00,2.389601931145e+01,128,0
7.200000000000e-01,72,6.041681230723e-01,1.000000000000e+00,9.541219400491e-01,6.932360437087e-01,9.798882215397e-01,7.684344485488e-01,2.415160394905e-01,4.000000000000e+00,2.389600133422e+01,128,0
7.300000000000e-01,73,6.041504868573e-01,1.000000000000e+00,9.541091591983e-01,6.932354991896e-01,9.798984820125e-01,7.684343693234e-01,2.413917244417e-01,4.000000000000e+00,2.389595465407e+01,128,0
7.400000000000e-01,74,6.041504990156e-01,1.000000000000e+00,9.541091593000e-01,6.932354991851e-01,9.798984817565e-01,7.684343693351e-01,2.413917275268e-01,4.000000000000e+00,2.389595465368e+01,128,0
7.500000000000e-01,75,6.036420639758e-01,1.000000000000e+00,9.540910350645e-01,6.932355117032e-01,9.799044304988e-01,7.684341082023e-01,2.413199377203e-01,4.000000000000e+00,2.389595572683e+01,128,0
7.600000000000e-01,76,6.021560050139e-01,1.000000000000e+00,9.540931826050e-01,6.932359318667e-01,9.798844015929e-01,7.684340061062e-01,2.415620493383e-01,4.000000000000e+00,2.389599174629e+01,128,0
7.700000000000e-01,77,6.016131720432e-01,1.000000000000e+00,9.541073796470e-01,6.932364930611e-01,9.798656208681e-01,7.684339282630e-01,2.417892207599e-01,4.000000000000e+00,2.389603985611e+01,128,0
7.800000000000e-01,78,6.016131228748e-01,1.000000000000e+00,9.541073793680e-01,6.932364930667e-01,9.798656206982e-01,7.684339282645e-01,2.417892228161e-01,4.000000000000e+00,2.389603985659e+01,128,0
7.900000000000e-01,79,6.027477986459e-01,1.000000000000e+00,9.541644936900e-01,6.932377475316e-01,9.798122817808e-01,7.684338952425e-01,2.424341313847e-01,4.000000000000e+00,2.389614739942e+01,128,0
8.000000000000e-01,80,6.052855684011e-01,1.000000000000e+00,9.542434733638e-01,6.932383772456e-01,9.797600204779e-01,7.684343734638e-01,2.430655107000e-01,4.000000000000e+00,2.389620138390e+01,128,0
8.100000000000e-01,81,6.089986338182e-01,1.000000000000e+00,9.543574441148e-01,6.932395679705e-01,9.796854055707e-01,7.684352513987e-01,2.439672377899e-01,4.000000000000e+00,2.389630346364e+01,128,0
8.200000000000e-01,82,6.132300088192e-01,1.000000000000e+00,9.544791928725e-01,6.932402840332e-01,9.796006656169e-01,7.684360801659e-01,2.449908186058e-01,4.000000000000e+00,2.389636485141e+01,128,0
8.300000000000e-01,83,6.173826518200e-01,1.000000000000e+00,9.546004926175e-01,6.932415391278e-01,9.795115914144e-01,7.684367692607e-01,2.460672500502e-01,4.000000000000e+00,2.389647245085e+01,128,0
8.400000000000e-01,84,6.210259871844e-01,1.000000000000e+00,9.547094738670e-01,6.932424858683e-01,9.794247231805e-01,7.684375326408e-01,2.471168337277e-01,4.000000000000e+00,2.389655361563e+01,128,0
8.500000000000e-01,85,6.238027331998e-01,1.000000000000e+00,9.547995796929e-01,6.932437537935e-01,9.793457516803e-01,7.684381567554e-01,2.480714142702e-01,4.000000000000e+00,2.389666231658e+01,128,0
8.600000000000e-01,86,6.256082419088e-01,1.000000000000e+00,9.548719877736e-01,6.932450512022e-01,9.792736416357e-01,7.684383725273e-01,2.489432217618e-01,4.000000000000e+00,2.389677354613e+01,128,0
8.700000000000e-01,87,6.267117856719e-01,1.000000000000e+00,9.549317796439e-01,6.932460982925e-01,9.792078575993e-01,7.684384515094e-01,2.497384608116e-01,4.000000000000e+00,2.389686331603e+01,128,0
8.800000000000e-01,88,6.277535218611e-01,1.000000000000e+00,9.549984611342e-01,6.932473073874e-01,9.791388618968e-01,7.684386496351e-01,2.505726592800e-01,4.000000000000e+00,2.389696697579e+01,128,0
8.900000000000e-01,89,6.294007289992e-01,1.000000000000e+00,9.550888654540e-01,6.932481697670e-01,9.790596349633e-01,7.684390120994e-01,2.515301297846e-01,4.000000000000e+00,2.389704091097e+01,128,0
9.000000000000e-01,90,6.316932720366e-01,1.000000000000e+00,9.551946977325e-01,6.932493675812e-01,9.789720758232e-01,7.684394157637e-01,2.525885700805e-01,4.000000000000e+00,2.389714360497e+01,128,0
9.100000000000e-01,91,6.344038340866e-01,1.000000000000e+00,9.552925851980e-01,6.932499878450e-01,9.788904214042e-01,7.684396616370e-01,2.535752312626e-01,4.000000000000e+00,2.389719678328e+01,128,0
9.200000000000e-01,92,6.373878498430e-01,1.000000000000e+00,9.553876064918e-01,6.932508384536e-01,9.788115729226e-01,7.684399711046e-01,2.545282602510e-01,4.000000000000e+00,2.389726971055e+01,128,0
9.300000000000e-01,93,6.406509711325e-01,1.000000000000e+00,9.554975442978e-01,6.932513928127e-01,9.787209106674e-01,7.684404542518e-01,2.556237464565e-01,4.000000000000e+00,2.389731723897e+01,128,0
9.400000000000e-01,94,6.436278086681e-01,1.000000000000e+00,9.556121355010e-01,6.932522907401e-01,9.786223591746e-01,7.684410288572e-01,2.568148941337e-01,4.000000000000e+00,2.389739422385e+01,128,0
9.500000000000e-01,95,6.456510554136e-01,1.000000000000e+00,9.557083214122e-01,6.932530130501e-01,9.785267189816e-01,7.684412846539e-01,2.579707808922e-01,4.000000000000e+00,2.389745615227e+01,128,0
9.600000000000e-01,96,6.466198636413e-01,1.000000000000e+00,9.557829653422e-01,6.932538474542e-01,9.784449543633e-01,7.684413071847e-01,2.589592214641e-01,4.000000000000e+00,2.389752769164e+01,128,0
9.700000000000e-01,97,6.467964886776e-01,1.000000000000e+00,9.558413540016e-01,6.932546773845e-01,9.783699061447e-01,7.684414482143e-01,2.598665697191e-01,4.000000000000e+00,2.389759884781e+01,128,0
9.800000000000e-01,98,6.468236591232e-01,1.000000000000e+00,9.558966451401e-01,6.932554307168e-01,9.782989926519e-01,7.684414616195e-01,2.607239363333e-01,4.000000000000e+00,2.389766343699e+01,128,0
9.900000000000e-01,99,6.472374037616e-01,1.000000000000e+00,9.559656356453e-01,6.932565558342e-01,9.782156009892e-01,7.684413758728e-01,2.617324382711e-01,4.000000000000e+00,2.389775990286e+01,128,0
1.000000000000e+00,100,6.486097172110e-01,1.000000000000e+00,9.560521628808e-01,6.932572889227e-01,9.781210083708e-01,7.684413927026e-01,2.628759491946e-01,4.000000000000e+00,2.389782275715e+01,128,0
1.010000000000e+00,101,6.511618292403e-01,1.000000000000e+00,9.561574775822e-01,6.932583375321e-01,9.780142122462e-01,7.684417935615e-01,2.641672688693e-01,4.000000000000e+00,2.389791266439e+01,128,0
1.020000000000e+00,102,6.549992265444e-01,1.000000000000e+00,9.562833220100e-01,6.932590977374e-01,9.778906923256e-01,7.684423544144e-01,2.656604720238e-01,4.000000000000e+00,2.389797784439e+01,128,0
1.030000000000e+00,103,6.597599912017e-01,1.000000000000e+00,9.564209194759e-01,6.932603775735e-01,9.777558734049e-01,7.684429308461e-01,2.672908146360e-01,4.000000000000e+00,2.389808757826e+01,128,0
1.040000000000e+00,104,6.647025527711e-01,1.000000000000e+00,9.565506759325e-01,6.932614053638e-01,9.776147154340e-01,7.684434639077e-01,2.689976494043e-01,4.000000000000e+00,2.389817570223e+01,128,0
1.050000000000e+00,105,6.693283451827e-01,1.000000000000e+00,9.566660764630e-01,6.932626693019e-01,9.774837236394e-01,7.684438618325e-01,2.705819807271e-01,4.000000000000e+00,2.389828407460e+01,128,0
1.060000000000e+00,106,6.734479360109e-01,1.000000000000e+00,9.567746504653e-01,6.932638659773e-01,9.773448778048e-01,7.684444595181e-01,2.722612975640e-01,4.000000000000e+00,2.389838668056e+01,128,0
1.070000000000e+00,107,6.772266886891e-01,1.000000000000e+00,9.568852974509e-01,6.932651597813e-01,9.772009084118e-01,7.684450177543e-01,2.740027761603e-01,4.000000000000e+00,2.389849761546e+01,128,0
1.080000000000e+00,108,6.805742225737e-01,1.000000000000e+00,9.569904646774e-01,6.932667522287e-01,9.770512696748e-01,7.684453086134e-01,2.758132302335e-01,4.000000000000e+00,2.389863415827e+01,128,0
1.090000000000e+00,109,6.837094709547e-01,1.000000000000e+00,9.570828056690e-01,6.932679327517e-01,9.769132095497e-01,7.684455732438e-01,2.774834503966e-01,4.000000000000e+00,2.389873538195e+01,128,0
1.100000000000e+00,110,6.870925306002e-01,1.000000000000e+00,9.571703589905e-01,6.932693005953e-01,9.767807023497e-01,7.684459723771e-01,2.790868518702e-01,4.000000000000e+00,2.389885266835e+01,128,0
1.110000000000e+00,111,6.913370914629e-01,1.000000000000e+00,9.572660741468e-01,6.932702406214e-01,9.766407015749e-01,7.684464068750e-01,2.807805554812e-01,4.000000000000e+00,2.389893327193e+01,128,0
1.120000000000e+00,112,6.961215968678e-01,1.000000000000e+00,9.573791839260e-01,6.932715670742e-01,9.764857010703e-01,7.684467119767e-01,2.826561676692e-01,4.000000000000e+00,2.389904701094e+01,128,0
1.130000000000e+00,113,6.961695839211e-01,1.000000000000e+00,9.574967712816e-01,6.932724251318e-01,9.763191303173e-01,7.684471379728e-01,2.846713939789e-01,4.000000000000e+00,2.389912058711e+01,128,0
1.140000000000e+00,114,6.962208214808e-01,1.000000000000e+00,9.576040835853e-01,6.932733572330e-01,9.761639625734e-01,7.684475964216e-01,2.865489653108e-01,4.000000000000e+00,2.389920051277e+01,128,0
1.150000000000e+00,115,6.962700460511e-01,1.000000000000e+00,9.576992690478e-01,6.932740475315e-01,9.760103149611e-01,7.684480350018e-01,2.884080612236e-01,4.000000000000e+00,2.389925970468e+01,128,0
1.160000000000e+00,116,6.963107051133e-01,1.000000000000e+00,9.577810175016e-01,6.932748689554e-01,9.758684358944e-01,7.684482818248e-01,2.901250904291e-01,4.000000000000e+00,2.389933014073e+01,128,0
1.170000000000e+00,117,6.963375595771e-01,1.000000000000e+00,9.578436792829e-01,6.932756936117e-01,9.757356104618e-01,7.684484075266e-01,2.917327324905e-01,4.000000000000e+00,2.389940085431e+01,128,0
1.180000000000e+00,118,6.963572090467e-01,1.000000000000e+00,9.578906923617e-01,6.932763245817e-01,9.756224426447e-01,7.684485110907e-01,2.931024686164e-01,4.000000000000e+00,2.389945495972e+01,128,0
1.190000000000e+00,119,6.963817814453e-01,1.000000000000e+00,9.579326138864e-01,6.932770608404e-01,9.755132877811e-01,7.684487353065e-01,2.944238495934e-01,4.000000000000e+00,2.389951809386e+01,128,0
1.200000000000e+00,120,6.964130084767e-01,1.000000000000e+00,9.579739319128e-01,6.932774406575e-01,9.754046667710e-01,7.684489329702e-01,2.957384738517e-01,4.000000000000e+00,2.389955066328e+01,128,0
1.210000000000e+00,121,6.964441314237e-01,1.000000000000e+00,9.580183403501e-01,6.932781720105e-01,9.752968311799e-01,7.684488254133e-01,2.970440458152e-01,4.000000000000e+00,2.389961337721e+01,128,0
1.220000000000e+00,122,6.964840599313e-01,1.000000000000e+00,9.580646449742e-01,6.932783991243e-01,9.751884123282e-01,7.684488757299e-01,2.983562149602e-01,4.000000000000e+00,2.389963285240e+01,128,0
1.230000000000e+00,123,6.965272977419e-01,1.000000000000e+00,9.581098737125e-01,6.932788373148e-01,9.750910898543e-01,7.684490407444e-01,2.995344028888e-01,4.000000000000e+00,2.389967042768e+01,128,0
1.240000000000e+00,124,6.965744188478e-01,1.000000000000e+00,9.581549948006e-01,6.932788804052e-01,9.749872446593e-01,7.684491766574e-01,3.007911658204e-01,4.000000000000e+00,2.389967412273e+01,128,0
1.250000000000e+00,125,6.966289458560e-01,1.000000000000e+00,9.582045876792e-01,6.932793407041e-01,9.748765482396e-01,7.684491288450e-01,3.021313674590e-01,4.000000000000e+00,2.389971359395e+01,128,0
1.260000000000e+00,126,6.966886941888e-01,1.000000000000e+00,9.582502794366e-01,6.932795300033e-01,9.747568668612e-01,7.684492432062e-01,3.035801046750e-01,4.000000000000e+00,2.389972982664e+01,128,0
1.270000000000e+00,127,6.967348725362e-01,1.000000000000e+00,9.582830807604e-01,6.932798526423e-01,9.746539301190e-01,7.684494102769e-01,3.048263964032e-01,4.000000000000e+00,2.389975749345e+01,128,0
1.280000000000e+00,128,6.967617150956e-01,1.000000000000e+00,9.583041817747e-01,6.932801705778e-01,9.745620401269e-01,7.684495119953e-01,3.059390320653e-01,4.000000000000e+00,2.389978475698e+01,128,0
1.290000000000e+00,129,6.967774690520e-01,1.000000000000e+00,9.583191949523e-01,6.932804260699e-01,9.744746371572e-01,7.684495999953e-01,3.069973366503e-01,4.000000000000e+00,2.389980666593e+01,128,0
1.300000000000e+00,130,6.967886923685e-01,1.000000000000e+00,9.583342011521e-01,6.932809396837e-01,9.743857628907e-01,7.684495145691e-01,3.080737874021e-01,4.000000000000e+00,2.389985070942e+01,128,0
1.310000000000e+00,131,6.968075819857e-01,1.000000000000e+00,9.583513096887e-01,6.932811124515e-01,9.742925176024e-01,7.684496024546e-01,3.092028310924e-01,4.000000000000e+00,2.389986552466e+01,128,0
1.320000000000e+00,132,6.968368988129e-01,1.000000000000e+00,9.583721171826e-01,6.932814706787e-01,9.742431037060e-01,7.684497894044e-01,3.098014691978e-01,4.000000000000e+00,2.389989624354e+01,128,0
1.330000000000e+00,133,6.968761289465e-01,1.000000000000e+00,9.583978522259e-01,6.932815334266e-01,9.741968205015e-01,7.684499126795e-01,3.103618910748e-01,4.000000000000e+00,2.389990162433e+01,128,0
1.340000000000e+00,134,6.969180824507e-01,1.000000000000e+00,9.584266924840e-01,6.932818993750e-01,9.741541339391e-01,7.684498314782e-01,3.108791185405e-01,4.000000000000e+00,2.389993300540e+01,128,0
1.350000000000e+00,135,6.969635218205e-01,1.000000000000e+00,9.584535504539e-01,6.932819254567e-01,9.741086316934e-01,7.684499029742e-01,3.114300704916e-01,4.000000000000e+00,2.389993524198e+01,128,0
1.360000000000e+00,136,6.970039744760e-01,1.000000000000e+00,9.584748962067e-01,6.932821067023e-01,9.740707659735e-01,7.684500739106e-01,3.118887460060e-01,4.000000000000e+00,2.389995078432e+01,128,0
1.370000000000e+00,137,6.970371612608e-01,1.000000000000e+00,9.584889281152e-01,6.932821109200e-01,9.740321260189e-01,7.684501235648e-01,3.123566072369e-01,4.000000000000e+00,2.389995114600e+01,128,0
1.380000000000e+00,138,6.970671349959e-01,1.000000000000e+00,9.584979853864e-01,6.932823387919e-01,9.739935879751e-01,7.684500426846e-01,3.128234948098e-01,4.000000000000e+00,2.389997068670e+01,128,0
1.390000000000e+00,139,6.970913890948e-01,1.000000000000e+00,9.585006178498e-01,6.932824519737e-01,9.739578603172e-01,7.684500996466e-01,3.132562333158e-01,4.000000000000e+00,2.389998039239e+01,128,0
1.400000000000e+00,140,6.971021806453e-01,1.000000000000e+00,9.584988272651e-01,6.932825368547e-01,9.739261732138e-01,7.684502492754e-01,3.136400215383e-01,4.000000000000e+00,2.389998767120e+01,128,0
1.410000000000e+00,141,6.971004813900e-01,1.000000000000e+00,9.584952917678e-01,6.932827051478e-01,9.739030060715e-01,7.684503381198e-01,3.139207413538e-01,4.000000000000e+00,2.390000210288e+01,128,0
1.420000000000e+00,142,6.970999700513e-01,1.000000000000e+00,9.584930602936e-01,6.932826409235e-01,9.738778451829e-01,7.684503706877e-01,3.142253453821e-01,4.000000000000e+00,2.389999659544e+01,128,0
1.430000000000e+00,143,6.971090345716e-01,1.000000000000e+00,9.584946390920e-01,6.932828410781e-01,9.738586994036e-01,7.684502452167e-01,3.144574125006e-01,4.000000000000e+00,2.390001375935e+01,128,0
1.440000000000e+00,144,6.971394593444e-01,1.000000000000e+00,9.584987714575e-01,6.932826001701e-01,9.738382798292e-01,7.684502571682e-01,3.147044091757e-01,4.000000000000e+00,2.389999310070e+01,128,0
1.450000000000e+00,145,6.971828381428e-01,1.000000000000e+00,9.585054513013e-01,6.932826885211e-01,9.738264090614e-01,7.684502975934e-01,3.148482578720e-01,4.000000000000e+00,2.390000067709e+01,128,0
1.460000000000e+00,146,6.972205634967e-01,1.000000000000e+00,9.585108270749e-01,6.932824116368e-01,9.738447121974e-01,7.684502369664e-01,3.146263040434e-01,4.000000000000e+00,2.389997693338e+01,128,0
1.470000000000e+00,147,6.971997410500e-01,1.000000000000e+00,9.585154567751e-01,6.932825749501e-01,9.738591759000e-01,7.684499792883e-01,3.144513421887e-01,4.000000000000e+00,2.389999093801e+01,128,0
1.480000000000e+00,148,6.971863781012e-01,1.000000000000e+00,9.585159086526e-01,6.932824279935e-01,9.738689737196e-01,7.684500245303e-01,3.143325318398e-01,4.000000000000e+00,2.389997833602e+01,128,0
1.490000000000e+00,149,6.971816794159e-01,1.000000000000e+00,9.585138269947e-01,6.932824607964e-01,9.738717693616e-01,7.684502015363e-01,3.142987157279e-01,4.000000000000e+00,2.389998114897e+01,128,0
1.500000000000e+00,150,6.971804793155e-01,1.000000000000e+00,9.585094089957e-01,6.932825803055e-01,9.738704566835e-01,7.684502168436e-01,3.143147460375e-01,4.000000000000e+00,2.389999139725e+01,128,0
1.510000000000e+00,151,6.971800066192e-01,1.000000000000e+00,9.585034296954e-01,6.932825972127e-01,9.738619182824e-01,7.684502124720e-01,3.144181589483e-01,4.000000000000e+00,2.389999284710e+01,128,0
1.520000000000e+00,152,6.971788412683e-01,1.000000000000e+00,9.584986221007e-01,6.932827866319e-01,9.738566735099e-01,7.684502525219e-01,3.144818832982e-01,4.000000000000e+00,2.390000909041e+01,128,0
1.530000000000e+00,153,6.971837206136e-01,1.000000000000e+00,9.584954604486e-01,6.932826235317e-01,9.738506948362e-01,7.684503265344e-01,3.145540971358e-01,4.000000000000e+00,2.389999510404e+01,128,0
1.540000000000e+00,154,6.971925914343e-01,1.000000000000e+00,9.584966574079e-01,6.932827707097e-01,9.738473205166e-01,7.684503632414e-01,3.145951241932e-01,4.000000000000e+00,2.390000772503e+01,128,0
1.550000000000e+00,155,6.971977181773e-01,1.000000000000e+00,9.585005023070e-01,6.932825393017e-01,9.738430173308e-01,7.684502478703e-01,3.146469719978e-01,4.000000000000e+00,2.389998788104e+01,128,0
1.560000000000e+00,156,6.971923319057e-01,1.000000000000e+00,9.585069532657e-01,6.932826981551e-01,9.738430111781e-01,7.684501140524e-01,3.146472258410e-01,4.000000000000e+00,2.390000150323e+01,128,0
1.570000000000e+00,157,6.971777682873e-01,1.000000000000e+00,9.585123988874e-01,6.932824472447e-01,9.738454426357e-01,7.684501121398e-01,3.146174990702e-01,4.000000000000e+00,2.389997998687e+01,128,0
1.580000000000e+00,158,6.971685873788e-01,1.000000000000e+00,9.585164583391e-01,6.932825082175e-01,9.738453660900e-01,7.684502151219e-01,3.146184948220e-01,4.000000000000e+00,2.389998521547e+01,128,0
1.590000000000e+00,159,6.971726646539e-01,1.000000000000e+00,9.585166611187e-01,6.932824391833e-01,9.738387647574e-01,7.684501516392e-01,3.146983551873e-01,4.000000000000e+00,2.389997929557e+01,128,0
1.600000000000e+00,160,6.971892448950e-01,1.000000000000e+00,9.585140810909e-01,6.932825357479e-01,9.738284060962e-01,7.684500280386e-01,3.148239021679e-01,4.000000000000e+00,2.389998757630e+01,128,0
1.610000000000e+00,161,6.972170354827e-01,1.000000000000e+00,9.585083135172e-01,6.932826265573e-01,9.738376601122e-01,7.684501739912e-01,3.147119434047e-01,4.000000000000e+00,2.389999536349e+01,128,0
1.620000000000e+00,162,6.971840978375e-01,1.000000000000e+00,9.585016298408e-01,6.932825500178e-01,9.738484431450e-01,7.684503311701e-01,3.145812807418e-01,4.000000000000e+00,2.389998879998e+01,128,0
1.630000000000e+00,163,6.971554788367e-01,1.000000000000e+00,9.584961393060e-01,6.932827757400e-01,9.738589793258e-01,7.684503246615e-01,3.144539491115e-01,4.000000000000e+00,2.390000815640e+01,128,0
1.640000000000e+00,164,6.971348690884e-01,1.000000000000e+00,9.584933552077e-01,6.932826458314e-01,9.738697760033e-01,7.684502324670e-01,3.143230624626e-01,4.000000000000e+00,2.389999701631e+01,128,0
1.650000000000e+00,165,6.971215858749e-01,1.000000000000e+00,9.584945476780e-01,6.932827970051e-01,9.738833735019e-01,7.684502653598e-01,3.141585778702e-01,4.000000000000e+00,2.390000997995e+01,128,0
1.660000000000e+00,166,6.971128310275e-01,1.000000000000e+00,9.584980403884e-01,6.932825454057e-01,9.738991355620e-01,7.684502785677e-01,3.139674296425e-01,4.000000000000e+00,2.389998840448e+01,128,0
1.670000000000e+00,167,6.971072243602e-01,1.000000000000e+00,9.585034235064e-01,6.932826009817e-01,9.739170044788e-01,7.684502594253e-01,3.137511172776e-01,4.000000000000e+00,2.389999317030e+01,128,0
1.680000000000e+00,168,6.970970082300e-01,1.000000000000e+00,9.585065485946e-01,6.932824076694e-01,9.739347291703e-01,7.684501376443e-01,3.135362732224e-01,4.000000000000e+00,2.389997659316e+01,128,0
1.690000000000e+00,169,6.970812099387e-01,1.000000000000e+00,9.585065840570e-01,6.932824105879e-01,9.739573510805e-01,7.684499980996e-01,3.132623529937e-01,4.000000000000e+00,2.389997684343e+01,128,0
1.700000000000e+00,170,6.970652800026e-01,1.000000000000e+00,9.585020647618e-01,6.932823625613e-01,9.739800455905e-01,7.684500884317e-01,3.129874996506e-01,4.000000000000e+00,2.389997272500e+01,128,0
1.710000000000e+00,171,6.970383243129e-01,1.000000000000e+00,9.584924733918e-01,6.932822241177e-01,9.740078904424e-01,7.684502425605e-01,3.126501857881e-01,4.000000000000e+00,2.389996085304e+01,128,0
1.720000000000e+00,172,6.969877245253e-01,1.000000000000e+00,9.584768042182e-01,6.932824209652e-01,9.740388996564e-01,7.684501761981e-01,3.122749380592e-01,4.000000000000e+00,2.389997773331e+01,128,0
1.730000000000e+00,173,6.969280271283e-01,1.000000000000e+00,9.584559165278e-01,6.932822279545e-01,9.740782593549e-01,7.684500593978e-01,3.117981521046e-01,4.000000000000e+00,2.389996118206e+01,128,0
1.740000000000e+00,174,6.968818915471e-01,1.000000000000e+00,9.584346115558e-01,6.932823162368e-01,9.741188830991e-01,7.684501728380e-01,3.113063859668e-01,4.000000000000e+00,2.389996875253e+01,128,0
1.750000000000e+00,175,6.968506608757e-01,1.000000000000e+00,9.584164033653e-01,6.932819219047e-01,9.741617860007e-01,7.684501612521e-01,3.107864968579e-01,4.000000000000e+00,2.389993493739e+01,128,0
1.760000000000e+00,176,6.968312272210e-01,1.000000000000e+00,9.584015351562e-01,6.932819162752e-01,9.742040918503e-01,7.684500227693e-01,3.102742819690e-01,4.000000000000e+00,2.389993445464e+01,128,0
1.770000000000e+00,177,6.968189188845e-01,1.000000000000e+00,9.583870532126e-01,6.932814235431e-01,9.742471889153e-01,7.684498487802e-01,3.097519577127e-01,4.000000000000e+00,2.389989220154e+01,128,0
1.780000000000e+00,178,6.968041577451e-01,1.000000000000e+00,9.583698389716e-01,6.932811820742e-01,9.743092481526e-01,7.684497414634e-01,3.090003597328e-01,4.000000000000e+00,2.389987149498e+01,128,0
1.790000000000e+00,179,6.967816644950e-01,1.000000000000e+00,9.583462198282e-01,6.932806427118e-01,9.744230375717e-01,7.684497113672e-01,3.076222176262e-01,4.000000000000e+00,2.389982524342e+01,128,0
1.800000000000e+00,180,6.967528082468e-01,1.000000000000e+00,9.583170247735e-01,6.932802797587e-01,9.745411315068e-01,7.684495615790e-01,3.061922489841e-01,4.000000000000e+00,2.389979411946e+01,128,0
1.810000000000e+00,181,6.967169474526e-01,1.000000000000e+00,9.582783695756e-01,6.932799301022e-01,9.746604034070e-01,7.684493840233e-01,3.047481268618e-01,4.000000000000e+00,2.389976413577e+01,128,0
1.820000000000e+00,182,6.966725755387e-01,1.000000000000e+00,9.582294392019e-01,6.932794258581e-01,9.747905001240e-01,7.684491275216e-01,3.031729110762e-01,4.000000000000e+00,2.389972089603e+01,128,0
1.830000000000e+00,183,6.966295719462e-01,1.000000000000e+00,9.581758032185e-01,6.932791318545e-01,9.749184005322e-01,7.684490947228e-01,3.016246145759e-01,4.000000000000e+00,2.389969568481e+01,128,0
1.840000000000e+00,184,6.965857294670e-01,1.000000000000e+00,9.581207767564e-01,6.932784809066e-01,9.750443969967e-01,7.684489739296e-01,3.000990796627e-01,4.000000000000e+00,2.389963986531e+01,128,0
1.850000000000e+00,185,6.965369502986e-01,1.000000000000e+00,9.580658195329e-01,6.932783092165e-01,9.751686999459e-01,7.684486239256e-01,2.985946570237e-01,4.000000000000e+00,2.389962514273e+01,128,0
1.860000000000e+00,186,6.964936284185e-01,1.000000000000e+00,9.580119320826e-01,6.932775808561e-01,9.752907090080e-01,7.684483544738e-01,2.971174952255e-01,4.000000000000e+00,2.389956268536e+01,128,0
1.870000000000e+00,187,6.964635916155e-01,1.000000000000e+00,9.579665562990e-01,6.932771858073e-01,9.754064399636e-01,7.684483327011e-01,2.957167487218e-01,4.000000000000e+00,2.389952880980e+01,128,0
1.880000000000e+00,188,6.964450048320e-01,1.000000000000e+00,9.579314462134e-01,6.932764645622e-01,9.755039338096e-01,7.684483459795e-01,2.945363916273e-01,4.000000000000e+00,2.389946696302e+01,128,0
1.890000000000e+00,189,6.964295816055e-01,1.000000000000e+00,9.579030440047e-01,6.932760698951e-01,9.755947730836e-01,7.684482152527e-01,2.934369519189e-01,4.000000000000e+00,2.389943312042e+01,128,0
1.900000000000e+00,190,6.964082699066e-01,1.000000000000e+00,9.578659865098e-01,6.932755320446e-01,9.756859998723e-01,7.684481341200e-01,2.923327282803e-01,4.000000000000e+00,2.389938700004e+01,128,0
1.910000000000e+00,191,6.963687060145e-01,1.000000000000e+00,9.578103116655e-01,6.932748808217e-01,9.758000443611e-01,7.684480494471e-01,2.909524161946e-01,4.000000000000e+00,2.389933115825e+01,128,0
1.920000000000e+00,192,6.963187313745e-01,1.000000000000e+00,9.577430751466e-01,6.932744898262e-01,9.759169902879e-01,7.684479261170e-01,2.895373651623e-01,4.000000000000e+00,2.389929763084e+01,128,0
1.930000000000e+00,193,6.962698035238e-01,1.000000000000e+00,9.576726450058e-01,6.932738455050e-01,9.760322571735e-01,7.684478053547e-01,2.881424497326e-01,4.000000000000e+00,2.389924238123e+01,128,0
1.940000000000e+00,194,6.962192515807e-01,1.000000000000e+00,9.575981462051e-01,6.932736015100e-01,9.761458125322e-01,7.684474813377e-01,2.867687353993e-01,4.000000000000e+00,2.389922145908e+01,128,0
1.950000000000e+00,195,6.961737855701e-01,1.000000000000e+00,9.575176952560e-01,6.932728571740e-01,9.762649795590e-01,7.684472478244e-01,2.853267236024e-01,4.000000000000e+00,2.389915763373e+01,128,0
1.960000000000e+00,196,6.961385104273e-01,1.000000000000e+00,9.574411053557e-01,6.932722794288e-01,9.763849501174e-01,7.684471916964e-01,2.838752598798e-01,4.000000000000e+00,2.389910809343e+01,128,0
1.970000000000e+00,197,6.961075286127e-01,1.000000000000e+00,9.573691125534e-01,6.932714352414e-01,9.764991843313e-01,7.684470266988e-01,2.824929876987e-01,4.000000000000e+00,2.389903570667e+01,128,0
1.980000000000e+00,198,6.957207827042e-01,1.000000000000e+00,9.572990259285e-01,6.932707162177e-01,9.766170006108e-01,7.684466602577e-01,2.810676176497e-01,4.000000000000e+00,2.389897405266e+01,128,0
1.990000000000e+00,199,6.938997878089e-01,1.000000000000e+00,9.572304903107e-01,6.932697560391e-01,9.767305511375e-01,7.684464254148e-01,2.796936758709e-01,4.000000000000e+00,2.389889172083e+01,128,0
2.000000000000e+00,200,6.917624585775e-01,1.000000000000e+00,9.571561864369e-01,6.932686457720e-01,9.768534956942e-01,7.684463489050e-01,2.782060980814e-01,4.000000000000e+00,2.389879652009e+01,128,0
2.010000000000e+00,201,6.889035997147e-01,1.000000000000e+00,9.570742469579e-01,6.932675823550e-01,9.769744927766e-01,7.684461128719e-01,2.767422158708e-01,4.000000000000e+00,2.389870533719e+01,128,0
2.020000000000e+00,202,6.851237923531e-01,1.000000000000e+00,9.569834551187e-01,6.932664674564e-01,9.770997865511e-01,7.684457209843e-01,2.752264438540e-01,4.000000000000e+00,2.389860974065e+01,128,0
2.030000000000e+00,203,6.802674673466e-01,1.000000000000e+00,9.568733696664e-01,6.932655342164e-01,9.772337073223e-01,7.684452293787e-01,2.736066790958e-01,4.000000000000e+00,2.389852972090e+01,128,0
2.040000000000e+00,204,6.744648553881e-01,1.000000000000e+00,9.567376489201e-01,6.932642081046e-01,9.773865034421e-01,7.684446969903e-01,2.717585118880e-01,4.000000000000e+00,2.389841601556e+01,128,0
2.050000000000e+00,205,6.683731686409e-01,1.000000000000e+00,9.565903685045e-01,6.932631007480e-01,9.775449270359e-01,7.684440411844e-01,2.698427068352e-01,4.000000000000e+00,2.389832106778e+01,128,0
2.060000000000e+00,206,6.629188996300e-01,1.000000000000e+00,9.564565508881e-01,6.932616929032e-01,9.776851060046e-01,7.684434108290e-01,2.681472630056e-01,4.000000000000e+00,2.389820035631e+01,128,0
2.070000000000e+00,207,6.585322955987e-01,1.000000000000e+00,9.563469250671e-01,6.932606632308e-01,9.778091692647e-01,7.684427779664e-01,2.666470588168e-01,4.000000000000e+00,2.389811207079e+01,128,0
2.080000000000e+00,208,6.551267406861e-01,1.000000000000e+00,9.562460795896e-01,6.932592460975e-01,9.779242335341e-01,7.684423834011e-01,2.652553277900e-01,4.000000000000e+00,2.389799056482e+01,128,0
2.090000000000e+00,209,6.524430624422e-01,1.000000000000e+00,9.561471878618e-01,6.932578981229e-01,9.780422761618e-01,7.684421567771e-01,2.638277726614e-01,4.000000000000e+00,2.389787498959e+01,128,0
2.100000000000e+00,210,6.502973028127e-01,1.000000000000e+00,9.560536261804e-01,6.932565180146e-01,9.781505738986e-01,7.684418332656e-01,2.625180206901e-01,4.000000000000e+00,2.389775666026e+01,128,0
2.110000000000e+00,211,6.483664014266e-01,1.000000000000e+00,9.559657012440e-01,6.932554058564e-01,9.782521268172e-01,7.684413588194e-01,2.612900886933e-01,4.000000000000e+00,2.389766130551e+01,128,0
2.120000000000e+00,212,6.462557084906e-01,1.000000000000e+00,9.558797312167e-01,6.932543744745e-01,9.783461557187e-01,7.684410665767e-01,2.601531977111e-01,4.000000000000e+00,2.389757287702e+01,128,0
2.130000000000e+00,213,6.436017076596e-01,1.000000000000e+00,9.557840195508e-01,6.932532739662e-01,9.784409885608e-01,7.684408773624e-01,2.590065941579e-01,4.000000000000e+00,2.389747852241e+01,128,0
2.140000000000e+00,214,6.404892844853e-01,1.000000000000e+00,9.556799379115e-01,6.932524546498e-01,9.785366495883e-01,7.684404441310e-01,2.578503116268e-01,4.000000000000e+00,2.389740827689e+01,128,0
2.150000000000e+00,215,6.373829654438e-01,1.000000000000e+00,9.555800302751e-01,6.932516864241e-01,9.786198978979e-01,7.684399696884e-01,2.568440658180e-01,4.000000000000e+00,2.389734241204e+01,128,0
2.160000000000e+00,216,6.346088735089e-01,1.000000000000e+00,9.554851144466e-01,6.932512316630e-01,9.787009618858e-01,7.684395440502e-01,2.558645381959e-01,4.000000000000e+00,2.389730342265e+01,128,0
2.170000000000e+00,217,6.324646266673e-01,1.000000000000e+00,9.553910032793e-01,6.932505602347e-01,9.787791856375e-01,7.684392132428e-01,2.549191589925e-01,4.000000000000e+00,2.389724585730e+01,128,0
2.180000000000e+00,218,6.312523815113e-01,1.000000000000e+00,9.553138175298e-01,6.932500213298e-01,9.788502102462e-01,7.684391054556e-01,2.540608867044e-01,4.000000000000e+00,2.389719965410e+01,128,0
2.190000000000e+00,219,6.312031201525e-01,1.000000000000e+00,9.552699541227e-01,6.932493944139e-01,9.788959799485e-01,7.684391146349e-01,2.535075625054e-01,4.000000000000e+00,2.389714590546e+01,128,0
2.200000000000e+00,220,6.319610918173e-01,1.000000000000e+00,9.552504839253e-01,6.932490535006e-01,9.789289491282e-01,7.684391878194e-01,2.531090978613e-01,4.000000000000e+00,2.389711667735e+01,128,0
2.210000000000e+00,221,6.329175666273e-01,1.000000000000e+00,9.552348162713e-01,6.932484992505e-01,9.789587068950e-01,7.684394375325e-01,2.527492293024e-01,4.000000000000e+00,2.389706915899e+01,128,0
2.220000000000e+00,222,6.333318012883e-01,1.000000000000e+00,9.552035162914e-01,6.932480077115e-01,9.789984726855e-01,7.684396452853e-01,2.522685672823e-01,4.000000000000e+00,2.389702701729e+01,128,0
2.230000000000e+00,223,6.327380208606e-01,1.000000000000e+00,9.551459066073e-01,6.932474463630e-01,9.790512725870e-01,7.684394534723e-01,2.516304578461e-01,4.000000000000e+00,2.389697889068e+01,128,0
2.240000000000e+00,224,6.312649782748e-01,1.000000000000e+00,9.550779823035e-01,6.932470372772e-01,9.791040299302e-01,7.684390425652e-01,2.509930191843e-01,4.000000000000e+00,2.389694381826e+01,128,0
2.250000000000e+00,225,6.292625604870e-01,1.000000000000e+00,9.550169753114e-01,6.932467255452e-01,9.791519509582e-01,7.684388064402e-01,2.504140853923e-01,4.000000000000e+00,2.389691709241e+01,128,0
2.260000000000e+00,226,6.268423025737e-01,1.000000000000e+00,9.549519410968e-01,6.932462525557e-01,9.791982810019e-01,7.684386237423e-01,2.498542331446e-01,4.000000000000e+00,2.389687654149e+01,128,0
2.270000000000e+00,227,6.242134626412e-01,1.000000000000e+00,9.548746519794e-01,6.932457951385e-01,9.792546578874e-01,7.684381784274e-01,2.491731008846e-01,4.000000000000e+00,2.389683732576e+01,128,0
2.280000000000e+00,228,6.220386661196e-01,1.000000000000e+00,9.548062278262e-01,6.932451335718e-01,9.793027907824e-01,7.684377302904e-01,2.485913461271e-01,4.000000000000e+00,2.389678060788e+01,128,0
2.290000000000e+00,229,6.206599576202e-01,1.000000000000e+00,9.547588053272e-01,6.932447043387e-01,9.793439795606e-01,7.684374588392e-01,2.480936563079e-01,4.000000000000e+00,2.389674380871e+01,128,0
2.300000000000e+00,230,6.199767430845e-01,1.000000000000e+00,9.547237149087e-01,6.932439762905e-01,9.793802479024e-01,7.684373293094e-01,2.476551196908e-01,4.000000000000e+00,2.389668139165e+01,128,0
2.310000000000e+00,231,6.195864388012e-01,1.000000000000e+00,9.546975348895e-01,6.932433313420e-01,9.794118249886e-01,7.684373147242e-01,2.472733057737e-01,4.000000000000e+00,2.389662609914e+01,128,0
2.320000000000e+00,232,6.192515610919e-01,1.000000000000e+00,9.546801948238e-01,6.932425388867e-01,9.794360368940e-01,7.684371857022e-01,2.469802892078e-01,4.000000000000e+00,2.389655816095e+01,128,0
2.330000000000e+00,233,6.186331055222e-01,1.000000000000e+00,9.546664775223e-01,6.932420024244e-01,9.794539967336e-01,7.684370227971e-01,2.467629850799e-01,4.000000000000e+00,2.389651216955e+01,128,0
2.340000000000e+00,234,6.174685003558e-01,1.000000000000e+00,9.546446975728e-01,6.932415869735e-01,9.794763780895e-01,7.684368633178e-01,2.464924108053e-01,4.000000000000e+00,2.389647655269e+01,128,0
2.350000000000e+00,235,6.155332155836e-01,1.000000000000e+00,9.546001885314e-01,6.932411285539e-01,9.795055246547e-01,7.684366105287e-01,2.461401288665e-01,4.000000000000e+00,2.389643725219e+01,128,0
2.360000000000e+00,236,6.131064873566e-01,1.000000000000e+00,9.545395300003e-01,6.932409196462e-01,9.795415920739e-01,7.684359763269e-01,2.457045222996e-01,4.000000000000e+00,2.389641934250e+01,128,0
2.370000000000e+00,237,6.109886342886e-01,1.000000000000e+00,9.544930344056e-01,6.932406948118e-01,9.795635344687e-01,7.684353770837e-01,2.454394297984e-01,4.000000000000e+00,2.389640006743e+01,128,0
2.380000000000e+00,238,6.097905581493e-01,1.000000000000e+00,9.544828955278e-01,6.932408143224e-01,9.795639520569e-01,7.684353181834e-01,2.454344938241e-01,4.000000000000e+00,2.389641031307e+01,128,0
2.390000000000e+00,239,6.097805296189e-01,1.000000000000e+00,9.545026551628e-01,6.932409040136e-01,9.795474605119e-01,7.684353982591e-01,2.456336628614e-01,4.000000000000e+00,2.389641800231e+01,128,0
2.400000000000e+00,240,6.097805402008e-01,1.000000000000e+00,9.545026553835e-01,6.932409040157e-01,9.795474608848e-01,7.684353982687e-01,2.456336583617e-01,4.000000000000e+00,2.389641800249e+01,128,0
2.410000000000e+00,241,6.126048362257e-01,1.000000000000e+00,9.545827197009e-01,6.932414140903e-01,9.794910257000e-01,7.684358520117e-01,2.463154214746e-01,4.000000000000e+00,2.389646173133e+01,128,0
2.420000000000e+00,242,6.151569381120e-01,1.000000000000e+00,9.546453685495e-01,6.932419374538e-01,9.794496735757e-01,7.684362993408e-01,2.468151207691e-01,4.000000000000e+00,2.389650659958e+01,128,0
2.430000000000e+00,243,6.180545636337e-01,1.000000000000e+00,9.547235967604e-01,6.932425118578e-01,9.793979123536e-01,7.684368530433e-01,2.474405495142e-01,4.000000000000e+00,2.389655584374e+01,128,0
2.440000000000e+00,244,6.207522581104e-01,1.000000000000e+00,9.548066768577e-01,6.932432742184e-01,9.793368977836e-01,7.684374197393e-01,2.481778865241e-01,4.000000000000e+00,2.389662120185e+01,128,0
2.450000000000e+00,245,6.227889906086e-01,1.000000000000e+00,9.548777355846e-01,6.932441238561e-01,9.792773313462e-01,7.684377480848e-01,2.488978435429e-01,4.000000000000e+00,2.389669404273e+01,128,0
2.460000000000e+00,246,6.242450445721e-01,1.000000000000e+00,9.549350312090e-01,6.932449743871e-01,9.792217491058e-01,7.684379082147e-01,2.495697204454e-01,4.000000000000e+00,2.389676696058e+01,128,0
2.470000000000e+00,247,6.254769288681e-01,1.000000000000e+00,9.549912156031e-01,6.932461302522e-01,9.791646756281e-01,7.684382701833e-01,2.502599011320e-01,4.000000000000e+00,2.389686605604e+01,128,0
2.480000000000e+00,248,6.268489046112e-01,1.000000000000e+00,9.550500718822e-01,6.932471009308e-01,9.791035773909e-01,7.684385428661e-01,2.509985410528e-01,4.000000000000e+00,2.389694927551e+01,128,0
2.490000000000e+00,249,6.284557079183e-01,1.000000000000e+00,9.551093183088e-01,6.932482999834e-01,9.790415996539e-01,7.684387082706e-01,2.517480360007e-01,4.000000000000e+00,2.389705207497e+01,128,0
2.500000000000e+00,250,6.308012773896e-01,1.000000000000e+00,9.551824100526e-01,6.932490842351e-01,9.789714289920e-01,7.684389470312e-01,2.525961245777e-01,4.000000000000e+00,2.389711931236e+01,128,0
2.510000000000e+00,251,6.341160525746e-01,1.000000000000e+00,9.552897664297e-01,6.932500923998e-01,9.788829521727e-01,7.684396875612e-01,2.536655305965e-01,4.000000000000e+00,2.389720574731e+01,128,0
2.520000000000e+00,252,6.380022432390e-01,1.000000000000e+00,9.554122671938e-01,6.932509327192e-01,9.787859512535e-01,7.684403648952e-01,2.548377882514e-01,4.000000000000e+00,2.389727779247e+01,128,0
2.530000000000e+00,253,6.416203544100e-01,1.000000000000e+00,9.555183102905e-01,6.932517606830e-01,9.786990065225e-01,7.684408238248e-01,2.558886406883e-01,4.000000000000e+00,2.389734877872e+01,128,0
2.540000000000e+00,254,6.445284099772e-01,1.000000000000e+00,9.556059077303e-01,6.932524828943e-01,9.786218620344e-01,7.684410775953e-01,2.568210758911e-01,4.000000000000e+00,2.389741069847e+01,128,0
2.550000000000e+00,255,6.466167417462e-01,1.000000000000e+00,9.556807721314e-01,6.932531181364e-01,9.785531493638e-01,7.684413255293e-01,2.576516244012e-01,4.000000000000e+00,2.389746516205e+01,128,0
2.560000000000e+00,256,6.478714021909e-01,1.000000000000e+00,9.557492755571e-01,6.932539676466e-01,9.784837432824e-01,7.684415264807e-01,2.584907805448e-01,4.000000000000e+00,2.389753799662e+01,128,0
2.570000000000e+00,257,6.484782422382e-01,1.000000000000e+00,9.558170996647e-01,6.932546682684e-01,9.784100577507e-01,7.684416929982e-01,2.593815283416e-01,4.000000000000e+00,2.389759806622e+01,128,0
2.580000000000e+00,258,6.485467139591e-01,1.000000000000e+00,9.558743915689e-01,6.932555708485e-01,9.783391667382e-01,7.684416487127e-01,2.602387438142e-01,4.000000000000e+00,2.389767545164e+01,128,0
2.590000000000e+00,259,6.486147251550e-01,1.000000000000e+00,9.559219932271e-01,6.932561572691e-01,9.782760181447e-01,7.684415532824e-01,2.610021648662e-01,4.000000000000e+00,2.389772573041e+01,128,0
2.600000000000e+00,260,6.492732120101e-01,1.000000000000e+00,9.559795197166e-01,6.932569098146e-01,9.782072249276e-01,7.684417845287e-01,2.618339638497e-01,4.000000000000e+00,2.389779025275e+01,128,0
2.610000000000e+00,261,6.509283619788e-01,1.000000000000e+00,9.560561864554e-01,6.932575494467e-01,9.781256055908e-01,7.684419783730e-01,2.628206521712e-01,4.000000000000e+00,2.389784509429e+01,128,0
2.620000000000e+00,262,6.534293600002e-01,1.000000000000e+00,9.561485138864e-01,6.932583683384e-01,9.780334131228e-01,7.684421515296e-01,2.639353042741e-01,4.000000000000e+00,2.389791530571e+01,128,0
2.630000000000e+00,263,6.565274597500e-01,1.000000000000e+00,9.562503206461e-01,6.932589994861e-01,9.779327293471e-01,7.684424849314e-01,2.651524375538e-01,4.000000000000e+00,2.389796942030e+01,128,0
2.640000000000e+00,264,6.599085505776e-01,1.000000000000e+00,9.563582833203e-01,6.932596389559e-01,9.778281338919e-01,7.684430312190e-01,2.664169145261e-01,4.000000000000e+00,2.389802424865e+01,128,0
2.650000000000e+00,265,6.631425188534e-01,1.000000000000e+00,9.564645726806e-01,6.932605421048e-01,9.777188089546e-01,7.684434294890e-01,2.677388711911e-01,4.000000000000e+00,2.389810168533e+01,128,0
2.660000000000e+00,266,6.658813650245e-01,1.000000000000e+00,9.565595560820e-01,6.932613884060e-01,9.776123795810e-01,7.684436652531e-01,2.690258621128e-01,4.000000000000e+00,2.389817424824e+01,128,0
2.670000000000e+00,267,6.679142301903e-01,1.000000000000e+00,9.566374961744e-01,6.932625611810e-01,9.775117923016e-01,7.684437719983e-01,2.702426409742e-01,4.000000000000e+00,2.389827480408e+01,128,0
2.680000000000e+00,268,6.696152926099e-01,1.000000000000e+00,9.567052167012e-01,6.932633853699e-01,9.774150032222e-01,7.684439630372e-01,2.714132463652e-01,4.000000000000e+00,2.389834547198e+01,128,0
2.690000000000e+00,269,6.716628790179e-01,1.000000000000e+00,9.567838878118e-01,6.932646594422e-01,9.773050600641e-01,7.684442871381e-01,2.727433516723e-01,4.000000000000e+00,2.389845471467e+01,128,0
2.700000000000e+00,270,6.745868885846e-01,1.000000000000e+00,9.568812343615e-01,6.932657328839e-01,9.771734598489e-01,7.684447114910e-01,2.743351363883e-01,4.000000000000e+00,2.389854675541e+01,128,0
2.710000000000e+00,271,6.782965912596e-01,1.000000000000e+00,9.569836071895e-01,6.932670770534e-01,9.770379748625e-01,7.684450329518e-01,2.759742711821e-01,4.000000000000e+00,2.389866201022e+01,128,0
2.720000000000e+00,272,6.827422667501e-01,1.000000000000e+00,9.570813698054e-01,6.932680677365e-01,9.769051589307e-01,7.684454403739e-01,2.775809149162e-01,4.000000000000e+00,2.389874695624e+01,128,0
2.730000000000e+00,273,6.879922206913e-01,1.000000000000e+00,9.571861341113e-01,6.932690723532e-01,9.767702822572e-01,7.684460815118e-01,2.792126089226e-01,4.000000000000e+00,2.389883309755e+01,128,0
2.740000000000e+00,274,6.937610664338e-01,1.000000000000e+00,9.572988683735e-01,6.932701150389e-01,9.766232472392e-01,7.684465520278e-01,2.809914793694e-01,4.000000000000e+00,2.389892250370e+01,128,0
2.750000000000e+00,275,6.961592985949e-01,1.000000000000e+00,9.574092974446e-01,6.932710700780e-01,9.764745814048e-01,7.684468701400e-01,2.827901288246e-01,4.000000000000e+00,2.389900439502e+01,128,0
2.760000000000e+00,276,6.961977776593e-01,1.000000000000e+00,9.575077816979e-01,6.932720838541e-01,9.763312797299e-01,7.684471934207e-01,2.845241157647e-01,4.000000000000e+00,2.389909132340e+01,128,0
2.770000000000e+00,277,6.962329229904e-01,1.000000000000e+00,9.575898499494e-01,6.932727642306e-01,9.761994257314e-01,7.684476463404e-01,2.861194472607e-01,4.000000000000e+00,2.389914966403e+01,128,0
2.780000000000e+00,278,6.962534764804e-01,1.000000000000e+00,9.576566654687e-01,6.932737695488e-01,9.760787451669e-01,7.684478426562e-01,2.875800848262e-01,4.000000000000e+00,2.389923586811e+01,128,0
2.790000000000e+00,279,6.962664724092e-01,1.000000000000e+00,9.577119827932e-01,6.932745138846e-01,9.759618560067e-01,7.684479491609e-01,2.889946919582e-01,4.000000000000e+00,2.389929969382e+01,128,0
2.800000000000e+00,280,6.962799209090e-01,1.000000000000e+00,9.577619757609e-01,6.932754161016e-01,9.758514351840e-01,7.684480608877e-01,2.903313105462e-01,4.000000000000e+00,2.389937705801e+01,128,0
2.810000000000e+00,281,6.963009693168e-01,1.000000000000e+00,9.578105521500e-01,6.932759868260e-01,9.757416391413e-01,7.684482334407e-01,2.916601082755e-01,4.000000000000e+00,2.389942599729e+01,128,0
2.820000000000e+00,282,6.963355038782e-01,1.000000000000e+00,9.578642334136e-01,6.932765877676e-01,9.756314425709e-01,7.684485286741e-01,2.929938635479e-01,4.000000000000e+00,2.389947752786e+01,128,0
2.830000000000e+00,283,6.963820956013e-01,1.000000000000e+00,9.579257786879e-01,6.932770163389e-01,9.755092218875e-01,7.684487239696e-01,2.944729950892e-01,4.000000000000e+00,2.389951427785e+01,128,0
2.840000000000e+00,284,6.964319345510e-01,1.000000000000e+00,9.579898920736e-01,6.932775590490e-01,9.753908003465e-01,7.684487489118e-01,2.959063769094e-01,4.000000000000e+00,2.389956081539e+01,128,0
2.850000000000e+00,285,6.964771648259e-01,1.000000000000e+00,9.580421952900e-01,6.932778255843e-01,9.752864745719e-01,7.684488777679e-01,2.971689937839e-01,4.000000000000e+00,2.389958367093e+01,128,0
2.860000000000e+00,286,6.965185682895e-01,1.000000000000e+00,9.580865084841e-01,6.932780704659e-01,9.751943981176e-01,7.684490863570e-01,2.982834300099e-01,4.000000000000e+00,2.389960466968e+01,128,0
2.870000000000e+00,287,6.965546997184e-01,1.000000000000e+00,9.581257835237e-01,6.932783901224e-01,9.751041482740e-01,7.684490821127e-01,2.993758965586e-01,4.000000000000e+00,2.389963208048e+01,128,0
2.880000000000e+00,288,6.965893469345e-01,1.000000000000e+00,9.581608573271e-01,6.932787257683e-01,9.750096186538e-01,7.684490302988e-01,3.005202272079e-01,4.000000000000e+00,2.389966086244e+01,128,0
2.890000000000e+00,289,6.966200047848e-01,1.000000000000e+00,9.581885515408e-01,6.932791544388e-01,9.749233913315e-01,7.684490839139e-01,3.015642375027e-01,4.000000000000e+00,2.389969762145e+01,128,0
2.900000000000e+00,290,6.966426214241e-01,1.000000000000e+00,9.582067096383e-01,6.932793402814e-01,9.748437354231e-01,7.684492698483e-01,3.025284991562e-01,4.000000000000e+00,2.389971355770e+01,128,0
2.910000000000e+00,291,6.966552777120e-01,1.000000000000e+00,9.582219026166e-01,6.932797793429e-01,9.747714450833e-01,7.684492564487e-01,3.034039276839e-01,4.000000000000e+00,2.389975120790e+01,128,0
2.920000000000e+00,292,6.966743740426e-01,1.000000000000e+00,9.582414329226e-01,6.932799848605e-01,9.746866017818e-01,7.684492810085e-01,3.044310778041e-01,4.000000000000e+00,2.389976883138e+01,128,0
2.930000000000e+00,293,6.967040399721e-01,1.000000000000e+00,9.582700169136e-01,6.932804318827e-01,9.745942742426e-01,7.684493170308e-01,3.055491327719e-01,4.000000000000e+00,2.389980716439e+01,128,0
2.940000000000e+00,294,6.967433350317e-01,1.000000000000e+00,9.583007959370e-01,6.932805539702e-01,9.744985830742e-01,7.684494951343e-01,3.067076042916e-01,4.000000000000e+00,2.389981763364e+01,128,0
2.950000000000e+00,295,6.967914409126e-01,1.000000000000e+00,9.583353199828e-01,6.932807942279e-01,9.743989362256e-01,7.684497001510e-01,3.079141511963e-01,4.000000000000e+00,2.389983823625e+01,128,0
2.960000000000e+00,296,6.968398150379e-01,1.000000000000e+00,9.583692500228e-01,6.932809746465e-01,9.742971900911e-01,7.684497432622e-01,3.091461105377e-01,4.000000000000e+00,2.389985370756e+01,128,0
2.970000000000e+00,297,6.968765895308e-01,1.000000000000e+00,9.583987262402e-01,6.932811945209e-01,9.742482196546e-01,7.684496949405e-01,3.097392241821e-01,4.000000000000e+00,2.389987256231e+01,128,0
2.980000000000e+00,298,6.968989463729e-01,1.000000000000e+00,9.584191422630e-01,6.932814454692e-01,9.742150448976e-01,7.684497568340e-01,3.101411483046e-01,4.000000000000e+00,2.389989408176e+01,128,0
2.990000000000e+00,299,6.969150584232e-01,1.000000000000e+00,9.584325783712e-01,6.932815170535e-01,9.741792040684e-01,7.684499974699e-01,3.105751590048e-01,4.000000000000e+00,2.389990022029e+01,128,0
3.000000000000e+00,300,6.969215601797e-01,1.000000000000e+00,9.584414358975e-01,6.932818754715e-01,9.741486221116e-01,7.684499599503e-01,3.109458261683e-01,4.000000000000e+00,2.389993095561e+01,128,0
3.010000000000e+00,301,6.969322164069e-01,1.000000000000e+00,9.584476941875e-01,6.932820263804e-01,9.741103472148e-01,7.684499480084e-01,3.114094121824e-01,4.000000000000e+00,2.389994389648e+01,128,0
3.020000000000e+00,302,6.969504779537e-01,1.000000000000e+00,9.584550899447e-01,6.932823394505e-01,9.740779238096e-01,7.684501029915e-01,3.118023396031e-01,4.000000000000e+00,2.389997074317e+01,128,0
3.030000000000e+00,303,6.969680141833e-01,1.000000000000e+00,9.584605322125e-01,6.932823311975e-01,9.740460358614e-01,7.684502701841e-01,3.121884311156e-01,4.000000000000e+00,2.389997003546e+01,128,0
3.040000000000e+00,304,6.969832184814e-01,1.000000000000e+00,9.584685942513e-01,6.932825606244e-01,9.740200321570e-01,7.684502818563e-01,3.125035470922e-01,4.000000000000e+00,2.389998970953e+01,128,0
3.050000000000e+00,305,6.970065171508e-01,1.000000000000e+00,9.584778658171e-01,6.932824675623e-01,9.739938438337e-01,7.684502265642e-01,3.128205412855e-01,4.000000000000e+00,2.389998172916e+01,128,0
3.060000000000e+00,306,6.970433124078e-01,1.000000000000e+00,9.584907730065e-01,6.932825736960e-01,9.739686534160e-01,7.684501590123e-01,3.131256800531e-01,4.000000000000e+00,2.389999083047e+01,128,0
3.070000000000e+00,307,6.970827599590e-01,1.000000000000e+00,9.585011004455e-01,6.932824460882e-01,9.739506059422e-01,7.684501525930e-01,3.133440679020e-01,4.000000000000e+00,2.389997988769e+01,128,0
3.080000000000e+00,308,6.971136628708e-01,1.000000000000e+00,9.585085593523e-01,6.932823903985e-01,9.739324650100e-01,7.684502288114e-01,3.135636701627e-01,4.000000000000e+00,2.389997511213e+01,128,0
3.090000000000e+00,309,6.971247588805e-01,1.000000000000e+00,9.585117321002e-01,6.932824573991e-01,9.739226114817e-01,7.684500955842e-01,3.136830608059e-01,4.000000000000e+00,2.389998085764e+01,128,0
3.100000000000e+00,310,6.971222459773e-01,1.000000000000e+00,9.585104282719e-01,6.932824561618e-01,9.739106309431e-01,7.684500381758e-01,3.138281312168e-01,4.000000000000e+00,2.389998075153e+01,128,0
3.110000000000e+00,311,6.971127514680e-01,1.000000000000e+00,9.585063590798e-01,6.932825973019e-01,9.739072882028e-01,7.684501687393e-01,3.138687674138e-01,4.000000000000e+00,2.389999285475e+01,128,0
3.120000000000e+00,312,6.971032587423e-01,1.000000000000e+00,9.584995970449e-01,6.932825282115e-01,9.739012627669e-01,7.684503438604e-01,3.139416518212e-01,4.000000000000e+00,2.389998693003e+01,128,0
3.130000000000e+00,313,6.970989935081e-01,1.000000000000e+00,9.584947788794e-01,6.932827201895e-01,9.738987150332e-01,7.684502892071e-01,3.139727187550e-01,4.000000000000e+00,2.390000339276e+01,128,0
3.140000000000e+00,314,6.971069007465e-01,1.000000000000e+00,9.584917313247e-01,6.932826826027e-01,9.738940269153e-01,7.684501936402e-01,3.140294452577e-01,4.000000000000e+00,2.390000016956e+01,128,0
3.150000000000e+00,315,6.971266136822e-01,1.000000000000e+00,9.584935533719e-01,6.932827245045e-01,9.738918453592e-01,7.684503069566e-01,3.140559091805e-01,4.000000000000e+00,2.390000376278e+01,128,0
3.160000000000e+00,316,6.971424366392e-01,1.000000000000e+00,9.584969455619e-01,6.932825995329e-01,9.738950266469e-01,7.684503037215e-01,3.140172458113e-01,4.000000000000e+00,2.389999304606e+01,128,0
3.170000000000e+00,317,6.971523397680e-01,1.000000000000e+00,9.585023807909e-01,6.932825580220e-01,9.738979202358e-01,7.684502571482e-01,3.139821603279e-01,4.000000000000e+00,2.389998948637e+01,128,0
3.180000000000e+00,318,6.971591145884e-01,1.000000000000e+00,9.585071042734e-01,6.932824936548e-01,9.739048863097e-01,7.684500915103e-01,3.138977352671e-01,4.000000000000e+00,2.389998396668e+01,128,0
3.190000000000e+00,319,6.971663511249e-01,1.000000000000e+00,9.585104479222e-01,6.932824153978e-01,9.739087541738e-01,7.684500530433e-01,3.138508111085e-01,4.000000000000e+00,2.389997725589e+01,128,0
3.200000000000e+00,320,6.971665570717e-01,1.000000000000e+00,9.585102132553e-01,6.932824160262e-01,9.739177663142e-01,7.684501060100e-01,3.137416840399e-01,4.000000000000e+00,2.389997730978e+01,128,0
3.210000000000e+00,321,6.971554128257e-01,1.000000000000e+00,9.585062641718e-01,6.932823521774e-01,9.739234059323e-01,7.684501748440e-01,3.136733224481e-01,4.000000000000e+00,2.389997183455e+01,128,0
3.220000000000e+00,322,6.971285642575e-01,1.000000000000e+00,9.584986486264e-01,6.932824721101e-01,9.739326522110e-01,7.684501214697e-01,3.135614953039e-01,4.000000000000e+00,2.389998211915e+01,128,0
3.230000000000e+00,323,6.970951711156e-01,1.000000000000e+00,9.584897808832e-01,6.932824932541e-01,9.739410858492e-01,7.684499997366e-01,3.134593975942e-01,4.000000000000e+00,2.389998393232e+01,128,0
3.240000000000e+00,324,6.970745277899e-01,1.000000000000e+00,9.584830581706e-01,6.932825473185e-01,9.739501007916e-01,7.684502196932e-01,3.133502984556e-01,4.000000000000e+00,2.389998856851e+01,128,0
3.250000000000e+00,325,6.970674869503e-01,1.000000000000e+00,9.584802134847e-01,6.932825009657e-01,9.739569485574e-01,7.684503005887e-01,3.132673286108e-01,4.000000000000e+00,2.389998459361e+01,128,0
3.260000000000e+00,326,6.970665270113e-01,1.000000000000e+00,9.584821008478e-01,6.932825715678e-01,9.739639034521e-01,7.684501985018e-01,3.131831933195e-01,4.000000000000e+00,2.389999064796e+01,128,0
3.270000000000e+00,327,6.970683089647e-01,1.000000000000e+00,9.584851452878e-01,6.932825047317e-01,9.739724157260e-01,7.684501303973e-01,3.130800461821e-01,4.000000000000e+00,2.389998491655e+01,128,0
3.280000000000e+00,328,6.970724155077e-01,1.000000000000e+00,9.584910306500e-01,6.932823848705e-01,9.739834918273e-01,7.684501773355e-01,3.129457957829e-01,4.000000000000e+00,2.389997463808e+01,128,0
3.290000000000e+00,329,6.970646846331e-01,1.000000000000e+00,9.584940478106e-01,6.932823421214e-01,9.739989654679e-01,7.684501801499e-01,3.127583854169e-01,4.000000000000e+00,2.389997097221e+01,128,0
3.300000000000e+00,330,6.970407284268e-01,1.000000000000e+00,9.584932572381e-01,6.932822012290e-01,9.740157644309e-01,7.684501048483e-01,3.125548190856e-01,4.000000000000e+00,2.389995889026e+01,128,0
3.310000000000e+00,331,6.970091016065e-01,1.000000000000e+00,9.584871607219e-01,6.932822839738e-01,9.740360596638e-01,7.684500261618e-01,3.123091717567e-01,4.000000000000e+00,2.389996598588e+01,128,0
3.320000000000e+00,332,6.969777692040e-01,1.000000000000e+00,9.584768993440e-01,6.932821819060e-01,9.740560980567e-01,7.684500214830e-01,3.120664297482e-01,4.000000000000e+00,2.389995723326e+01,128,0
3.330000000000e+00,333,6.969477545384e-01,1.000000000000e+00,9.584640375882e-01,6.932822522703e-01,9.740795975020e-01,7.684501704315e-01,3.117819771057e-01,4.000000000000e+00,2.389996326721e+01,128,0
3.340000000000e+00,334,6.969153635099e-01,1.000000000000e+00,9.584485823099e-01,6.932821656039e-01,9.741022342393e-01,7.684502217986e-01,3.115077977306e-01,4.000000000000e+00,2.389995583531e+01,128,0
3.350000000000e+00,335,6.968779655097e-01,1.000000000000e+00,9.584326563062e-01,6.932821964035e-01,9.741309517677e-01,7.684501076950e-01,3.111601289125e-01,4.000000000000e+00,2.389995847646e+01,128,0
3.360000000000e+00,336,6.968464710377e-01,1.000000000000e+00,9.584172801143e-01,6.932820771739e-01,9.741613791822e-01,7.684500103214e-01,3.107915955194e-01,4.000000000000e+00,2.389994825217e+01,128,0
3.370000000000e+00,337,6.968322118998e-01,1.000000000000e+00,9.584068224664e-01,6.932818319242e-01,9.741953654843e-01,7.684501363449e-01,3.103798396461e-01,4.000000000000e+00,2.389992722131e+01,128,0
3.380000000000e+00,338,6.968266811469e-01,1.000000000000e+00,9.583989554961e-01,6.932816419275e-01,9.742278314660e-01,7.684500873025e-01,3.099865596151e-01,4.000000000000e+00,2.389991092857e+01,128,0
3.390000000000e+00,339,6.968187008646e-01,1.000000000000e+00,9.583894232941e-01,6.932813074255e-01,9.742647404262e-01,7.684498802993e-01,3.095393360962e-01,4.000000000000e+00,2.389988224416e+01,128,0
3.400000000000e+00,340,6.968007853015e-01,1.000000000000e+00,9.583722321071e-01,6.932810917424e-01,9.743277850807e-01,7.684497342586e-01,3.087758441516e-01,4.000000000000e+00,2.389986374881e+01,128,0
3.410000000000e+00,341,6.967698714842e-01,1.000000000000e+00,9.583459595942e-01,6.932806258730e-01,9.744376081323e-01,7.684497093198e-01,3.074458124484e-01,4.000000000000e+00,2.389982379946e+01,128,0
3.420000000000e+00,342,6.967275147324e-01,1.000000000000e+00,9.583110030661e-01,6.932803940340e-01,9.745548124350e-01,7.684496052221e-01,3.060267676788e-01,4.000000000000e+00,2.389980391878e+01,128,0
3.430000000000e+00,343,6.966824380822e-01,1.000000000000e+00,9.582686619817e-01,6.932800350749e-01,9.746717273135e-01,7.684493848717e-01,3.046111748858e-01,4.000000000000e+00,2.389977313736e+01,128,0
3.440000000000e+00,344,6.966405668359e-01,1.000000000000e+00,9.582212739563e-01,6.932797223562e-01,9.747902701075e-01,7.684491894841e-01,3.031760175836e-01,4.000000000000e+00,2.389974632120e+01,128,0
3.450000000000e+00,345,6.966047359700e-01,1.000000000000e+00,9.581733044376e-01,6.932793155798e-01,9.749034935408e-01,7.684490160863e-01,3.018052273873e-01,4.000000000000e+00,2.389971143951e+01,128,0
3.460000000000e+00,346,6.965785185157e-01,1.000000000000e+00,9.581300506053e-01,6.932788534487e-01,9.750120899428e-01,7.684490200369e-01,3.004904573360e-01,4.000000000000e+00,2.389967181118e+01,128,0
3.470000000000e+00,347,6.965560491239e-01,1.000000000000e+00,9.580924214488e-01,6.932784257587e-01,9.751101094767e-01,7.684489328802e-01,2.993037960222e-01,4.000000000000e+00,2.389963513632e+01,128,0
3.480000000000e+00,348,6.965295819859e-01,1.000000000000e+00,9.580557849250e-01,6.932779387183e-01,9.752131080523e-01,7.684486455121e-01,2.980568844831e-01,4.000000000000e+00,2.389959337224e+01,128,0
3.490000000000e+00,349,6.965043590081e-01,1.000000000000e+00,9.580164499074e-01,6.932774157580e-01,9.753186595373e-01,7.684485081382e-01,2.967791145676e-01,4.000000000000e+00,2.389954852814e+01,128,0
3.500000000000e+00,350,6.964852100501e-01,1.000000000000e+00,9.579793102322e-01,6.932767142906e-01,9.754214246743e-01,7.684485298787e-01,2.955349423033e-01,4.000000000000e+00,2.389948837720e+01,128,0
3.510000000000e+00,351,6.964661180129e-01,1.000000000000e+00,9.579449758438e-01,6.932763335923e-01,9.755155022820e-01,7.684484026619e-01,2.943962886137e-01,4.000000000000e+00,2.389945573237e+01,128,0
3.520000000000e+00,352,6.964356239962e-01,1.000000000000e+00,9.579016136997e-01,6.932757979042e-01,9.756123021945e-01,7.684481398670e-01,2.932245949966e-01,4.000000000000e+00,2.389940979733e+01,128,0
3.530000000000e+00,353,6.963915547645e-01,1.000000000000e+00,9.578415636717e-01,6.932754235813e-01,9.757241565906e-01,7.684479505946e-01,2.918710118273e-01,4.000000000000e+00,2.389937769939e+01,128,0
3.540000000000e+00,354,6.963413131426e-01,1.000000000000e+00,9.577732912219e-01,6.932748708261e-01,9.758376631675e-01,7.684478314846e-01,2.904973379192e-01,4.000000000000e+00,2.389933030113e+01,128,0
3.550000000000e+00,355,6.962911433483e-01,1.000000000000e+00,9.577055711178e-01,6.932745071728e-01,9.759483534250e-01,7.684476775243e-01,2.891580116518e-01,4.000000000000e+00,2.389929911829e+01,128,0
3.560000000000e+00,356,6.962496664321e-01,1.000000000000e+00,9.576443859204e-01,6.932740993372e-01,9.760430011204e-01,7.684475157712e-01,2.880127595115e-01,4.000000000000e+00,2.389926414694e+01,128,0
3.570000000000e+00,357,6.962189820927e-01,1.000000000000e+00,9.575922642397e-01,6.932736364423e-01,9.761337313439e-01,7.684473859722e-01,2.869148906003e-01,4.000000000000e+00,2.389922445446e+01,128,0
3.580000000000e+00,358,6.961981495464e-01,1.000000000000e+00,9.575441365867e-01,6.932730862434e-01,9.762215923181e-01,7.684474105157e-01,2.858516881831e-01,4.000000000000e+00,2.389917727594e+01,128,0
3.590000000000e+00,359,6.961791995945e-01,1.000000000000e+00,9.574954333226e-01,6.932723336131e-01,9.763157314126e-01,7.684474397391e-01,2.847124055607e-01,4.000000000000e+00,2.389911273960e+01,128,0
3.600000000000e+00,360,6.961580902056e-01,1.000000000000e+00,9.574460026258e-01,6.932717202275e-01,9.764106865085e-01,7.684473082210e-01,2.835634577306e-01,4.000000000000e+00,2.389906014340e+01,128,0
3.610000000000e+00,361,6.961311641796e-01,1.000000000000e+00,9.573889943174e-01,6.932709829314e-01,9.765126408817e-01,7.684469436400e-01,2.823298073678e-01,4.000000000000e+00,2.389899692248e+01,128,0
3.620000000000e+00,362,6.961023414387e-01,1.000000000000e+00,9.573158008890e-01,6.932702180598e-01,9.766305469290e-01,7.684467327140e-01,2.809033182260e-01,4.000000000000e+00,2.389893133736e+01,128,0
3.630000000000e+00,363,6.942101741272e-01,1.000000000000e+00,9.572311430403e-01,6.932692982594e-01,9.767506785677e-01,7.684465528857e-01,2.794498584144e-01,4.000000000000e+00,2.389885246806e+01,128,0
3.640000000000e+00,364,6.898815734098e-01,1.000000000000e+00,9.571417039556e-01,6.932685212564e-01,9.768730814778e-01,7.684461868956e-01,2.779691802269e-01,4.000000000000e+00,2.389878584344e+01,128,0
3.650000000000e+00,365,6.852971181630e-01,1.000000000000e+00,9.570461947631e-01,6.932677481902e-01,9.769890498120e-01,7.684456881672e-01,2.765663960594e-01,4.000000000000e+00,2.389871955672e+01,128,0
3.660000000000e+00,366,6.806793613741e-01,1.000000000000e+00,9.569394154407e-01,6.932668536137e-01,9.771181396014e-01,7.684453031686e-01,2.750049646662e-01,4.000000000000e+00,2.389864285148e+01,128,0
3.670000000000e+00,367,6.763887695510e-01,1.000000000000e+00,9.568270825187e-01,6.932657644079e-01,9.772468273608e-01,7.684449649376e-01,2.734483149993e-01,4.000000000000e+00,2.389854945840e+01,128,0
3.680000000000e+00,368,6.728457536976e-01,1.000000000000e+00,9.567249266886e-01,6.932647037126e-01,9.773711123924e-01,7.684445487493e-01,2.719450224132e-01,4.000000000000e+00,2.389845851056e+01,128,0
3.690000000000e+00,369,6.701479772233e-01,1.000000000000e+00,9.566430513800e-01,6.932635817696e-01,9.774743231434e-01,7.684442795350e-01,2.706964814204e-01,4.000000000000e+00,2.389836231181e+01,128,0
3.700000000000e+00,370,6.678644618740e-01,1.000000000000e+00,9.565737334610e-01,6.932625002551e-01,9.775716276941e-01,7.684439460966e-01,2.695194342914e-01,4.000000000000e+00,2.389826958016e+01,128,0
3.710000000000e+00,371,6.652945847227e-01,1.000000000000e+00,9.564922593907e-01,6.932612619376e-01,9.776800688043e-01,7.684437130857e-01,2.682077214083e-01,4.000000000000e+00,2.389816340466e+01,128,0
3.720000000000e+00,372,6.621594688863e-01,1.000000000000e+00,9.563953216635e-01,6.932599262589e-01,9.777950204116e-01,7.684433898729e-01,2.668173270438e-01,4.000000000000e+00,2.389804888218e+01,128,0
3.730000000000e+00,373,6.585968530164e-01,1.000000000000e+00,9.562948272598e-01,6.932589054526e-01,9.779112507428e-01,7.684427963393e-01,2.654118764520e-01,4.000000000000e+00,2.389796135786e+01,128,0
3.740000000000e+00,374,6.546714445450e-01,1.000000000000e+00,9.561895628487e-01,6.932579007887e-01,9.780182338359e-01,7.684421247587e-01,2.641182641423e-01,4.000000000000e+00,2.389787521815e+01,128,0
3.750000000000e+00,375,6.506630708927e-01,1.000000000000e+00,9.560797471471e-01,6.932569943973e-01,9.781282977737e-01,7.684416480535e-01,2.627876024860e-01,4.000000000000e+00,2.389779750480e+01,128,0
3.760000000000e+00,376,6.469964826522e-01,1.000000000000e+00,9.559750525180e-01,6.932560176827e-01,9.782232862308e-01,7.684413321885e-01,2.616390863901e-01,4.000000000000e+00,2.389771376248e+01,128,0
3.770000000000e+00,377,6.441485424108e-01,1.000000000000e+00,9.558844763468e-01,6.932552872702e-01,9.783082853599e-01,7.684409231938e-01,2.606115406945e-01,4.000000000000e+00,2.389765113815e+01,128,0
3.780000000000e+00,378,6.423342051494e-01,1.000000000000e+00,9.558101841919e-01,6.932546432171e-01,9.783759069400e-01,7.684406367668e-01,2.597940474098e-01,4.000000000000e+00,2.389759591838e+01,128,0
3.790000000000e+00,379,6.414738849146e-01,1.000000000000e+00,9.557481438521e-01,6.932540306919e-01,9.784390671915e-01,7.684405934091e-01,2.590305069038e-01,4.000000000000e+00,2.389754340196e+01,128,0
3.800000000000e+00,380,6.413140711719e-01,1.000000000000e+00,9.556949386879e-01,6.932533952035e-01,9.784991525732e-01,7.684406355424e-01,2.583041153689e-01,4.000000000000e+00,2.389748891694e+01,128,0
3.810000000000e+00,381,6.414402853573e-01,1.000000000000e+00,9.556520129458e-01,6.932527157114e-01,9.785505290524e-01,7.684406775113e-01,2.576829030284e-01,4.000000000000e+00,2.389743065942e+01,128,0
3.820000000000e+00,382,6.416275006942e-01,1.000000000000e+00,9.556198739512e-01,6.932522626045e-01,9.785948040421e-01,7.684406361492e-01,2.571476951731e-01,4.000000000000e+00,2.389739181159e+01,128,0
3.830000000000e+00,383,6.414819674597e-01,1.000000000000e+00,9.555942322736e-01,6.932518009810e-01,9.786299083598e-01,7.684406046087e-01,2.567232603894e-01,4.000000000000e+00,2.389735223370e+01,128,0
3.840000000000e+00,384,6.405989896613e-01,1.000000000000e+00,9.555514871023e-01,6.932515073149e-01,9.786794014112e-01,7.684405682965e-01,2.561251996596e-01,4.000000000000e+00,2.389732705592e+01,128,0
3.850000000000e+00,385,6.388275302570e-01,1.000000000000e+00,9.554783948236e-01,6.932509791122e-01,9.787394012124e-01,7.684403335373e-01,2.554000423655e-01,4.000000000000e+00,2.389728177001e+01,128,0
3.860000000000e+00,386,6.367672888059e-01,1.000000000000e+00,9.554015156730e-01,6.932507133319e-01,9.788002990777e-01,7.684399048034e-01,2.546643035832e-01,4.000000000000e+00,2.389725898317e+01,128,0
3.870000000000e+00,387,6.350787189977e-01,1.000000000000e+00,9.553426601302e-01,6.932504762348e-01,9.788432102884e-01,7.684395353524e-01,2.541458400900e-01,4.000000000000e+00,2.389723865552e+01,128,0
3.880000000000e+00,388,6.339355334231e-01,1.000000000000e+00,9.552987000434e-01,6.932502236054e-01,9.788778803374e-01,7.684395882722e-01,2.537269016330e-01,4.000000000000e+00,2.389721699625e+01,128,0
3.890000000000e+00,389,6.333017039567e-01,1.000000000000e+00,9.552626047587e-01,6.932497770754e-01,9.789083519919e-01,7.684396727421e-01,2.533584975221e-01,4.000000000000e+00,2.389717871292e+01,128,0
3.900000000000e+00,390,6.330460974745e-01,1.000000000000e+00,9.552332741390e-01,6.932493369003e-01,9.789361389059e-01,7.684395826518e-01,2.530225281605e-01,4.000000000000e+00,2.389714097455e+01,128,0
3.910000000000e+00,391,6.330754134639e-01,1.000000000000e+00,9.552088434868e-01,6.932488507169e-01,9.789649138113e-01,7.684395241308e-01,2.526745916932e-01,4.000000000000e+00,2.389709929177e+01,128,0
3.920000000000e+00,392,6.330071073172e-01,1.000000000000e+00,9.551883623604e-01,6.932483232329e-01,9.789918843362e-01,7.684395105176e-01,2.523484139320e-01,4.000000000000e+00,2.389705406825e+01,128,0
3.930000000000e+00,393,6.323837440655e-01,1.000000000000e+00,9.551608921193e-01,6.932478287826e-01,9.790293712484e-01,7.684394068409e-01,2.518952776799e-01,4.000000000000e+00,2.389701167700e+01,128,0
3.940000000000e+00,394,6.309314570385e-01,1.000000000000e+00,9.551193282384e-01,6.932471291725e-01,9.790672314507e-01,7.684391037122e-01,2.514374589539e-01,4.000000000000e+00,2.389695169678e+01,128,0
3.950000000000e+00,395,6.288816893622e-01,1.000000000000e+00,9.550770864998e-01,6.932467180305e-01,9.791053979413e-01,7.684387250709e-01,2.509762125915e-01,4.000000000000e+00,2.389691644815e+01,128,0
3.960000000000e+00,396,6.265364312478e-01,1.000000000000e+00,9.550360022633e-01,6.932462661772e-01,9.791356288075e-01,7.684382621784e-01,2.506107630273e-01,4.000000000000e+00,2.389687770931e+01,128,0
3.970000000000e+00,397,6.240719711842e-01,1.000000000000e+00,9.549858678314e-01,6.932460148213e-01,9.791711658526e-01,7.684379896028e-01,2.501814289267e-01,4.000000000000e+00,2.389685615979e+01,128,0
3.980000000000e+00,398,6.218668722212e-01,1.000000000000e+00,9.549296580566e-01,6.932455655940e-01,9.792049676866e-01,7.684375702264e-01,2.497728780869e-01,4.000000000000e+00,2.389681764627e+01,128,0
3.990000000000e+00,399,6.204086177511e-01,1.000000000000e+00,9.548905191344e-01,6.932453686064e-01,9.792268265658e-01,7.684372055611e-01,2.495087656905e-01,4.000000000000e+00,2.389680075799e+01,128,0
4.000000000000e+00,400,6.200932165649e-01,1.000000000000e+00,9.548837261078e-01,6.932451502453e-01,9.792293261162e-01,7.684370877860e-01,2.494783895200e-01,4.000000000000e+00,2.389678203733e+01,128,0
4.010000000000e+00,401,6.200931574561e-01,1.000000000000e+00,9.548837237329e-01,6.932451502243e-01,9.792293272848e-01,7.684370877713e-01,2.494783753920e-01,4.000000000000e+00,2.389678203553e+01,128,0
4.020000000000e+00,402,6.221286864070e-01,1.000000000000e+00,9.549502611189e-01,6.932450935734e-01,9.791897868289e-01,7.684378002895e-01,2.499557585176e-01,4.000000000000e+00,2.389677717872e+01,128,0
4.030000000000e+00,403,6.233536304052e-01,1.000000000000e+00,9.549827263601e-01,6.932451199789e-01,9.791697987830e-01,7.684378474509e-01,2.501971328595e-01,4.000000000000e+00,2.389677944253e+01,128,0
4.040000000000e+00,404,6.242718360771e-01,1.000000000000e+00,9.550040044157e-01,6.932452886086e-01,9.791568467861e-01,7.684378983728e-01,2.503536777620e-01,4.000000000000e+00,2.389679389958e+01,128,0
4.050000000000e+00,405,6.250456753920e-01,1.000000000000e+00,9.550336435529e-01,6.932455908344e-01,9.791352093301e-01,7.684379448515e-01,2.506152210379e-01,4.000000000000e+00,2.389681981019e+01,128,0
4.060000000000e+00,406,6.256397140405e-01,1.000000000000e+00,9.550702315824e-01,6.932462266007e-01,9.791058967452e-01,7.684381384200e-01,2.509697469191e-01,4.000000000000e+00,2.389687431629e+01,128,0
4.070000000000e+00,407,6.260769730544e-01,1.000000000000e+00,9.551024031635e-01,6.932467664291e-01,9.790703894264e-01,7.684381347926e-01,2.513989975811e-01,4.000000000000e+00,2.389692059752e+01,128,0
4.080000000000e+00,408,6.267068815258e-01,1.000000000000e+00,9.551372804914e-01,6.932475447403e-01,9.790288283199e-01,7.684382724162e-01,2.519015772760e-01,4.000000000000e+00,2.389698732494e+01,128,0
4.090000000000e+00,409,6.280889118454e-01,1.000000000000e+00,9.551886649210e-01,6.932482990770e-01,9.789748356119e-01,7.684384991049e-01,2.525542741522e-01,4.000000000000e+00,2.389705199726e+01,128,0
4.100000000000e+00,410,6.303441347894e-01,1.000000000000e+00,9.552559639656e-01,6.932492888868e-01,9.789114008221e-01,7.684390606745e-01,2.533212342879e-01,4.000000000000e+00,2.389713685812e+01,128,0
4.110000000000e+00,411,6.332319696267e-01,1.000000000000e+00,9.553282090851e-01,6.932500987530e-01,9.788437528683e-01,7.684395668333e-01,2.541389431473e-01,4.000000000000e+00,2.389720629200e+01,128,0
4.120000000000e+00,412,6.365780459028e-01,1.000000000000e+00,9.554105416439e-01,6.932509181044e-01,9.787716847972e-01,7.684399139321e-01,2.550100776533e-01,4.000000000000e+00,2.389727653947e+01,128,0
4.130000000000e+00,413,6.401988059983e-01,1.000000000000e+00,9.555073892245e-01,6.932517490299e-01,9.786918306835e-01,7.684404787959e-01,2.559752999551e-01,4.000000000000e+00,2.389734777962e+01,128,0
4.140000000000e+00,414,6.436712123547e-01,1.000000000000e+00,9.556102098691e-01,6.932523861428e-01,9.786088348822e-01,7.684411311406e-01,2.569783358131e-01,4.000000000000e+00,2.389740240333e+01,128,0
4.150000000000e+00,415,6.464190014306e-01,1.000000000000e+00,9.557026234964e-01,6.932533631190e-01,9.785318686484e-01,7.684415265763e-01,2.579089014438e-01,4.000000000000e+00,2.389748616611e+01,128,0
4.160000000000e+00,416,6.480834767065e-01,1.000000000000e+00,9.557674677048e-01,6.932539702223e-01,9.784696165819e-01,7.684415370416e-01,2.586614260074e-01,4.000000000000e+00,2.389753821745e+01,128,0
4.170000000000e+00,417,6.488735513216e-01,1.000000000000e+00,9.558112519869e-01,6.932548291188e-01,9.784189156908e-01,7.684415890601e-01,2.592746750624e-01,4.000000000000e+00,2.389761185718e+01,128,0
4.180000000000e+00,418,6.494067075246e-01,1.000000000000e+00,9.558556839674e-01,6.932554457005e-01,9.783645480102e-01,7.684416343903e-01,2.599320134376e-01,4.000000000000e+00,2.389766472167e+01,128,0
4.190000000000e+00,419,6.501532159307e-01,1.000000000000e+00,9.559136657149e-01,6.932563268162e-01,9.782975520397e-01,7.684418650354e-01,2.607421781195e-01,4.000000000000e+00,2.389774026715e+01,128,0
4.200000000000e+00,420,6.512882373430e-01,1.000000000000e+00,9.559792198614e-01,6.932570320050e-01,9.782209273689e-01,7.684420294394e-01,2.616685363532e-01,4.000000000000e+00,2.389780072925e+01,128,0
4.210000000000e+00,421,6.528563022837e-01,1.000000000000e+00,9.560458126505e-01,6.932576965315e-01,9.781451463726e-01,7.684422328812e-01,2.625847042141e-01,4.000000000000e+00,2.389785770524e+01,128,0
4.220000000000e+00,422,6.549210904907e-01,1.000000000000e+00,9.561167350045e-01,6.932582712948e-01,9.780698513942e-01,7.684425071748e-01,2.634949548979e-01,4.000000000000e+00,2.389790698521e+01,128,0
4.230000000000e+00,423,6.573885077028e-01,1.000000000000e+00,9.561951117351e-01,6.932587696619e-01,9.779921560627e-01,7.684429075225e-01,2.644341745412e-01,4.000000000000e+00,2.389794971515e+01,128,0
4.240000000000e+00,424,6.599009634843e-01,1.000000000000e+00,9.562782782619e-01,6.932594310372e-01,9.779110958564e-01,7.684431602830e-01,2.654142484558e-01,4.000000000000e+00,2.389800642161e+01,128,0
4.250000000000e+00,425,6.620482159759e-01,1.000000000000e+00,9.563604846739e-01,6.932599310356e-01,9.778297067830e-01,7.684431754510e-01,2.663981873165e-01,4.000000000000e+00,2.389804929174e+01,128,0
4.260000000000e+00,426,6.635810938886e-01,1.000000000000e+00,9.564330283377e-01,6.932605672277e-01,9.777545258451e-01,7.684433851581e-01,2.673072807109e-01,4.000000000000e+00,2.389810383939e+01,128,0
4.270000000000e+00,427,6.647060697759e-01,1.000000000000e+00,9.565003969219e-01,6.932610397351e-01,9.776774056060e-01,7.684435572338e-01,2.682396915588e-01,4.000000000000e+00,2.389814435271e+01,128,0
4.280000000000e+00,428,6.656514558554e-01,1.000000000000e+00,9.565694322763e-01,6.932619846681e-01,9.775954490050e-01,7.684436964323e-01,2.692310471913e-01,4.000000000000e+00,2.389822537273e+01,128,0
4.290000000000e+00,429,6.665362760319e-01,1.000000000000e+00,9.566271542490e-01,6.932627435337e-01,9.775123687862e-01,7.684435909625e-01,2.702358504950e-01,4.000000000000e+00,2.389829043940e+01,128,0
4.300000000000e+00,430,6.677654592977e-01,1.000000000000e+00,9.566793086897e-01,6.932636578164e-01,9.774321877737e-01,7.684437387664e-01,2.712058123558e-01,4.000000000000e+00,2.389836883226e+01,128,0
4.310000000000e+00,431,6.700145579808e-01,1.000000000000e+00,9.567500305549e-01,6.932644193352e-01,9.773330987113e-01,7.684440838913e-01,2.724042114476e-01,4.000000000000e+00,2.389843412712e+01,128,0
4.320000000000e+00,432,6.735459045736e-01,1.000000000000e+00,9.568465943996e-01,6.932654878710e-01,9.772140476377e-01,7.684445849823e-01,2.738442741935e-01,4.000000000000e+00,2.389852574707e+01,128,0
4.330000000000e+00,433,6.778761196416e-01,1.000000000000e+00,9.569518858143e-01,6.932664279400e-01,9.770825819735e-01,7.684451082046e-01,2.754343836231e-01,4.000000000000e+00,2.389860635235e+01,128,0
4.340000000000e+00,434,6.825356026152e-01,1.000000000000e+00,9.570555621353e-01,6.932673837809e-01,9.769553933676e-01,7.684454638534e-01,2.769729190112e-01,4.000000000000e+00,2.389868831048e+01,128,0
4.350000000000e+00,435,6.870615965550e-01,1.000000000000e+00,9.571504459824e-01,6.932682659543e-01,9.768379494933e-01,7.684459070171e-01,2.783936751937e-01,4.000000000000e+00,2.389876395247e+01,128,0
4.360000000000e+00,436,6.912569846976e-01,1.000000000000e+00,9.572396975478e-01,6.932690389459e-01,9.767211033885e-01,7.684463239114e-01,2.798071884968e-01,4.000000000000e+00,2.389883023302e+01,128,0
4.370000000000e+00,437,6.949720897878e-01,1.000000000000e+00,9.573273343814e-01,6.932700808963e-01,9.766037178128e-01,7.684465531561e-01,2.812275886686e-01,4.000000000000e+00,2.389891957609e+01,128,0
4.380000000000e+00,438,6.961654879258e-01,1.000000000000e+00,9.574078849780e-01,6.932709736107e-01,9.764813368625e-01,7.684466329010e-01,2.827083401337e-01,4.000000000000e+00,2.389899612326e+01,128,0
4.390000000000e+00,439,6.961870538566e-01,1.000000000000e+00,9.574776969115e-01,6.932719195112e-01,9.763687036968e-01,7.684469779287e-01,2.840713650408e-01,4.000000000000e+00,2.389907723143e+01,128,0
4.400000000000e+00,440,6.962043265969e-01,1.000000000000e+00,9.575385484585e-01,6.932726716325e-01,9.762546710888e-01,7.684473143627e-01,2.854512041933e-01,4.000000000000e+00,2.389914172396e+01,128,0
4.410000000000e+00,441,6.962188771880e-01,1.000000000000e+00,9.575997550314e-01,6.932736102277e-01,9.761406495822e-01,7.684475294264e-01,2.868311889727e-01,4.000000000000e+00,2.389922220660e+01,128,0
4.420000000000e+00,442,6.962368763639e-01,1.000000000000e+00,9.576620155918e-01,6.932744061424e-01,9.760196861308e-01,7.684477076088e-01,2.882950825583e-01,4.000000000000e+00,2.389929045506e+01,128,0
4.430000000000e+00,443,6.962643232229e-01,1.000000000000e+00,9.577246981989e-01,6.932750986776e-01,9.759032662728e-01,7.684480018408e-01,2.897040069413e-01,4.000000000000e+00,2.389934983917e+01,128,0
4.440000000000e+00,444,6.963012439907e-01,1.000000000000e+00,9.577888533343e-01,6.932756311198e-01,9.757887975497e-01,7.684483335397e-01,2.910892521440e-01,4.000000000000e+00,2.389939549567e+01,128,0
4.450000000000e+00,445,6.963483480660e-01,1.000000000000e+00,9.578569945479e-01,6.932760760272e-01,9.756705891666e-01,7.684485860180e-01,2.925197335780e-01,4.000000000000e+00,2.389943364625e+01,128,0
4.460000000000e+00,446,6.963955542829e-01,1.000000000000e+00,9.579215708097e-01,6.932765858557e-01,9.755594759663e-01,7.684486957979e-01,2.938645334547e-01,4.000000000000e+00,2.389947736391e+01,128,0
4.470000000000e+00,447,6.964319984693e-01,1.000000000000e+00,9.579743942270e-01,6.932769521561e-01,9.754592161133e-01,7.684486722586e-01,2.950779462730e-01,4.000000000000e+00,2.389950877417e+01,128,0
4.480000000000e+00,448,6.964560688096e-01,1.000000000000e+00,9.580110263010e-01,6.932773414766e-01,9.753850692657e-01,7.684487627202e-01,2.959754896798e-01,4.000000000000e+00,2.389954215848e+01,128,0
4.490000000000e+00,449,6.964739504641e-01,1.000000000000e+00,9.580373961249e-01,6.932775675226e-01,9.753117079226e-01,7.684488581106e-01,2.968633911106e-01,4.000000000000e+00,2.389956154201e+01,128,0
4.500000000000e+00,450,6.964940943972e-01,1.000000000000e+00,9.580655417932e-01,6.932780680111e-01,9.752360249469e-01,7.684488075299e-01,2.977797136210e-01,4.000000000000e+00,2.389960445918e+01,128,0
4.510000000000e+00,451,6.965188106577e-01,1.000000000000e+00,9.580932862476e-01,6.932784000934e-01,9.751482494960e-01,7.684487683792e-01,2.988422266314e-01,4.000000000000e+00,2.389963293550e+01,128,0
4.520000000000e+00,452,6.965482263469e-01,1.000000000000e+00,9.581189872077e-01,6.932788266853e-01,9.750669015089e-01,7.684489689683e-01,2.998271086109e-01,4.000000000000e+00,2.389966951619e+01,128,0
4.530000000000e+00,453,6.965754925181e-01,1.000000000000e+00,9.581422761116e-01,6.932789711922e-01,9.749875945951e-01,7.684491838826e-01,3.007870288237e-01,4.000000000000e+00,2.389968190782e+01,128,0
4.540000000000e+00,454,6.966051736269e-01,1.000000000000e+00,9.581716373855e-01,6.932793686954e-01,9.749024519663e-01,7.684492144838e-01,3.018178907617e-01,4.000000000000e+00,2.389971599424e+01,128,0
4.550000000000e+00,455,6.966397060446e-01,1.000000000000e+00,9.582054065916e-01,6.932795939435e-01,9.748166051456e-01,7.684492318829e-01,3.028571364648e-01,4.000000000000e+00,2.389973530961e+01,128,0
4.560000000000e+00,456,6.966792685291e-01,1.000000000000e+00,9.582396839230e-01,6.932797949541e-01,9.747277799625e-01,7.684493667031e-01,3.039324526456e-01,4.000000000000e+00,2.389975254659e+01,128,0
4.570000000000e+00,457,6.967194666761e-01,1.000000000000e+00,9.582735623658e-01,6.932799962135e-01,9.746498488668e-01,7.684494486473e-01,3.048759540475e-01,4.000000000000e+00,2.389976980493e+01,128,0
4.580000000000e+00,458,6.967557240692e-01,1.000000000000e+00,9.583028898127e-01,6.932800970551e-01,9.745666878556e-01,7.684495355955e-01,3.058826914039e-01,4.000000000000e+00,2.389977845228e+01,128,0
4.590000000000e+00,459,6.967783343716e-01,1.000000000000e+00,9.583268370709e-01,6.932804288259e-01,9.744949790746e-01,7.684494785676e-01,3.067510939346e-01,4.000000000000e+00,2.389980690226e+01,128,0
4.600000000000e+00,460,6.967892261293e-01,1.000000000000e+00,9.583444174422e-01,6.932806267006e-01,9.744204569210e-01,7.684494134832e-01,3.076534406322e-01,4.000000000000e+00,2.389982387043e+01,128,0
4.610000000000e+00,461,6.967969803952e-01,1.000000000000e+00,9.583568128472e-01,6.932809665782e-01,9.743554022652e-01,7.684496143994e-01,3.084413649639e-01,4.000000000000e+00,2.389985301568e+01,128,0
4.620000000000e+00,462,6.968027008184e-01,1.000000000000e+00,9.583653973393e-01,6.932810997701e-01,9.742860556768e-01,7.684497554456e-01,3.092810488427e-01,4.000000000000e+00,2.389986443720e+01,128,0
4.630000000000e+00,463,6.968175724107e-01,1.000000000000e+00,9.583784309884e-01,6.932815123791e-01,9.742474942431e-01,7.684498002850e-01,3.097483598824e-01,4.000000000000e+00,2.389989981945e+01,128,0
4.640000000000e+00,464,6.968461100677e-01,1.000000000000e+00,9.583958225914e-01,6.932816964173e-01,9.742093099691e-01,7.684498369076e-01,3.102108608229e-01,4.000000000000e+00,2.389991560122e+01,128,0
4.650000000000e+00,465,6.968817081875e-01,1.000000000000e+00,9.584143704153e-01,6.932819292471e-01,9.741717392919e-01,7.684501098342e-01,3.106659967919e-01,4.000000000000e+00,2.389993556703e+01,128,0
4.660000000000e+00,466,6.969088546488e-01,1.000000000000e+00,9.584306607242e-01,6.932819479671e-01,9.741461168342e-01,7.684501969613e-01,3.109762396926e-01,4.000000000000e+00,2.389993717232e+01,128,0
4.670000000000e+00,467,6.969302960665e-01,1.000000000000e+00,9.584467695958e-01,6.932820641988e-01,9.741172427371e-01,7.684501114777e-01,3.113259654367e-01,4.000000000000e+00,2.389994713952e+01,128,0
4.680000000000e+00,468,6.969522977902e-01,1.000000000000e+00,9.584618900485e-01,6.932821035777e-01,9.740978621942e-01,7.684500333767e-01,3.115606642506e-01,4.000000000000e+00,2.389995051638e+01,128,0
4.690000000000e+00,469,6.969735457574e-01,1.000000000000e+00,9.584743153673e-01,6.932821015884e-01,9.740744598955e-01,7.684500275646e-01,3.118440143862e-01,4.000000000000e+00,2.389995034579e+01,128,0
4.700000000000e+00,470,6.969888414705e-01,1.000000000000e+00,9.584817623580e-01,6.932821921299e-01,9.740614689187e-01,7.684501175930e-01,3.120014104768e-01,4.000000000000e+00,2.389995810999e+01,128,0
4.710000000000e+00,471,6.969917982823e-01,1.000000000000e+00,9.584829033531e-01,6.932821524992e-01,9.740451788518e-01,7.684501197206e-01,3.121986077430e-01,4.000000000000e+00,2.389995471154e+01,128,0
4.720000000000e+00,472,6.969885881537e-01,1.000000000000e+00,9.584811283511e-01,6.932824048602e-01,9.740328891420e-01,7.684500891623e-01,3.123476965940e-01,4.000000000000e+00,2.389997635226e+01,128,0
4.730000000000e+00,473,6.969847533710e-01,1.000000000000e+00,9.584768281060e-01,6.932823645862e-01,9.740211661402e-01,7.684500826239e-01,3.124895966684e-01,4.000000000000e+00,2.389997289864e+01,128,0
4.740000000000e+00,474,6.969880344514e-01,1.000000000000e+00,9.584742482863e-01,6.932825600699e-01,9.740105586445e-01,7.684502616520e-01,3.126182550395e-01,4.000000000000e+00,2.389998966198e+01,128,0
4.750000000000e+00,475,6.969993067437e-01,1.000000000000e+00,9.584725451155e-01,6.932824525680e-01,9.740039346013e-01,7.684503661577e-01,3.126983409666e-01,4.000000000000e+00,2.389998044335e+01,128,0
4.760000000000e+00,476,6.970191964922e-01,1.000000000000e+00,9.584758944310e-01,6.932825684282e-01,9.739935030072e-01,7.684502210276e-01,3.128247813886e-01,4.000000000000e+00,2.389999037874e+01,128,0
4.770000000000e+00,477,6.970450033685e-01,1.000000000000e+00,9.584815288382e-01,6.932825292264e-01,9.739917186551e-01,7.684501484987e-01,3.128463431892e-01,4.000000000000e+00,2.389998701706e+01,128,0
4.780000000000e+00,478,6.970660115530e-01,1.000000000000e+00,9.584876333590e-01,6.932823559801e-01,9.739888000964e-01,7.684502492044e-01,3.128814880692e-01,4.000000000000e+00,2.389997216064e+01,128,0
4.790000000000e+00,479,6.970699966315e-01,1.000000000000e+00,9.584926226563e-01,6.932823771803e-01,9.739978981325e-01,7.684501983280e-01,3.127713485295e-01,4.000000000000e+00,2.389997397862e+01,128,0
4.800000000000e+00,480,6.970609389936e-01,1.000000000000e+00,9.584930336408e-01,6.932821906516e-01,9.740029172917e-01,7.684500387370e-01,3.127103651017e-01,4.000000000000e+00,2.389995798322e+01,128,0
4.810000000000e+00,481,6.970499526047e-01,1.000000000000e+00,9.584915521722e-01,6.932823246291e-01,9.740125250431e-01,7.684499762892e-01,3.125941810917e-01,4.000000000000e+00,2.389996947220e+01,128,0
4.820000000000e+00,482,6.970407922112e-01,1.000000000000e+00,9.584855657124e-01,6.932821287398e-01,9.740182128890e-01,7.684499817951e-01,3.125250910865e-01,4.000000000000e+00,2.389995267410e+01,128,0
4.830000000000e+00,483,6.970355981759e-01,1.000000000000e+00,9.584794849083e-01,6.932823291421e-01,9.740239900942e-01,7.684500862349e-01,3.124553636710e-01,4.000000000000e+00,2.389996985920e+01,128,0
4.840000000000e+00,484,6.970249211975e-01,1.000000000000e+00,9.584703263479e-01,6.932821777379e-01,9.740290406603e-01,7.684501071755e-01,3.123940403670e-01,4.000000000000e+00,2.389995687583e+01,128,0
4.850000000000e+00,485,6.970094249776e-01,1.000000000000e+00,9.584627282300e-01,6.932823791186e-01,9.740333625367e-01,7.684500338751e-01,3.123419357743e-01,4.000000000000e+00,2.389997414484e+01,128,0
4.860000000000e+00,486,6.970016899440e-01,1.000000000000e+00,9.584589405317e-01,6.932822974476e-01,9.740407601297e-01,7.684500496484e-01,3.122522727150e-01,4.000000000000e+00,2.389996714130e+01,128,0
4.870000000000e+00,487,6.970075467529e-01,1.000000000000e+00,9.584602951948e-01,6.932822686924e-01,9.740446562326e-01,7.684502159301e-01,3.122050658492e-01,4.000000000000e+00,2.389996467545e+01,128,0
4.880000000000e+00,488,6.970127320127e-01,1.000000000000e+00,9.584642337834e-01,6.932822405465e-01,9.740537869283e-01,7.684502190937e-01,3.120944787490e-01,4.000000000000e+00,2.389996226186e+01,128,0
4.890000000000e+00,489,6.970120829331e-01,1.000000000000e+00,9.584678391024e-01,6.932820968883e-01,9.740611063627e-01,7.684500056079e-01,3.120056937008e-01,4.000000000000e+00,2.389994994274e+01,128,0
4.900000000000e+00,490,6.970078433874e-01,1.000000000000e+00,9.584714641154e-01,6.932821578449e-01,9.740749754269e-01,7.684499825249e-01,3.118378352980e-01,4.000000000000e+00,2.389995516995e+01,128,0
4.910000000000e+00,491,6.969905082010e-01,1.000000000000e+00,9.584696645820e-01,6.932818877405e-01,9.740884753337e-01,7.684500467176e-01,3.116740775090e-01,4.000000000000e+00,2.389993200772e+01,128,0
4.920000000000e+00,492,6.969596841388e-01,1.000000000000e+00,9.584642044397e-01,6.932820548560e-01,9.741071904546e-01,7.684500379837e-01,3.114476652411e-01,4.000000000000e+00,2.389994633835e+01,128,0
4.930000000000e+00,493,6.969231742396e-01,1.000000000000e+00,9.584520759123e-01,6.932818953751e-01,9.741223097846e-01,7.684499278665e-01,3.112644267257e-01,4.000000000000e+00,2.389993266240e+01,128,0
4.940000000000e+00,494,6.968938273734e-01,1.000000000000e+00,9.584394631158e-01,6.932820711060e-01,9.741390466404e-01,7.684499375548e-01,3.110619796991e-01,4.000000000000e+00,2.389994773183e+01,128,0
4.950000000000e+00,495,6.968754902187e-01,1.000000000000e+00,9.584273413377e-01,6.932819496878e-01,9.741529330766e-01,7.684500488587e-01,3.108937140574e-01,4.000000000000e+00,2.389993731987e+01,128,0
4.960000000000e+00,496,6.968643612657e-01,1.000000000000e+00,9.584184598024e-01,6.932819857563e-01,9.741682346985e-01,7.684501573936e-01,3.107084911536e-01,4.000000000000e+00,2.389994041285e+01,128,0
4.970000000000e+00,497,6.968513500938e-01,1.000000000000e+00,9.584101141063e-01,6.932819200226e-01,9.741859257016e-01,7.684501567489e-01,3.104942273635e-01,4.000000000000e+00,2.389993477600e+01,128,0
4.980000000000e+00,498,6.968316372433e-01,1.000000000000e+00,9.584008453478e-01,6.932817293423e-01,9.742095018686e-01,7.684500123654e-01,3.102085741225e-01,4.000000000000e+00,2.389991842463e+01,128,0
4.990000000000e+00,499,6.968156914711e-01,1.000000000000e+00,9.583937183212e-01,6.932816559970e-01,9.742394654459e-01,7.684499490994e-01,3.098457232509e-01,4.000000000000e+00,2.389991213507e+01,128,0
5.000000000000e+00,500,6.968041768963e-01,1.000000000000e+00,9.583851755943e-01,6.932812264247e-01,9.742697023503e-01,7.684500165124e-01,3.094791734965e-01,4.000000000000e+00,2.389987529814e+01,128,0


==> mesh_quality_jacobian_he.csv <==
time,step,minScaledJ,maxScaledJ,meanScaledJ,minUnif,maxUnif,meanUnif,minDetJ,maxDetJ,totalVolume,samplePoints,negScaledJCount
0.000000000000e+00,0,7.143751545769e-01,1.000000000000e+00,9.499466290721e-01,6.932826806253e-01,9.806865899225e-01,7.687636614755e-01,2.319205039857e-01,4.000000000000e+00,2.390000000000e+01,128,0
1.000000000000e-02,1,7.139593688733e-01,1.000000000000e+00,9.499456468440e-01,6.932831893515e-01,9.806913398614e-01,7.687636244087e-01,2.318636093076e-01,4.000000000000e+00,2.390004362500e+01,128,0
2.000000000000e-02,2,7.127128598616e-01,1.000000000000e+00,9.499432379902e-01,6.932828509170e-01,9.806999942225e-01,7.687635743419e-01,2.317588951635e-01,4.000000000000e+00,2.390001460307e+01,128,0
3.000000000000e-02,3,7.111745959281e-01,1.000000000000e+00,9.499403460562e-01,6.932826182222e-01,9.807090298715e-01,7.687637997761e-01,2.316496686372e-01,4.000000000000e+00,2.389999464873e+01,128,0
4.000000000000e-02,4,7.100048053554e-01,1.000000000000e+00,9.499415372700e-01,6.932827010892e-01,9.807109796901e-01,7.687640120692e-01,2.316262091430e-01,4.000000000000e+00,2.390000175485e+01,128,0
5.000000000000e-02,5,7.094614440018e-01,1.000000000000e+00,9.499454406243e-01,6.932828309776e-01,9.807169561573e-01,7.687635927075e-01,2.315541994507e-01,4.000000000000e+00,2.390001289320e+01,128,0
6.000000000000e-02,6,7.096003407923e-01,1.000000000000e+00,9.499509498478e-01,6.932833393248e-01,9.807216704840e-01,7.687630268972e-01,2.314977343748e-01,4.000000000000e+00,2.390005648575e+01,128,0
7.000000000000e-02,7,7.103106331667e-01,1.000000000000e+00,9.499540292822e-01,6.932832024024e-01,9.807133898280e-01,7.687628132679e-01,2.315975427309e-01,4.000000000000e+00,2.390004474416e+01,128,0
8.000000000000e-02,8,7.107982059146e-01,1.000000000000e+00,9.499531368733e-01,6.932832111807e-01,9.807005079975e-01,7.687630942542e-01,2.317529949998e-01,4.000000000000e+00,2.390004549693e+01,128,0
9.000000000000e-02,9,7.099811533273e-01,1.000000000000e+00,9.499477929776e-01,6.932829070580e-01,9.807055527620e-01,7.687630950324e-01,2.316918669133e-01,4.000000000000e+00,2.390001941736e+01,128,0
1.000000000000e-01,10,7.069591656068e-01,1.000000000000e+00,9.499370793731e-01,6.932832896329e-01,9.807101228720e-01,7.687626857245e-01,2.316370374711e-01,4.000000000000e+00,2.390005222448e+01,128,0
1.100000000000e-01,11,7.019044062675e-01,1.000000000000e+00,9.499225955585e-01,6.932834240245e-01,9.807400213883e-01,7.687626462422e-01,2.312763669994e-01,4.000000000000e+00,2.390006374905e+01,128,0
1.200000000000e-01,12,6.959968272844e-01,1.000000000000e+00,9.499020175703e-01,6.932829670842e-01,9.807578129438e-01,7.687633053155e-01,2.310613020053e-01,4.000000000000e+00,2.390002456480e+01,128,0
1.300000000000e-01,13,6.897921677742e-01,1.000000000000e+00,9.498816081071e-01,6.932819813224e-01,9.807773949497e-01,7.687644377074e-01,2.308241971596e-01,4.000000000000e+00,2.389994003263e+01,128,0
1.400000000000e-01,14,6.836090859485e-01,1.000000000000e+00,9.498609540951e-01,6.932811291787e-01,9.808099429298e-01,7.687650615970e-01,2.304307554282e-01,4.000000000000e+00,2.389986695906e+01,128,0
1.500000000000e-01,15,6.780127189122e-01,1.000000000000e+00,9.498425616714e-01,6.932807963575e-01,9.808401342002e-01,7.687654536713e-01,2.300661874602e-01,4.000000000000e+00,2.389983841888e+01,128,0
1.600000000000e-01,16,6.738949778098e-01,1.000000000000e+00,9.498245256321e-01,6.932801887002e-01,9.808605686189e-01,7.687657423919e-01,2.298191245433e-01,4.000000000000e+00,2.389978631102e+01,128,0
1.700000000000e-01,17,6.711151810004e-01,1.000000000000e+00,9.498076985625e-01,6.932800594407e-01,9.808669945689e-01,7.687659772050e-01,2.297414831328e-01,4.000000000000e+00,2.389977522677e+01,128,0
1.800000000000e-01,18,6.691494472329e-01,1.000000000000e+00,9.497894369208e-01,6.932796331266e-01,9.808693463671e-01,7.687658627949e-01,2.297127552810e-01,4.000000000000e+00,2.389973866962e+01,128,0
1.900000000000e-01,19,6.673413632092e-01,1.000000000000e+00,9.497655277475e-01,6.932794761011e-01,9.808673745112e-01,7.687657085702e-01,2.297364179574e-01,4.000000000000e+00,2.389972520444e+01,128,0
2.000000000000e-01,20,6.648289220947e-01,1.000000000000e+00,9.497357339182e-01,6.932788275471e-01,9.808703231376e-01,7.687661514772e-01,2.297003058017e-01,4.000000000000e+00,2.389966959009e+01,128,0
2.100000000000e-01,21,6.613461141005e-01,1.000000000000e+00,9.496971751798e-01,6.932784161007e-01,9.808834862118e-01,7.687666605568e-01,2.295411444594e-01,4.000000000000e+00,2.389963430814e+01,128,0
2.200000000000e-01,22,6.568792892125e-01,1.000000000000e+00,9.496543391013e-01,6.932776655915e-01,9.808970100067e-01,7.687673783447e-01,2.293773532928e-01,4.000000000000e+00,2.389956995146e+01,128,0
2.300000000000e-01,23,6.516569289387e-01,1.000000000000e+00,9.496053700813e-01,6.932771984467e-01,9.809256267721e-01,7.687677267818e-01,2.290316939160e-01,4.000000000000e+00,2.389952989362e+01,128,0
2.400000000000e-01,24,6.462621904445e-01,1.000000000000e+00,9.495560450358e-01,6.932769884475e-01,9.809580145442e-01,7.687682601636e-01,2.286407538056e-01,4.000000000000e+00,2.389951188616e+01,128,0
2.500000000000e-01,25,6.422494210124e-01,1.000000000000e+00,9.495100684731e-01,6.932761902657e-01,9.809777526527e-01,7.687689635954e-01,2.284019570549e-01,4.000000000000e+00,2.389944344216e+01,128,0
2.600000000000e-01,26,6.401917773457e-01,1.000000000000e+00,9.494729310706e-01,6.932755506795e-01,9.809725645809e-01,7.687695466181e-01,2.284640270746e-01,4.000000000000e+00,2.389938859797e+01,128,0
2.700000000000e-01,27,6.395839086680e-01,1.000000000000e+00,9.494406941202e-01,6.932747982762e-01,9.809610117394e-01,7.687697145495e-01,2.286027957206e-01,4.000000000000e+00,2.389932408006e+01,128,0
2.800000000000e-01,28,6.396145494827e-01,1.000000000000e+00,9.494060024282e-01,6.932749023123e-01,9.809506764155e-01,7.687693169571e-01,2.287275778064e-01,4.000000000000e+00,2.389933300104e+01,128,0
2.900000000000e-01,29,6.395877186472e-01,1.000000000000e+00,9.493665698473e-01,6.932747433921e-01,9.809451439291e-01,7.687690633015e-01,2.287941976409e-01,4.000000000000e+00,2.389931937381e+01,128,0
3.000000000000e-01,30,6.392728051055e-01,1.000000000000e+00,9.493206216533e-01,6.932748510234e-01,9.809386024873e-01,7.687688082965e-01,2.288732097149e-01,4.000000000000e+00,2.389932860307e+01,128,0
3.100000000000e-01,31,6.379449928903e-01,1.000000000000e+00,9.492692120591e-01,6.932741003347e-01,9.809297752037e-01,7.687691546657e-01,2.289790962268e-01,4.000000000000e+00,2.389926423248e+01,128,0
3.200000000000e-01,32,6.349744363372e-01,1.000000000000e+00,9.492059263092e-01,6.932733790502e-01,9.809350920060e-01,7.687696001436e-01,2.289143554668e-01,4.000000000000e+00,2.389920238355e+01,128,0
3.300000000000e-01,33,6.300813391614e-01,1.000000000000e+00,9.491333481123e-01,6.932723624782e-01,9.809558784550e-01,7.687707509955e-01,2.286627308346e-01,4.000000000000e+00,2.389911521471e+01,128,0
3.400000000000e-01,34,6.241922259758e-01,1.000000000000e+00,9.490531077224e-01,6.932713334664e-01,9.809881039697e-01,7.687719108669e-01,2.282730906232e-01,4.000000000000e+00,2.389902697976e+01,128,0
3.500000000000e-01,35,6.182308608543e-01,1.000000000000e+00,9.489727786073e-01,6.932702042394e-01,9.810146867187e-01,7.687729607386e-01,2.279514550003e-01,4.000000000000e+00,2.389893015231e+01,128,0
3.600000000000e-01,36,6.127713083298e-01,1.000000000000e+00,9.488945230776e-01,6.932689050685e-01,9.810402176837e-01,7.687739688828e-01,2.276423765968e-01,4.000000000000e+00,2.389881875361e+01,128,0
3.700000000000e-01,37,6.081994998015e-01,1.000000000000e+00,9.488196377872e-01,6.932679986890e-01,9.810628002589e-01,7.687747407780e-01,2.273691952373e-01,4.000000000000e+00,2.389874103575e+01,128,0
3.800000000000e-01,38,6.048860783192e-01,1.000000000000e+00,9.487515126337e-01,6.932664437366e-01,9.810729368596e-01,7.687756982973e-01,2.272456383219e-01,4.000000000000e+00,2.389860770682e+01,128,0
3.900000000000e-01,39,6.025856830941e-01,1.000000000000e+00,9.486866768902e-01,6.932652440655e-01,9.810696092302e-01,7.687762464901e-01,2.272848046501e-01,4.000000000000e+00,2.389850484229e+01,128,0
4.000000000000e-01,40,6.000288101489e-01,1.000000000000e+00,9.486179074531e-01,6.932636401272e-01,9.810695291322e-01,7.687770074711e-01,2.272844630077e-01,4.000000000000e+00,2.389836731554e+01,128,0
4.100000000000e-01,41,5.964593398192e-01,1.000000000000e+00,9.485353470425e-01,6.932625652301e-01,9.810812307932e-01,7.687775927664e-01,2.271424195813e-01,4.000000000000e+00,2.389827515126e+01,128,0
4.200000000000e-01,42,5.912415895304e-01,1.000000000000e+00,9.484393323442e-01,6.932610911412e-01,9.811079185005e-01,7.687788026080e-01,2.268192670586e-01,4.000000000000e+00,2.389814876034e+01,128,0
4.300000000000e-01,43,5.847872502762e-01,1.000000000000e+00,9.483335800940e-01,6.932597259094e-01,9.811452811077e-01,7.687801363895e-01,2.263674361132e-01,4.000000000000e+00,2.389803170409e+01,128,0
4.400000000000e-01,44,5.779940690575e-01,1.000000000000e+00,9.482288004122e-01,6.932578191405e-01,9.811747788281e-01,7.687818198781e-01,2.260100533251e-01,4.000000000000e+00,2.389786821767e+01,128,0
4.500000000000e-01,45,5.714361937831e-01,1.000000000000e+00,9.481272399769e-01,6.932555638911e-01,9.811999163428e-01,7.687838947116e-01,2.257049947330e-01,4.000000000000e+00,2.389767485513e+01,128,0
4.600000000000e-01,46,5.653311088314e-01,1.000000000000e+00,9.480274625199e-01,6.932538962319e-01,9.812293289681e-01,7.687856609106e-01,2.253488514921e-01,4.000000000000e+00,2.389753187371e+01,128,0
4.700000000000e-01,47,5.603266265821e-01,1.000000000000e+00,9.479335215773e-01,6.932524011677e-01,9.812605043783e-01,7.687869756027e-01,2.249715939733e-01,4.000000000000e+00,2.389740369151e+01,128,0
4.800000000000e-01,48,5.575552745489e-01,1.000000000000e+00,9.478557471857e-01,6.932515378099e-01,9.812716143839e-01,7.687873387406e-01,2.248368861910e-01,4.000000000000e+00,2.389732967045e+01,128,0
4.900000000000e-01,49,5.568147152133e-01,1.000000000000e+00,9.477959842517e-01,6.932503985662e-01,9.812635142387e-01,7.687877373475e-01,2.249336722072e-01,4.000000000000e+00,2.389723199658e+01,128,0
5.000000000000e-01,50,5.571312005389e-01,1.000000000000e+00,9.477416806826e-01,6.932498371863e-01,9.812523555573e-01,7.687878237898e-01,2.250678169982e-01,4.000000000000e+00,2.389718386654e+01,128,0
5.100000000000e-01,51,5.576284952484e-01,1.000000000000e+00,9.476887996696e-01,6.932489392991e-01,9.812400359583e-01,7.687880158036e-01,2.252156933882e-01,4.000000000000e+00,2.389710688633e+01,128,0
5.200000000000e-01,52,5.576334998746e-01,1.000000000000e+00,9.476317174111e-01,6.932484547530e-01,9.812300902919e-01,7.687880800196e-01,2.253352689146e-01,4.000000000000e+00,2.389706534403e+01,128,0
5.300000000000e-01,53,5.565656252439e-01,1.000000000000e+00,9.475672075643e-01,6.932478251453e-01,9.812284614235e-01,7.687884088997e-01,2.253544077451e-01,4.000000000000e+00,2.389701136515e+01,128,0
5.400000000000e-01,54,5.542890417176e-01,1.000000000000e+00,9.474933242121e-01,6.932472409646e-01,9.812362273130e-01,7.687891646641e-01,2.252602616782e-01,4.000000000000e+00,2.389696128112e+01,128,0
5.500000000000e-01,55,5.510822546284e-01,1.000000000000e+00,9.474133525051e-01,6.932467333503e-01,9.812564086845e-01,7.687900592540e-01,2.250164217575e-01,4.000000000000e+00,2.389691776157e+01,128,0
5.600000000000e-01,56,5.479180052108e-01,1.000000000000e+00,9.473395005366e-01,6.932461082034e-01,9.812771261081e-01,7.687909550457e-01,2.247660246508e-01,4.000000000000e+00,2.389686416572e+01,128,0
5.700000000000e-01,57,5.460769529999e-01,1.000000000000e+00,9.472830368811e-01,6.932455159263e-01,9.812812179501e-01,7.687914344366e-01,2.247161918934e-01,4.000000000000e+00,2.389681338811e+01,128,0
5.800000000000e-01,58,5.457216962269e-01,1.000000000000e+00,9.472445442309e-01,6.932445233211e-01,9.812707291796e-01,7.687920684261e-01,2.248419053293e-01,4.000000000000e+00,2.389672828967e+01,128,0
5.900000000000e-01,59,5.462827344554e-01,1.000000000000e+00,9.472118290147e-01,6.932443183773e-01,9.812612178044e-01,7.687921951237e-01,2.249564650155e-01,4.000000000000e+00,2.389671071941e+01,128,0
6.000000000000e-01,60,5.472900621051e-01,1.000000000000e+00,9.471811551603e-01,6.932440511942e-01,9.812566842086e-01,7.687918451552e-01,2.250109331847e-01,4.000000000000e+00,2.389668781329e+01,128,0
6.100000000000e-01,61,5.484672446603e-01,1.000000000000e+00,9.471527836999e-01,6.932442169940e-01,9.812469659858e-01,7.687911235688e-01,2.251282878018e-01,4.000000000000e+00,2.389670202762e+01,128,0
6.200000000000e-01,62,5.492087417055e-01,1.000000000000e+00,9.471250734794e-01,6.932437103870e-01,9.812373906784e-01,7.687910039766e-01,2.252433759231e-01,4.000000000000e+00,2.389665859528e+01,128,0
6.300000000000e-01,63,5.488235840775e-01,1.000000000000e+00,9.470927677509e-01,6.932430940204e-01,9.812292706124e-01,7.687915608828e-01,2.253408222536e-01,4.000000000000e+00,2.389660575323e+01,128,0
6.400000000000e-01,64,5.466727892285e-01,1.000000000000e+00,9.470481968916e-01,6.932420486420e-01,9.812360624560e-01,7.687924458682e-01,2.252580540591e-01,4.000000000000e+00,2.389651613182e+01,128,0
6.500000000000e-01,65,5.426319611112e-01,1.000000000000e+00,9.469900844010e-01,6.932412222727e-01,9.812622589012e-01,7.687934663073e-01,2.249414088464e-01,4.000000000000e+00,2.389644528673e+01,128,0
6.600000000000e-01,66,5.377987624206e-01,1.000000000000e+00,9.469282891466e-01,6.932404415648e-01,9.812951618676e-01,7.687944929535e-01,2.245439155056e-01,4.000000000000e+00,2.389637835657e+01,128,0
6.700000000000e-01,67,5.333832899535e-01,1.000000000000e+00,9.468757534909e-01,6.932392411744e-01,9.813208769100e-01,7.687959495108e-01,2.242327892273e-01,4.000000000000e+00,2.389627544764e+01,128,0
6.800000000000e-01,68,5.299538973873e-01,1.000000000000e+00,9.468366592457e-01,6.932384442473e-01,9.813404340697e-01,7.687970784753e-01,2.239962649071e-01,4.000000000000e+00,2.389620712787e+01,128,0
6.900000000000e-01,69,5.278424817775e-01,1.000000000000e+00,9.468136893782e-01,6.932375437734e-01,9.813568019795e-01,7.687976146164e-01,2.237981267487e-01,4.000000000000e+00,2.389612993157e+01,128,0
7.000000000000e-01,70,5.275330448040e-01,1.000000000000e+00,9.468111900328e-01,6.932371453626e-01,9.813556936938e-01,7.687975296087e-01,2.238111739138e-01,4.000000000000e+00,2.389609577654e+01,128,0
7.100000000000e-01,71,5.275330473792e-01,1.000000000000e+00,9.468111900477e-01,6.932371453415e-01,9.813556933290e-01,7.687975296077e-01,2.238111782969e-01,4.000000000000e+00,2.389609577473e+01,128,0
7.200000000000e-01,72,5.299533502596e-01,1.000000000000e+00,9.468377220775e-01,6.932364160081e-01,9.813283465065e-01,7.687974059406e-01,2.241404244699e-01,4.000000000000e+00,2.389603325054e+01,128,0
7.300000000000e-01,73,5.304222523971e-01,1.000000000000e+00,9.468408311562e-01,6.932364918460e-01,9.813316355607e-01,7.687969522004e-01,2.241008157051e-01,4.000000000000e+00,2.389603975194e+01,128,0
7.400000000000e-01,74,5.304223995826e-01,1.000000000000e+00,9.468408317281e-01,6.932364918144e-01,9.813316325447e-01,7.687969521889e-01,2.241008520556e-01,4.000000000000e+00,2.389603974923e+01,128,0
7.500000000000e-01,75,5.300353493593e-01,1.000000000000e+00,9.468402934337e-01,6.932368299045e-01,9.813395293516e-01,7.687965995787e-01,2.240058795221e-01,4.000000000000e+00,2.389606873296e+01,128,0
7.600000000000e-01,76,5.291997874117e-01,1.000000000000e+00,9.468435913168e-01,6.932368490530e-01,9.813450205088e-01,7.687968258022e-01,2.239396656184e-01,4.000000000000e+00,2.389607037451e+01,128,0
7.700000000000e-01,77,5.281513161902e-01,1.000000000000e+00,9.468521255777e-01,6.932366698031e-01,9.813487425180e-01,7.687975450974e-01,2.238946302903e-01,4.000000000000e+00,2.389605500781e+01,128,0
7.800000000000e-01,78,5.267969895457e-01,1.000000000000e+00,9.468856877541e-01,6.932372661335e-01,9.813633843562e-01,7.687978597600e-01,2.237185138588e-01,4.000000000000e+00,2.389610613000e+01,128,0
7.900000000000e-01,79,5.277656729717e-01,1.000000000000e+00,9.469194478713e-01,6.932384805531e-01,9.813684334801e-01,7.687970836734e-01,2.236585910366e-01,4.000000000000e+00,2.389621024032e+01,128,0
8.000000000000e-01,80,5.310051475179e-01,1.000000000000e+00,9.469772289650e-01,6.932394063218e-01,9.813535378379e-01,7.687961264596e-01,2.238389913477e-01,4.000000000000e+00,2.389628960560e+01,128,0
8.100000000000e-01,81,5.360396281493e-01,1.000000000000e+00,9.470561183088e-01,6.932407715139e-01,9.813192007879e-01,7.687949643339e-01,2.242542366701e-01,4.000000000000e+00,2.389640664309e+01,128,0
8.200000000000e-01,82,5.417960436934e-01,1.000000000000e+00,9.471407435272e-01,6.932420290407e-01,9.812873564516e-01,7.687932415885e-01,2.246393402818e-01,4.000000000000e+00,2.389651445139e+01,128,0
8.300000000000e-01,83,5.473583660990e-01,1.000000000000e+00,9.472234264183e-01,6.932436480391e-01,9.812545392202e-01,7.687914288334e-01,2.250364803905e-01,4.000000000000e+00,2.389665325008e+01,128,0
8.400000000000e-01,84,5.519759064319e-01,1.000000000000e+00,9.472974784907e-01,6.932449327413e-01,9.812298114014e-01,7.687902160721e-01,2.253357856789e-01,4.000000000000e+00,2.389676339019e+01,128,0
8.500000000000e-01,85,5.551448284914e-01,1.000000000000e+00,9.473596430418e-01,6.932463361764e-01,9.812157045090e-01,7.687894406517e-01,2.255070807736e-01,4.000000000000e+00,2.389688371055e+01,128,0
8.600000000000e-01,86,5.567706549324e-01,1.000000000000e+00,9.474119306481e-01,6.932475689388e-01,9.812121315945e-01,7.687887853995e-01,2.255511758136e-01,4.000000000000e+00,2.389698939957e+01,128,0
8.700000000000e-01,87,5.572816014516e-01,1.000000000000e+00,9.474581957063e-01,6.932486387283e-01,9.812213053519e-01,7.687881932629e-01,2.254413842950e-01,4.000000000000e+00,2.389708111704e+01,128,0
8.800000000000e-01,88,5.576034219617e-01,1.000000000000e+00,9.475099566164e-01,6.932496363756e-01,9.812278015580e-01,7.687880147837e-01,2.253638316370e-01,4.000000000000e+00,2.389716665003e+01,128,0
8.900000000000e-01,89,5.589580470752e-01,1.000000000000e+00,9.475742348272e-01,6.932500454088e-01,9.812235223394e-01,7.687879577793e-01,2.254157798656e-01,4.000000000000e+00,2.389720171852e+01,128,0
9.000000000000e-01,90,5.612928811566e-01,1.000000000000e+00,9.476498775793e-01,6.932508293008e-01,9.812074731120e-01,7.687876020982e-01,2.256100070621e-01,4.000000000000e+00,2.389726892583e+01,128,0
9.100000000000e-01,91,5.641753028311e-01,1.000000000000e+00,9.477266922561e-01,6.932518220555e-01,9.812011241207e-01,7.687864153029e-01,2.256873958121e-01,4.000000000000e+00,2.389735404055e+01,128,0
9.200000000000e-01,92,5.674774483397e-01,1.000000000000e+00,9.478050168255e-01,6.932533609751e-01,9.811952828513e-01,7.687849485378e-01,2.257591032442e-01,4.000000000000e+00,2.389748598230e+01,128,0
9.300000000000e-01,93,5.714147732305e-01,1.000000000000e+00,9.478894635572e-01,6.932541880164e-01,9.811774471278e-01,7.687839327921e-01,2.259749216950e-01,4.000000000000e+00,2.389755689055e+01,128,0
9.400000000000e-01,94,5.751145423869e-01,1.000000000000e+00,9.479735185859e-01,6.932550258055e-01,9.811541239466e-01,7.687832665417e-01,2.262569473462e-01,4.000000000000e+00,2.389762872068e+01,128,0
9.500000000000e-01,95,5.774241106615e-01,1.000000000000e+00,9.480473718811e-01,6.932555443988e-01,9.811429260152e-01,7.687827267975e-01,2.263924498658e-01,4.000000000000e+00,2.389767318389e+01,128,0
9.600000000000e-01,96,5.781686561797e-01,1.000000000000e+00,9.481070186227e-01,6.932562562625e-01,9.811476639163e-01,7.687821772638e-01,2.263358741420e-01,4.000000000000e+00,2.389773421797e+01,128,0
9.700000000000e-01,97,5.775530125905e-01,1.000000000000e+00,9.481576738294e-01,6.932568885444e-01,9.811623140632e-01,7.687823339707e-01,2.261596613980e-01,4.000000000000e+00,2.389778842907e+01,128,0
9.800000000000e-01,98,5.766416841687e-01,1.000000000000e+00,9.482058044563e-01,6.932574832490e-01,9.811830895852e-01,7.687824202799e-01,2.259095284823e-01,4.000000000000e+00,2.389783941854e+01,128,0
9.900000000000e-01,99,5.763421362423e-01,1.000000000000e+00,9.482624177886e-01,6.932581580804e-01,9.811925554623e-01,7.687824112288e-01,2.257958890122e-01,4.000000000000e+00,2.389789727824e+01,128,0
1.000000000000e+00,100,5.774357958266e-01,1.000000000000e+00,9.483302381554e-01,6.932587056154e-01,9.811959790130e-01,7.687819377552e-01,2.257550344946e-01,4.000000000000e+00,2.389794422381e+01,128,0
1.010000000000e+00,101,5.801354231379e-01,1.000000000000e+00,9.484099388876e-01,6.932597797950e-01,9.811888398356e-01,7.687812847686e-01,2.258420243926e-01,4.000000000000e+00,2.389803632427e+01,128,0
1.020000000000e+00,102,5.847069093672e-01,1.000000000000e+00,9.485004586353e-01,6.932605524138e-01,9.811683275910e-01,7.687804295468e-01,2.260900919467e-01,4.000000000000e+00,2.389810256923e+01,128,0
1.030000000000e+00,103,5.905882722965e-01,1.000000000000e+00,9.485964034960e-01,6.932619670496e-01,9.811354027860e-01,7.687790918106e-01,2.264884225143e-01,4.000000000000e+00,2.389822386209e+01,128,0
1.040000000000e+00,104,5.965906248574e-01,1.000000000000e+00,9.486883959960e-01,6.932633745182e-01,9.811066192251e-01,7.687775889959e-01,2.268367992674e-01,4.000000000000e+00,2.389834454152e+01,128,0
1.050000000000e+00,105,6.019691932194e-01,1.000000000000e+00,9.487701101818e-01,6.932652505040e-01,9.810888739479e-01,7.687758325301e-01,2.270524017508e-01,4.000000000000e+00,2.389850539435e+01,128,0
1.060000000000e+00,106,6.065391995604e-01,1.000000000000e+00,9.488452900296e-01,6.932665977710e-01,9.810727028825e-01,7.687749791400e-01,2.272485866144e-01,4.000000000000e+00,2.389862091439e+01,128,0
1.070000000000e+00,107,6.106600009979e-01,1.000000000000e+00,9.489163055765e-01,6.932676548531e-01,9.810535752989e-01,7.687743971650e-01,2.274802061458e-01,4.000000000000e+00,2.389871155353e+01,128,0
1.080000000000e+00,108,6.140434635537e-01,1.000000000000e+00,9.489829846017e-01,6.932685844179e-01,9.810356408510e-01,7.687739801045e-01,2.276973311049e-01,4.000000000000e+00,2.389879125925e+01,128,0
1.090000000000e+00,109,6.169158606056e-01,1.000000000000e+00,9.490428768222e-01,6.932695876575e-01,9.810316002776e-01,7.687733101458e-01,2.277468977733e-01,4.000000000000e+00,2.389887728276e+01,128,0
1.100000000000e+00,110,6.198573787995e-01,1.000000000000e+00,9.491023126552e-01,6.932710855002e-01,9.810303618237e-01,7.687726341503e-01,2.277630630030e-01,4.000000000000e+00,2.389900571743e+01,128,0
1.110000000000e+00,111,6.240096055246e-01,1.000000000000e+00,9.491669905399e-01,6.932722606887e-01,9.810223242810e-01,7.687717906066e-01,2.278609927381e-01,4.000000000000e+00,2.389910648651e+01,128,0
1.120000000000e+00,112,6.298701737858e-01,1.000000000000e+00,9.492402818013e-01,6.932735303049e-01,9.809917492756e-01,7.687706322209e-01,2.282309098726e-01,4.000000000000e+00,2.389921535337e+01,128,0
1.130000000000e+00,113,6.367161693361e-01,1.000000000000e+00,9.493168069954e-01,6.932743150942e-01,9.809521742626e-01,7.687696711842e-01,2.287090242191e-01,4.000000000000e+00,2.389928264780e+01,128,0
1.140000000000e+00,114,6.435058763364e-01,1.000000000000e+00,9.493869113227e-01,6.932755903103e-01,9.809196180173e-01,7.687684477826e-01,2.291028700876e-01,4.000000000000e+00,2.389939199629e+01,128,0
1.150000000000e+00,115,6.495976168686e-01,1.000000000000e+00,9.494490970372e-01,6.932764285209e-01,9.808904151114e-01,7.687676714270e-01,2.294559062454e-01,4.000000000000e+00,2.389946387248e+01,128,0
1.160000000000e+00,116,6.545754291424e-01,1.000000000000e+00,9.495007089474e-01,6.932773848806e-01,9.808734937882e-01,7.687668009489e-01,2.296608606188e-01,4.000000000000e+00,2.389954588038e+01,128,0
1.170000000000e+00,117,6.576602154043e-01,1.000000000000e+00,9.495419780476e-01,6.932781289486e-01,9.808667444904e-01,7.687662938469e-01,2.297429092192e-01,4.000000000000e+00,2.389960968461e+01,128,0
1.180000000000e+00,118,6.590885743555e-01,1.000000000000e+00,9.495727409531e-01,6.932786956737e-01,9.808683542913e-01,7.687659494178e-01,2.297239528232e-01,4.000000000000e+00,2.389965828180e+01,128,0
1.190000000000e+00,119,6.594988024738e-01,1.000000000000e+00,9.495995775340e-01,6.932789864640e-01,9.808715322867e-01,7.687662418356e-01,2.296858474191e-01,4.000000000000e+00,2.389968321740e+01,128,0
1.200000000000e+00,120,6.597783057676e-01,1.000000000000e+00,9.496257784890e-01,6.932788322345e-01,9.808796769884e-01,7.687666598316e-01,2.295874482437e-01,4.000000000000e+00,2.389966999204e+01,128,0
1.210000000000e+00,121,6.605543875316e-01,1.000000000000e+00,9.496540836471e-01,6.932789620169e-01,9.808813897609e-01,7.687666540079e-01,2.295668892797e-01,4.000000000000e+00,2.389968112103e+01,128,0
1.220000000000e+00,122,6.621871097693e-01,1.000000000000e+00,9.496853778940e-01,6.932788030616e-01,9.808778350414e-01,7.687667367527e-01,2.296096486785e-01,4.000000000000e+00,2.389966749043e+01,128,0
1.230000000000e+00,123,6.645148782123e-01,1.000000000000e+00,9.497175741950e-01,6.932795644229e-01,9.808769202676e-01,7.687662540307e-01,2.296213133799e-01,4.000000000000e+00,2.389973277817e+01,128,0
1.240000000000e+00,124,6.675417721770e-01,1.000000000000e+00,9.497510381969e-01,6.932799441938e-01,9.808729055281e-01,7.687657550716e-01,2.296700673858e-01,4.000000000000e+00,2.389976534415e+01,128,0
1.250000000000e+00,125,6.714966816908e-01,1.000000000000e+00,9.497831367550e-01,6.932803718933e-01,9.808513241396e-01,7.687651261926e-01,2.299308190706e-01,4.000000000000e+00,2.389980202017e+01,128,0
1.260000000000e+00,126,6.753083023814e-01,1.000000000000e+00,9.498114246493e-01,6.932801260317e-01,9.808243824733e-01,7.687652131028e-01,2.302556958776e-01,4.000000000000e+00,2.389978093707e+01,128,0
1.270000000000e+00,127,6.778877382469e-01,1.000000000000e+00,9.498303273170e-01,6.932802897816e-01,9.808147007963e-01,7.687651742729e-01,2.303726519704e-01,4.000000000000e+00,2.389979497894e+01,128,0
1.280000000000e+00,128,6.789533652952e-01,1.000000000000e+00,9.498424667252e-01,6.932805566526e-01,9.808199220785e-01,7.687651376938e-01,2.303098715201e-01,4.000000000000e+00,2.389981786366e+01,128,0
1.290000000000e+00,129,6.792480177310e-01,1.000000000000e+00,9.498506209097e-01,6.932808003540e-01,9.808318235525e-01,7.687650791762e-01,2.301664678342e-01,4.000000000000e+00,2.389983876159e+01,128,0
1.300000000000e+00,130,6.795450120427e-01,1.000000000000e+00,9.498575950773e-01,6.932810453768e-01,9.808385077106e-01,7.687650384563e-01,2.300860183826e-01,4.000000000000e+00,2.389985977284e+01,128,0
1.310000000000e+00,131,6.804305433969e-01,1.000000000000e+00,9.498658376440e-01,6.932807760383e-01,9.808404834843e-01,7.687653935078e-01,2.300619562016e-01,4.000000000000e+00,2.389983667646e+01,128,0
1.320000000000e+00,132,6.823563795377e-01,1.000000000000e+00,9.498768582621e-01,6.932810140031e-01,9.808365650848e-01,7.687654836745e-01,2.301094323913e-01,4.000000000000e+00,2.389985708248e+01,128,0
1.330000000000e+00,133,6.857244817254e-01,1.000000000000e+00,9.498929365758e-01,6.932810185024e-01,9.808219622255e-01,7.687653856027e-01,2.302856363518e-01,4.000000000000e+00,2.389985746831e+01,128,0
1.340000000000e+00,134,6.905545408324e-01,1.000000000000e+00,9.499104420278e-01,6.932815025695e-01,9.807946453213e-01,7.687646938254e-01,2.306156501913e-01,4.000000000000e+00,2.389989897826e+01,128,0
1.350000000000e+00,135,6.960839786114e-01,1.000000000000e+00,9.499277324344e-01,6.932817424955e-01,9.807615785097e-01,7.687643000161e-01,2.310148491640e-01,4.000000000000e+00,2.389991955255e+01,128,0
1.360000000000e+00,136,7.013415688664e-01,1.000000000000e+00,9.499411616075e-01,6.932825046526e-01,9.807352890333e-01,7.687636971970e-01,2.313327083486e-01,4.000000000000e+00,2.389998490977e+01,128,0
1.370000000000e+00,137,7.057542473355e-01,1.000000000000e+00,9.499496209887e-01,6.932830441932e-01,9.807248143220e-01,7.687631056645e-01,2.314595528973e-01,4.000000000000e+00,2.390003117716e+01,128,0
1.380000000000e+00,138,7.093413094366e-01,1.000000000000e+00,9.499527654965e-01,6.932832218453e-01,9.807102522366e-01,7.687628123054e-01,2.316354200928e-01,4.000000000000e+00,2.390004641146e+01,128,0
1.390000000000e+00,139,7.117499696750e-01,1.000000000000e+00,9.499507478384e-01,6.932830300999e-01,9.806945922122e-01,7.687631018901e-01,2.318242304686e-01,4.000000000000e+00,2.390002996862e+01,128,0
1.400000000000e+00,140,7.126754665542e-01,1.000000000000e+00,9.499461599888e-01,6.932827401704e-01,9.806960861232e-01,7.687635551818e-01,2.318059622173e-01,4.000000000000e+00,2.390000510618e+01,128,0
1.410000000000e+00,141,7.128694576954e-01,1.000000000000e+00,9.499417237847e-01,6.932829844753e-01,9.806952991400e-01,7.687635573004e-01,2.318156619793e-01,4.000000000000e+00,2.390002605615e+01,128,0
1.420000000000e+00,142,7.128507468543e-01,1.000000000000e+00,9.499406130257e-01,6.932831515743e-01,9.807069913721e-01,7.687633614622e-01,2.316747104807e-01,4.000000000000e+00,2.390004038547e+01,128,0
1.430000000000e+00,143,7.136606545236e-01,1.000000000000e+00,9.499417802686e-01,6.932834363187e-01,9.807102227230e-01,7.687630647334e-01,2.316359544836e-01,4.000000000000e+00,2.390006480333e+01,128,0
1.440000000000e+00,144,7.130735990659e-01,1.000000000000e+00,9.499448167380e-01,6.932829184319e-01,9.806938515496e-01,7.687634307851e-01,2.318330752044e-01,4.000000000000e+00,2.390002039270e+01,128,0
1.450000000000e+00,145,7.106000266872e-01,1.000000000000e+00,9.499498575207e-01,6.932828367000e-01,9.807052275536e-01,7.687636571946e-01,2.316957327098e-01,4.000000000000e+00,2.390001338392e+01,128,0
1.460000000000e+00,146,7.087799332464e-01,1.000000000000e+00,9.499555764188e-01,6.932828707164e-01,9.807190653713e-01,7.687633925786e-01,2.315287807682e-01,4.000000000000e+00,2.390001630094e+01,128,0
1.470000000000e+00,147,7.076491867732e-01,1.000000000000e+00,9.499599155158e-01,6.932832400480e-01,9.807250737534e-01,7.687627984330e-01,2.314565850218e-01,4.000000000000e+00,2.390004797240e+01,128,0
1.480000000000e+00,148,7.072079312734e-01,1.000000000000e+00,9.499601515786e-01,6.932831887709e-01,9.807300230855e-01,7.687628785596e-01,2.313968195075e-01,4.000000000000e+00,2.390004357521e+01,128,0
1.490000000000e+00,149,7.081184324947e-01,1.000000000000e+00,9.499572995391e-01,6.932830071601e-01,9.807228474307e-01,7.687632635358e-01,2.314832563858e-01,4.000000000000e+00,2.390002800145e+01,128,0
1.500000000000e+00,150,7.106093528270e-01,1.000000000000e+00,9.499524549088e-01,6.932830297341e-01,9.807026870569e-01,7.687633225887e-01,2.317265493696e-01,4.000000000000e+00,2.390002993725e+01,128,0
1.510000000000e+00,151,7.134685958762e-01,1.000000000000e+00,9.499463771672e-01,6.932825776680e-01,9.806964116342e-01,7.687636461118e-01,2.318018991093e-01,4.000000000000e+00,2.389999117107e+01,128,0
1.520000000000e+00,152,7.121536740061e-01,1.000000000000e+00,9.499407286384e-01,6.932821574468e-01,9.807120160792e-01,7.687642872779e-01,2.316132513109e-01,4.000000000000e+00,2.389995513581e+01,128,0
1.530000000000e+00,153,7.096156905452e-01,1.000000000000e+00,9.499370609255e-01,6.932815399838e-01,9.807287235785e-01,7.687648705235e-01,2.314111314735e-01,4.000000000000e+00,2.389990218663e+01,128,0
1.540000000000e+00,154,7.078844691924e-01,1.000000000000e+00,9.499383466557e-01,6.932817380387e-01,9.807418654441e-01,7.687649074764e-01,2.312527162323e-01,4.000000000000e+00,2.389991917037e+01,128,0
1.550000000000e+00,155,7.073564265419e-01,1.000000000000e+00,9.499435393078e-01,6.932819192964e-01,9.807496307408e-01,7.687644281964e-01,2.311591651252e-01,4.000000000000e+00,2.389993471372e+01,128,0
1.560000000000e+00,156,7.080403622717e-01,1.000000000000e+00,9.499501304618e-01,6.932823163165e-01,9.807442119922e-01,7.687639608586e-01,2.312248808789e-01,4.000000000000e+00,2.389996875937e+01,128,0
1.570000000000e+00,157,7.096519019148e-01,1.000000000000e+00,9.499545265670e-01,6.932819269288e-01,9.807241385477e-01,7.687641598117e-01,2.314667794900e-01,4.000000000000e+00,2.389993536822e+01,128,0
1.580000000000e+00,158,7.110123618152e-01,1.000000000000e+00,9.499571426249e-01,6.932817809890e-01,9.807037508373e-01,7.687644633055e-01,2.317126745312e-01,4.000000000000e+00,2.389992285347e+01,128,0
1.590000000000e+00,159,7.110813163688e-01,1.000000000000e+00,9.499574568520e-01,6.932819977758e-01,9.807035682825e-01,7.687641212271e-01,2.317150576463e-01,4.000000000000e+00,2.389994144356e+01,128,0
1.600000000000e+00,160,7.099617998927e-01,1.000000000000e+00,9.499550530790e-01,6.932823783791e-01,9.807138213652e-01,7.687635935419e-01,2.315916506679e-01,4.000000000000e+00,2.389997408142e+01,128,0
1.610000000000e+00,161,7.081310280270e-01,1.000000000000e+00,9.499495936249e-01,6.932825995861e-01,9.807257817619e-01,7.687637074020e-01,2.314475097046e-01,4.000000000000e+00,2.389999305062e+01,128,0
1.620000000000e+00,162,7.062375598922e-01,1.000000000000e+00,9.499424007577e-01,6.932823288388e-01,9.807359035823e-01,7.687641014016e-01,2.313251467924e-01,4.000000000000e+00,2.389996983319e+01,128,0
1.630000000000e+00,163,7.046108225841e-01,1.000000000000e+00,9.499366179571e-01,6.932822728921e-01,9.807404210641e-01,7.687643490953e-01,2.312705889816e-01,4.000000000000e+00,2.389996503559e+01,128,0
1.640000000000e+00,164,7.037363942717e-01,1.000000000000e+00,9.499341483550e-01,6.932821457257e-01,9.807441283609e-01,7.687641864458e-01,2.312257485060e-01,4.000000000000e+00,2.389995413069e+01,128,0
1.650000000000e+00,165,7.037841627828e-01,1.000000000000e+00,9.499353791239e-01,6.932824685152e-01,9.807387600537e-01,7.687640519244e-01,2.312907943246e-01,4.000000000000e+00,2.389998181088e+01,128,0
1.660000000000e+00,166,7.048938262002e-01,1.000000000000e+00,9.499380971438e-01,6.932824631745e-01,9.807265195248e-01,7.687638741183e-01,2.314384939531e-01,4.000000000000e+00,2.389998135290e+01,128,0
1.670000000000e+00,167,7.063528891112e-01,1.000000000000e+00,9.499423582666e-01,6.932828788738e-01,9.807165544389e-01,7.687635145550e-01,2.315590867473e-01,4.000000000000e+00,2.390001700047e+01,128,0
1.680000000000e+00,168,7.072563021095e-01,1.000000000000e+00,9.499452063764e-01,6.932832793651e-01,9.807189023768e-01,7.687628434466e-01,2.315310870868e-01,4.000000000000e+00,2.390005134399e+01,128,0
1.690000000000e+00,169,7.071606154848e-01,1.000000000000e+00,9.499436870991e-01,6.932836234192e-01,9.807235194385e-01,7.687622962973e-01,2.314756591703e-01,4.000000000000e+00,2.390008084790e+01,128,0
1.700000000000e+00,170,7.060184527586e-01,1.000000000000e+00,9.499365050841e-01,6.932832875018e-01,9.807173412375e-01,7.687627628307e-01,2.315499320018e-01,4.000000000000e+00,2.390005204173e+01,128,0
1.710000000000e+00,171,7.034410869323e-01,1.000000000000e+00,9.499241630900e-01,6.932827235765e-01,9.807146337474e-01,7.687633829167e-01,2.315821345526e-01,4.000000000000e+00,2.390000368320e+01,128,0
1.720000000000e+00,172,6.989881938913e-01,1.000000000000e+00,9.499084480674e-01,6.932826913897e-01,9.807326851543e-01,7.687635636942e-01,2.313642838458e-01,4.000000000000e+00,2.390000092308e+01,128,0
1.730000000000e+00,173,6.936219545551e-01,1.000000000000e+00,9.498895355121e-01,6.932826464634e-01,9.807630732402e-01,7.687633863049e-01,2.309975620879e-01,4.000000000000e+00,2.389999707050e+01,128,0
1.740000000000e+00,174,6.884957186446e-01,1.000000000000e+00,9.498703926679e-01,6.932825788852e-01,9.807887038777e-01,7.687639176425e-01,2.306882328950e-01,4.000000000000e+00,2.389999127545e+01,128,0
1.750000000000e+00,175,6.845229515586e-01,1.000000000000e+00,9.498529880042e-01,6.932817854574e-01,9.808046559228e-01,7.687645526807e-01,2.304950927222e-01,4.000000000000e+00,2.389992323666e+01,128,0
1.760000000000e+00,176,6.814975318220e-01,1.000000000000e+00,9.498388870681e-01,6.932813247171e-01,9.808100780324e-01,7.687649590736e-01,2.304292869105e-01,4.000000000000e+00,2.389988372696e+01,128,0
1.770000000000e+00,177,6.791316666637e-01,1.000000000000e+00,9.498265715306e-01,6.932807647718e-01,9.808145365091e-01,7.687650427700e-01,2.303750269110e-01,4.000000000000e+00,2.389983571033e+01,128,0
1.780000000000e+00,178,6.768159318997e-01,1.000000000000e+00,9.498120772728e-01,6.932807251636e-01,9.808213919395e-01,7.687649305204e-01,2.302922751510e-01,4.000000000000e+00,2.389983231384e+01,128,0
1.790000000000e+00,179,6.741413030388e-01,1.000000000000e+00,9.497928494940e-01,6.932803768082e-01,9.808327011512e-01,7.687651191066e-01,2.301555288613e-01,4.000000000000e+00,2.389980244164e+01,128,0
1.800000000000e+00,180,6.709253432577e-01,1.000000000000e+00,9.497679052807e-01,6.932799885054e-01,9.808420754519e-01,7.687653090757e-01,2.300420974017e-01,4.000000000000e+00,2.389976914394e+01,128,0
1.810000000000e+00,181,6.665725526485e-01,1.000000000000e+00,9.497363652722e-01,6.932794020868e-01,9.808589406108e-01,7.687658185988e-01,2.298381192804e-01,4.000000000000e+00,2.389971885761e+01,128,0
1.820000000000e+00,182,6.611956061223e-01,1.000000000000e+00,9.496961840468e-01,6.932786727648e-01,9.808881406599e-01,7.687662663077e-01,2.294851966815e-01,4.000000000000e+00,2.389965631734e+01,128,0
1.830000000000e+00,183,6.554126936736e-01,1.000000000000e+00,9.496522148126e-01,6.932778786786e-01,9.809150059955e-01,7.687674501239e-01,2.291603973590e-01,4.000000000000e+00,2.389958822379e+01,128,0
1.840000000000e+00,184,6.501437967183e-01,1.000000000000e+00,9.496067293106e-01,6.932767755653e-01,9.809378131848e-01,7.687684777541e-01,2.288843132843e-01,4.000000000000e+00,2.389949363150e+01,128,0
1.850000000000e+00,185,6.455649258403e-01,1.000000000000e+00,9.495632488139e-01,6.932763827133e-01,9.809573471109e-01,7.687689369368e-01,2.286483095789e-01,4.000000000000e+00,2.389945994449e+01,128,0
1.860000000000e+00,186,6.421787347720e-01,1.000000000000e+00,9.495226956946e-01,6.932759236223e-01,9.809760705814e-01,7.687690192830e-01,2.284220327644e-01,4.000000000000e+00,2.389942057760e+01,128,0
1.870000000000e+00,187,6.403261719788e-01,1.000000000000e+00,9.494880417049e-01,6.932759268286e-01,9.809813768279e-01,7.687690838173e-01,2.283580154896e-01,4.000000000000e+00,2.389942085254e+01,128,0
1.880000000000e+00,188,6.400365536908e-01,1.000000000000e+00,9.494591928571e-01,6.932752732120e-01,9.809708075039e-01,7.687693202339e-01,2.284849988033e-01,4.000000000000e+00,2.389936480534e+01,128,0
1.890000000000e+00,189,6.405556930229e-01,1.000000000000e+00,9.494321042007e-01,6.932748372415e-01,9.809487384515e-01,7.687692373351e-01,2.287509062095e-01,4.000000000000e+00,2.389932742129e+01,128,0
1.900000000000e+00,190,6.403837656931e-01,1.000000000000e+00,9.493997612609e-01,6.932743679929e-01,9.809345146689e-01,7.687693198727e-01,2.289221334034e-01,4.000000000000e+00,2.389928718379e+01,128,0
1.910000000000e+00,191,6.387254605859e-01,1.000000000000e+00,9.493545965344e-01,6.932742915116e-01,9.809431784000e-01,7.687691626792e-01,2.288175410953e-01,4.000000000000e+00,2.389928062563e+01,128,0
1.920000000000e+00,192,6.357923796461e-01,1.000000000000e+00,9.493009977969e-01,6.932741212270e-01,9.809578814527e-01,7.687694974202e-01,2.286400074589e-01,4.000000000000e+00,2.389926602396e+01,128,0
1.930000000000e+00,193,6.323327900164e-01,1.000000000000e+00,9.492420600205e-01,6.932733566949e-01,9.809698319916e-01,7.687701752648e-01,2.284951971813e-01,4.000000000000e+00,2.389920046663e+01,128,0
1.940000000000e+00,194,6.283163782281e-01,1.000000000000e+00,9.491804629662e-01,6.932726528682e-01,9.809814521222e-01,7.687709622518e-01,2.283544246385e-01,4.000000000000e+00,2.389914011496e+01,128,0
1.950000000000e+00,195,6.242107438664e-01,1.000000000000e+00,9.491158468954e-01,6.932716402256e-01,9.810009977975e-01,7.687717786382e-01,2.281177813862e-01,4.000000000000e+00,2.389905328346e+01,128,0
1.960000000000e+00,196,6.206900983116e-01,1.000000000000e+00,9.490542289704e-01,6.932709720111e-01,9.810136379336e-01,7.687726328823e-01,2.279647360800e-01,4.000000000000e+00,2.389899598610e+01,128,0
1.970000000000e+00,197,6.181416166414e-01,1.000000000000e+00,9.489974548909e-01,6.932700787638e-01,9.810198955975e-01,7.687732227795e-01,2.278885097732e-01,4.000000000000e+00,2.389891939324e+01,128,0
1.980000000000e+00,198,6.163486684755e-01,1.000000000000e+00,9.489435665539e-01,6.932696579818e-01,9.810230368243e-01,7.687731483105e-01,2.278502684810e-01,4.000000000000e+00,2.389888331279e+01,128,0
1.990000000000e+00,199,6.149204502349e-01,1.000000000000e+00,9.488923106007e-01,6.932688475320e-01,9.810206536774e-01,7.687733992980e-01,2.278783572645e-01,4.000000000000e+00,2.389881382010e+01,128,0
2.000000000000e+00,200,6.131830960473e-01,1.000000000000e+00,9.488366027232e-01,6.932681274491e-01,9.810235934655e-01,7.687737275933e-01,2.278423017419e-01,4.000000000000e+00,2.389875207631e+01,128,0
2.010000000000e+00,201,6.105179831794e-01,1.000000000000e+00,9.487757982497e-01,6.932669575524e-01,9.810295043848e-01,7.687744588422e-01,2.277700341460e-01,4.000000000000e+00,2.389865176366e+01,128,0
2.020000000000e+00,202,6.068058876658e-01,1.000000000000e+00,9.487064093379e-01,6.932655306209e-01,9.810382517729e-01,7.687753463424e-01,2.276633376609e-01,4.000000000000e+00,2.389852941261e+01,128,0
2.030000000000e+00,203,6.015062431932e-01,1.000000000000e+00,9.486256685354e-01,6.932641541025e-01,9.810582269800e-01,7.687766207775e-01,2.274212310018e-01,4.000000000000e+00,2.389841138525e+01,128,0
2.040000000000e+00,204,5.947724988413e-01,1.000000000000e+00,9.485302557169e-01,6.932626756007e-01,9.810979672113e-01,7.687780549963e-01,2.269406055305e-01,4.000000000000e+00,2.389828461467e+01,128,0
2.050000000000e+00,205,5.875490318615e-01,1.000000000000e+00,9.484295061737e-01,6.932615542722e-01,9.811434113664e-01,7.687794611452e-01,2.263914764086e-01,4.000000000000e+00,2.389818846986e+01,128,0
2.060000000000e+00,206,5.813782193041e-01,1.000000000000e+00,9.483377800872e-01,6.932597902079e-01,9.811748012286e-01,7.687810173547e-01,2.260113813886e-01,4.000000000000e+00,2.389803721708e+01,128,0
2.070000000000e+00,207,5.769346378631e-01,1.000000000000e+00,9.482600295247e-01,6.932582727350e-01,9.811857827569e-01,7.687822257474e-01,2.258776806949e-01,4.000000000000e+00,2.389790710870e+01,128,0
2.080000000000e+00,208,5.737660287215e-01,1.000000000000e+00,9.481914574130e-01,6.932565379720e-01,9.811934332442e-01,7.687833837922e-01,2.257839880181e-01,4.000000000000e+00,2.389775837138e+01,128,0
2.090000000000e+00,209,5.715347761619e-01,1.000000000000e+00,9.481264871053e-01,6.932556270698e-01,9.812020218294e-01,7.687839611103e-01,2.256796479094e-01,4.000000000000e+00,2.389768027195e+01,128,0
2.100000000000e+00,210,5.700130691260e-01,1.000000000000e+00,9.480666951233e-01,6.932546704320e-01,9.812059345296e-01,7.687842727547e-01,2.256316756069e-01,4.000000000000e+00,2.389759825172e+01,128,0
2.110000000000e+00,211,5.688446911150e-01,1.000000000000e+00,9.480088459356e-01,6.932539556314e-01,9.812065330284e-01,7.687842614235e-01,2.256238774898e-01,4.000000000000e+00,2.389753696646e+01,128,0
2.120000000000e+00,212,5.673665573693e-01,1.000000000000e+00,9.479507898468e-01,6.932530237380e-01,9.812047767085e-01,7.687848379468e-01,2.256443089713e-01,4.000000000000e+00,2.389745706863e+01,128,0
2.130000000000e+00,213,5.649934900744e-01,1.000000000000e+00,9.478856622138e-01,6.932519171658e-01,9.812121613879e-01,7.687858098909e-01,2.255543350495e-01,4.000000000000e+00,2.389736219495e+01,128,0
2.140000000000e+00,214,5.617960744598e-01,1.000000000000e+00,9.478144134494e-01,6.932511088428e-01,9.812284303695e-01,7.687866536276e-01,2.253574371994e-01,4.000000000000e+00,2.389729289257e+01,128,0
2.150000000000e+00,215,5.584730498867e-01,1.000000000000e+00,9.477439989880e-01,6.932500293337e-01,9.812416888904e-01,7.687876426466e-01,2.251966360143e-01,4.000000000000e+00,2.389720034032e+01,128,0
2.160000000000e+00,216,5.555208535989e-01,1.000000000000e+00,9.476763492129e-01,6.932494806408e-01,9.812527655394e-01,7.687884798141e-01,2.250625838224e-01,4.000000000000e+00,2.389715329812e+01,128,0
2.170000000000e+00,217,5.532569926766e-01,1.000000000000e+00,9.476135480731e-01,6.932488371991e-01,9.812659126727e-01,7.687891876813e-01,2.249034821149e-01,4.000000000000e+00,2.389709813283e+01,128,0
2.180000000000e+00,218,5.523216456546e-01,1.000000000000e+00,9.475630501354e-01,6.932488306912e-01,9.812732676334e-01,7.687893306033e-01,2.248147609879e-01,4.000000000000e+00,2.389709757487e+01,128,0
2.190000000000e+00,219,5.531624024467e-01,1.000000000000e+00,9.475333919578e-01,6.932484516969e-01,9.812614409177e-01,7.687891888297e-01,2.249571096674e-01,4.000000000000e+00,2.389706508202e+01,128,0
2.200000000000e+00,220,5.552532448806e-01,1.000000000000e+00,9.475179845819e-01,6.932483002572e-01,9.812378711315e-01,7.687887416392e-01,2.252412896453e-01,4.000000000000e+00,2.389705209845e+01,128,0
2.210000000000e+00,221,5.575578397422e-01,1.000000000000e+00,9.475052928727e-01,6.932479481879e-01,9.812135765940e-01,7.687885472301e-01,2.255340526014e-01,4.000000000000e+00,2.389702191409e+01,128,0
2.220000000000e+00,222,5.588922441198e-01,1.000000000000e+00,9.474844795079e-01,6.932478766690e-01,9.812004335434e-01,7.687884217952e-01,2.256925313310e-01,4.000000000000e+00,2.389701578249e+01,128,0
2.230000000000e+00,223,5.586412187991e-01,1.000000000000e+00,9.474492715935e-01,6.932479767551e-01,9.812062733881e-01,7.687881147648e-01,2.256221697326e-01,4.000000000000e+00,2.389702436327e+01,128,0
2.240000000000e+00,224,5.571008157584e-01,1.000000000000e+00,9.474078394891e-01,6.932477253870e-01,9.812172160556e-01,7.687882324492e-01,2.254899719324e-01,4.000000000000e+00,2.389700281248e+01,128,0
2.250000000000e+00,225,5.549289744891e-01,1.000000000000e+00,9.473670538238e-01,6.932471573555e-01,9.812234260993e-01,7.687890980255e-01,2.254146051438e-01,4.000000000000e+00,2.389695411301e+01,128,0
2.260000000000e+00,226,5.521337900996e-01,1.000000000000e+00,9.473249489498e-01,6.932460883608e-01,9.812329122016e-01,7.687904237290e-01,2.252993175503e-01,4.000000000000e+00,2.389686246456e+01,128,0
2.270000000000e+00,227,5.489166411258e-01,1.000000000000e+00,9.472796910499e-01,6.932455916408e-01,9.812549607010e-01,7.687911847356e-01,2.250329656506e-01,4.000000000000e+00,2.389681987932e+01,128,0
2.280000000000e+00,228,5.463888529593e-01,1.000000000000e+00,9.472428165646e-01,6.932449452381e-01,9.812721155031e-01,7.687916783184e-01,2.248255240181e-01,4.000000000000e+00,2.389676446157e+01,128,0
2.290000000000e+00,229,5.451195254247e-01,1.000000000000e+00,9.472204335961e-01,6.932446303174e-01,9.812763559846e-01,7.687920031771e-01,2.247741220145e-01,4.000000000000e+00,2.389673746270e+01,128,0
2.300000000000e+00,230,5.449324120558e-01,1.000000000000e+00,9.472092770228e-01,6.932441084017e-01,9.812765811195e-01,7.687921634360e-01,2.247709856102e-01,4.000000000000e+00,2.389669271779e+01,128,0
2.310000000000e+00,231,5.449323673090e-01,1.000000000000e+00,9.472092765844e-01,6.932441084163e-01,9.812765816733e-01,7.687921634499e-01,2.247709789422e-01,4.000000000000e+00,2.389669271905e+01,128,0
2.320000000000e+00,232,5.456713730990e-01,1.000000000000e+00,9.472097862636e-01,6.932435029398e-01,9.812700305078e-01,7.687918370652e-01,2.248495094942e-01,4.000000000000e+00,2.389664081049e+01,128,0
2.330000000000e+00,233,5.456978834375e-01,1.000000000000e+00,9.472133040089e-01,6.932429919738e-01,9.812649226191e-01,7.687918768620e-01,2.249107076800e-01,4.000000000000e+00,2.389659700464e+01,128,0
2.340000000000e+00,234,5.456977895766e-01,1.000000000000e+00,9.472133029196e-01,6.932429919405e-01,9.812649237678e-01,7.687918767711e-01,2.249106937978e-01,4.000000000000e+00,2.389659700178e+01,128,0
2.350000000000e+00,235,5.447980369951e-01,1.000000000000e+00,9.472100926541e-01,6.932425136304e-01,9.812664708950e-01,7.687923723527e-01,2.248916467214e-01,4.000000000000e+00,2.389655599570e+01,128,0
2.360000000000e+00,236,5.394272092502e-01,1.000000000000e+00,9.471729489303e-01,6.932420952371e-01,9.813104525299e-01,7.687935247537e-01,2.243608185574e-01,4.000000000000e+00,2.389652012646e+01,128,0
2.370000000000e+00,237,5.367222755608e-01,1.000000000000e+00,9.471585313723e-01,6.932418648914e-01,9.813341904068e-01,7.687938931698e-01,2.240743206280e-01,4.000000000000e+00,2.389650037876e+01,128,0
2.380000000000e+00,238,5.354206937444e-01,1.000000000000e+00,9.471638415345e-01,6.932417639849e-01,9.813391518051e-01,7.687945979987e-01,2.240143984575e-01,4.000000000000e+00,2.389649172797e+01,128,0
2.390000000000e+00,239,5.359055850262e-01,1.000000000000e+00,9.471875943901e-01,6.932415435837e-01,9.813323586686e-01,7.687948285370e-01,2.240961555494e-01,4.000000000000e+00,2.389647283285e+01,128,0
2.400000000000e+00,240,5.376168146598e-01,1.000000000000e+00,9.472234485555e-01,6.932421382128e-01,9.813229659096e-01,7.687943200148e-01,2.242099234318e-01,4.000000000000e+00,2.389652381080e+01,128,0
2.410000000000e+00,241,5.405621162246e-01,1.000000000000e+00,9.472688218904e-01,6.932430684758e-01,9.813125694939e-01,7.687930123402e-01,2.243360680893e-01,4.000000000000e+00,2.389660356325e+01,128,0
2.420000000000e+00,242,5.443485124288e-01,1.000000000000e+00,9.473242590673e-01,6.932442807051e-01,9.812937694507e-01,7.687917535752e-01,2.245638031371e-01,4.000000000000e+00,2.389670748970e+01,128,0
2.430000000000e+00,243,5.486005307150e-01,1.000000000000e+00,9.473861071062e-01,6.932452826124e-01,9.812700838967e-01,7.687906806649e-01,2.248503011399e-01,4.000000000000e+00,2.389679338550e+01,128,0
2.440000000000e+00,244,5.524106850441e-01,1.000000000000e+00,9.474486836474e-01,6.932462061341e-01,9.812450516832e-01,7.687898326859e-01,2.251529848506e-01,4.000000000000e+00,2.389687256162e+01,128,0
2.450000000000e+00,245,5.550710721164e-01,1.000000000000e+00,9.475026904583e-01,6.932472448519e-01,9.812323133204e-01,7.687889734915e-01,2.253074761611e-01,4.000000000000e+00,2.389696161439e+01,128,0
2.460000000000e+00,246,5.566496223646e-01,1.000000000000e+00,9.475475503549e-01,6.932481248544e-01,9.812300054803e-01,7.687883081738e-01,2.253360252373e-01,4.000000000000e+00,2.389703706043e+01,128,0
2.470000000000e+00,247,5.577388221898e-01,1.000000000000e+00,9.475900724056e-01,6.932491923567e-01,9.812284240482e-01,7.687881991862e-01,2.253559639613e-01,4.000000000000e+00,2.389712858213e+01,128,0
2.480000000000e+00,248,5.590033809090e-01,1.000000000000e+00,9.476340912658e-01,6.932500171961e-01,9.812259209992e-01,7.687879181497e-01,2.253868235190e-01,4.000000000000e+00,2.389719929970e+01,128,0
2.490000000000e+00,249,5.605292305828e-01,1.000000000000e+00,9.476823945745e-01,6.932513623292e-01,9.812253999622e-01,7.687871694790e-01,2.253941961858e-01,4.000000000000e+00,2.389731462544e+01,128,0
2.500000000000e+00,250,5.631620607334e-01,1.000000000000e+00,9.477410236973e-01,6.932525102407e-01,9.812220339475e-01,7.687859946245e-01,2.254357269500e-01,4.000000000000e+00,2.389741304306e+01,128,0
2.510000000000e+00,251,5.672944402012e-01,1.000000000000e+00,9.478181990340e-01,6.932535483934e-01,9.811961142781e-01,7.687852580866e-01,2.257492257897e-01,4.000000000000e+00,2.389750205100e+01,128,0
2.520000000000e+00,252,5.723500245849e-01,1.000000000000e+00,9.479028492958e-01,6.932542750441e-01,9.811620897937e-01,7.687843552116e-01,2.261602461672e-01,4.000000000000e+00,2.389756435210e+01,128,0
2.530000000000e+00,253,5.767901428659e-01,1.000000000000e+00,9.479820684345e-01,6.932554443945e-01,9.811402785364e-01,7.687830775144e-01,2.264243054921e-01,4.000000000000e+00,2.389766460970e+01,128,0
2.540000000000e+00,254,5.801431433404e-01,1.000000000000e+00,9.480514598030e-01,6.932567069988e-01,9.811303233193e-01,7.687817722092e-01,2.265454230698e-01,4.000000000000e+00,2.389777286354e+01,128,0
2.550000000000e+00,255,5.822974420626e-01,1.000000000000e+00,9.481120328467e-01,6.932576785014e-01,9.811279650272e-01,7.687809473261e-01,2.265746614628e-01,4.000000000000e+00,2.389785615935e+01,128,0
2.560000000000e+00,256,5.832961662836e-01,1.000000000000e+00,9.481667073185e-01,6.932583402110e-01,9.811292476940e-01,7.687808198179e-01,2.265597261367e-01,4.000000000000e+00,2.389791289407e+01,128,0
2.570000000000e+00,257,5.835591577590e-01,1.000000000000e+00,9.482180228778e-01,6.932585079479e-01,9.811293939673e-01,7.687810146682e-01,2.265580979376e-01,4.000000000000e+00,2.389792727581e+01,128,0
2.580000000000e+00,258,5.830271573502e-01,1.000000000000e+00,9.482644310163e-01,6.932588908378e-01,9.811369800999e-01,7.687811217559e-01,2.264668952181e-01,4.000000000000e+00,2.389796010478e+01,128,0
2.590000000000e+00,259,5.824267365143e-01,1.000000000000e+00,9.483068602579e-01,6.932593467154e-01,9.811546949266e-01,7.687809225786e-01,2.262535670251e-01,4.000000000000e+00,2.389799919183e+01,128,0
2.600000000000e+00,260,5.826401544287e-01,1.000000000000e+00,9.483561676711e-01,6.932600899529e-01,9.811638937279e-01,7.687809056248e-01,2.261432032593e-01,4.000000000000e+00,2.389806291742e+01,128,0
2.610000000000e+00,261,5.844516489420e-01,1.000000000000e+00,9.484170272667e-01,6.932606775663e-01,9.811602520832e-01,7.687804763106e-01,2.261876099816e-01,4.000000000000e+00,2.389811329993e+01,128,0
2.620000000000e+00,262,5.875297375492e-01,1.000000000000e+00,9.484882807524e-01,6.932615884436e-01,9.811469828554e-01,7.687795018747e-01,2.263484199951e-01,4.000000000000e+00,2.389819139977e+01,128,0
2.630000000000e+00,263,5.914159781166e-01,1.000000000000e+00,9.485650967035e-01,6.932624286317e-01,9.811307693467e-01,7.687784688174e-01,2.265446929671e-01,4.000000000000e+00,2.389826343903e+01,128,0
2.640000000000e+00,264,5.956250657424e-01,1.000000000000e+00,9.486429519003e-01,6.932632656223e-01,9.811109124658e-01,7.687776559537e-01,2.267849184495e-01,4.000000000000e+00,2.389833520451e+01,128,0
2.650000000000e+00,265,5.995456922355e-01,1.000000000000e+00,9.487170767079e-01,6.932640230369e-01,9.810906761981e-01,7.687770401155e-01,2.270296598292e-01,4.000000000000e+00,2.389840014731e+01,128,0
2.660000000000e+00,266,6.026275341180e-01,1.000000000000e+00,9.487828299813e-01,6.932648551109e-01,9.810788226641e-01,7.687762820342e-01,2.271733371523e-01,4.000000000000e+00,2.389847149196e+01,128,0
2.670000000000e+00,267,6.045129151058e-01,1.000000000000e+00,9.488386770635e-01,6.932660696348e-01,9.810790122600e-01,7.687755778172e-01,2.271720397840e-01,4.000000000000e+00,2.389857562977e+01,128,0
2.680000000000e+00,268,6.058226633771e-01,1.000000000000e+00,9.488872199498e-01,6.932669904448e-01,9.810886159567e-01,7.687750802707e-01,2.270569315482e-01,4.000000000000e+00,2.389865458400e+01,128,0
2.690000000000e+00,269,6.076139034710e-01,1.000000000000e+00,9.489391271168e-01,6.932679797669e-01,9.810880368546e-01,7.687748667680e-01,2.270647237775e-01,4.000000000000e+00,2.389873941328e+01,128,0
2.700000000000e+00,270,6.107576207606e-01,1.000000000000e+00,9.489986770606e-01,6.932684476072e-01,9.810706733779e-01,7.687746914228e-01,2.272745790221e-01,4.000000000000e+00,2.389877952836e+01,128,0
2.710000000000e+00,271,6.148851455456e-01,1.000000000000e+00,9.490622724241e-01,6.932694777516e-01,9.810486080748e-01,7.687738952888e-01,2.275416199379e-01,4.000000000000e+00,2.389886785877e+01,128,0
2.720000000000e+00,272,6.197711989390e-01,1.000000000000e+00,9.491265884010e-01,6.932707532320e-01,9.810336665097e-01,7.687727042255e-01,2.277229222406e-01,4.000000000000e+00,2.389897722651e+01,128,0
2.730000000000e+00,273,6.256389278747e-01,1.000000000000e+00,9.491946792336e-01,6.932723313155e-01,9.810105379815e-01,7.687714402097e-01,2.280032476998e-01,4.000000000000e+00,2.389911254259e+01,128,0
2.740000000000e+00,274,6.322689843413e-01,1.000000000000e+00,9.492653820246e-01,6.932735448584e-01,9.809761258982e-01,7.687702543529e-01,2.284194158395e-01,4.000000000000e+00,2.389921660130e+01,128,0
2.750000000000e+00,275,6.387129955597e-01,1.000000000000e+00,9.493328784971e-01,6.932745375437e-01,9.809404492921e-01,7.687690476963e-01,2.288506702454e-01,4.000000000000e+00,2.389930172256e+01,128,0
2.760000000000e+00,276,6.440592342724e-01,1.000000000000e+00,9.493922547057e-01,6.932754738520e-01,9.809131668341e-01,7.687682495794e-01,2.291806102773e-01,4.000000000000e+00,2.389938201006e+01,128,0
2.770000000000e+00,277,6.479442020714e-01,1.000000000000e+00,9.494404174640e-01,6.932760496819e-01,9.808978566528e-01,7.687679224569e-01,2.293658081964e-01,4.000000000000e+00,2.389943138715e+01,128,0
2.780000000000e+00,278,6.504114093909e-01,1.000000000000e+00,9.494786159116e-01,6.932768400567e-01,9.808934671461e-01,7.687675698802e-01,2.294194204823e-01,4.000000000000e+00,2.389949916164e+01,128,0
2.790000000000e+00,279,6.519740879137e-01,1.000000000000e+00,9.495105055422e-01,6.932773083582e-01,9.808950694658e-01,7.687673304063e-01,2.294004730355e-01,4.000000000000e+00,2.389953931857e+01,128,0
2.800000000000e+00,280,6.532657510431e-01,1.000000000000e+00,9.495392671722e-01,6.932779984492e-01,9.808971940269e-01,7.687670609485e-01,2.293754069199e-01,4.000000000000e+00,2.389959849420e+01,128,0
2.810000000000e+00,281,6.548190780874e-01,1.000000000000e+00,9.495679676499e-01,6.932783000832e-01,9.808992837902e-01,7.687669747552e-01,2.293504409026e-01,4.000000000000e+00,2.389962435954e+01,128,0
2.820000000000e+00,282,6.571376181567e-01,1.000000000000e+00,9.496002773869e-01,6.932788086394e-01,9.808948085026e-01,7.687667575478e-01,2.294048565783e-01,4.000000000000e+00,2.389966796873e+01,128,0
2.830000000000e+00,283,6.606050598936e-01,1.000000000000e+00,9.496371559858e-01,6.932789061353e-01,9.808762938359e-01,7.687665917894e-01,2.296283294110e-01,4.000000000000e+00,2.389967632912e+01,128,0
2.840000000000e+00,284,6.646033902241e-01,1.000000000000e+00,9.496754866432e-01,6.932791271901e-01,9.808498308312e-01,7.687661250649e-01,2.299478103719e-01,4.000000000000e+00,2.389969528483e+01,128,0
2.850000000000e+00,285,6.679667114235e-01,1.000000000000e+00,9.497090560272e-01,6.932796369788e-01,9.808398192186e-01,7.687655739007e-01,2.300690310023e-01,4.000000000000e+00,2.389973899995e+01,128,0
2.860000000000e+00,286,6.703995313654e-01,1.000000000000e+00,9.497384585982e-01,6.932802373264e-01,9.808379784224e-01,7.687651289008e-01,2.300917377248e-01,4.000000000000e+00,2.389979048080e+01,128,0
2.870000000000e+00,287,6.721074466229e-01,1.000000000000e+00,9.497619539360e-01,6.932805418916e-01,9.808361535232e-01,7.687648371666e-01,2.301140085393e-01,4.000000000000e+00,2.389981659788e+01,128,0
2.880000000000e+00,288,6.730593783764e-01,1.000000000000e+00,9.497807242708e-01,6.932802347224e-01,9.808327335665e-01,7.687650442563e-01,2.301550204026e-01,4.000000000000e+00,2.389979025751e+01,128,0
2.890000000000e+00,289,6.731668103811e-01,1.000000000000e+00,9.497933042627e-01,6.932800742535e-01,9.808349484971e-01,7.687654524851e-01,2.301281623629e-01,4.000000000000e+00,2.389977649700e+01,128,0
2.900000000000e+00,290,6.725660091149e-01,1.000000000000e+00,9.498011857838e-01,6.932797865103e-01,9.808483528484e-01,7.687660386851e-01,2.299661876399e-01,4.000000000000e+00,2.389975182252e+01,128,0
2.910000000000e+00,291,6.721005682471e-01,1.000000000000e+00,9.498081726433e-01,6.932801946066e-01,9.808651720022e-01,7.687658886395e-01,2.297635854302e-01,4.000000000000e+00,2.389978681750e+01,128,0
2.920000000000e+00,292,6.728568522032e-01,1.000000000000e+00,9.498186138633e-01,6.932803290784e-01,9.808705955683e-01,7.687657863080e-01,2.296982561926e-01,4.000000000000e+00,2.389979834871e+01,128,0
2.930000000000e+00,293,6.751899624711e-01,1.000000000000e+00,9.498340092536e-01,6.932805681256e-01,9.808572576152e-01,7.687655870742e-01,2.298593878016e-01,4.000000000000e+00,2.389981884749e+01,128,0
2.940000000000e+00,294,6.786264683667e-01,1.000000000000e+00,9.498514888016e-01,6.932807065331e-01,9.808415956294e-01,7.687654146165e-01,2.300484796169e-01,4.000000000000e+00,2.389983071624e+01,128,0
2.950000000000e+00,295,6.827487340498e-01,1.000000000000e+00,9.498720747465e-01,6.932810549665e-01,9.808201010568e-01,7.687650677611e-01,2.303081237131e-01,4.000000000000e+00,2.389986059518e+01,128,0
2.960000000000e+00,296,6.872347518396e-01,1.000000000000e+00,9.498909530545e-01,6.932813515188e-01,9.807933659079e-01,7.687646058331e-01,2.306309630912e-01,4.000000000000e+00,2.389988602527e+01,128,0
2.970000000000e+00,297,6.911284732796e-01,1.000000000000e+00,9.499070613183e-01,6.932814740800e-01,9.807695321369e-01,7.687642568192e-01,2.309186537724e-01,4.000000000000e+00,2.389989653520e+01,128,0
2.980000000000e+00,298,6.938598323218e-01,1.000000000000e+00,9.499170277729e-01,6.932820230911e-01,9.807613167793e-01,7.687638688664e-01,2.310182399422e-01,4.000000000000e+00,2.389994361441e+01,128,0
2.990000000000e+00,299,6.954956177719e-01,1.000000000000e+00,9.499226933076e-01,6.932821861228e-01,9.807595559896e-01,7.687639558464e-01,2.310396218599e-01,4.000000000000e+00,2.389995759486e+01,128,0
3.000000000000e+00,300,6.965119151411e-01,1.000000000000e+00,9.499241097506e-01,6.932825885728e-01,9.807621887270e-01,7.687636537457e-01,2.310081871959e-01,4.000000000000e+00,2.389999210619e+01,128,0
3.010000000000e+00,301,6.976204753944e-01,1.000000000000e+00,9.499235467294e-01,6.932823292836e-01,9.807588764350e-01,7.687638364364e-01,2.310479404725e-01,4.000000000000e+00,2.389996987134e+01,128,0
3.020000000000e+00,302,6.992601983393e-01,1.000000000000e+00,9.499233879868e-01,6.932822208363e-01,9.807454071078e-01,7.687642039920e-01,2.312103805420e-01,4.000000000000e+00,2.389996057165e+01,128,0
3.030000000000e+00,303,7.013015948573e-01,1.000000000000e+00,9.499240545851e-01,6.932821535959e-01,9.807368999148e-01,7.687643557928e-01,2.313129788298e-01,4.000000000000e+00,2.389995480558e+01,128,0
3.040000000000e+00,304,7.036176424495e-01,1.000000000000e+00,9.499295288320e-01,6.932828328270e-01,9.807302476523e-01,7.687637248775e-01,2.313938141730e-01,4.000000000000e+00,2.390001305179e+01,128,0
3.050000000000e+00,305,7.066140718710e-01,1.000000000000e+00,9.499368841843e-01,6.932833887990e-01,9.807287485010e-01,7.687629603111e-01,2.314123658199e-01,4.000000000000e+00,2.390006072834e+01,128,0
3.060000000000e+00,306,7.100765130900e-01,1.000000000000e+00,9.499454600309e-01,6.932834093064e-01,9.807117967117e-01,7.687628471621e-01,2.316169387463e-01,4.000000000000e+00,2.390006248692e+01,128,0
3.070000000000e+00,307,7.118611762782e-01,1.000000000000e+00,9.499509628911e-01,6.932832182836e-01,9.807010021200e-01,7.687629548293e-01,2.317470383147e-01,4.000000000000e+00,2.390004610603e+01,128,0
3.080000000000e+00,308,7.122585814114e-01,1.000000000000e+00,9.499558815679e-01,6.932831081267e-01,9.807110564891e-01,7.687631194569e-01,2.316256206919e-01,4.000000000000e+00,2.390003665969e+01,128,0
3.090000000000e+00,309,7.123371806815e-01,1.000000000000e+00,9.499572080292e-01,6.932833318307e-01,9.807043450974e-01,7.687627985393e-01,2.317067929352e-01,4.000000000000e+00,2.390005584310e+01,128,0
3.100000000000e+00,310,7.123159757294e-01,1.000000000000e+00,9.499548260616e-01,6.932830628963e-01,9.806957077984e-01,7.687629641605e-01,2.318107959023e-01,4.000000000000e+00,2.390003278102e+01,128,0
3.110000000000e+00,311,7.104543593054e-01,1.000000000000e+00,9.499496493431e-01,6.932830529963e-01,9.807073190227e-01,7.687632889410e-01,2.316706747825e-01,4.000000000000e+00,2.390003193206e+01,128,0
3.120000000000e+00,312,7.078522560595e-01,1.000000000000e+00,9.499430273888e-01,6.932827339758e-01,9.807195819866e-01,7.687637836642e-01,2.315224332303e-01,4.000000000000e+00,2.390000457498e+01,128,0
3.130000000000e+00,313,7.056277761537e-01,1.000000000000e+00,9.499382603764e-01,6.932826691509e-01,9.807345734141e-01,7.687638761359e-01,2.313414801190e-01,4.000000000000e+00,2.389999901603e+01,128,0
3.140000000000e+00,314,7.044496262156e-01,1.000000000000e+00,9.499355445551e-01,6.932824018248e-01,9.807426474210e-01,7.687639300406e-01,2.312438310852e-01,4.000000000000e+00,2.389997609197e+01,128,0
3.150000000000e+00,315,7.042946031542e-01,1.000000000000e+00,9.499368305266e-01,6.932820960598e-01,9.807350812077e-01,7.687643726562e-01,2.313348769928e-01,4.000000000000e+00,2.389994987169e+01,128,0
3.160000000000e+00,316,7.046197210402e-01,1.000000000000e+00,9.499395162863e-01,6.932820167496e-01,9.807305281411e-01,7.687643740615e-01,2.313897520315e-01,4.000000000000e+00,2.389994307061e+01,128,0
3.170000000000e+00,317,7.046160599331e-01,1.000000000000e+00,9.499454549476e-01,6.932823359249e-01,9.807333110151e-01,7.687639533530e-01,2.313564366280e-01,4.000000000000e+00,2.389997044085e+01,128,0
3.180000000000e+00,318,7.043545492491e-01,1.000000000000e+00,9.499499156050e-01,6.932827543358e-01,9.807383130451e-01,7.687633506037e-01,2.312964254737e-01,4.000000000000e+00,2.390000632091e+01,128,0
3.190000000000e+00,319,7.037080642912e-01,1.000000000000e+00,9.499512530930e-01,6.932823675098e-01,9.807365008700e-01,7.687636147455e-01,2.313179715512e-01,4.000000000000e+00,2.389997314935e+01,128,0
3.200000000000e+00,320,7.023650135686e-01,1.000000000000e+00,9.499478503316e-01,6.932819530034e-01,9.807383607795e-01,7.687641854009e-01,2.312951844568e-01,4.000000000000e+00,2.389993760419e+01,128,0
3.210000000000e+00,321,7.001629220452e-01,1.000000000000e+00,9.499422201525e-01,6.932815055017e-01,9.807491033401e-01,7.687646846535e-01,2.311651858894e-01,4.000000000000e+00,2.389989922970e+01,128,0
3.220000000000e+00,322,6.973996562198e-01,1.000000000000e+00,9.499344459112e-01,6.932817066849e-01,9.807695517815e-01,7.687645823723e-01,2.309186094506e-01,4.000000000000e+00,2.389991648169e+01,128,0
3.230000000000e+00,323,6.950148014086e-01,1.000000000000e+00,9.499259989434e-01,6.932818204031e-01,9.807891647458e-01,7.687643663200e-01,2.306820440606e-01,4.000000000000e+00,2.389992623334e+01,128,0
3.240000000000e+00,324,6.938003000717e-01,1.000000000000e+00,9.499195746303e-01,6.932819626642e-01,9.807948288818e-01,7.687645961387e-01,2.306138159812e-01,4.000000000000e+00,2.389993843264e+01,128,0
3.250000000000e+00,325,6.941465152409e-01,1.000000000000e+00,9.499159485194e-01,6.932817997612e-01,9.807848766877e-01,7.687647623832e-01,2.307337685734e-01,4.000000000000e+00,2.389992446324e+01,128,0
3.260000000000e+00,326,6.952832597539e-01,1.000000000000e+00,9.499171680463e-01,6.932818957080e-01,9.807688337774e-01,7.687644452659e-01,2.309274298992e-01,4.000000000000e+00,2.389993269095e+01,128,0
3.270000000000e+00,327,6.967582429321e-01,1.000000000000e+00,9.499198351487e-01,6.932823174713e-01,9.807591609152e-01,7.687638220166e-01,2.310444979622e-01,4.000000000000e+00,2.389996885840e+01,128,0
3.280000000000e+00,328,6.983330970847e-01,1.000000000000e+00,9.499232467325e-01,6.932823335187e-01,9.807389585771e-01,7.687637266236e-01,2.312882867609e-01,4.000000000000e+00,2.389997023451e+01,128,0
3.290000000000e+00,329,6.991600371126e-01,1.000000000000e+00,9.499228525364e-01,6.932824793854e-01,9.807305461211e-01,7.687636430719e-01,2.313899191629e-01,4.000000000000e+00,2.389998274303e+01,128,0
3.300000000000e+00,330,6.984349961439e-01,1.000000000000e+00,9.499198245845e-01,6.932826516335e-01,9.807420734283e-01,7.687632769265e-01,2.312509645793e-01,4.000000000000e+00,2.389999751386e+01,128,0
3.310000000000e+00,331,6.964437415931e-01,1.000000000000e+00,9.499116064351e-01,6.932830134884e-01,9.807559810742e-01,7.687630032924e-01,2.310834450575e-01,4.000000000000e+00,2.390002854412e+01,128,0
3.320000000000e+00,332,6.938725628960e-01,1.000000000000e+00,9.498979193879e-01,6.932825375046e-01,9.807603754103e-01,7.687633829511e-01,2.310300254910e-01,4.000000000000e+00,2.389998772693e+01,128,0
3.330000000000e+00,333,6.909980825829e-01,1.000000000000e+00,9.498813899077e-01,6.932821270727e-01,9.807629590908e-01,7.687641351157e-01,2.309985090026e-01,4.000000000000e+00,2.389995253114e+01,128,0
3.340000000000e+00,334,6.881111447660e-01,1.000000000000e+00,9.498638625964e-01,6.932816847295e-01,9.807741418744e-01,7.687646010817e-01,2.308632047713e-01,4.000000000000e+00,2.389991459896e+01,128,0
3.350000000000e+00,335,6.853117093782e-01,1.000000000000e+00,9.498477645125e-01,6.932818465691e-01,9.807888880123e-01,7.687643808256e-01,2.306854049031e-01,4.000000000000e+00,2.389992847715e+01,128,0
3.360000000000e+00,336,6.830941243680e-01,1.000000000000e+00,9.498330482198e-01,6.932820315933e-01,9.808036069897e-01,7.687640471140e-01,2.305079530697e-01,4.000000000000e+00,2.389994434350e+01,128,0
3.370000000000e+00,337,6.816758743002e-01,1.000000000000e+00,9.498216623919e-01,6.932819208857e-01,9.808047941157e-01,7.687641885408e-01,2.304935372413e-01,4.000000000000e+00,2.389993485000e+01,128,0
3.380000000000e+00,338,6.806896566644e-01,1.000000000000e+00,9.498109949481e-01,6.932814207988e-01,9.807964555713e-01,7.687645272821e-01,2.305937393808e-01,4.000000000000e+00,2.389989196620e+01,128,0
3.390000000000e+00,339,6.790623727494e-01,1.000000000000e+00,9.497988543546e-01,6.932808249710e-01,9.807934848375e-01,7.687646125280e-01,2.306290923249e-01,4.000000000000e+00,2.389984087254e+01,128,0
3.400000000000e+00,340,6.760232631614e-01,1.000000000000e+00,9.497810807891e-01,6.932806164225e-01,9.808075365124e-01,7.687646940627e-01,2.304593679388e-01,4.000000000000e+00,2.389982298906e+01,128,0
3.410000000000e+00,341,6.716888177916e-01,1.000000000000e+00,9.497554042522e-01,6.932800800671e-01,9.808314098321e-01,7.687651398521e-01,2.301708649864e-01,4.000000000000e+00,2.389977699552e+01,128,0
3.420000000000e+00,342,6.664225454926e-01,1.000000000000e+00,9.497221675366e-01,6.932795499897e-01,9.808588470445e-01,7.687658365254e-01,2.298393702103e-01,4.000000000000e+00,2.389973154050e+01,128,0
3.430000000000e+00,343,6.607219739434e-01,1.000000000000e+00,9.496838800758e-01,6.932787418322e-01,9.808880482187e-01,7.687665472848e-01,2.294863689165e-01,4.000000000000e+00,2.389966223994e+01,128,0
3.440000000000e+00,344,6.550675091179e-01,1.000000000000e+00,9.496423384347e-01,6.932781367214e-01,9.809173262033e-01,7.687672028433e-01,2.291326150887e-01,4.000000000000e+00,2.389961035114e+01,128,0
3.450000000000e+00,345,6.502356628247e-01,1.000000000000e+00,9.496006927881e-01,6.932772421749e-01,9.809404742985e-01,7.687680006363e-01,2.288525893206e-01,4.000000000000e+00,2.389953364333e+01,128,0
3.460000000000e+00,346,6.467244004549e-01,1.000000000000e+00,9.495630233514e-01,6.932765686313e-01,9.809522460627e-01,7.687687207043e-01,2.287100071777e-01,4.000000000000e+00,2.389947588692e+01,128,0
3.470000000000e+00,347,6.445784964708e-01,1.000000000000e+00,9.495307669552e-01,6.932759323435e-01,9.809530260192e-01,7.687691590054e-01,2.287000747366e-01,4.000000000000e+00,2.389942132544e+01,128,0
3.480000000000e+00,348,6.430886484257e-01,1.000000000000e+00,9.495005245751e-01,6.932757016182e-01,9.809533119687e-01,7.687688787342e-01,2.286964353873e-01,4.000000000000e+00,2.389940154087e+01,128,0
3.490000000000e+00,349,6.416590313874e-01,1.000000000000e+00,9.494697942298e-01,6.932756571701e-01,9.809603575211e-01,7.687686721268e-01,2.286113934086e-01,4.000000000000e+00,2.389939772947e+01,128,0
3.500000000000e+00,350,6.403337456608e-01,1.000000000000e+00,9.494386290781e-01,6.932752450590e-01,9.809618727369e-01,7.687688653544e-01,2.285927741699e-01,4.000000000000e+00,2.389936239125e+01,128,0
3.510000000000e+00,351,6.388897191929e-01,1.000000000000e+00,9.494055929171e-01,6.932744846465e-01,9.809542874560e-01,7.687694412741e-01,2.286836674586e-01,4.000000000000e+00,2.389929718669e+01,128,0
3.520000000000e+00,352,6.364646760757e-01,1.000000000000e+00,9.493657751043e-01,6.932735419503e-01,9.809554434332e-01,7.687699621738e-01,2.286689470569e-01,4.000000000000e+00,2.389921635193e+01,128,0
3.530000000000e+00,353,6.327748905212e-01,1.000000000000e+00,9.493152409351e-01,6.932733029964e-01,9.809763650501e-01,7.687703457648e-01,2.284163322772e-01,4.000000000000e+00,2.389919586208e+01,128,0
3.540000000000e+00,354,6.287655989423e-01,1.000000000000e+00,9.492588525023e-01,6.932727459351e-01,9.809992430561e-01,7.687710145907e-01,2.281398568651e-01,4.000000000000e+00,2.389914809524e+01,128,0
3.550000000000e+00,355,6.253182349657e-01,1.000000000000e+00,9.492017499542e-01,6.932724280160e-01,9.810155629464e-01,7.687715067525e-01,2.279427023898e-01,4.000000000000e+00,2.389912083441e+01,128,0
3.560000000000e+00,356,6.229238179589e-01,1.000000000000e+00,9.491507269068e-01,6.932718241502e-01,9.810211484802e-01,7.687720033228e-01,2.278748213757e-01,4.000000000000e+00,2.389906905449e+01,128,0
3.570000000000e+00,357,6.217090979324e-01,1.000000000000e+00,9.491056218878e-01,6.932713106978e-01,9.810156210940e-01,7.687721966655e-01,2.279410870848e-01,4.000000000000e+00,2.389902502742e+01,128,0
3.580000000000e+00,358,6.212148231699e-01,1.000000000000e+00,9.490645712585e-01,6.932707461292e-01,9.810080674113e-01,7.687724864077e-01,2.280317573699e-01,4.000000000000e+00,2.389897661746e+01,128,0
3.590000000000e+00,359,6.208535133766e-01,1.000000000000e+00,9.490243946866e-01,6.932703706843e-01,9.810033505809e-01,7.687725012682e-01,2.280883568762e-01,4.000000000000e+00,2.389894442436e+01,128,0
3.600000000000e+00,360,6.203062196253e-01,1.000000000000e+00,9.489835507370e-01,6.932700046021e-01,9.809973637870e-01,7.687725275937e-01,2.281602856723e-01,4.000000000000e+00,2.389891303415e+01,128,0
3.610000000000e+00,361,6.188632314818e-01,1.000000000000e+00,9.489375364746e-01,6.932692884281e-01,9.809954479432e-01,7.687726065892e-01,2.281828133176e-01,4.000000000000e+00,2.389885162506e+01,128,0
3.620000000000e+00,362,6.158947310329e-01,1.000000000000e+00,9.488810605521e-01,6.932687467935e-01,9.810105836562e-01,7.687730662609e-01,2.279997643658e-01,4.000000000000e+00,2.389880518223e+01,128,0
3.630000000000e+00,363,6.116547977376e-01,1.000000000000e+00,9.488167004227e-01,6.932676153260e-01,9.810315710835e-01,7.687741557093e-01,2.277456383478e-01,4.000000000000e+00,2.389870816428e+01,128,0
3.640000000000e+00,364,6.068338016204e-01,1.000000000000e+00,9.487466249896e-01,6.932664019776e-01,9.810515331453e-01,7.687752960375e-01,2.275038204268e-01,4.000000000000e+00,2.389860412622e+01,128,0
3.650000000000e+00,365,6.017348419943e-01,1.000000000000e+00,9.486737150444e-01,6.932648725740e-01,9.810699396152e-01,7.687766253722e-01,2.272805159601e-01,4.000000000000e+00,2.389847298931e+01,128,0
3.660000000000e+00,366,5.965682233876e-01,1.000000000000e+00,9.485958700317e-01,6.932639047961e-01,9.810967754137e-01,7.687776499662e-01,2.269559839230e-01,4.000000000000e+00,2.389839000899e+01,128,0
3.670000000000e+00,367,5.918869082978e-01,1.000000000000e+00,9.485184817906e-01,6.932628527932e-01,9.811245429242e-01,7.687786798020e-01,2.266201503316e-01,4.000000000000e+00,2.389829980755e+01,128,0
3.680000000000e+00,368,5.883967293768e-01,1.000000000000e+00,9.484498695915e-01,6.932620179692e-01,9.811425631729e-01,7.687792046205e-01,2.264020851376e-01,4.000000000000e+00,2.389822822803e+01,128,0
3.690000000000e+00,369,5.863185659064e-01,1.000000000000e+00,9.483948049420e-01,6.932608633241e-01,9.811439263458e-01,7.687798257995e-01,2.263847028192e-01,4.000000000000e+00,2.389812922702e+01,128,0
3.700000000000e+00,370,5.849082495736e-01,1.000000000000e+00,9.483474664047e-01,6.932594981028e-01,9.811346616885e-01,7.687804335502e-01,2.264953563891e-01,4.000000000000e+00,2.389801217185e+01,128,0
3.710000000000e+00,371,5.829428759417e-01,1.000000000000e+00,9.482942376918e-01,6.932584066370e-01,9.811395770626e-01,7.687810696576e-01,2.264351739445e-01,4.000000000000e+00,2.389791858943e+01,128,0
3.720000000000e+00,372,5.799279029902e-01,1.000000000000e+00,9.482336476120e-01,6.932573792019e-01,9.811568107200e-01,7.687818016485e-01,2.262264468573e-01,4.000000000000e+00,2.389783049761e+01,128,0
3.730000000000e+00,373,5.763581395666e-01,1.000000000000e+00,9.481681220131e-01,6.932565651316e-01,9.811750829654e-01,7.687823820863e-01,2.260053676976e-01,4.000000000000e+00,2.389776070002e+01,128,0
3.740000000000e+00,374,5.722711979450e-01,1.000000000000e+00,9.480995546501e-01,6.932552599314e-01,9.811927213438e-01,7.687834515070e-01,2.257915402506e-01,4.000000000000e+00,2.389764879418e+01,128,0
3.750000000000e+00,375,5.679848935306e-01,1.000000000000e+00,9.480280059683e-01,6.932543364232e-01,9.812156886692e-01,7.687845972686e-01,2.255137444948e-01,4.000000000000e+00,2.389756961459e+01,128,0
3.760000000000e+00,376,5.641866216518e-01,1.000000000000e+00,9.479601265702e-01,6.932531257952e-01,9.812340176852e-01,7.687859610762e-01,2.252916711193e-01,4.000000000000e+00,2.389746581868e+01,128,0
3.770000000000e+00,377,5.615662432136e-01,1.000000000000e+00,9.479009338760e-01,6.932523767801e-01,9.812440790400e-01,7.687865935930e-01,2.251697017483e-01,4.000000000000e+00,2.389740160061e+01,128,0
3.780000000000e+00,378,5.603881871323e-01,1.000000000000e+00,9.478536185234e-01,6.932517623561e-01,9.812442466425e-01,7.687869387452e-01,2.251671837170e-01,4.000000000000e+00,2.389734892216e+01,128,0
3.790000000000e+00,379,5.604457441634e-01,1.000000000000e+00,9.478166773723e-01,6.932515562971e-01,9.812379041957e-01,7.687869897126e-01,2.252435220025e-01,4.000000000000e+00,2.389733125546e+01,128,0
3.800000000000e+00,380,5.614184081121e-01,1.000000000000e+00,9.477870628867e-01,6.932515229045e-01,9.812307188761e-01,7.687867361760e-01,2.253301670716e-01,4.000000000000e+00,2.389732839252e+01,128,0
3.810000000000e+00,381,5.626771226261e-01,1.000000000000e+00,9.477651607608e-01,6.932514460969e-01,9.812200228532e-01,7.687863740701e-01,2.254591250194e-01,4.000000000000e+00,2.389732180734e+01,128,0
3.820000000000e+00,382,5.639641727892e-01,1.000000000000e+00,9.477478849735e-01,6.932514538045e-01,9.812082234385e-01,7.687859312927e-01,2.256014617026e-01,4.000000000000e+00,2.389732246816e+01,128,0
3.830000000000e+00,383,5.647500102457e-01,1.000000000000e+00,9.477319035461e-01,6.932507835240e-01,9.811903935926e-01,7.687862034038e-01,2.258159928237e-01,4.000000000000e+00,2.389726500113e+01,128,0
3.840000000000e+00,384,5.642770303444e-01,1.000000000000e+00,9.477042330087e-01,6.932505318224e-01,9.811874830039e-01,7.687865921298e-01,2.258508982197e-01,4.000000000000e+00,2.389724342136e+01,128,0
3.850000000000e+00,385,5.622151700462e-01,1.000000000000e+00,9.476624445120e-01,6.932503275234e-01,9.812064002538e-01,7.687870583344e-01,2.256225422639e-01,4.000000000000e+00,2.389722590569e+01,128,0
3.860000000000e+00,386,5.598216846447e-01,1.000000000000e+00,9.476175465436e-01,6.932504193090e-01,9.812260754158e-01,7.687872248974e-01,2.253852860408e-01,4.000000000000e+00,2.389723377497e+01,128,0
3.870000000000e+00,387,5.581716747848e-01,1.000000000000e+00,9.475827986352e-01,6.932499631463e-01,9.812319413917e-01,7.687876954437e-01,2.253141597609e-01,4.000000000000e+00,2.389719466573e+01,128,0
3.880000000000e+00,388,5.573595819466e-01,1.000000000000e+00,9.475585381177e-01,6.932496069729e-01,9.812299514141e-01,7.687883155803e-01,2.253378755895e-01,4.000000000000e+00,2.389716412919e+01,128,0
3.890000000000e+00,389,5.573482391932e-01,1.000000000000e+00,9.475420965058e-01,6.932492585270e-01,9.812270508507e-01,7.687885857697e-01,2.253725814098e-01,4.000000000000e+00,2.389713425523e+01,128,0
3.900000000000e+00,390,5.573482728581e-01,1.000000000000e+00,9.475420968098e-01,6.932492585329e-01,9.812270503701e-01,7.687885857769e-01,2.253725872126e-01,4.000000000000e+00,2.389713425574e+01,128,0
3.910000000000e+00,391,5.587722932979e-01,1.000000000000e+00,9.475295800219e-01,6.932492157215e-01,9.812163969294e-01,7.687877902125e-01,2.255010582028e-01,4.000000000000e+00,2.389713058531e+01,128,0
3.920000000000e+00,392,5.594764901310e-01,1.000000000000e+00,9.475295435247e-01,6.932489645305e-01,9.812082191715e-01,7.687877661975e-01,2.255994984053e-01,4.000000000000e+00,2.389710904953e+01,128,0
3.930000000000e+00,393,5.594768235194e-01,1.000000000000e+00,9.475295447902e-01,6.932489645289e-01,9.812082164846e-01,7.687877660750e-01,2.255995308144e-01,4.000000000000e+00,2.389710904939e+01,128,0
3.940000000000e+00,394,5.594030122748e-01,1.000000000000e+00,9.475255494837e-01,6.932487822681e-01,9.812078740514e-01,7.687878294384e-01,2.256035138721e-01,4.000000000000e+00,2.389709342334e+01,128,0
3.950000000000e+00,395,5.558256051654e-01,1.000000000000e+00,9.475026613592e-01,6.932479193674e-01,9.812329742341e-01,7.687885651998e-01,2.253000492920e-01,4.000000000000e+00,2.389701944319e+01,128,0
3.960000000000e+00,396,5.532611794939e-01,1.000000000000e+00,9.474885152052e-01,6.932469872622e-01,9.812440395277e-01,7.687894865436e-01,2.251658245619e-01,4.000000000000e+00,2.389693953031e+01,128,0
3.970000000000e+00,397,5.504386575199e-01,1.000000000000e+00,9.474706617348e-01,6.932465716684e-01,9.812610835069e-01,7.687904980397e-01,2.249599034561e-01,4.000000000000e+00,2.389690390003e+01,128,0
3.980000000000e+00,398,5.479279644403e-01,1.000000000000e+00,9.474533904365e-01,6.932463811830e-01,9.812839741160e-01,7.687909553054e-01,2.246836449740e-01,4.000000000000e+00,2.389688756911e+01,128,0
3.990000000000e+00,399,5.465983872894e-01,1.000000000000e+00,9.474481617116e-01,6.932465555831e-01,9.812978893911e-01,7.687908844984e-01,2.245159420570e-01,4.000000000000e+00,2.389690252099e+01,128,0
4.000000000000e+00,400,5.465984399442e-01,1.000000000000e+00,9.474481621296e-01,6.932465555790e-01,9.812978886284e-01,7.687908845029e-01,2.245159512535e-01,4.000000000000e+00,2.389690252064e+01,128,0
4.010000000000e+00,401,5.490206231217e-01,1.000000000000e+00,9.474956550440e-01,6.932466701866e-01,9.812789412792e-01,7.687905127083e-01,2.247445834078e-01,4.000000000000e+00,2.389691234633e+01,128,0
4.020000000000e+00,402,5.517625685964e-01,1.000000000000e+00,9.475376463722e-01,6.932468901989e-01,9.812573308519e-01,7.687900458397e-01,2.250054251570e-01,4.000000000000e+00,2.389693120873e+01,128,0
4.030000000000e+00,403,5.540532207353e-01,1.000000000000e+00,9.475770552850e-01,6.932473870861e-01,9.812461853687e-01,7.687891588185e-01,2.251402641230e-01,4.000000000000e+00,2.389697380865e+01,128,0
4.040000000000e+00,404,5.555666019910e-01,1.000000000000e+00,9.476103747453e-01,6.932483716534e-01,9.812480855096e-01,7.687882699739e-01,2.251181395702e-01,4.000000000000e+00,2.389705821954e+01,128,0
4.050000000000e+00,405,5.567887512696e-01,1.000000000000e+00,9.476450558311e-01,6.932488750995e-01,9.812445379353e-01,7.687879486509e-01,2.251613376963e-01,4.000000000000e+00,2.389710138220e+01,128,0
4.060000000000e+00,406,5.577163779906e-01,1.000000000000e+00,9.476800788263e-01,6.932493962237e-01,9.812386587902e-01,7.687879950483e-01,2.252326743380e-01,4.000000000000e+00,2.389714606062e+01,128,0
4.070000000000e+00,407,5.582837327112e-01,1.000000000000e+00,9.477128487352e-01,6.932498885662e-01,9.812398770799e-01,7.687877676135e-01,2.252183768304e-01,4.000000000000e+00,2.389718827160e+01,128,0
4.080000000000e+00,408,5.590252832069e-01,1.000000000000e+00,9.477468574073e-01,6.932507884337e-01,9.812419818434e-01,7.687873805604e-01,2.251937156287e-01,4.000000000000e+00,2.389726542207e+01,128,0
4.090000000000e+00,409,5.608902910590e-01,1.000000000000e+00,9.477886784174e-01,6.932515108576e-01,9.812343666972e-01,7.687868843460e-01,2.252861558920e-01,4.000000000000e+00,2.389732735966e+01,128,0
4.100000000000e+00,410,5.639087785826e-01,1.000000000000e+00,9.478405600002e-01,6.932526030864e-01,9.812170949377e-01,7.687863246673e-01,2.254953789325e-01,4.000000000000e+00,2.389742100333e+01,128,0
4.110000000000e+00,411,5.677408907157e-01,1.000000000000e+00,9.478984817387e-01,6.932539316117e-01,9.812013462242e-01,7.687851580593e-01,2.256864247565e-01,4.000000000000e+00,2.389753490708e+01,128,0
4.120000000000e+00,412,5.721678685432e-01,1.000000000000e+00,9.479640757562e-01,6.932553064575e-01,9.811814485374e-01,7.687835656224e-01,2.259275599285e-01,4.000000000000e+00,2.389765278324e+01,128,0
4.130000000000e+00,413,5.769217381238e-01,1.000000000000e+00,9.480360766767e-01,6.932565077895e-01,9.811562859384e-01,7.687823086923e-01,2.262320700626e-01,4.000000000000e+00,2.389775578357e+01,128,0
4.140000000000e+00,414,5.813180606722e-01,1.000000000000e+00,9.481093524823e-01,6.932572052439e-01,9.811294582478e-01,7.687816341318e-01,2.265562636257e-01,4.000000000000e+00,2.389781558259e+01,128,0
4.150000000000e+00,415,5.845944987191e-01,1.000000000000e+00,9.481748906239e-01,6.932579919171e-01,9.811090046235e-01,7.687810983726e-01,2.268036426321e-01,4.000000000000e+00,2.389788303146e+01,128,0
4.160000000000e+00,416,5.861635400146e-01,1.000000000000e+00,9.482264411844e-01,6.932587139289e-01,9.811085037825e-01,7.687803857791e-01,2.268102720214e-01,4.000000000000e+00,2.389794493661e+01,128,0
4.170000000000e+00,417,5.863365411765e-01,1.000000000000e+00,9.482666898174e-01,6.932598368431e-01,9.811223512838e-01,7.687798934822e-01,2.266441368649e-01,4.000000000000e+00,2.389804121562e+01,128,0
4.180000000000e+00,418,5.863230631100e-01,1.000000000000e+00,9.483049913377e-01,6.932603721714e-01,9.811334731073e-01,7.687798185165e-01,2.265104049743e-01,4.000000000000e+00,2.389808711508e+01,128,0
4.190000000000e+00,419,5.868534249203e-01,1.000000000000e+00,9.483490405327e-01,6.932607466087e-01,9.811318103753e-01,7.687800175633e-01,2.265307674760e-01,4.000000000000e+00,2.389811921971e+01,128,0
4.200000000000e+00,420,5.880875600949e-01,1.000000000000e+00,9.483985484343e-01,6.932611020945e-01,9.811263040406e-01,7.687798457534e-01,2.265974817400e-01,4.000000000000e+00,2.389814969949e+01,128,0
4.210000000000e+00,421,5.899060086235e-01,1.000000000000e+00,9.484510985314e-01,6.932617982434e-01,9.811216321870e-01,7.687792032860e-01,2.266544066161e-01,4.000000000000e+00,2.389820938835e+01,128,0
4.220000000000e+00,422,5.924093931436e-01,1.000000000000e+00,9.485074147714e-01,6.932625756036e-01,9.811152142338e-01,7.687784890634e-01,2.267324621876e-01,4.000000000000e+00,2.389827604070e+01,128,0
4.230000000000e+00,423,5.954369773144e-01,1.000000000000e+00,9.485686220387e-01,6.932633578649e-01,9.811033705394e-01,7.687778148710e-01,2.268759768419e-01,4.000000000000e+00,2.389834311363e+01,128,0
4.240000000000e+00,424,5.985221537349e-01,1.000000000000e+00,9.486324024300e-01,6.932641772437e-01,9.810905893702e-01,7.687770515017e-01,2.270308329118e-01,4.000000000000e+00,2.389841336945e+01,128,0
4.250000000000e+00,425,6.011070382288e-01,1.000000000000e+00,9.486941009877e-01,6.932646503483e-01,9.810790821260e-01,7.687762689082e-01,2.271700401361e-01,4.000000000000e+00,2.389845393493e+01,128,0
4.260000000000e+00,426,6.026657013565e-01,1.000000000000e+00,9.487492294934e-01,6.932652845058e-01,9.810787571853e-01,7.687759266755e-01,2.271744770666e-01,4.000000000000e+00,2.389850830978e+01,128,0
4.270000000000e+00,427,6.035697549453e-01,1.000000000000e+00,9.487988851660e-01,6.932655303336e-01,9.810821600499e-01,7.687759766043e-01,2.271336255056e-01,4.000000000000e+00,2.389852938797e+01,128,0
4.280000000000e+00,428,6.043325126734e-01,1.000000000000e+00,9.488450827299e-01,6.932659270616e-01,9.810798274612e-01,7.687760800067e-01,2.271620890289e-01,4.000000000000e+00,2.389856340497e+01,128,0
4.290000000000e+00,429,6.048953827399e-01,1.000000000000e+00,9.488865150063e-01,6.932664463132e-01,9.810859559141e-01,7.687757742802e-01,2.270885788413e-01,4.000000000000e+00,2.389860792775e+01,128,0
4.300000000000e+00,430,6.058186910307e-01,1.000000000000e+00,9.489263107382e-01,6.932676558829e-01,9.810976342949e-01,7.687751348935e-01,2.269486769012e-01,4.000000000000e+00,2.389871164182e+01,128,0
4.310000000000e+00,431,6.082980923035e-01,1.000000000000e+00,9.489743941626e-01,6.932684186507e-01,9.810930704364e-01,7.687746942729e-01,2.270043562212e-01,4.000000000000e+00,2.389877704548e+01,128,0
4.320000000000e+00,432,6.126563428541e-01,1.000000000000e+00,9.490342336139e-01,6.932691924049e-01,9.810665326151e-01,7.687740921869e-01,2.273251411908e-01,4.000000000000e+00,2.389884339148e+01,128,0
4.330000000000e+00,433,6.180120118082e-01,1.000000000000e+00,9.490996486923e-01,6.932700277793e-01,9.810353764568e-01,7.687732535091e-01,2.277017000160e-01,4.000000000000e+00,2.389891502151e+01,128,0
4.340000000000e+00,434,6.235682384784e-01,1.000000000000e+00,9.491646994743e-01,6.932710770405e-01,9.810063549429e-01,7.687720274989e-01,2.280526883903e-01,4.000000000000e+00,2.389900499204e+01,128,0
4.350000000000e+00,435,6.286410787992e-01,1.000000000000e+00,9.492247071678e-01,6.932723770173e-01,9.809872418298e-01,7.687708963104e-01,2.282843468568e-01,4.000000000000e+00,2.389911646140e+01,128,0
4.360000000000e+00,436,6.330250070200e-01,1.000000000000e+00,9.492806721775e-01,6.932734179078e-01,9.809725602577e-01,7.687700806410e-01,2.284623309848e-01,4.000000000000e+00,2.389920571552e+01,128,0
4.370000000000e+00,437,6.367959525398e-01,1.000000000000e+00,9.493318929148e-01,6.932743629849e-01,9.809562239453e-01,7.687693754039e-01,2.286602037298e-01,4.000000000000e+00,2.389928675437e+01,128,0
4.380000000000e+00,438,6.398165073713e-01,1.000000000000e+00,9.493772485851e-01,6.932747136293e-01,9.809419515153e-01,7.687690357554e-01,2.288326902269e-01,4.000000000000e+00,2.389931682168e+01,128,0
4.390000000000e+00,439,6.421176033003e-01,1.000000000000e+00,9.494149745659e-01,6.932754011811e-01,9.809363007138e-01,7.687688216458e-01,2.289014329401e-01,4.000000000000e+00,2.389937577859e+01,128,0
4.400000000000e+00,440,6.441496513598e-01,1.000000000000e+00,9.494479407686e-01,6.932759034352e-01,9.809353528232e-01,7.687687676769e-01,2.289132819882e-01,4.000000000000e+00,2.389941884657e+01,128,0
4.410000000000e+00,441,6.467681518311e-01,1.000000000000e+00,9.494800744474e-01,6.932766330491e-01,9.809270894962e-01,7.687682792531e-01,2.290135810076e-01,4.000000000000e+00,2.389948141074e+01,128,0
4.420000000000e+00,442,6.500943078232e-01,1.000000000000e+00,9.495143871660e-01,6.932773040867e-01,9.809126891844e-01,7.687677223729e-01,2.291878783269e-01,4.000000000000e+00,2.389953895228e+01,128,0
4.430000000000e+00,443,6.539278490688e-01,1.000000000000e+00,9.495506263629e-01,6.932781507364e-01,9.808976087724e-01,7.687669658035e-01,2.293705280952e-01,4.000000000000e+00,2.389961155294e+01,128,0
4.440000000000e+00,444,6.580641759800e-01,1.000000000000e+00,9.495876812770e-01,6.932788232340e-01,9.808811596833e-01,7.687663836429e-01,2.295695510230e-01,4.000000000000e+00,2.389966922024e+01,128,0
4.450000000000e+00,445,6.622540349732e-01,1.000000000000e+00,9.496265549513e-01,6.932790606923e-01,9.808566958635e-01,7.687660514747e-01,2.298649226153e-01,4.000000000000e+00,2.389968958257e+01,128,0
4.460000000000e+00,446,6.658515136497e-01,1.000000000000e+00,9.496623920302e-01,6.932793600462e-01,9.808363791865e-01,7.687656638308e-01,2.301103098981e-01,4.000000000000e+00,2.389971525256e+01,128,0
4.470000000000e+00,447,6.680406244016e-01,1.000000000000e+00,9.496921781482e-01,6.932793540179e-01,9.808259459920e-01,7.687655538422e-01,2.302361925052e-01,4.000000000000e+00,2.389971473563e+01,128,0
4.480000000000e+00,448,6.685746879980e-01,1.000000000000e+00,9.497129156828e-01,6.932798578481e-01,9.808370460068e-01,7.687653005947e-01,2.301026750111e-01,4.000000000000e+00,2.389975793985e+01,128,0
4.490000000000e+00,449,6.680351659755e-01,1.000000000000e+00,9.497284076206e-01,6.932800440103e-01,9.808560839657e-01,7.687654418602e-01,2.298731167276e-01,4.000000000000e+00,2.389977390359e+01,128,0
4.500000000000e+00,450,6.677048033677e-01,1.000000000000e+00,9.497407952051e-01,6.932800759722e-01,9.808635981782e-01,7.687655185742e-01,2.297824772176e-01,4.000000000000e+00,2.389977664438e+01,128,0
4.510000000000e+00,451,6.678326458812e-01,1.000000000000e+00,9.497521430985e-01,6.932795705901e-01,9.808629320696e-01,7.687660214523e-01,2.297900977366e-01,4.000000000000e+00,2.389973330702e+01,128,0
4.520000000000e+00,452,6.684126016952e-01,1.000000000000e+00,9.497632242535e-01,6.932796059678e-01,9.808629482613e-01,7.687662678056e-01,2.297899315379e-01,4.000000000000e+00,2.389973634071e+01,128,0
4.530000000000e+00,453,6.695984063457e-01,1.000000000000e+00,9.497752898609e-01,6.932798545971e-01,9.808671366252e-01,7.687661698203e-01,2.297396002461e-01,4.000000000000e+00,2.389975766108e+01,128,0
4.540000000000e+00,454,6.718280881942e-01,1.000000000000e+00,9.497914662979e-01,6.932802572394e-01,9.808580282677e-01,7.687657106773e-01,2.298498327570e-01,4.000000000000e+00,2.389979218838e+01,128,0
4.550000000000e+00,455,6.747966133232e-01,1.000000000000e+00,9.498105206541e-01,6.932806650927e-01,9.808438919702e-01,7.687651251672e-01,2.300207376519e-01,4.000000000000e+00,2.389982716263e+01,128,0
4.560000000000e+00,456,6.777372879335e-01,1.000000000000e+00,9.498304421937e-01,6.932807963182e-01,9.808284106726e-01,7.687649983153e-01,2.302076447595e-01,4.000000000000e+00,2.389983841550e+01,128,0
4.570000000000e+00,457,6.803674255459e-01,1.000000000000e+00,9.498478683022e-01,6.932809823969e-01,9.808162043314e-01,7.687647746551e-01,2.303550824672e-01,4.000000000000e+00,2.389985437218e+01,128,0
4.580000000000e+00,458,6.821496504906e-01,1.000000000000e+00,9.498631839330e-01,6.932808048596e-01,9.808080799576e-01,7.687649628211e-01,2.304529663984e-01,4.000000000000e+00,2.389983914795e+01,128,0
4.590000000000e+00,459,6.832503363128e-01,1.000000000000e+00,9.498737162276e-01,6.932810772485e-01,9.808077875984e-01,7.687646893124e-01,2.304567193143e-01,4.000000000000e+00,2.389986250592e+01,128,0
4.600000000000e+00,460,6.838775957228e-01,1.000000000000e+00,9.498800652543e-01,6.932808937199e-01,9.808078759687e-01,7.687648807044e-01,2.304555012596e-01,4.000000000000e+00,2.389984676791e+01,128,0
4.610000000000e+00,461,6.844111635822e-01,1.000000000000e+00,9.498825555731e-01,6.932812266788e-01,9.808118330804e-01,7.687649332059e-01,2.304080289745e-01,4.000000000000e+00,2.389987531993e+01,128,0
4.620000000000e+00,462,6.852271654168e-01,1.000000000000e+00,9.498845536152e-01,6.932815959568e-01,9.808191742559e-01,7.687647491053e-01,2.303197537508e-01,4.000000000000e+00,2.389990698646e+01,128,0
4.630000000000e+00,463,6.873002211261e-01,1.000000000000e+00,9.498883447537e-01,6.932819005854e-01,9.808089752437e-01,7.687644582705e-01,2.304430696136e-01,4.000000000000e+00,2.389993310920e+01,128,0
4.640000000000e+00,464,6.907692359044e-01,1.000000000000e+00,9.498941939949e-01,6.932818149740e-01,9.807819198185e-01,7.687643497839e-01,2.307694601225e-01,4.000000000000e+00,2.389992576779e+01,128,0
4.650000000000e+00,465,6.945944413298e-01,1.000000000000e+00,9.499030747416e-01,6.932819071525e-01,9.807538082939e-01,7.687644575890e-01,2.311087459300e-01,4.000000000000e+00,2.389993367235e+01,128,0
4.660000000000e+00,466,6.980613217941e-01,1.000000000000e+00,9.499121045147e-01,6.932825228288e-01,9.807393776211e-01,7.687637709001e-01,2.312833873563e-01,4.000000000000e+00,2.389998646844e+01,128,0
4.670000000000e+00,467,7.008284817332e-01,1.000000000000e+00,9.499229535301e-01,6.932829855321e-01,9.807377687125e-01,7.687631816392e-01,2.313031856909e-01,4.000000000000e+00,2.390002614677e+01,128,0
4.680000000000e+00,468,7.029968471458e-01,1.000000000000e+00,9.499314448430e-01,6.932834054673e-01,9.807351073011e-01,7.687626214944e-01,2.313356489781e-01,4.000000000000e+00,2.390006215771e+01,128,0
4.690000000000e+00,469,7.041696430108e-01,1.000000000000e+00,9.499371616177e-01,6.932830068976e-01,9.807240570276e-01,7.687630399538e-01,2.314686601025e-01,4.000000000000e+00,2.390002797894e+01,128,0
4.700000000000e+00,470,7.042069510872e-01,1.000000000000e+00,9.499378379901e-01,6.932827679385e-01,9.807188086633e-01,7.687634144259e-01,2.315317930585e-01,4.000000000000e+00,2.390000748739e+01,128,0
4.710000000000e+00,471,7.031114946579e-01,1.000000000000e+00,9.499362860833e-01,6.932826031222e-01,9.807241634957e-01,7.687636022644e-01,2.314670400271e-01,4.000000000000e+00,2.389999335385e+01,128,0
4.720000000000e+00,472,7.017681665235e-01,1.000000000000e+00,9.499324417567e-01,6.932827777341e-01,9.807343416320e-01,7.687635049401e-01,2.313443671194e-01,4.000000000000e+00,2.390000832740e+01,128,0
4.730000000000e+00,473,7.008629235697e-01,1.000000000000e+00,9.499266303551e-01,6.932826165082e-01,9.807397963574e-01,7.687636303200e-01,2.312784123022e-01,4.000000000000e+00,2.389999450175e+01,128,0
4.740000000000e+00,474,7.004065642179e-01,1.000000000000e+00,9.499232535259e-01,6.932826639000e-01,9.807417080285e-01,7.687638931727e-01,2.312553839482e-01,4.000000000000e+00,2.389999856575e+01,128,0
4.750000000000e+00,475,7.004732186708e-01,1.000000000000e+00,9.499216632737e-01,6.932828657548e-01,9.807453137555e-01,7.687636775324e-01,2.312120420138e-01,4.000000000000e+00,2.390001587546e+01,128,0
4.760000000000e+00,476,7.010055722828e-01,1.000000000000e+00,9.499242552850e-01,6.932827727008e-01,9.807372692887e-01,7.687635389540e-01,2.313090354998e-01,4.000000000000e+00,2.390000789578e+01,128,0
4.770000000000e+00,477,7.016751356741e-01,1.000000000000e+00,9.499273622476e-01,6.932826573532e-01,9.807277160685e-01,7.687634564882e-01,2.314242166909e-01,4.000000000000e+00,2.389999800434e+01,128,0
4.780000000000e+00,478,7.015616817060e-01,1.000000000000e+00,9.499314359742e-01,6.932822464142e-01,9.807232841563e-01,7.687639311063e-01,2.314773546358e-01,4.000000000000e+00,2.389996276503e+01,128,0
4.790000000000e+00,479,7.002972387155e-01,1.000000000000e+00,9.499336003389e-01,6.932823577775e-01,9.807329378437e-01,7.687638187067e-01,2.313609577514e-01,4.000000000000e+00,2.389997231478e+01,128,0
4.800000000000e+00,480,6.978355041913e-01,1.000000000000e+00,9.499332406893e-01,6.932823007239e-01,9.807548909813e-01,7.687636901164e-01,2.310960078625e-01,4.000000000000e+00,2.389996742225e+01,128,0
4.810000000000e+00,481,6.948992646154e-01,1.000000000000e+00,9.499295726361e-01,6.932823369623e-01,9.807753387864e-01,7.687637447214e-01,2.308493024543e-01,4.000000000000e+00,2.389997052981e+01,128,0
4.820000000000e+00,482,6.922066805105e-01,1.000000000000e+00,9.499210586437e-01,6.932816540588e-01,9.807897929532e-01,7.687644401603e-01,2.306743261667e-01,4.000000000000e+00,2.389991196886e+01,128,0
4.830000000000e+00,483,6.900767400666e-01,1.000000000000e+00,9.499116835202e-01,6.932811082999e-01,9.807931249956e-01,7.687652432218e-01,2.306336687645e-01,4.000000000000e+00,2.389986516865e+01,128,0
4.840000000000e+00,484,6.883912392566e-01,1.000000000000e+00,9.499025068770e-01,6.932810119951e-01,9.808036816295e-01,7.687652971205e-01,2.305062091752e-01,4.000000000000e+00,2.389985691029e+01,128,0
4.850000000000e+00,485,6.873687463482e-01,1.000000000000e+00,9.498963382531e-01,6.932815126503e-01,9.808136971060e-01,7.687647858978e-01,2.303857735515e-01,4.000000000000e+00,2.389989984271e+01,128,0
4.860000000000e+00,486,6.876841830555e-01,1.000000000000e+00,9.498923969510e-01,6.932817439923e-01,9.808096354013e-01,7.687644485090e-01,2.304349744772e-01,4.000000000000e+00,2.389991968090e+01,128,0
4.870000000000e+00,487,6.888466067698e-01,1.000000000000e+00,9.498922518124e-01,6.932816752247e-01,9.807921629593e-01,7.687646338076e-01,2.306457462171e-01,4.000000000000e+00,2.389991378390e+01,128,0
4.880000000000e+00,488,6.898898932930e-01,1.000000000000e+00,9.498938108592e-01,6.932818446231e-01,9.807808186490e-01,7.687643445466e-01,2.307827719080e-01,4.000000000000e+00,2.389992831027e+01,128,0
4.890000000000e+00,489,6.902878624104e-01,1.000000000000e+00,9.498948175135e-01,6.932817694062e-01,9.807745146753e-01,7.687640388611e-01,2.308587765034e-01,4.000000000000e+00,2.389992186022e+01,128,0
4.900000000000e+00,490,6.899522713931e-01,1.000000000000e+00,9.498938439972e-01,6.932818238650e-01,9.807709533205e-01,7.687639892729e-01,2.309017948063e-01,4.000000000000e+00,2.389992653021e+01,128,0
4.910000000000e+00,491,6.886939824563e-01,1.000000000000e+00,9.498879361216e-01,6.932815478693e-01,9.807767324735e-01,7.687643375040e-01,2.308318319394e-01,4.000000000000e+00,2.389990286283e+01,128,0
4.920000000000e+00,492,6.866887572835e-01,1.000000000000e+00,9.498778687621e-01,6.932816220005e-01,9.807862256133e-01,7.687644461571e-01,2.307173446783e-01,4.000000000000e+00,2.389990921978e+01,128,0
4.930000000000e+00,493,6.843352526908e-01,1.000000000000e+00,9.498638019413e-01,6.932816344820e-01,9.808032843754e-01,7.687643264526e-01,2.305115174061e-01,4.000000000000e+00,2.389991029010e+01,128,0
4.940000000000e+00,494,6.823765685620e-01,1.000000000000e+00,9.498487855386e-01,6.932818275010e-01,9.808133667439e-01,7.687642711059e-01,2.303900200558e-01,4.000000000000e+00,2.389992684201e+01,128,0
4.950000000000e+00,495,6.814165903282e-01,1.000000000000e+00,9.498334987502e-01,6.932814617316e-01,9.808111259607e-01,7.687646544097e-01,2.304167555941e-01,4.000000000000e+00,2.389989547630e+01,128,0
4.960000000000e+00,496,6.812534033858e-01,1.000000000000e+00,9.498207261087e-01,6.932811601985e-01,9.807985024871e-01,7.687649985558e-01,2.305688249699e-01,4.000000000000e+00,2.389986961908e+01,128,0
4.970000000000e+00,497,6.810911093245e-01,1.000000000000e+00,9.498104399636e-01,6.932812772763e-01,9.807922732803e-01,7.687647566687e-01,2.306440857172e-01,4.000000000000e+00,2.389987965879e+01,128,0
4.980000000000e+00,498,6.804613842533e-01,1.000000000000e+00,9.498002375502e-01,6.932816090200e-01,9.807993811708e-01,7.687641034810e-01,2.305585937567e-01,4.000000000000e+00,2.389990810666e+01,128,0
4.990000000000e+00,499,6.793874148086e-01,1.000000000000e+00,9.497898965290e-01,6.932817259148e-01,9.808092661675e-01,7.687638950099e-01,2.304394148165e-01,4.000000000000e+00,2.389991813071e+01,128,0
5.000000000000e+00,500,6.776266443537e-01,1.000000000000e+00,9.497772137935e-01,6.932811520289e-01,9.808088171844e-01,7.687644177706e-01,2.304443578743e-01,4.000000000000e+00,2.389986891852e+01,128,0


==> mesh_quality_jacobian_ihe.csv <==
time,step,minScaledJ,maxScaledJ,meanScaledJ,minUnif,maxUnif,meanUnif,minDetJ,maxDetJ,totalVolume,samplePoints,negScaledJCount
0.000000000000e+00,0,7.143751545769e-01,1.000000000000e+00,9.499466290721e-01,6.932826806253e-01,9.806865899225e-01,7.687636614755e-01,2.319205039857e-01,4.000000000000e+00,2.390000000000e+01,128,0
1.000000000000e-02,1,7.139593875905e-01,1.000000000000e+00,9.499456478779e-01,6.932831893515e-01,9.806913391373e-01,7.687636242897e-01,2.318636180450e-01,4.000000000000e+00,2.390004362500e+01,128,0
2.000000000000e-02,2,7.127132682461e-01,1.000000000000e+00,9.499432587221e-01,6.932828509170e-01,9.806999817201e-01,7.687635722433e-01,2.317590460300e-01,4.000000000000e+00,2.390001460307e+01,128,0
3.000000000000e-02,3,7.111760903449e-01,1.000000000000e+00,9.499404224621e-01,6.932826182222e-01,9.807089872109e-01,7.687637913255e-01,2.316501834210e-01,4.000000000000e+00,2.389999464873e+01,128,0
4.000000000000e-02,4,7.100072467720e-01,1.000000000000e+00,9.499416662902e-01,6.932827010892e-01,9.807109068540e-01,7.687640003815e-01,2.316270880529e-01,4.000000000000e+00,2.390000175484e+01,128,0
5.000000000000e-02,5,7.094628694185e-01,1.000000000000e+00,9.499455685580e-01,6.932828309778e-01,9.807168970771e-01,7.687635906739e-01,2.315549123668e-01,4.000000000000e+00,2.390001289322e+01,128,0
6.000000000000e-02,6,7.095990569023e-01,1.000000000000e+00,9.499509954004e-01,6.932833393253e-01,9.807216257190e-01,7.687630458231e-01,2.314982745507e-01,4.000000000000e+00,2.390005648579e+01,128,0
7.000000000000e-02,7,7.103086732936e-01,1.000000000000e+00,9.499540173535e-01,6.932832024034e-01,9.807134405585e-01,7.687628445634e-01,2.315969305697e-01,4.000000000000e+00,2.390004474424e+01,128,0
8.000000000000e-02,8,7.108003307327e-01,1.000000000000e+00,9.499532528938e-01,6.932832111817e-01,9.807006730340e-01,7.687631109131e-01,2.317510034998e-01,4.000000000000e+00,2.390004549702e+01,128,0
9.000000000000e-02,9,7.099928348036e-01,1.000000000000e+00,9.499482227270e-01,6.932829070584e-01,9.807057996809e-01,7.687630867701e-01,2.316888873463e-01,4.000000000000e+00,2.390001941739e+01,128,0
1.000000000000e-01,10,7.069822313073e-01,1.000000000000e+00,9.499378574639e-01,6.932832896324e-01,9.807104456788e-01,7.687626862448e-01,2.316331421680e-01,4.000000000000e+00,2.390005222444e+01,128,0
1.100000000000e-01,11,7.019467152320e-01,1.000000000000e+00,9.499239210733e-01,6.932834240243e-01,9.807403159326e-01,7.687626885315e-01,2.312728127928e-01,4.000000000000e+00,2.390006374904e+01,128,0
1.200000000000e-01,12,6.960769889570e-01,1.000000000000e+00,9.499043373944e-01,6.932829670858e-01,9.807579690267e-01,7.687633708685e-01,2.310594186051e-01,4.000000000000e+00,2.390002456494e+01,128,0
1.300000000000e-01,13,6.899395559870e-01,1.000000000000e+00,9.498854456300e-01,6.932819813284e-01,9.807754975456e-01,7.687644839137e-01,2.308470922168e-01,4.000000000000e+00,2.389994003314e+01,128,0
1.400000000000e-01,14,6.838554614381e-01,1.000000000000e+00,9.498670723410e-01,6.932811291929e-01,9.808068958803e-01,7.687650448220e-01,2.304675219921e-01,4.000000000000e+00,2.389986696027e+01,128,0
1.500000000000e-01,15,6.783748267520e-01,1.000000000000e+00,9.498515214553e-01,6.932807963849e-01,9.808356169242e-01,7.687653473686e-01,2.301206933161e-01,4.000000000000e+00,2.389983842123e+01,128,0
1.600000000000e-01,16,6.743577742139e-01,1.000000000000e+00,9.498361071266e-01,6.932801887479e-01,9.808546893703e-01,7.687655533724e-01,2.298900632232e-01,4.000000000000e+00,2.389978631510e+01,128,0
1.700000000000e-01,17,6.716575802489e-01,1.000000000000e+00,9.498214198633e-01,6.932800595201e-01,9.808601320121e-01,7.687657262943e-01,2.298242860841e-01,4.000000000000e+00,2.389977523358e+01,128,0
1.800000000000e-01,18,6.697546169482e-01,1.000000000000e+00,9.498050568981e-01,6.932796332537e-01,9.808616901040e-01,7.687655574639e-01,2.298051348138e-01,4.000000000000e+00,2.389973868052e+01,128,0
1.900000000000e-01,19,6.680091845445e-01,1.000000000000e+00,9.497829507656e-01,6.932794762886e-01,9.808590388611e-01,7.687653365827e-01,2.298369949928e-01,4.000000000000e+00,2.389972522052e+01,128,0
2.000000000000e-01,20,6.655805477550e-01,1.000000000000e+00,9.497554271374e-01,6.932788278012e-01,9.808611355510e-01,7.687656983165e-01,2.298111618483e-01,4.000000000000e+00,2.389966961188e+01,128,0
2.100000000000e-01,21,6.622131101579e-01,1.000000000000e+00,9.497197411576e-01,6.932784164210e-01,9.808728607802e-01,7.687661246290e-01,2.296693483485e-01,4.000000000000e+00,2.389963433561e+01,128,0
2.200000000000e-01,22,6.578974841133e-01,1.000000000000e+00,9.496801786035e-01,6.932776659759e-01,9.808848805476e-01,7.687667646226e-01,2.295237030826e-01,4.000000000000e+00,2.389956998442e+01,128,0
2.300000000000e-01,23,6.528623881272e-01,1.000000000000e+00,9.496354274135e-01,6.932771989033e-01,9.809109173094e-01,7.687670383902e-01,2.292091703442e-01,4.000000000000e+00,2.389952993278e+01,128,0
2.400000000000e-01,24,6.476735139784e-01,1.000000000000e+00,9.495909781502e-01,6.932769889954e-01,9.809401284047e-01,7.687674908165e-01,2.288565547408e-01,4.000000000000e+00,2.389951193314e+01,128,0
2.500000000000e-01,25,6.438239920094e-01,1.000000000000e+00,9.495486918800e-01,6.932761909298e-01,9.809575139495e-01,7.687681237025e-01,2.286461393121e-01,4.000000000000e+00,2.389944349910e+01,128,0
2.600000000000e-01,26,6.418545615056e-01,1.000000000000e+00,9.495130719800e-01,6.932755514834e-01,9.809517239091e-01,7.687686854173e-01,2.287154723761e-01,4.000000000000e+00,2.389938866690e+01,128,0
2.700000000000e-01,27,6.412712959194e-01,1.000000000000e+00,9.494813461007e-01,6.932747992325e-01,9.809401633421e-01,7.687688718886e-01,2.288543351594e-01,4.000000000000e+00,2.389932416206e+01,128,0
2.800000000000e-01,28,6.412951916653e-01,1.000000000000e+00,9.494473121869e-01,6.932749034143e-01,9.809292659170e-01,7.687684956543e-01,2.289859006844e-01,4.000000000000e+00,2.389933309554e+01,128,0
2.900000000000e-01,29,6.412642566908e-01,1.000000000000e+00,9.494091987672e-01,6.932747446211e-01,9.809246918474e-01,7.687682371310e-01,2.290409576261e-01,4.000000000000e+00,2.389931947919e+01,128,0
3.000000000000e-01,30,6.409692550540e-01,1.000000000000e+00,9.493648034346e-01,6.932748523472e-01,9.809320646802e-01,7.687679388373e-01,2.289520909332e-01,4.000000000000e+00,2.389932871659e+01,128,0
3.100000000000e-01,31,6.397098311428e-01,1.000000000000e+00,9.493152514354e-01,6.932741017284e-01,9.809300929782e-01,7.687682186349e-01,2.289752633499e-01,4.000000000000e+00,2.389926435199e+01,128,0
3.200000000000e-01,32,6.368765937153e-01,1.000000000000e+00,9.492551687270e-01,6.932733805130e-01,9.809333824417e-01,7.687686058119e-01,2.289349828531e-01,4.000000000000e+00,2.389920250899e+01,128,0
3.300000000000e-01,33,6.322074582229e-01,1.000000000000e+00,9.491876032933e-01,6.932723640197e-01,9.809491868951e-01,7.687697230480e-01,2.287434658639e-01,4.000000000000e+00,2.389911534689e+01,128,0
3.400000000000e-01,34,6.266067843476e-01,1.000000000000e+00,9.491138095286e-01,6.932713350989e-01,9.809702935218e-01,7.687708311372e-01,2.284879715505e-01,4.000000000000e+00,2.389902711975e+01,128,0
3.500000000000e-01,35,6.209666898346e-01,1.000000000000e+00,9.490404620979e-01,6.932702059772e-01,9.809902741952e-01,7.687717805749e-01,2.282459840828e-01,4.000000000000e+00,2.389893030132e+01,128,0
3.600000000000e-01,36,6.158339391838e-01,1.000000000000e+00,9.489696352667e-01,6.932689069368e-01,9.810077921468e-01,7.687726386814e-01,2.280335735781e-01,4.000000000000e+00,2.389881891381e+01,128,0
3.700000000000e-01,37,6.115586340846e-01,1.000000000000e+00,9.489023080799e-01,6.932680007194e-01,9.810285490242e-01,7.687732308972e-01,2.277824124360e-01,4.000000000000e+00,2.389874120984e+01,128,0
3.800000000000e-01,38,6.084766505055e-01,1.000000000000e+00,9.488405276133e-01,6.932664459435e-01,9.810355783217e-01,7.687739821017e-01,2.276963384678e-01,4.000000000000e+00,2.389860789604e+01,128,0
3.900000000000e-01,39,6.063619534368e-01,1.000000000000e+00,9.487808634420e-01,6.932652464462e-01,9.810334657485e-01,7.687742933407e-01,2.277208450680e-01,4.000000000000e+00,2.389850504642e+01,128,0
4.000000000000e-01,40,6.040164987560e-01,1.000000000000e+00,9.487181256237e-01,6.932636426831e-01,9.810327925679e-01,7.687747897926e-01,2.277276561104e-01,4.000000000000e+00,2.389836753469e+01,128,0
4.100000000000e-01,41,6.007240392728e-01,1.000000000000e+00,9.486433623581e-01,6.932625679617e-01,9.810442747273e-01,7.687750923313e-01,2.275882565453e-01,4.000000000000e+00,2.389827538547e+01,128,0
4.200000000000e-01,42,5.958963971653e-01,1.000000000000e+00,9.485574803393e-01,6.932610940583e-01,9.810666784172e-01,7.687760290855e-01,2.273167773270e-01,4.000000000000e+00,2.389814901046e+01,128,0
4.300000000000e-01,43,5.899408219644e-01,1.000000000000e+00,9.484634523779e-01,6.932597290399e-01,9.810923900923e-01,7.687770848143e-01,2.270054864923e-01,4.000000000000e+00,2.389803197251e+01,128,0
4.400000000000e-01,44,5.837042577727e-01,1.000000000000e+00,9.483700240680e-01,6.932578225375e-01,9.811065513551e-01,7.687784590529e-01,2.268330996379e-01,4.000000000000e+00,2.389786850894e+01,128,0
4.500000000000e-01,45,5.777189275474e-01,1.000000000000e+00,9.482792179009e-01,6.932555676477e-01,9.811212471396e-01,7.687801910178e-01,2.266539849951e-01,4.000000000000e+00,2.389767517721e+01,128,0
4.600000000000e-01,46,5.721701995158e-01,1.000000000000e+00,9.481907446689e-01,6.932539004726e-01,9.811442891870e-01,7.687816154552e-01,2.263746706252e-01,4.000000000000e+00,2.389753223729e+01,128,0
4.700000000000e-01,47,5.676347532620e-01,1.000000000000e+00,9.481076966505e-01,6.932524059782e-01,9.811687323397e-01,7.687826249840e-01,2.260786016429e-01,4.000000000000e+00,2.389740410395e+01,128,0
4.800000000000e-01,48,5.651249265418e-01,1.000000000000e+00,9.480368820218e-01,6.932515432291e-01,9.811754560816e-01,7.687827766759e-01,2.259967949636e-01,4.000000000000e+00,2.389733013507e+01,128,0
4.900000000000e-01,49,5.644484425592e-01,1.000000000000e+00,9.479799878241e-01,6.932504046065e-01,9.811665830689e-01,7.687830536456e-01,2.261029044370e-01,4.000000000000e+00,2.389723251445e+01,128,0
5.000000000000e-01,50,5.647115622311e-01,1.000000000000e+00,9.479269074591e-01,6.932498438198e-01,9.811651201709e-01,7.687830688676e-01,2.261200960783e-01,4.000000000000e+00,2.389718443526e+01,128,0
5.100000000000e-01,51,5.651278036251e-01,1.000000000000e+00,9.478746805957e-01,6.932489464703e-01,9.811620070780e-01,7.687832042234e-01,2.261569204264e-01,4.000000000000e+00,2.389710750114e+01,128,0
5.200000000000e-01,52,5.651066311024e-01,1.000000000000e+00,9.478184296592e-01,6.932484623748e-01,9.811601261826e-01,7.687832304077e-01,2.261792163165e-01,4.000000000000e+00,2.389706599748e+01,128,0
5.300000000000e-01,53,5.641134919081e-01,1.000000000000e+00,9.477560735737e-01,6.932478331333e-01,9.811629842295e-01,7.687835411026e-01,2.261442300507e-01,4.000000000000e+00,2.389701205000e+01,128,0
5.400000000000e-01,54,5.620169159521e-01,1.000000000000e+00,9.476858411941e-01,6.932472492561e-01,9.811722116479e-01,7.687842874813e-01,2.260324496362e-01,4.000000000000e+00,2.389696199198e+01,128,0
5.500000000000e-01,55,5.590761242349e-01,1.000000000000e+00,9.476113211968e-01,6.932467419306e-01,9.811912648280e-01,7.687851913339e-01,2.258022093281e-01,4.000000000000e+00,2.389691849718e+01,128,0
5.600000000000e-01,56,5.561871491378e-01,1.000000000000e+00,9.475428769894e-01,6.932461170630e-01,9.812081604506e-01,7.687860926793e-01,2.255979020714e-01,4.000000000000e+00,2.389686492528e+01,128,0
5.700000000000e-01,57,5.545015126819e-01,1.000000000000e+00,9.474888390862e-01,6.932455250493e-01,9.812109388769e-01,7.687865692413e-01,2.255639087856e-01,4.000000000000e+00,2.389681417025e+01,128,0
5.800000000000e-01,58,5.541573351724e-01,1.000000000000e+00,9.474500838933e-01,6.932445326768e-01,9.812012291226e-01,7.687871893568e-01,2.256802272132e-01,4.000000000000e+00,2.389672909176e+01,128,0
5.900000000000e-01,59,5.546322815905e-01,1.000000000000e+00,9.474169846439e-01,6.932443279156e-01,9.812011361492e-01,7.687873148810e-01,2.256811828984e-01,4.000000000000e+00,2.389671153715e+01,128,0
6.000000000000e-01,60,5.555069321388e-01,1.000000000000e+00,9.473866630806e-01,6.932440607955e-01,9.812072251306e-01,7.687869544638e-01,2.256075198557e-01,4.000000000000e+00,2.389668863642e+01,128,0
6.100000000000e-01,61,5.565476836424e-01,1.000000000000e+00,9.473583909403e-01,6.932442264863e-01,9.812122629202e-01,7.687861914964e-01,2.255468870639e-01,4.000000000000e+00,2.389670284141e+01,128,0
6.200000000000e-01,62,5.572154232885e-01,1.000000000000e+00,9.473311487970e-01,6.932437196055e-01,9.812090460435e-01,7.687859736238e-01,2.255852794795e-01,4.000000000000e+00,2.389665938560e+01,128,0
6.300000000000e-01,63,5.568705471456e-01,1.000000000000e+00,9.473002653069e-01,6.932431028686e-01,9.812021236482e-01,7.687863877996e-01,2.256682796089e-01,4.000000000000e+00,2.389660651179e+01,128,0
6.400000000000e-01,64,5.549298747818e-01,1.000000000000e+00,9.472598872576e-01,6.932420571099e-01,9.812012052709e-01,7.687871374476e-01,2.256785105824e-01,4.000000000000e+00,2.389651685778e+01,128,0
6.500000000000e-01,65,5.513011001375e-01,1.000000000000e+00,9.472097035212e-01,6.932412304237e-01,9.812150058765e-01,7.687880386329e-01,2.255113770456e-01,4.000000000000e+00,2.389644598552e+01,128,0
6.600000000000e-01,66,5.469813724405e-01,1.000000000000e+00,9.471576051332e-01,6.932404495007e-01,9.812343592655e-01,7.687889002921e-01,2.252773054533e-01,4.000000000000e+00,2.389637903691e+01,128,0
6.700000000000e-01,67,5.430640190662e-01,1.000000000000e+00,9.471139527878e-01,6.932392490380e-01,9.812453425249e-01,7.687901080834e-01,2.251438572093e-01,4.000000000000e+00,2.389627612177e+01,128,0
6.800000000000e-01,68,5.400470258934e-01,1.000000000000e+00,9.470825678293e-01,6.932384522327e-01,9.812552912754e-01,7.687909681258e-01,2.250232146180e-01,4.000000000000e+00,2.389620781245e+01,128,0
6.900000000000e-01,69,5.382109977303e-01,1.000000000000e+00,9.470658333514e-01,6.932375520881e-01,9.812624242465e-01,7.687912576824e-01,2.249364527342e-01,4.000000000000e+00,2.389613064437e+01,128,0
7.000000000000e-01,70,5.379700734931e-01,1.000000000000e+00,9.470657060079e-01,6.932371541487e-01,9.812599375512e-01,7.687909835798e-01,2.249661251156e-01,4.000000000000e+00,2.389609652975e+01,128,0
7.100000000000e-01,71,5.379700772620e-01,1.000000000000e+00,9.470657060294e-01,6.932371541284e-01,9.812599372507e-01,7.687909835767e-01,2.249661287242e-01,4.000000000000e+00,2.389609652801e+01,128,0
7.200000000000e-01,72,5.401687648899e-01,1.000000000000e+00,9.470903453452e-01,6.932364259182e-01,9.812390497660e-01,7.687905935539e-01,2.252174781813e-01,4.000000000000e+00,2.389603410011e+01,128,0
7.300000000000e-01,73,5.405954633890e-01,1.000000000000e+00,9.470947396215e-01,6.932365023658e-01,9.812449902187e-01,7.687900632330e-01,2.251458880962e-01,4.000000000000e+00,2.389604065378e+01,128,0
7.400000000000e-01,74,5.405956007320e-01,1.000000000000e+00,9.470947397147e-01,6.932365023347e-01,9.812449874632e-01,7.687900632105e-01,2.251459213066e-01,4.000000000000e+00,2.389604065112e+01,128,0
7.500000000000e-01,75,5.402620545018e-01,1.000000000000e+00,9.470960545337e-01,6.932368410588e-01,9.812533956406e-01,7.687896878500e-01,2.250447783833e-01,4.000000000000e+00,2.389606968919e+01,128,0
7.600000000000e-01,76,5.395362625776e-01,1.000000000000e+00,9.471002153405e-01,6.932368609014e-01,9.812531918276e-01,7.687899192690e-01,2.250472527197e-01,4.000000000000e+00,2.389607139026e+01,128,0
7.700000000000e-01,77,5.386178479333e-01,1.000000000000e+00,9.471086774061e-01,6.932366824741e-01,9.812467783688e-01,7.687906596506e-01,2.251244655023e-01,4.000000000000e+00,2.389605609407e+01,128,0
7.800000000000e-01,78,5.374311032904e-01,1.000000000000e+00,9.471409441655e-01,6.932372809986e-01,9.812484569484e-01,7.687911776498e-01,2.251047024031e-01,4.000000000000e+00,2.389610740436e+01,128,0
7.900000000000e-01,79,5.382753590059e-01,1.000000000000e+00,9.471719979027e-01,6.932384966656e-01,9.812584337783e-01,7.687906218924e-01,2.249853466319e-01,4.000000000000e+00,2.389621162163e+01,128,0
8.000000000000e-01,80,5.411181738656e-01,1.000000000000e+00,9.472219182882e-01,6.932394236284e-01,9.812516652190e-01,7.687899572628e-01,2.250677353541e-01,4.000000000000e+00,2.389629108929e+01,128,0
8.100000000000e-01,81,5.455623963740e-01,1.000000000000e+00,9.472888006604e-01,6.932407898309e-01,9.812340707112e-01,7.687891584369e-01,2.252810610255e-01,4.000000000000e+00,2.389640821341e+01,128,0
8.200000000000e-01,82,5.506642217800e-01,1.000000000000e+00,9.473609763883e-01,6.932420481278e-01,9.812157667373e-01,7.687878104391e-01,2.255028610340e-01,4.000000000000e+00,2.389651608774e+01,128,0
8.300000000000e-01,83,5.556175963978e-01,1.000000000000e+00,9.474316620273e-01,6.932436675964e-01,9.811990585573e-01,7.687863389453e-01,2.257057087013e-01,4.000000000000e+00,2.389665492676e+01,128,0
8.400000000000e-01,84,5.597484097819e-01,1.000000000000e+00,9.474955729375e-01,6.932449524312e-01,9.811855018290e-01,7.687854203535e-01,2.258702751409e-01,4.000000000000e+00,2.389676507826e+01,128,0
8.500000000000e-01,85,5.625876593449e-01,1.000000000000e+00,9.475499301335e-01,6.932463557305e-01,9.811783170261e-01,7.687849198519e-01,2.259580788167e-01,4.000000000000e+00,2.389688538698e+01,128,0
8.600000000000e-01,86,5.640334514988e-01,1.000000000000e+00,9.475967280096e-01,6.932475882012e-01,9.811776472428e-01,7.687845422764e-01,2.259671572271e-01,4.000000000000e+00,2.389699105101e+01,128,0
8.700000000000e-01,87,5.644780113699e-01,1.000000000000e+00,9.476395765579e-01,6.932486577061e-01,9.811814503981e-01,7.687842185569e-01,2.259221483537e-01,4.000000000000e+00,2.389708274409e+01,128,0
8.800000000000e-01,88,5.647604196918e-01,1.000000000000e+00,9.476881422109e-01,6.932496551114e-01,9.811831218444e-01,7.687842554803e-01,2.259027947639e-01,4.000000000000e+00,2.389716825634e+01,128,0
8.900000000000e-01,89,5.659897737263e-01,1.000000000000e+00,9.477473728216e-01,6.932500639719e-01,9.811700341477e-01,7.687843424625e-01,2.260609987159e-01,4.000000000000e+00,2.389720331004e+01,128,0
9.000000000000e-01,90,5.681208855304e-01,1.000000000000e+00,9.478167460731e-01,6.932508477970e-01,9.811544830058e-01,7.687841092262e-01,2.262492246348e-01,4.000000000000e+00,2.389727051162e+01,128,0
9.100000000000e-01,91,5.707549503359e-01,1.000000000000e+00,9.478885602411e-01,6.932518405290e-01,9.811503300080e-01,7.687830458630e-01,2.263001276312e-01,4.000000000000e+00,2.389735562440e+01,128,0
9.200000000000e-01,92,5.737750953029e-01,1.000000000000e+00,9.479622847670e-01,6.932533793523e-01,9.811530781245e-01,7.687816865772e-01,2.262682265567e-01,4.000000000000e+00,2.389748755791e+01,128,0
9.300000000000e-01,93,5.773854865221e-01,1.000000000000e+00,9.480405411214e-01,6.932542061446e-01,9.811409086323e-01,7.687807333960e-01,2.264156987143e-01,4.000000000000e+00,2.389755844482e+01,128,0
9.400000000000e-01,94,5.808032341308e-01,1.000000000000e+00,9.481180475347e-01,6.932550435835e-01,9.811198177776e-01,7.687800980028e-01,2.266708015664e-01,4.000000000000e+00,2.389763024494e+01,128,0
9.500000000000e-01,95,5.829481911484e-01,1.000000000000e+00,9.481875285225e-01,6.932555618717e-01,9.811042125286e-01,7.687795931536e-01,2.268594739523e-01,4.000000000000e+00,2.389767468198e+01,128,0
9.600000000000e-01,96,5.836495343994e-01,1.000000000000e+00,9.482450973836e-01,6.932562735671e-01,9.810995977647e-01,7.687791041507e-01,2.269157229476e-01,4.000000000000e+00,2.389773570164e+01,128,0
9.700000000000e-01,97,5.830977125129e-01,1.000000000000e+00,9.482955203759e-01,6.932569058843e-01,9.811038969608e-01,7.687793295082e-01,2.268643746855e-01,4.000000000000e+00,2.389778991578e+01,128,0
9.800000000000e-01,98,5.822782799298e-01,1.000000000000e+00,9.483440608249e-01,6.932575008936e-01,9.811109281954e-01,7.687794606149e-01,2.267800382575e-01,4.000000000000e+00,2.389784093137e+01,128,0
9.900000000000e-01,99,5.820305689234e-01,1.000000000000e+00,9.483996871859e-01,6.932581763473e-01,9.811200686742e-01,7.687794807833e-01,2.266703225932e-01,4.000000000000e+00,2.389789884445e+01,128,0
1.000000000000e+00,100,5.830594342202e-01,1.000000000000e+00,9.484646436776e-01,6.932587248511e-01,9.811251829641e-01,7.687790678047e-01,2.266090730462e-01,4.000000000000e+00,2.389794587308e+01,128,0
1.010000000000e+00,101,5.855508254349e-01,1.000000000000e+00,9.485391822165e-01,6.932598002412e-01,9.811209988204e-01,7.687785362876e-01,2.266604224503e-01,4.000000000000e+00,2.389803807735e+01,128,0
1.020000000000e+00,102,5.897500812343e-01,1.000000000000e+00,9.486215911906e-01,6.932605741184e-01,9.811054986741e-01,7.687778670624e-01,2.268480380277e-01,4.000000000000e+00,2.389810443020e+01,128,0
1.030000000000e+00,103,5.951659517133e-01,1.000000000000e+00,9.487074356815e-01,6.932619898456e-01,9.810787189800e-01,7.687767736015e-01,2.271722526437e-01,4.000000000000e+00,2.389822581666e+01,128,0
1.040000000000e+00,104,6.007111782508e-01,1.000000000000e+00,9.487898342709e-01,6.932633981302e-01,9.810554679232e-01,7.687755279813e-01,2.274538993911e-01,4.000000000000e+00,2.389834656608e+01,128,0
1.050000000000e+00,105,6.056856301286e-01,1.000000000000e+00,9.488633851814e-01,6.932652746683e-01,9.810413022749e-01,7.687740254238e-01,2.276263268176e-01,4.000000000000e+00,2.389850746628e+01,128,0
1.060000000000e+00,106,6.099207293855e-01,1.000000000000e+00,9.489308169962e-01,6.932666221728e-01,9.810289806417e-01,7.687734229904e-01,2.277760786636e-01,4.000000000000e+00,2.389862300671e+01,128,0
1.070000000000e+00,107,6.137525129897e-01,1.000000000000e+00,9.489937478957e-01,6.932676792209e-01,9.810140449362e-01,7.687730906446e-01,2.279571326445e-01,4.000000000000e+00,2.389871364294e+01,128,0
1.080000000000e+00,108,6.168978910988e-01,1.000000000000e+00,9.490529073815e-01,6.932686086842e-01,9.810002501571e-01,7.687729230875e-01,2.281243201608e-01,4.000000000000e+00,2.389879333998e+01,128,0
1.090000000000e+00,109,6.195643080026e-01,1.000000000000e+00,9.491067372598e-01,6.932696118679e-01,9.809985494951e-01,7.687724957057e-01,2.281456590650e-01,4.000000000000e+00,2.389887935871e+01,128,0
1.100000000000e+00,110,6.222984666458e-01,1.000000000000e+00,9.491608509542e-01,6.932711096300e-01,9.809990042254e-01,7.687720506020e-01,2.281413988997e-01,4.000000000000e+00,2.389900778648e+01,128,0
1.110000000000e+00,111,6.261841659583e-01,1.000000000000e+00,9.492192882317e-01,6.932722845482e-01,9.809934313300e-01,7.687714266449e-01,2.282095961723e-01,4.000000000000e+00,2.389910853240e+01,128,0
1.120000000000e+00,112,6.317067007235e-01,1.000000000000e+00,9.492843205037e-01,6.932735536306e-01,9.809672725385e-01,7.687704842363e-01,2.285262383514e-01,4.000000000000e+00,2.389921735350e+01,128,0
1.130000000000e+00,113,6.381943709654e-01,1.000000000000e+00,9.493521341454e-01,6.932743376417e-01,9.809328873948e-01,7.687697119925e-01,2.289417418869e-01,4.000000000000e+00,2.389928458122e+01,128,0
1.140000000000e+00,114,6.446574314701e-01,1.000000000000e+00,9.494149232090e-01,6.932756118652e-01,9.809113352544e-01,7.687686286139e-01,2.292028225094e-01,4.000000000000e+00,2.389939384460e+01,128,0
1.150000000000e+00,115,6.504812257957e-01,1.000000000000e+00,9.494710694255e-01,6.932764487882e-01,9.808925729710e-01,7.687679434025e-01,2.294298871325e-01,4.000000000000e+00,2.389946561039e+01,128,0
1.160000000000e+00,116,6.552588467974e-01,1.000000000000e+00,9.495178694733e-01,6.932774036128e-01,9.808765772627e-01,7.687671384024e-01,2.296236717493e-01,4.000000000000e+00,2.389954748668e+01,128,0
1.170000000000e+00,117,6.582167799538e-01,1.000000000000e+00,9.495558853928e-01,6.932781460511e-01,9.808697033074e-01,7.687667095651e-01,2.297072228733e-01,4.000000000000e+00,2.389961115117e+01,128,0
1.180000000000e+00,118,6.595697840643e-01,1.000000000000e+00,9.495845842019e-01,6.932787111926e-01,9.808706634481e-01,7.687664619751e-01,2.296961037913e-01,4.000000000000e+00,2.389965961257e+01,128,0
1.190000000000e+00,119,6.599395574529e-01,1.000000000000e+00,9.496098714358e-01,6.932790005782e-01,9.808701102387e-01,7.687668390605e-01,2.297030172038e-01,4.000000000000e+00,2.389968442771e+01,128,0
1.200000000000e+00,120,6.601938654601e-01,1.000000000000e+00,9.496347920780e-01,6.932788451667e-01,9.808732704486e-01,7.687673030255e-01,2.296647586837e-01,4.000000000000e+00,2.389967110099e+01,128,0
1.210000000000e+00,121,6.609385807323e-01,1.000000000000e+00,9.496617940211e-01,6.932789740823e-01,9.808757073644e-01,7.687673092057e-01,2.296354616238e-01,4.000000000000e+00,2.389968215566e+01,128,0
1.220000000000e+00,122,6.625193539951e-01,1.000000000000e+00,9.496915765460e-01,6.932788145036e-01,9.808731811726e-01,7.687673948717e-01,2.296658106011e-01,4.000000000000e+00,2.389966847160e+01,128,0
1.230000000000e+00,123,6.647750445869e-01,1.000000000000e+00,9.497224371682e-01,6.932795754113e-01,9.808727498408e-01,7.687669281669e-01,2.296716419855e-01,4.000000000000e+00,2.389973372044e+01,128,0
1.240000000000e+00,124,6.677124086731e-01,1.000000000000e+00,9.497543202980e-01,6.932799546979e-01,9.808695125963e-01,7.687664544739e-01,2.297110146237e-01,4.000000000000e+00,2.389976624489e+01,128,0
1.250000000000e+00,125,6.715627184089e-01,1.000000000000e+00,9.497838881424e-01,6.932803817410e-01,9.808495475364e-01,7.687658544951e-01,2.299522636695e-01,4.000000000000e+00,2.389980286463e+01,128,0
1.260000000000e+00,126,6.752816985454e-01,1.000000000000e+00,9.498096192060e-01,6.932801351729e-01,9.808245296909e-01,7.687659640624e-01,2.302539270817e-01,4.000000000000e+00,2.389978172095e+01,128,0
1.270000000000e+00,127,6.777972479049e-01,1.000000000000e+00,9.498269300353e-01,6.932802982776e-01,9.808157131449e-01,7.687659467279e-01,2.303604437898e-01,4.000000000000e+00,2.389979570749e+01,128,0
1.280000000000e+00,128,6.788292037865e-01,1.000000000000e+00,9.498382886196e-01,6.932805645719e-01,9.808211201023e-01,7.687659425291e-01,2.302954224921e-01,4.000000000000e+00,2.389981854276e+01,128,0
1.290000000000e+00,129,6.791088488555e-01,1.000000000000e+00,9.498459886681e-01,6.932808077140e-01,9.808329546816e-01,7.687659154646e-01,2.301528255744e-01,4.000000000000e+00,2.389983939272e+01,128,0
1.300000000000e+00,130,6.793943706458e-01,1.000000000000e+00,9.498524132316e-01,6.932810522942e-01,9.808397537934e-01,7.687658935746e-01,2.300709887501e-01,4.000000000000e+00,2.389986036603e+01,128,0
1.310000000000e+00,131,6.802587850246e-01,1.000000000000e+00,9.498598464350e-01,6.932807827377e-01,9.808421159731e-01,7.687662618609e-01,2.300422640196e-01,4.000000000000e+00,2.389983725095e+01,128,0
1.320000000000e+00,132,6.821429899458e-01,1.000000000000e+00,9.498696501424e-01,6.932810206772e-01,9.808386856542e-01,7.687663839841e-01,2.300838509090e-01,4.000000000000e+00,2.389985765480e+01,128,0
1.330000000000e+00,133,6.854416884804e-01,1.000000000000e+00,9.498838569332e-01,6.932810251488e-01,9.808249931165e-01,7.687663585719e-01,2.302490705586e-01,4.000000000000e+00,2.389985803824e+01,128,0
1.340000000000e+00,134,6.901817752072e-01,1.000000000000e+00,9.498989712847e-01,6.932815090592e-01,9.807988110599e-01,7.687657736902e-01,2.305653902256e-01,4.000000000000e+00,2.389989953476e+01,128,0
1.350000000000e+00,135,6.956253632160e-01,1.000000000000e+00,9.499140155352e-01,6.932817485782e-01,9.807668806092e-01,7.687654802691e-01,2.309508760061e-01,4.000000000000e+00,2.389992007416e+01,128,0
1.360000000000e+00,136,7.008199200737e-01,1.000000000000e+00,9.499259268142e-01,6.932825100317e-01,9.807412435330e-01,7.687649387340e-01,2.312608612277e-01,4.000000000000e+00,2.389998537104e+01,128,0
1.370000000000e+00,137,7.051945783559e-01,1.000000000000e+00,9.499334713174e-01,6.932830486011e-01,9.807272851554e-01,7.687643738480e-01,2.314297413329e-01,4.000000000000e+00,2.390003155516e+01,128,0
1.380000000000e+00,138,7.087598810004e-01,1.000000000000e+00,9.499359917743e-01,6.932832250619e-01,9.807128278122e-01,7.687640906309e-01,2.316043433812e-01,4.000000000000e+00,2.390004668729e+01,128,0
1.390000000000e+00,139,7.111539721698e-01,1.000000000000e+00,9.499335724250e-01,6.932830321601e-01,9.807019390118e-01,7.687643900947e-01,2.317355780586e-01,4.000000000000e+00,2.390003014528e+01,128,0
1.400000000000e+00,140,7.121589335321e-01,1.000000000000e+00,9.499287204678e-01,6.932827412834e-01,9.807033833444e-01,7.687648611001e-01,2.317179074419e-01,4.000000000000e+00,2.390000520163e+01,128,0
1.410000000000e+00,141,7.122499207466e-01,1.000000000000e+00,9.499241205719e-01,6.932829848708e-01,9.806979124281e-01,7.687648789513e-01,2.317841276359e-01,4.000000000000e+00,2.390002609007e+01,128,0
1.420000000000e+00,142,7.122236189929e-01,1.000000000000e+00,9.499229758556e-01,6.932831514376e-01,9.807095825831e-01,7.687646835376e-01,2.316434422665e-01,4.000000000000e+00,2.390004037375e+01,128,0
1.430000000000e+00,143,7.130284565319e-01,1.000000000000e+00,9.499241429684e-01,6.932834357752e-01,9.807128023553e-01,7.687643802975e-01,2.316048256708e-01,4.000000000000e+00,2.390006475672e+01,128,0
1.440000000000e+00,144,7.125585141773e-01,1.000000000000e+00,9.499271215120e-01,6.932829176008e-01,9.806964945427e-01,7.687647485308e-01,2.318011813727e-01,4.000000000000e+00,2.390002032143e+01,128,0
1.450000000000e+00,145,7.100908954593e-01,1.000000000000e+00,9.499321665994e-01,6.932828356226e-01,9.807098946095e-01,7.687649790273e-01,2.316394145713e-01,4.000000000000e+00,2.390001329153e+01,128,0
1.460000000000e+00,146,7.082805099136e-01,1.000000000000e+00,9.499379919947e-01,6.932828693855e-01,9.807262164510e-01,7.687647108258e-01,2.314424884219e-01,4.000000000000e+00,2.390001618681e+01,128,0
1.470000000000e+00,147,7.071602566581e-01,1.000000000000e+00,9.499424529329e-01,6.932832383469e-01,9.807320952537e-01,7.687641083888e-01,2.313718561316e-01,4.000000000000e+00,2.390004782653e+01,128,0
1.480000000000e+00,148,7.067269657745e-01,1.000000000000e+00,9.499427399280e-01,6.932831865910e-01,9.807369696516e-01,7.687641865333e-01,2.313129946660e-01,4.000000000000e+00,2.390004338828e+01,128,0
1.490000000000e+00,149,7.076382286449e-01,1.000000000000e+00,9.499396933320e-01,6.932830044986e-01,9.807298583995e-01,7.687645918488e-01,2.313986537550e-01,4.000000000000e+00,2.390002777322e+01,128,0
1.500000000000e+00,150,7.101239366622e-01,1.000000000000e+00,9.499344472269e-01,6.932830266817e-01,9.807053943322e-01,7.687646859475e-01,2.316938781293e-01,4.000000000000e+00,2.390002967550e+01,128,0
1.510000000000e+00,151,7.130365659035e-01,1.000000000000e+00,9.499281558693e-01,6.932825744003e-01,9.807038635422e-01,7.687650240915e-01,2.317119741537e-01,4.000000000000e+00,2.389999089086e+01,128,0
1.520000000000e+00,152,7.114558477938e-01,1.000000000000e+00,9.499225656075e-01,6.932821542754e-01,9.807194650799e-01,7.687656493441e-01,2.315233623706e-01,4.000000000000e+00,2.389995486385e+01,128,0
1.530000000000e+00,153,7.089226226308e-01,1.000000000000e+00,9.499191143486e-01,6.932815372884e-01,9.807361078328e-01,7.687661992123e-01,2.313220251736e-01,4.000000000000e+00,2.389990195549e+01,128,0
1.540000000000e+00,154,7.071987883580e-01,1.000000000000e+00,9.499206248068e-01,6.932817359890e-01,9.807491450762e-01,7.687662093155e-01,2.311648734440e-01,4.000000000000e+00,2.389991899460e+01,128,0
1.550000000000e+00,155,7.066723397562e-01,1.000000000000e+00,9.499258514443e-01,6.932819179420e-01,9.807568125706e-01,7.687657308076e-01,2.310725033497e-01,4.000000000000e+00,2.389993459758e+01,128,0
1.560000000000e+00,156,7.073501708023e-01,1.000000000000e+00,9.499321833915e-01,6.932823155901e-01,9.807514121408e-01,7.687652960232e-01,2.311379982141e-01,4.000000000000e+00,2.389996869707e+01,128,0
1.570000000000e+00,157,7.089526603442e-01,1.000000000000e+00,9.499361460124e-01,6.932819266960e-01,9.807315116214e-01,7.687655386874e-01,2.313778098163e-01,4.000000000000e+00,2.389993534826e+01,128,0
1.580000000000e+00,158,7.103078073620e-01,1.000000000000e+00,9.499385286146e-01,6.932817811030e-01,9.807112411404e-01,7.687658626398e-01,2.316222896710e-01,4.000000000000e+00,2.389992286325e+01,128,0
1.590000000000e+00,159,7.103760433596e-01,1.000000000000e+00,9.499388592749e-01,6.932819980975e-01,9.807110558921e-01,7.687655197017e-01,2.316247053825e-01,4.000000000000e+00,2.389994147114e+01,128,0
1.600000000000e+00,160,7.092580761894e-01,1.000000000000e+00,9.499365525451e-01,6.932823788057e-01,9.807212628071e-01,7.687649884007e-01,2.315018559384e-01,4.000000000000e+00,2.389997411801e+01,128,0
1.610000000000e+00,161,7.074305554656e-01,1.000000000000e+00,9.499312383202e-01,6.932826000731e-01,9.807331355242e-01,7.687650974185e-01,2.313587735144e-01,4.000000000000e+00,2.389999309238e+01,128,0
1.620000000000e+00,162,7.055426766871e-01,1.000000000000e+00,9.499242350893e-01,6.932823294980e-01,9.807431532164e-01,7.687654810455e-01,2.312376677759e-01,4.000000000000e+00,2.389996988972e+01,128,0
1.630000000000e+00,163,7.039228589830e-01,1.000000000000e+00,9.499186236479e-01,6.932822738337e-01,9.807475883761e-01,7.687657160410e-01,2.311841037749e-01,4.000000000000e+00,2.389996511634e+01,128,0
1.640000000000e+00,164,7.030518300677e-01,1.000000000000e+00,9.499162249680e-01,6.932821470764e-01,9.807512129860e-01,7.687655503717e-01,2.311402615977e-01,4.000000000000e+00,2.389995424652e+01,128,0
1.650000000000e+00,165,7.030961339173e-01,1.000000000000e+00,9.499173269132e-01,6.932824702942e-01,9.807458497059e-01,7.687654334798e-01,2.312052467783e-01,4.000000000000e+00,2.389998196343e+01,128,0
1.660000000000e+00,166,7.041950101731e-01,1.000000000000e+00,9.499197397894e-01,6.932824652612e-01,9.807337132929e-01,7.687652858595e-01,2.313516897862e-01,4.000000000000e+00,2.389998153183e+01,128,0
1.670000000000e+00,167,7.056446647061e-01,1.000000000000e+00,9.499237779932e-01,6.932828809949e-01,9.807197953565e-01,7.687649430186e-01,2.315199806460e-01,4.000000000000e+00,2.390001718235e+01,128,0
1.680000000000e+00,168,7.065453688397e-01,1.000000000000e+00,9.499266955467e-01,6.932832811661e-01,9.807222155252e-01,7.687642632153e-01,2.314911091072e-01,4.000000000000e+00,2.390005149842e+01,128,0
1.690000000000e+00,169,7.064514789051e-01,1.000000000000e+00,9.499254222370e-01,6.932836246000e-01,9.807268909054e-01,7.687636959632e-01,2.314349769969e-01,4.000000000000e+00,2.390008094915e+01,128,0
1.700000000000e+00,170,7.053115919561e-01,1.000000000000e+00,9.499184807395e-01,6.932832878719e-01,9.807208648541e-01,7.687641478402e-01,2.315074131007e-01,4.000000000000e+00,2.390005207347e+01,128,0
1.710000000000e+00,171,7.027381739724e-01,1.000000000000e+00,9.499063986975e-01,6.932827230829e-01,9.807183056311e-01,7.687647767858e-01,2.315378258350e-01,4.000000000000e+00,2.390000364088e+01,128,0
1.720000000000e+00,172,6.983012344229e-01,1.000000000000e+00,9.498912096964e-01,6.932826899863e-01,9.807363804882e-01,7.687649944731e-01,2.313196918190e-01,4.000000000000e+00,2.390000080273e+01,128,0
1.730000000000e+00,173,6.929717862525e-01,1.000000000000e+00,9.498734224558e-01,6.932826441329e-01,9.807665192254e-01,7.687648420662e-01,2.309559787841e-01,4.000000000000e+00,2.389999687065e+01,128,0
1.740000000000e+00,174,6.879014894710e-01,1.000000000000e+00,9.498558398548e-01,6.932825757114e-01,9.807939782460e-01,7.687653570380e-01,2.306245873797e-01,4.000000000000e+00,2.389999100329e+01,128,0
1.750000000000e+00,175,6.839905119798e-01,1.000000000000e+00,9.498399678419e-01,6.932817816085e-01,9.808091840168e-01,7.687659500984e-01,2.304404521202e-01,4.000000000000e+00,2.389992290660e+01,128,0
1.760000000000e+00,176,6.810265138142e-01,1.000000000000e+00,9.498272715437e-01,6.932813202719e-01,9.808140708505e-01,7.687663112595e-01,2.303811048317e-01,4.000000000000e+00,2.389988334577e+01,128,0
1.770000000000e+00,177,6.787190695620e-01,1.000000000000e+00,9.498164329380e-01,6.932807596678e-01,9.808179700160e-01,7.687663479217e-01,2.303335932565e-01,4.000000000000e+00,2.389983527265e+01,128,0
1.780000000000e+00,178,6.764658102368e-01,1.000000000000e+00,9.498037938694e-01,6.932807192635e-01,9.808239771842e-01,7.687661767631e-01,2.302610762630e-01,4.000000000000e+00,2.389983180789e+01,128,0
1.790000000000e+00,179,6.738652565348e-01,1.000000000000e+00,9.497868540615e-01,6.932803699238e-01,9.808342762117e-01,7.687662877981e-01,2.301365183506e-01,4.000000000000e+00,2.389980185129e+01,128,0
1.800000000000e+00,180,6.707419831714e-01,1.000000000000e+00,9.497644359752e-01,6.932799804965e-01,9.808425730421e-01,7.687663878276e-01,2.300360868567e-01,4.000000000000e+00,2.389976845717e+01,128,0
1.810000000000e+00,181,6.665162988245e-01,1.000000000000e+00,9.497360165378e-01,6.932793928832e-01,9.808580703767e-01,7.687668065727e-01,2.298486118458e-01,4.000000000000e+00,2.389971806839e+01,128,0
1.820000000000e+00,182,6.613032799748e-01,1.000000000000e+00,9.496997918155e-01,6.932786624362e-01,9.808850630636e-01,7.687671586672e-01,2.295223215066e-01,4.000000000000e+00,2.389965543165e+01,128,0
1.830000000000e+00,183,6.557165003734e-01,1.000000000000e+00,9.496601246663e-01,6.932778674686e-01,9.809097174533e-01,7.687682293440e-01,2.292241970454e-01,4.000000000000e+00,2.389958726253e+01,128,0
1.840000000000e+00,184,6.506514127798e-01,1.000000000000e+00,9.496188814054e-01,6.932767638583e-01,9.809303472483e-01,7.687691286751e-01,2.289743825685e-01,4.000000000000e+00,2.389949262763e+01,128,0
1.850000000000e+00,185,6.462669325093e-01,1.000000000000e+00,9.495796109928e-01,6.932763708408e-01,9.809475944611e-01,7.687694701396e-01,2.287659673923e-01,4.000000000000e+00,2.389945892642e+01,128,0
1.860000000000e+00,186,6.430332281573e-01,1.000000000000e+00,9.495428395229e-01,6.932759117270e-01,9.809639158444e-01,7.687694694964e-01,2.285686706497e-01,4.000000000000e+00,2.389941955758e+01,128,0
1.870000000000e+00,187,6.412669235899e-01,1.000000000000e+00,9.495105886856e-01,6.932759149295e-01,9.809675606318e-01,7.687695015201e-01,2.285246986009e-01,4.000000000000e+00,2.389941983220e+01,128,0
1.880000000000e+00,188,6.409941212451e-01,1.000000000000e+00,9.494823221460e-01,6.932752612315e-01,9.809568845333e-01,7.687697377277e-01,2.286529705965e-01,4.000000000000e+00,2.389936377802e+01,128,0
1.890000000000e+00,189,6.414986918865e-01,1.000000000000e+00,9.494548476887e-01,6.932748249759e-01,9.809355033758e-01,7.687696494579e-01,2.289105797748e-01,4.000000000000e+00,2.389932636953e+01,128,0
1.900000000000e+00,190,6.413445167524e-01,1.000000000000e+00,9.494230969453e-01,6.932743550847e-01,9.809214296986e-01,7.687697025859e-01,2.290799962569e-01,4.000000000000e+00,2.389928607693e+01,128,0
1.910000000000e+00,191,6.397598696654e-01,1.000000000000e+00,9.493804524054e-01,6.932742775571e-01,9.809281730374e-01,7.687695127952e-01,2.289985723494e-01,4.000000000000e+00,2.389927942905e+01,128,0
1.920000000000e+00,192,6.369512517457e-01,1.000000000000e+00,9.493302203197e-01,6.932741059249e-01,9.809425528643e-01,7.687698256720e-01,2.288249359150e-01,4.000000000000e+00,2.389926471183e+01,128,0
1.930000000000e+00,193,6.336474446825e-01,1.000000000000e+00,9.492745047316e-01,6.932733399166e-01,9.809516307582e-01,7.687704782375e-01,2.287147814148e-01,4.000000000000e+00,2.389919902792e+01,128,0
1.940000000000e+00,194,6.298212940577e-01,1.000000000000e+00,9.492165333078e-01,6.932726346307e-01,9.809600981996e-01,7.687712323955e-01,2.286120429288e-01,4.000000000000e+00,2.389913855114e+01,128,0
1.950000000000e+00,195,6.259191883360e-01,1.000000000000e+00,9.491562534299e-01,6.932716205459e-01,9.809767845590e-01,7.687719989966e-01,2.284098921498e-01,4.000000000000e+00,2.389905159599e+01,128,0
1.960000000000e+00,196,6.225861128744e-01,1.000000000000e+00,9.490987751908e-01,6.932709509238e-01,9.809868693253e-01,7.687727876708e-01,2.282876729755e-01,4.000000000000e+00,2.389899417793e+01,128,0
1.970000000000e+00,197,6.201850433072e-01,1.000000000000e+00,9.490456896238e-01,6.932700562672e-01,9.809911953697e-01,7.687732980342e-01,2.282347478085e-01,4.000000000000e+00,2.389891746424e+01,128,0
1.980000000000e+00,198,6.185063366602e-01,1.000000000000e+00,9.489954033203e-01,6.932696339396e-01,9.810007234551e-01,7.687731267298e-01,2.281194491597e-01,4.000000000000e+00,2.389888125127e+01,128,0
1.990000000000e+00,199,6.171793728704e-01,1.000000000000e+00,9.489476283038e-01,6.932688216642e-01,9.810060820542e-01,7.687732517421e-01,2.280541352692e-01,4.000000000000e+00,2.389881160206e+01,128,0
2.000000000000e+00,200,6.155647744449e-01,1.000000000000e+00,9.488961402399e-01,6.932680994016e-01,9.810131411142e-01,7.687734215369e-01,2.279683804188e-01,4.000000000000e+00,2.389874967137e+01,128,0
2.010000000000e+00,201,6.130799553142e-01,1.000000000000e+00,9.488405011639e-01,6.932669270874e-01,9.810187792159e-01,7.687739672482e-01,2.278994013159e-01,4.000000000000e+00,2.389864915145e+01,128,0
2.020000000000e+00,202,6.096211112544e-01,1.000000000000e+00,9.487769935016e-01,6.932654976790e-01,9.810198242573e-01,7.687746547680e-01,2.278856248427e-01,4.000000000000e+00,2.389852658804e+01,128,0
2.030000000000e+00,203,6.046810987582e-01,1.000000000000e+00,9.487040646334e-01,6.932641187714e-01,9.810309465311e-01,7.687757417669e-01,2.277503159962e-01,4.000000000000e+00,2.389840835586e+01,128,0
2.040000000000e+00,204,5.984139308004e-01,1.000000000000e+00,9.486191604421e-01,6.932626380240e-01,9.810570506826e-01,7.687769757949e-01,2.274341847610e-01,4.000000000000e+00,2.389828139277e+01,128,0
2.050000000000e+00,205,5.917254449960e-01,1.000000000000e+00,9.485304448714e-01,6.932615147895e-01,9.810903435150e-01,7.687781372880e-01,2.270316301668e-01,4.000000000000e+00,2.389818508455e+01,128,0
2.060000000000e+00,206,5.860591623100e-01,1.000000000000e+00,9.484493699087e-01,6.932597494471e-01,9.811125325747e-01,7.687793983218e-01,2.267625133458e-01,4.000000000000e+00,2.389803372223e+01,128,0
2.070000000000e+00,207,5.820147200383e-01,1.000000000000e+00,9.483794243748e-01,6.932582314741e-01,9.811201597136e-01,7.687803017802e-01,2.266692691823e-01,4.000000000000e+00,2.389790357100e+01,128,0
2.080000000000e+00,208,5.791409157602e-01,1.000000000000e+00,9.483175935013e-01,6.932564967343e-01,9.811251017162e-01,7.687811837799e-01,2.266082416745e-01,4.000000000000e+00,2.389775483571e+01,128,0
2.090000000000e+00,209,5.771216561234e-01,1.000000000000e+00,9.482588539280e-01,6.932555861064e-01,9.811301843674e-01,7.687815302909e-01,2.265461882331e-01,4.000000000000e+00,2.389767675982e+01,128,0
2.100000000000e+00,210,5.757470558426e-01,1.000000000000e+00,9.482043768562e-01,6.932546299251e-01,9.811313791418e-01,7.687816456554e-01,2.265309983220e-01,4.000000000000e+00,2.389759477875e+01,128,0
2.110000000000e+00,211,5.746941732641e-01,1.000000000000e+00,9.481508555350e-01,6.932539156793e-01,9.811357618478e-01,7.687814552488e-01,2.264775488036e-01,4.000000000000e+00,2.389753354108e+01,128,0
2.120000000000e+00,212,5.733570384189e-01,1.000000000000e+00,9.480966877164e-01,6.932529843907e-01,9.811375324873e-01,7.687818681383e-01,2.264554328006e-01,4.000000000000e+00,2.389745369511e+01,128,0
2.130000000000e+00,213,5.711954579953e-01,1.000000000000e+00,9.480363779613e-01,6.932518784273e-01,9.811423921242e-01,7.687826967245e-01,2.263959125820e-01,4.000000000000e+00,2.389735887366e+01,128,0
2.140000000000e+00,214,5.682766228042e-01,1.000000000000e+00,9.479709212617e-01,6.932510708465e-01,9.811530067801e-01,7.687834330753e-01,2.262672131834e-01,4.000000000000e+00,2.389728963492e+01,128,0
2.150000000000e+00,215,5.652553038910e-01,1.000000000000e+00,9.479057696119e-01,6.932499924016e-01,9.811600523105e-01,7.687843424279e-01,2.261813489688e-01,4.000000000000e+00,2.389719717394e+01,128,0
2.160000000000e+00,216,5.625763370852e-01,1.000000000000e+00,9.478426587757e-01,6.932494451056e-01,9.811678302509e-01,7.687851182705e-01,2.260870817239e-01,4.000000000000e+00,2.389715025151e+01,128,0
2.170000000000e+00,217,5.605056021337e-01,1.000000000000e+00,9.477841728691e-01,6.932488032466e-01,9.811819854204e-01,7.687857941614e-01,2.259158125667e-01,4.000000000000e+00,2.389709522193e+01,128,0
2.180000000000e+00,218,5.596318406074e-01,1.000000000000e+00,9.477360442695e-01,6.932487983082e-01,9.811946628139e-01,7.687859567291e-01,2.257628869417e-01,4.000000000000e+00,2.389709479854e+01,128,0
2.190000000000e+00,219,5.603624472532e-01,1.000000000000e+00,9.477051026962e-01,6.932484207503e-01,9.811919816732e-01,7.687858832089e-01,2.257949223885e-01,4.000000000000e+00,2.389706242883e+01,128,0
2.200000000000e+00,220,5.622244963059e-01,1.000000000000e+00,9.476860083817e-01,6.932482704597e-01,9.811796789581e-01,7.687854979234e-01,2.259432025968e-01,4.000000000000e+00,2.389704954378e+01,128,0
2.210000000000e+00,221,5.642857616961e-01,1.000000000000e+00,9.476696412802e-01,6.932479190789e-01,9.811665164117e-01,7.687853286470e-01,2.261016922983e-01,4.000000000000e+00,2.389701941846e+01,128,0
2.220000000000e+00,222,5.654721940463e-01,1.000000000000e+00,9.476474453230e-01,6.932478476590e-01,9.811655037188e-01,7.687852069447e-01,2.261138501148e-01,4.000000000000e+00,2.389701329534e+01,128,0
2.230000000000e+00,223,5.652223211687e-01,1.000000000000e+00,9.476140927849e-01,6.932479473337e-01,9.811779545336e-01,7.687849069338e-01,2.259637416541e-01,4.000000000000e+00,2.389702184085e+01,128,0
2.240000000000e+00,224,5.638047282294e-01,1.000000000000e+00,9.475759041201e-01,6.932476952536e-01,9.811899651323e-01,7.687850227799e-01,2.258186591699e-01,4.000000000000e+00,2.389700022903e+01,128,0
2.250000000000e+00,225,5.618276497966e-01,1.000000000000e+00,9.475379894415e-01,6.932471264748e-01,9.811900913805e-01,7.687858544260e-01,2.258166755071e-01,4.000000000000e+00,2.389695146550e+01,128,0
2.260000000000e+00,226,5.592922922706e-01,1.000000000000e+00,9.474996790030e-01,6.932460568966e-01,9.811889301891e-01,7.687871117998e-01,2.258298157699e-01,4.000000000000e+00,2.389685976704e+01,128,0
2.270000000000e+00,227,5.563861043763e-01,1.000000000000e+00,9.474603549505e-01,6.932455598279e-01,9.812007173424e-01,7.687877834247e-01,2.256872321115e-01,4.000000000000e+00,2.389681715192e+01,128,0
2.280000000000e+00,228,5.541250486592e-01,1.000000000000e+00,9.474289300595e-01,6.932449134674e-01,9.812103972588e-01,7.687881619460e-01,2.255699469990e-01,4.000000000000e+00,2.389676173780e+01,128,0
2.290000000000e+00,229,5.530060683703e-01,1.000000000000e+00,9.474099579272e-01,6.932445989903e-01,9.812142565821e-01,7.687883476513e-01,2.255231405172e-01,4.000000000000e+00,2.389673477696e+01,128,0
2.300000000000e+00,230,5.528562239505e-01,1.000000000000e+00,9.474010867008e-01,6.932440777592e-01,9.812150602318e-01,7.687883546026e-01,2.255130250303e-01,4.000000000000e+00,2.389669009075e+01,128,0
2.310000000000e+00,231,5.528561820846e-01,1.000000000000e+00,9.474010864553e-01,6.932440777725e-01,9.812150612497e-01,7.687883546132e-01,2.255130127624e-01,4.000000000000e+00,2.389669009189e+01,128,0
2.320000000000e+00,232,5.535755343226e-01,1.000000000000e+00,9.474045615495e-01,6.932434738101e-01,9.812120577479e-01,7.687877317919e-01,2.255487528429e-01,4.000000000000e+00,2.389663831315e+01,128,0
2.330000000000e+00,233,5.536314849200e-01,1.000000000000e+00,9.474092636490e-01,6.932429638026e-01,9.812046328775e-01,7.687876120327e-01,2.256379001967e-01,4.000000000000e+00,2.389659458948e+01,128,0
2.340000000000e+00,234,5.536314096366e-01,1.000000000000e+00,9.474092629444e-01,6.932429637717e-01,9.812046325290e-01,7.687876119253e-01,2.256379043755e-01,4.000000000000e+00,2.389659458683e+01,128,0
2.350000000000e+00,235,5.528531386993e-01,1.000000000000e+00,9.474083517409e-01,6.932424866882e-01,9.812004432238e-01,7.687879533402e-01,2.256880503476e-01,4.000000000000e+00,2.389655368592e+01,128,0
2.360000000000e+00,236,5.480882809258e-01,1.000000000000e+00,9.473824280053e-01,6.932420719996e-01,9.812264348381e-01,7.687888932604e-01,2.253742011620e-01,4.000000000000e+00,2.389651813429e+01,128,0
2.370000000000e+00,237,5.456982901599e-01,1.000000000000e+00,9.473733181968e-01,6.932418444720e-01,9.812386366044e-01,7.687891773311e-01,2.252268398341e-01,4.000000000000e+00,2.389649862819e+01,128,0
2.380000000000e+00,238,5.445744216484e-01,1.000000000000e+00,9.473799986108e-01,6.932417471574e-01,9.812351049297e-01,7.687898227279e-01,2.252693600532e-01,4.000000000000e+00,2.389649028534e+01,128,0
2.390000000000e+00,239,5.450259205647e-01,1.000000000000e+00,9.474016219335e-01,6.932415310252e-01,9.812229781609e-01,7.687900625506e-01,2.254154582200e-01,4.000000000000e+00,2.389647175621e+01,128,0
2.400000000000e+00,240,5.465566809677e-01,1.000000000000e+00,9.474337514358e-01,6.932421302443e-01,9.812175054181e-01,7.687896660043e-01,2.254819553575e-01,4.000000000000e+00,2.389652312765e+01,128,0
2.410000000000e+00,241,5.491774999233e-01,1.000000000000e+00,9.474738993071e-01,6.932430650778e-01,9.812159861590e-01,7.687885626841e-01,2.255010370675e-01,4.000000000000e+00,2.389660327194e+01,128,0
2.420000000000e+00,242,5.525484983451e-01,1.000000000000e+00,9.475222559791e-01,6.932442815173e-01,9.812124303391e-01,7.687875400475e-01,2.255449121531e-01,4.000000000000e+00,2.389670755933e+01,128,0
2.430000000000e+00,243,5.563448115580e-01,1.000000000000e+00,9.475755131486e-01,6.932452870197e-01,9.812000320904e-01,7.687866992040e-01,2.256952769524e-01,4.000000000000e+00,2.389679376335e+01,128,0
2.440000000000e+00,244,5.597611261353e-01,1.000000000000e+00,9.476294467879e-01,6.932462134990e-01,9.811848605225e-01,7.687860914388e-01,2.258790327621e-01,4.000000000000e+00,2.389687319303e+01,128,0
2.450000000000e+00,245,5.621460917517e-01,1.000000000000e+00,9.476766523628e-01,6.932472546717e-01,9.811751644577e-01,7.687854891217e-01,2.259968355602e-01,4.000000000000e+00,2.389696245628e+01,128,0
2.460000000000e+00,246,5.635480445250e-01,1.000000000000e+00,9.477165026001e-01,6.932481368288e-01,9.811727128882e-01,7.687850833296e-01,2.260271231233e-01,4.000000000000e+00,2.389703808705e+01,128,0
2.470000000000e+00,247,5.645109897842e-01,1.000000000000e+00,9.477543190424e-01,6.932492062803e-01,9.811706965770e-01,7.687852290328e-01,2.260523124351e-01,4.000000000000e+00,2.389712977587e+01,128,0
2.480000000000e+00,248,5.656365059003e-01,1.000000000000e+00,9.477934524577e-01,6.932500329960e-01,9.811674115672e-01,7.687851919606e-01,2.260926090426e-01,4.000000000000e+00,2.389720065431e+01,128,0
2.490000000000e+00,249,5.670006441621e-01,1.000000000000e+00,9.478372624986e-01,6.932513799301e-01,9.811704196754e-01,7.687846843820e-01,2.260574154732e-01,4.000000000000e+00,2.389731613446e+01,128,0
2.500000000000e+00,250,5.693737967802e-01,1.000000000000e+00,9.478903397318e-01,6.932525294843e-01,9.811692303103e-01,7.687837444282e-01,2.260726948868e-01,4.000000000000e+00,2.389741469293e+01,128,0
2.510000000000e+00,251,5.731251455153e-01,1.000000000000e+00,9.479587386958e-01,6.932535689526e-01,9.811514224804e-01,7.687832172420e-01,2.262883524606e-01,4.000000000000e+00,2.389750381368e+01,128,0
2.520000000000e+00,252,5.777341303813e-01,1.000000000000e+00,9.480334762348e-01,6.932542964835e-01,9.811241489180e-01,7.687824742203e-01,2.266179466324e-01,4.000000000000e+00,2.389756619026e+01,128,0
2.530000000000e+00,253,5.817994641421e-01,1.000000000000e+00,9.481053407012e-01,6.932554662796e-01,9.811122034175e-01,7.687813272335e-01,2.267629994548e-01,4.000000000000e+00,2.389766648609e+01,128,0
2.540000000000e+00,254,5.848822543100e-01,1.000000000000e+00,9.481696959315e-01,6.932567288636e-01,9.811095769200e-01,7.687801376118e-01,2.267957110450e-01,4.000000000000e+00,2.389777473820e+01,128,0
2.550000000000e+00,255,5.868635527071e-01,1.000000000000e+00,9.482267870998e-01,6.932576999935e-01,9.811098388781e-01,7.687794087367e-01,2.267933411307e-01,4.000000000000e+00,2.389785800208e+01,128,0
2.560000000000e+00,256,5.877809466128e-01,1.000000000000e+00,9.482788797202e-01,6.932583611494e-01,9.811062031069e-01,7.687793632726e-01,2.268377390499e-01,4.000000000000e+00,2.389791468933e+01,128,0
2.570000000000e+00,257,5.880326349444e-01,1.000000000000e+00,9.483277993086e-01,6.932585285147e-01,9.810941102623e-01,7.687796240245e-01,2.269837573804e-01,4.000000000000e+00,2.389792903921e+01,128,0
2.580000000000e+00,258,5.875529032102e-01,1.000000000000e+00,9.483731971924e-01,6.932589115708e-01,9.810892784761e-01,7.687797903012e-01,2.270423579476e-01,4.000000000000e+00,2.389796188243e+01,128,0
2.590000000000e+00,259,5.870099593618e-01,1.000000000000e+00,9.484158564877e-01,6.932593682850e-01,9.810949730774e-01,7.687796273256e-01,2.269740326216e-01,4.000000000000e+00,2.389800104121e+01,128,0
2.600000000000e+00,260,5.872265657513e-01,1.000000000000e+00,9.484644794312e-01,6.932601129600e-01,9.811044111286e-01,7.687796288930e-01,2.268607823572e-01,4.000000000000e+00,2.389806489007e+01,128,0
2.610000000000e+00,261,5.889167829464e-01,1.000000000000e+00,9.485223250435e-01,6.932607024485e-01,9.811028968875e-01,7.687792348830e-01,2.268795293261e-01,4.000000000000e+00,2.389811543337e+01,128,0
2.620000000000e+00,262,5.917748057673e-01,1.000000000000e+00,9.485887756496e-01,6.932616154106e-01,9.810927961614e-01,7.687783340639e-01,2.270021241508e-01,4.000000000000e+00,2.389819371197e+01,128,0
2.630000000000e+00,263,5.953800052012e-01,1.000000000000e+00,9.486598189737e-01,6.932624576564e-01,9.810802792041e-01,7.687774017758e-01,2.271538116923e-01,4.000000000000e+00,2.389826592766e+01,128,0
2.640000000000e+00,264,5.992876408673e-01,1.000000000000e+00,9.487312671298e-01,6.932632965410e-01,9.810644214673e-01,7.687766980420e-01,2.273458012797e-01,4.000000000000e+00,2.389833785556e+01,128,0
2.650000000000e+00,265,6.029325827368e-01,1.000000000000e+00,9.487990128316e-01,6.932640555468e-01,9.810484003530e-01,7.687761931215e-01,2.275396993555e-01,4.000000000000e+00,2.389840293479e+01,128,0
2.660000000000e+00,266,6.058021184331e-01,1.000000000000e+00,9.488594537635e-01,6.932648890208e-01,9.810395267937e-01,7.687755685050e-01,2.276474315378e-01,4.000000000000e+00,2.389847439951e+01,128,0
2.670000000000e+00,267,6.075522262782e-01,1.000000000000e+00,9.489115365324e-01,6.932661048907e-01,9.810412065689e-01,7.687750264867e-01,2.276281594648e-01,4.000000000000e+00,2.389857865276e+01,128,0
2.680000000000e+00,268,6.087559169031e-01,1.000000000000e+00,9.489570716022e-01,6.932670270240e-01,9.810512986672e-01,7.687746972575e-01,2.275071594046e-01,4.000000000000e+00,2.389865772047e+01,128,0
2.690000000000e+00,269,6.104129012223e-01,1.000000000000e+00,9.490046665220e-01,6.932680176414e-01,9.810524950172e-01,7.687746550880e-01,2.274935349843e-01,4.000000000000e+00,2.389874266082e+01,128,0
2.700000000000e+00,270,6.133456982401e-01,1.000000000000e+00,9.490575251333e-01,6.932684867678e-01,9.810391004601e-01,7.687746669972e-01,2.276555134824e-01,4.000000000000e+00,2.389878288620e+01,128,0
2.710000000000e+00,271,6.171996354736e-01,1.000000000000e+00,9.491137522717e-01,6.932695182504e-01,9.810210024865e-01,7.687740866092e-01,2.278746974456e-01,4.000000000000e+00,2.389887133139e+01,128,0
2.720000000000e+00,272,6.217658514653e-01,1.000000000000e+00,9.491711354933e-01,6.932707948765e-01,9.810090422304e-01,7.687731314813e-01,2.280200364485e-01,4.000000000000e+00,2.389898079739e+01,128,0
2.730000000000e+00,273,6.272743095966e-01,1.000000000000e+00,9.492316025253e-01,6.932723734311e-01,9.809892780712e-01,7.687721106829e-01,2.282597770843e-01,4.000000000000e+00,2.389911615389e+01,128,0
2.740000000000e+00,274,6.335325504118e-01,1.000000000000e+00,9.492938734136e-01,6.932735864788e-01,9.809594388504e-01,7.687711388876e-01,2.286207787351e-01,4.000000000000e+00,2.389922017018e+01,128,0
2.750000000000e+00,275,6.396464727538e-01,1.000000000000e+00,9.493535400519e-01,6.932745777990e-01,9.809294413428e-01,7.687700965104e-01,2.289835166077e-01,4.000000000000e+00,2.389930517439e+01,128,0
2.760000000000e+00,276,6.447340710807e-01,1.000000000000e+00,9.494065339990e-01,6.932755121734e-01,9.809092454315e-01,7.687694310122e-01,2.292279550965e-01,4.000000000000e+00,2.389938529610e+01,128,0
2.770000000000e+00,277,6.484288035386e-01,1.000000000000e+00,9.494498430736e-01,6.932760857412e-01,9.808965458387e-01,7.687692308120e-01,2.293816535184e-01,4.000000000000e+00,2.389943447922e+01,128,0
2.780000000000e+00,278,6.507640525154e-01,1.000000000000e+00,9.494844931460e-01,6.932768736825e-01,9.808917134350e-01,7.687690055588e-01,2.294406076997e-01,4.000000000000e+00,2.389950204506e+01,128,0
2.790000000000e+00,279,6.522348244306e-01,1.000000000000e+00,9.495137165161e-01,6.932773396109e-01,9.808908208895e-01,7.687688815324e-01,2.294517603642e-01,4.000000000000e+00,2.389954199849e+01,128,0
2.800000000000e+00,280,6.534519874528e-01,1.000000000000e+00,9.495402483491e-01,6.932780276169e-01,9.808936765936e-01,7.687687013860e-01,2.294178709042e-01,4.000000000000e+00,2.389960099535e+01,128,0
2.810000000000e+00,281,6.549270219803e-01,1.000000000000e+00,9.495669041011e-01,6.932783274669e-01,9.808965637554e-01,7.687686766999e-01,2.293832823107e-01,4.000000000000e+00,2.389962670772e+01,128,0
2.820000000000e+00,282,6.571518917108e-01,1.000000000000e+00,9.495969241787e-01,6.932788344555e-01,9.808930989376e-01,7.687685044576e-01,2.294255048477e-01,4.000000000000e+00,2.389967018250e+01,128,0
2.830000000000e+00,283,6.605004018538e-01,1.000000000000e+00,9.496306790400e-01,6.932789304698e-01,9.808766383765e-01,7.687683738199e-01,2.296241923142e-01,4.000000000000e+00,2.389967841583e+01,128,0
2.840000000000e+00,284,6.643717772816e-01,1.000000000000e+00,9.496658219110e-01,6.932791500657e-01,9.808523309230e-01,7.687679309661e-01,2.299176633076e-01,4.000000000000e+00,2.389969724645e+01,128,0
2.850000000000e+00,285,6.676328117863e-01,1.000000000000e+00,9.496973967179e-01,6.932796583937e-01,9.808433770373e-01,7.687673950210e-01,2.300261199967e-01,4.000000000000e+00,2.389974083631e+01,128,0
2.860000000000e+00,286,6.699918194104e-01,1.000000000000e+00,9.497256057210e-01,6.932802571072e-01,9.808419977799e-01,7.687669657496e-01,2.300432562941e-01,4.000000000000e+00,2.389979217704e+01,128,0
2.870000000000e+00,287,6.716466701886e-01,1.000000000000e+00,9.497479680001e-01,6.932805598016e-01,9.808407373284e-01,7.687666882802e-01,2.300587148095e-01,4.000000000000e+00,2.389981813369e+01,128,0
2.880000000000e+00,288,6.725645306265e-01,1.000000000000e+00,9.497656379133e-01,6.932802507542e-01,9.808381016485e-01,7.687669134048e-01,2.300902619569e-01,4.000000000000e+00,2.389979163227e+01,128,0
2.890000000000e+00,289,6.726582336684e-01,1.000000000000e+00,9.497774724462e-01,6.932800888235e-01,9.808407359092e-01,7.687673395544e-01,2.300583431675e-01,4.000000000000e+00,2.389977774640e+01,128,0
2.900000000000e+00,290,6.720618948630e-01,1.000000000000e+00,9.497852538720e-01,6.932798002323e-01,9.808540628727e-01,7.687679328416e-01,2.298973020418e-01,4.000000000000e+00,2.389975299921e+01,128,0
2.910000000000e+00,291,6.716029136233e-01,1.000000000000e+00,9.497924571712e-01,6.932802080522e-01,9.808703856843e-01,7.687677751674e-01,2.297006888787e-01,4.000000000000e+00,2.389978797048e+01,128,0
2.920000000000e+00,292,6.723422595884e-01,1.000000000000e+00,9.498023999760e-01,6.932803426360e-01,9.808759613099e-01,7.687676729099e-01,2.296335251485e-01,4.000000000000e+00,2.389979951130e+01,128,0
2.930000000000e+00,293,6.746201243400e-01,1.000000000000e+00,9.498161550192e-01,6.932805819839e-01,9.808635295862e-01,7.687675136280e-01,2.297837220261e-01,4.000000000000e+00,2.389982003588e+01,128,0
2.940000000000e+00,294,6.779742474523e-01,1.000000000000e+00,9.498314679529e-01,6.932807206917e-01,9.808489210724e-01,7.687674142620e-01,2.299601022485e-01,4.000000000000e+00,2.389983193037e+01,128,0
2.950000000000e+00,295,6.820047833454e-01,1.000000000000e+00,9.498497119090e-01,6.932810691176e-01,9.808285366233e-01,7.687671548203e-01,2.302063503474e-01,4.000000000000e+00,2.389986180868e+01,128,0
2.960000000000e+00,296,6.864041261290e-01,1.000000000000e+00,9.498662163262e-01,6.932813652040e-01,9.808030307143e-01,7.687667694937e-01,2.305143554499e-01,4.000000000000e+00,2.389988719881e+01,128,0
2.970000000000e+00,297,6.902299268203e-01,1.000000000000e+00,9.498805136896e-01,6.932814868682e-01,9.807801561553e-01,7.687664746212e-01,2.307904696298e-01,4.000000000000e+00,2.389989763183e+01,128,0
2.980000000000e+00,298,6.929143932748e-01,1.000000000000e+00,9.498893538991e-01,6.932820347018e-01,9.807723129462e-01,7.687661295648e-01,2.308855634930e-01,4.000000000000e+00,2.389994461007e+01,128,0
2.990000000000e+00,299,6.945178185148e-01,1.000000000000e+00,9.498942211028e-01,6.932821963759e-01,9.807707855743e-01,7.687662585930e-01,2.309041275409e-01,4.000000000000e+00,2.389995847410e+01,128,0
3.000000000000e+00,300,6.955094957170e-01,1.000000000000e+00,9.498950263432e-01,6.932825974586e-01,9.807734982336e-01,7.687659923847e-01,2.308717273477e-01,4.000000000000e+00,2.389999286818e+01,128,0
3.010000000000e+00,301,6.965959870395e-01,1.000000000000e+00,9.498938011253e-01,6.932823369184e-01,9.807704895243e-01,7.687661989019e-01,2.309078162850e-01,4.000000000000e+00,2.389997052605e+01,128,0
3.020000000000e+00,302,6.982117579738e-01,1.000000000000e+00,9.498928935261e-01,6.932822275473e-01,9.807574323618e-01,7.687665844672e-01,2.310652812405e-01,4.000000000000e+00,2.389996114714e+01,128,0
3.030000000000e+00,303,7.002273688005e-01,1.000000000000e+00,9.498929308767e-01,6.932821597608e-01,9.807492013872e-01,7.687667545021e-01,2.311645454414e-01,4.000000000000e+00,2.389995533425e+01,128,0
3.040000000000e+00,304,7.025185697622e-01,1.000000000000e+00,9.498979535520e-01,6.932828385461e-01,9.807426701125e-01,7.687661450325e-01,2.312439196216e-01,4.000000000000e+00,2.390001354223e+01,128,0
3.050000000000e+00,305,7.054916559217e-01,1.000000000000e+00,9.499048421432e-01,6.932833938720e-01,9.807337391297e-01,7.687653981901e-01,2.313521488501e-01,4.000000000000e+00,2.390006116337e+01,128,0
3.060000000000e+00,306,7.089358079639e-01,1.000000000000e+00,9.499129713221e-01,6.932834133404e-01,9.807169735358e-01,7.687652879658e-01,2.315544735841e-01,4.000000000000e+00,2.390006283286e+01,128,0
3.070000000000e+00,307,7.108972266648e-01,1.000000000000e+00,9.499183308940e-01,6.932832210227e-01,9.807148482677e-01,7.687653783677e-01,2.315799592844e-01,4.000000000000e+00,2.390004634092e+01,128,0
3.080000000000e+00,308,7.112913141876e-01,1.000000000000e+00,9.499232641428e-01,6.932831095286e-01,9.807248302175e-01,7.687655322014e-01,2.314594153477e-01,4.000000000000e+00,2.390003677991e+01,128,0
3.090000000000e+00,309,7.113642936849e-01,1.000000000000e+00,9.499245142310e-01,6.932833319193e-01,9.807180514924e-01,7.687652252438e-01,2.315413983060e-01,4.000000000000e+00,2.390005585070e+01,128,0
3.100000000000e+00,310,7.113350226727e-01,1.000000000000e+00,9.499219748118e-01,6.932830617539e-01,9.807041578362e-01,7.687654205791e-01,2.317088280842e-01,4.000000000000e+00,2.390003268305e+01,128,0
3.110000000000e+00,311,7.092327111255e-01,1.000000000000e+00,9.499167048535e-01,6.932830509141e-01,9.807127331410e-01,7.687657723667e-01,2.316053410575e-01,4.000000000000e+00,2.390003175351e+01,128,0
3.120000000000e+00,312,7.066208321773e-01,1.000000000000e+00,9.499101846713e-01,6.932827313801e-01,9.807329952943e-01,7.687662724975e-01,2.313605746422e-01,4.000000000000e+00,2.390000435239e+01,128,0
3.130000000000e+00,313,7.043961643231e-01,1.000000000000e+00,9.499056610025e-01,6.932826664813e-01,9.807478619626e-01,7.687663507079e-01,2.311811281795e-01,4.000000000000e+00,2.389999878710e+01,128,0
3.140000000000e+00,314,7.032203862881e-01,1.000000000000e+00,9.499031064726e-01,6.932823995038e-01,9.807558567235e-01,7.687663902287e-01,2.310844364837e-01,4.000000000000e+00,2.389997589294e+01,128,0
3.150000000000e+00,315,7.030646635166e-01,1.000000000000e+00,9.499043317301e-01,6.932820943693e-01,9.807483753572e-01,7.687668339837e-01,2.311744586508e-01,4.000000000000e+00,2.389994972673e+01,128,0
3.160000000000e+00,316,7.033861888226e-01,1.000000000000e+00,9.499069389302e-01,6.932820157400e-01,9.807438580661e-01,7.687668422783e-01,2.312289022357e-01,4.000000000000e+00,2.389994298404e+01,128,0
3.170000000000e+00,317,7.033810934637e-01,1.000000000000e+00,9.499129784266e-01,6.932823353947e-01,9.807465687317e-01,7.687664215836e-01,2.311964585916e-01,4.000000000000e+00,2.389997039538e+01,128,0
3.180000000000e+00,318,7.031196410700e-01,1.000000000000e+00,9.499176074083e-01,6.932827539354e-01,9.807514646728e-01,7.687658111022e-01,2.311377278558e-01,4.000000000000e+00,2.390000628658e+01,128,0
3.190000000000e+00,319,7.024748504603e-01,1.000000000000e+00,9.499190839491e-01,6.932823670437e-01,9.807496702588e-01,7.687660649605e-01,2.311590596345e-01,4.000000000000e+00,2.389997310938e+01,128,0
3.200000000000e+00,320,7.011372189209e-01,1.000000000000e+00,9.499158800444e-01,6.932819524388e-01,9.807515066142e-01,7.687666246796e-01,2.311365570653e-01,4.000000000000e+00,2.389993755578e+01,128,0
3.210000000000e+00,321,6.989484898367e-01,1.000000000000e+00,9.499106396818e-01,6.932815050773e-01,9.807620909392e-01,7.687671078542e-01,2.310084691003e-01,4.000000000000e+00,2.389989919331e+01,128,0
3.220000000000e+00,322,6.962087140447e-01,1.000000000000e+00,9.499035322739e-01,6.932817067252e-01,9.807821396337e-01,7.687669780668e-01,2.307667180995e-01,4.000000000000e+00,2.389991648515e+01,128,0
3.230000000000e+00,323,6.938495689406e-01,1.000000000000e+00,9.498958300422e-01,6.932818212219e-01,9.808012625052e-01,7.687667278264e-01,2.305360684429e-01,4.000000000000e+00,2.389992630356e+01,128,0
3.240000000000e+00,324,6.926512741212e-01,1.000000000000e+00,9.498897544758e-01,6.932819644731e-01,9.808066655434e-01,7.687669438947e-01,2.304709920195e-01,4.000000000000e+00,2.389993858775e+01,128,0
3.250000000000e+00,325,6.929940654043e-01,1.000000000000e+00,9.498857718603e-01,6.932818026167e-01,9.807968712983e-01,7.687671348209e-01,2.305890389651e-01,4.000000000000e+00,2.389992470811e+01,128,0
3.260000000000e+00,326,6.941160420534e-01,1.000000000000e+00,9.498864086282e-01,6.932818994479e-01,9.807810842725e-01,7.687668595299e-01,2.307796121652e-01,4.000000000000e+00,2.389993301165e+01,128,0
3.270000000000e+00,327,6.955735924192e-01,1.000000000000e+00,9.498886209728e-01,6.932823217049e-01,9.807715250782e-01,7.687662698959e-01,2.308953081056e-01,4.000000000000e+00,2.389996922144e+01,128,0
3.280000000000e+00,328,6.971322624687e-01,1.000000000000e+00,9.498916038331e-01,6.932823377478e-01,9.807516445669e-01,7.687661881151e-01,2.311352119771e-01,4.000000000000e+00,2.389997059717e+01,128,0
3.290000000000e+00,329,6.979502150013e-01,1.000000000000e+00,9.498910937566e-01,6.932824830454e-01,9.807393430829e-01,7.687660967139e-01,2.312837711068e-01,4.000000000000e+00,2.389998305688e+01,128,0
3.300000000000e+00,330,6.972255372903e-01,1.000000000000e+00,9.498883542290e-01,6.932826542539e-01,9.807481315171e-01,7.687657268139e-01,2.311778653995e-01,4.000000000000e+00,2.389999773856e+01,128,0
3.310000000000e+00,331,6.952410937605e-01,1.000000000000e+00,9.498805794720e-01,6.932830147248e-01,9.807619865989e-01,7.687654620405e-01,2.310109794240e-01,4.000000000000e+00,2.390002865015e+01,128,0
3.320000000000e+00,332,6.926820848010e-01,1.000000000000e+00,9.498673565721e-01,6.932825372842e-01,9.807666264816e-01,7.687658507314e-01,2.309545960240e-01,4.000000000000e+00,2.389998770804e+01,128,0
3.330000000000e+00,333,6.898284760217e-01,1.000000000000e+00,9.498513967814e-01,6.932821255489e-01,9.807748236206e-01,7.687666028317e-01,2.308553436064e-01,4.000000000000e+00,2.389995240047e+01,128,0
3.340000000000e+00,334,6.869723373761e-01,1.000000000000e+00,9.498346767696e-01,6.932816821278e-01,9.807856198126e-01,7.687670574634e-01,2.307247043117e-01,4.000000000000e+00,2.389991437585e+01,128,0
3.350000000000e+00,335,6.842108526489e-01,1.000000000000e+00,9.498197311054e-01,6.932818429685e-01,9.807996683948e-01,7.687668228700e-01,2.305553215391e-01,4.000000000000e+00,2.389992816839e+01,128,0
3.360000000000e+00,336,6.820295040880e-01,1.000000000000e+00,9.498062727509e-01,6.932820268544e-01,9.808135855962e-01,7.687664711453e-01,2.303875441143e-01,4.000000000000e+00,2.389994393713e+01,128,0
3.370000000000e+00,337,6.806404212182e-01,1.000000000000e+00,9.497958569236e-01,6.932819147583e-01,9.808141874271e-01,7.687665857861e-01,2.303801895917e-01,4.000000000000e+00,2.389993432457e+01,128,0
3.380000000000e+00,338,6.796815832592e-01,1.000000000000e+00,9.497859434822e-01,6.932814129807e-01,9.808060445230e-01,7.687668788404e-01,2.304780293969e-01,4.000000000000e+00,2.389989129578e+01,128,0
3.390000000000e+00,339,6.780961191975e-01,1.000000000000e+00,9.497750238793e-01,6.932808150889e-01,9.808028409834e-01,7.687669026064e-01,2.305161898096e-01,4.000000000000e+00,2.389984002513e+01,128,0
3.400000000000e+00,340,6.751270896389e-01,1.000000000000e+00,9.497593428461e-01,6.932806040355e-01,9.808159634956e-01,7.687669257982e-01,2.303576757226e-01,4.000000000000e+00,2.389982192684e+01,128,0
3.410000000000e+00,341,6.708923403029e-01,1.000000000000e+00,9.497364723736e-01,6.932800649613e-01,9.808383676489e-01,7.687673168924e-01,2.300868989995e-01,4.000000000000e+00,2.389977570017e+01,128,0
3.420000000000e+00,342,6.657597426365e-01,1.000000000000e+00,9.497066201841e-01,6.932795322067e-01,9.808640001238e-01,7.687679474597e-01,2.297771790854e-01,4.000000000000e+00,2.389973001558e+01,128,0
3.430000000000e+00,343,6.602288599465e-01,1.000000000000e+00,9.496723070143e-01,6.932787216505e-01,9.808911074851e-01,7.687685664839e-01,2.294494401808e-01,4.000000000000e+00,2.389966050934e+01,128,0
3.440000000000e+00,344,6.547698863630e-01,1.000000000000e+00,9.496351797983e-01,6.932781146386e-01,9.809179536876e-01,7.687691034530e-01,2.291250260352e-01,4.000000000000e+00,2.389960845752e+01,128,0
3.450000000000e+00,345,6.501279306194e-01,1.000000000000e+00,9.495977499049e-01,6.932772188240e-01,9.809388963055e-01,7.687697679266e-01,2.288716091109e-01,4.000000000000e+00,2.389953164098e+01,128,0
3.460000000000e+00,346,6.467736672748e-01,1.000000000000e+00,9.495634683057e-01,6.932765446278e-01,9.809489595645e-01,7.687703717021e-01,2.287496397619e-01,4.000000000000e+00,2.389947382863e+01,128,0
3.470000000000e+00,347,6.447388912658e-01,1.000000000000e+00,9.495335702778e-01,6.932759081154e-01,9.809488347873e-01,7.687707263431e-01,2.287506228118e-01,4.000000000000e+00,2.389941924789e+01,128,0
3.480000000000e+00,348,6.433304345721e-01,1.000000000000e+00,9.495055199204e-01,6.932756771304e-01,9.809479528023e-01,7.687703831801e-01,2.287610745439e-01,4.000000000000e+00,2.389939944105e+01,128,0
3.490000000000e+00,349,6.419774841984e-01,1.000000000000e+00,9.494773578289e-01,6.932756320111e-01,9.809533600400e-01,7.687701172458e-01,2.286957982836e-01,4.000000000000e+00,2.389939557210e+01,128,0
3.500000000000e+00,350,6.407237633061e-01,1.000000000000e+00,9.494483028311e-01,6.932752188857e-01,9.809536649680e-01,7.687702484934e-01,2.286917803007e-01,4.000000000000e+00,2.389936014691e+01,128,0
3.510000000000e+00,351,6.393576874877e-01,1.000000000000e+00,9.494166251314e-01,6.932744572909e-01,9.809458874489e-01,7.687707596448e-01,2.287849921050e-01,4.000000000000e+00,2.389929484098e+01,128,0
3.520000000000e+00,352,6.370516600976e-01,1.000000000000e+00,9.493789995463e-01,6.932735132537e-01,9.809461547496e-01,7.687712224081e-01,2.287809921724e-01,4.000000000000e+00,2.389921389125e+01,128,0
3.530000000000e+00,353,6.335358565818e-01,1.000000000000e+00,9.493323163461e-01,6.932732727753e-01,9.809643646127e-01,7.687715674631e-01,2.285610921117e-01,4.000000000000e+00,2.389919327068e+01,128,0
3.540000000000e+00,354,6.297169361815e-01,1.000000000000e+00,9.492801969647e-01,6.932727141808e-01,9.809842315048e-01,7.687721993171e-01,2.283209420587e-01,4.000000000000e+00,2.389914537238e+01,128,0
3.550000000000e+00,355,6.264421274497e-01,1.000000000000e+00,9.492267969412e-01,6.932723948736e-01,9.809978588453e-01,7.687726494980e-01,2.281562696386e-01,4.000000000000e+00,2.389911799254e+01,128,0
3.560000000000e+00,356,6.241777810484e-01,1.000000000000e+00,9.491783972483e-01,6.932717897678e-01,9.810019370420e-01,7.687731110631e-01,2.281065720883e-01,4.000000000000e+00,2.389906610629e+01,128,0
3.570000000000e+00,357,6.230322253283e-01,1.000000000000e+00,9.491346240963e-01,6.932712750641e-01,9.809957259450e-01,7.687732784836e-01,2.281810857559e-01,4.000000000000e+00,2.389902197194e+01,128,0
3.580000000000e+00,358,6.225661103891e-01,1.000000000000e+00,9.490945809493e-01,6.932707089157e-01,9.809878011197e-01,7.687735396429e-01,2.282762329076e-01,4.000000000000e+00,2.389897342653e+01,128,0
3.590000000000e+00,359,6.222279574375e-01,1.000000000000e+00,9.490559648363e-01,6.932703312914e-01,9.809846529697e-01,7.687735072935e-01,2.283139051680e-01,4.000000000000e+00,2.389894104656e+01,128,0
3.600000000000e+00,360,6.217229770477e-01,1.000000000000e+00,9.490169535353e-01,6.932699624714e-01,9.809866418463e-01,7.687734519546e-01,2.282896078326e-01,4.000000000000e+00,2.389890942161e+01,128,0
3.610000000000e+00,361,6.203685293648e-01,1.000000000000e+00,9.489737253415e-01,6.932692429235e-01,9.809921154807e-01,7.687734315416e-01,2.282229809749e-01,4.000000000000e+00,2.389884772323e+01,128,0
3.620000000000e+00,362,6.175709074446e-01,1.000000000000e+00,9.489219024343e-01,6.932686972673e-01,9.810064921429e-01,7.687737959845e-01,2.280490859590e-01,4.000000000000e+00,2.389880093557e+01,128,0
3.630000000000e+00,363,6.135764661264e-01,1.000000000000e+00,9.488633700089e-01,6.932675614579e-01,9.810216242412e-01,7.687747899095e-01,2.278655965261e-01,4.000000000000e+00,2.389870354537e+01,128,0
3.640000000000e+00,364,6.090522310090e-01,1.000000000000e+00,9.487994225662e-01,6.932663440314e-01,9.810295683669e-01,7.687758054430e-01,2.277687608770e-01,4.000000000000e+00,2.389859915767e+01,128,0
3.650000000000e+00,365,6.042936765570e-01,1.000000000000e+00,9.487332005231e-01,6.932648110813e-01,9.810355258564e-01,7.687769779268e-01,2.276956358461e-01,4.000000000000e+00,2.389846771671e+01,128,0
3.660000000000e+00,366,5.994940960114e-01,1.000000000000e+00,9.486633755650e-01,6.932638402359e-01,9.810562852520e-01,7.687778217574e-01,2.274443999142e-01,4.000000000000e+00,2.389838447342e+01,128,0
3.670000000000e+00,367,5.951637049402e-01,1.000000000000e+00,9.485944686641e-01,6.932627856873e-01,9.810790505041e-01,7.687786438879e-01,2.271689018444e-01,4.000000000000e+00,2.389829405374e+01,128,0
3.680000000000e+00,368,5.919535687186e-01,1.000000000000e+00,9.485331729472e-01,6.932619488392e-01,9.810929041283e-01,7.687789545754e-01,2.270010932272e-01,4.000000000000e+00,2.389822230070e+01,128,0
3.690000000000e+00,369,5.900726693239e-01,1.000000000000e+00,9.484830091212e-01,6.932607927917e-01,9.810923971779e-01,7.687793561577e-01,2.270062673811e-01,4.000000000000e+00,2.389812317949e+01,128,0
3.700000000000e+00,370,5.888065808609e-01,1.000000000000e+00,9.484392633480e-01,6.932594265681e-01,9.810829920258e-01,7.687797347271e-01,2.271186148771e-01,4.000000000000e+00,2.389800603843e+01,128,0
3.710000000000e+00,371,5.870235546778e-01,1.000000000000e+00,9.483912135728e-01,6.932583341344e-01,9.810857197478e-01,7.687801379972e-01,2.270848185764e-01,4.000000000000e+00,2.389791237307e+01,128,0
3.720000000000e+00,372,5.842711106458e-01,1.000000000000e+00,9.483377331513e-01,6.932573057762e-01,9.811017882642e-01,7.687806536281e-01,2.268901383009e-01,4.000000000000e+00,2.389782420215e+01,128,0
3.730000000000e+00,373,5.810143257376e-01,1.000000000000e+00,9.482794360107e-01,6.932564912220e-01,9.811165556153e-01,7.687810325572e-01,2.267113313060e-01,4.000000000000e+00,2.389775436309e+01,128,0
3.740000000000e+00,374,5.772897139915e-01,1.000000000000e+00,9.482181557751e-01,6.932551861217e-01,9.811265111807e-01,7.687819046225e-01,2.265901734787e-01,4.000000000000e+00,2.389764246587e+01,128,0
3.750000000000e+00,375,5.733898867455e-01,1.000000000000e+00,9.481542614471e-01,6.932542633917e-01,9.811446537505e-01,7.687828660277e-01,2.263705676282e-01,4.000000000000e+00,2.389756335305e+01,128,0
3.760000000000e+00,376,5.699442008117e-01,1.000000000000e+00,9.480930161623e-01,6.932530544242e-01,9.811592436388e-01,7.687840627518e-01,2.261935886414e-01,4.000000000000e+00,2.389745969956e+01,128,0
3.770000000000e+00,377,5.675707964516e-01,1.000000000000e+00,9.480385225171e-01,6.932523079541e-01,9.811663473154e-01,7.687845778328e-01,2.261072922635e-01,4.000000000000e+00,2.389739569971e+01,128,0
3.780000000000e+00,378,5.665100982563e-01,1.000000000000e+00,9.479936108605e-01,6.932516967650e-01,9.811653445196e-01,7.687848638001e-01,2.261188929998e-01,4.000000000000e+00,2.389734329863e+01,128,0
3.790000000000e+00,379,5.665566436210e-01,1.000000000000e+00,9.479573594620e-01,6.932514940968e-01,9.811584855313e-01,7.687849115977e-01,2.262014673516e-01,4.000000000000e+00,2.389732592266e+01,128,0
3.800000000000e+00,380,5.674165136385e-01,1.000000000000e+00,9.479273338361e-01,6.932514637560e-01,9.811622214304e-01,7.687846924710e-01,2.261563772064e-01,4.000000000000e+00,2.389732332136e+01,128,0
3.810000000000e+00,381,5.685395713019e-01,1.000000000000e+00,9.479043832653e-01,6.932513893180e-01,9.811641430120e-01,7.687843708887e-01,2.261331371338e-01,4.000000000000e+00,2.389731693934e+01,128,0
3.820000000000e+00,382,5.696999205744e-01,1.000000000000e+00,9.478855051552e-01,6.932513987565e-01,9.811602266719e-01,7.687839606727e-01,2.261803868876e-01,4.000000000000e+00,2.389731774857e+01,128,0
3.830000000000e+00,383,5.704020797728e-01,1.000000000000e+00,9.478674493197e-01,6.932507296784e-01,9.811468126125e-01,7.687842433587e-01,2.263416556347e-01,4.000000000000e+00,2.389726038464e+01,128,0
3.840000000000e+00,384,5.699524093300e-01,1.000000000000e+00,9.478399286762e-01,6.932504786540e-01,9.811455499238e-01,7.687846481540e-01,2.263566834496e-01,4.000000000000e+00,2.389723886293e+01,128,0
3.850000000000e+00,385,5.680498130936e-01,1.000000000000e+00,9.478018367297e-01,6.932502745959e-01,9.811630847122e-01,7.687851627735e-01,2.261449987861e-01,4.000000000000e+00,2.389722136794e+01,128,0
3.860000000000e+00,386,5.658541977936e-01,1.000000000000e+00,9.477610079416e-01,6.932503665805e-01,9.811817227660e-01,7.687853676182e-01,2.259202479767e-01,4.000000000000e+00,2.389722925427e+01,128,0
3.870000000000e+00,387,5.643451002041e-01,1.000000000000e+00,9.477283620342e-01,6.932499108664e-01,9.811836236937e-01,7.687858385936e-01,2.258969484257e-01,4.000000000000e+00,2.389719018351e+01,128,0
3.880000000000e+00,388,5.636049326472e-01,1.000000000000e+00,9.477049120377e-01,6.932495553670e-01,9.811806245426e-01,7.687864395194e-01,2.259328379203e-01,4.000000000000e+00,2.389715970476e+01,128,0
3.890000000000e+00,389,5.635922047363e-01,1.000000000000e+00,9.476887719073e-01,6.932492077431e-01,9.811762166373e-01,7.687866792779e-01,2.259857270467e-01,4.000000000000e+00,2.389712990128e+01,128,0
3.900000000000e+00,390,5.635922388187e-01,1.000000000000e+00,9.476887720953e-01,6.932492077490e-01,9.811762163711e-01,7.687866792883e-01,2.259857302618e-01,4.000000000000e+00,2.389712990179e+01,128,0
3.910000000000e+00,391,5.648928348530e-01,1.000000000000e+00,9.476765425948e-01,6.932491662743e-01,9.811757338924e-01,7.687857973491e-01,2.259915166017e-01,4.000000000000e+00,2.389712634597e+01,128,0
3.920000000000e+00,392,5.655456865037e-01,1.000000000000e+00,9.476767916918e-01,6.932489154389e-01,9.811737555663e-01,7.687856782215e-01,2.260151770504e-01,4.000000000000e+00,2.389710484068e+01,128,0
3.930000000000e+00,393,5.655459777067e-01,1.000000000000e+00,9.476767921735e-01,6.932489154313e-01,9.811737521197e-01,7.687856781210e-01,2.260152186195e-01,4.000000000000e+00,2.389710484003e+01,128,0
3.940000000000e+00,394,5.654919130755e-01,1.000000000000e+00,9.476743276767e-01,6.932487332777e-01,9.811744246092e-01,7.687856235409e-01,2.260069589268e-01,4.000000000000e+00,2.389708922318e+01,128,0
3.950000000000e+00,395,5.622897516235e-01,1.000000000000e+00,9.476592108060e-01,6.932478708562e-01,9.811841780718e-01,7.687861511238e-01,2.258886079218e-01,4.000000000000e+00,2.389701528413e+01,128,0
3.960000000000e+00,396,5.599957644917e-01,1.000000000000e+00,9.476490958223e-01,6.932469400996e-01,9.811814150591e-01,7.687869412577e-01,2.259211824672e-01,4.000000000000e+00,2.389693548689e+01,128,0
3.970000000000e+00,397,5.574790063578e-01,1.000000000000e+00,9.476362271175e-01,6.932465268572e-01,9.811871292692e-01,7.687878164708e-01,2.258519200314e-01,4.000000000000e+00,2.389690005822e+01,128,0
3.980000000000e+00,398,5.552503446801e-01,1.000000000000e+00,9.476245371888e-01,6.932463398521e-01,9.812009779634e-01,7.687881563815e-01,2.256847199786e-01,4.000000000000e+00,2.389688402568e+01,128,0
3.990000000000e+00,399,5.540866288117e-01,1.000000000000e+00,9.476228756872e-01,6.932465187926e-01,9.812115533642e-01,7.687880055895e-01,2.255573008299e-01,4.000000000000e+00,2.389689936682e+01,128,0
4.000000000000e+00,400,5.540866771065e-01,1.000000000000e+00,9.476228759604e-01,6.932465187883e-01,9.812115527011e-01,7.687880055974e-01,2.255573088251e-01,4.000000000000e+00,2.389689936646e+01,128,0
4.010000000000e+00,401,5.563163580286e-01,1.000000000000e+00,9.476666583467e-01,6.932466446233e-01,9.811939008548e-01,7.687876135606e-01,2.257703336239e-01,4.000000000000e+00,2.389691015470e+01,128,0
4.020000000000e+00,402,5.587998554533e-01,1.000000000000e+00,9.477035160339e-01,6.932468705354e-01,9.811765088967e-01,7.687871987289e-01,2.259803067576e-01,4.000000000000e+00,2.389692952291e+01,128,0
4.030000000000e+00,403,5.608719720164e-01,1.000000000000e+00,9.477393158576e-01,6.932473730872e-01,9.811720672196e-01,7.687863955258e-01,2.260342922314e-01,4.000000000000e+00,2.389697260848e+01,128,0
4.040000000000e+00,404,5.622461941444e-01,1.000000000000e+00,9.477706882509e-01,6.932483628960e-01,9.811790347250e-01,7.687856182178e-01,2.259510486407e-01,4.000000000000e+00,2.389705746874e+01,128,0
4.050000000000e+00,405,5.633501193390e-01,1.000000000000e+00,9.478024938379e-01,6.932488712678e-01,9.811781823172e-01,7.687854182096e-01,2.259617430041e-01,4.000000000000e+00,2.389710105369e+01,128,0
4.060000000000e+00,406,5.641880391521e-01,1.000000000000e+00,9.478338792668e-01,6.932493970931e-01,9.811711197704e-01,7.687856061904e-01,2.260473623387e-01,4.000000000000e+00,2.389714613516e+01,128,0
4.070000000000e+00,407,5.646965869182e-01,1.000000000000e+00,9.478637066247e-01,6.932498940964e-01,9.811678587145e-01,7.687855536102e-01,2.260871025630e-01,4.000000000000e+00,2.389718874573e+01,128,0
4.080000000000e+00,408,5.653634407031e-01,1.000000000000e+00,9.478945675001e-01,6.932507987221e-01,9.811678192398e-01,7.687853654621e-01,2.260883125030e-01,4.000000000000e+00,2.389726630415e+01,128,0
4.090000000000e+00,409,5.670369630580e-01,1.000000000000e+00,9.479311315916e-01,6.932515258998e-01,9.811602180303e-01,7.687850850645e-01,2.261805943012e-01,4.000000000000e+00,2.389732864932e+01,128,0
4.100000000000e+00,410,5.697599392557e-01,1.000000000000e+00,9.479760374005e-01,6.932526226113e-01,9.811513017664e-01,7.687847634913e-01,2.262890403358e-01,4.000000000000e+00,2.389742267733e+01,128,0
4.110000000000e+00,411,5.732273645101e-01,1.000000000000e+00,9.480266909960e-01,6.932539550327e-01,9.811456221531e-01,7.687838523267e-01,2.263586353215e-01,4.000000000000e+00,2.389753691514e+01,128,0
4.120000000000e+00,412,5.772425771113e-01,1.000000000000e+00,9.480844222386e-01,6.932553329232e-01,9.811394437583e-01,7.687825104766e-01,2.264342849712e-01,4.000000000000e+00,2.389765505236e+01,128,0
4.130000000000e+00,413,5.815797316489e-01,1.000000000000e+00,9.481478690678e-01,6.932565361659e-01,9.811247002949e-01,7.687814601498e-01,2.266131161865e-01,4.000000000000e+00,2.389775821653e+01,128,0
4.140000000000e+00,414,5.856065483916e-01,1.000000000000e+00,9.482129139539e-01,6.932572345414e-01,9.811045526602e-01,7.687809405984e-01,2.268567322076e-01,4.000000000000e+00,2.389781809453e+01,128,0
4.150000000000e+00,415,5.886137606983e-01,1.000000000000e+00,9.482718080290e-01,6.932580213950e-01,9.810876970195e-01,7.687805337498e-01,2.270607108288e-01,4.000000000000e+00,2.389788555889e+01,128,0
4.160000000000e+00,416,5.900443626678e-01,1.000000000000e+00,9.483198592891e-01,6.932587432055e-01,9.810862581302e-01,7.687799693000e-01,2.270786570250e-01,4.000000000000e+00,2.389794744678e+01,128,0
4.170000000000e+00,417,5.901867345039e-01,1.000000000000e+00,9.483589942636e-01,6.932598657896e-01,9.810984242787e-01,7.687796328161e-01,2.269328038881e-01,4.000000000000e+00,2.389804369750e+01,128,0
4.180000000000e+00,418,5.901586083813e-01,1.000000000000e+00,9.483960966944e-01,6.932604008985e-01,9.811019482156e-01,7.687796666055e-01,2.268907282413e-01,4.000000000000e+00,2.389808957816e+01,128,0
4.190000000000e+00,419,5.906476279166e-01,1.000000000000e+00,9.484376073003e-01,6.932607755330e-01,9.810935026373e-01,7.687799329703e-01,2.269929174512e-01,4.000000000000e+00,2.389812169971e+01,128,0
4.200000000000e+00,420,5.917999666893e-01,1.000000000000e+00,9.484839792492e-01,6.932611317976e-01,9.810799518056e-01,7.687798127832e-01,2.271566807992e-01,4.000000000000e+00,2.389815224628e+01,128,0
4.210000000000e+00,421,5.934925794553e-01,1.000000000000e+00,9.485334837433e-01,6.932618293405e-01,9.810751263463e-01,7.687792287874e-01,2.272154626142e-01,4.000000000000e+00,2.389821205467e+01,128,0
4.220000000000e+00,422,5.958173755688e-01,1.000000000000e+00,9.485864150559e-01,6.932626083236e-01,9.810707450584e-01,7.687785660047e-01,2.272689528495e-01,4.000000000000e+00,2.389827884619e+01,128,0
4.230000000000e+00,423,5.986379153673e-01,1.000000000000e+00,9.486436775174e-01,6.932633921421e-01,9.810616238925e-01,7.687779366624e-01,2.273796290518e-01,4.000000000000e+00,2.389834605265e+01,128,0
4.240000000000e+00,424,6.015197826270e-01,1.000000000000e+00,9.487033334706e-01,6.932642128658e-01,9.810520013214e-01,7.687772158119e-01,2.274963854853e-01,4.000000000000e+00,2.389841642380e+01,128,0
4.250000000000e+00,425,6.039375524379e-01,1.000000000000e+00,9.487612068063e-01,6.932646871283e-01,9.810426663440e-01,7.687764752858e-01,2.276093906757e-01,4.000000000000e+00,2.389845708857e+01,128,0
4.260000000000e+00,426,6.053973627338e-01,1.000000000000e+00,9.488137813964e-01,6.932653223811e-01,9.810437225128e-01,7.687761874073e-01,2.275971676568e-01,4.000000000000e+00,2.389851155735e+01,128,0
4.270000000000e+00,427,6.062418410920e-01,1.000000000000e+00,9.488613100043e-01,6.932655694692e-01,9.810483477889e-01,7.687762990668e-01,2.275415694225e-01,4.000000000000e+00,2.389853274361e+01,128,0
4.280000000000e+00,428,6.069583320345e-01,1.000000000000e+00,9.489047988558e-01,6.932659678599e-01,9.810477644539e-01,7.687764692845e-01,2.275489321011e-01,4.000000000000e+00,2.389856690318e+01,128,0
4.290000000000e+00,429,6.074864146740e-01,1.000000000000e+00,9.489443726137e-01,6.932664893715e-01,9.810547002361e-01,7.687762451045e-01,2.274656835304e-01,4.000000000000e+00,2.389861161975e+01,128,0
4.300000000000e+00,430,6.083493619323e-01,1.000000000000e+00,9.489826046747e-01,6.932677017825e-01,9.810660746380e-01,7.687757078561e-01,2.273294505146e-01,4.000000000000e+00,2.389871557748e+01,128,0
4.310000000000e+00,431,6.106611059284e-01,1.000000000000e+00,9.490265425014e-01,6.932684675209e-01,9.810634488742e-01,7.687754000784e-01,2.273617526938e-01,4.000000000000e+00,2.389878123587e+01,128,0
4.320000000000e+00,432,6.147363542224e-01,1.000000000000e+00,9.490791502726e-01,6.932692439562e-01,9.810411986033e-01,7.687749801373e-01,2.276308192380e-01,4.000000000000e+00,2.389884781178e+01,128,0
4.330000000000e+00,433,6.197605111153e-01,1.000000000000e+00,9.491364576480e-01,6.932700814896e-01,9.810148529149e-01,7.687743464792e-01,2.279493495289e-01,4.000000000000e+00,2.389891962697e+01,128,0
4.340000000000e+00,434,6.249813083363e-01,1.000000000000e+00,9.491939174685e-01,6.932711322095e-01,9.809898716478e-01,7.687733199794e-01,2.282515992189e-01,4.000000000000e+00,2.389900972261e+01,128,0
4.350000000000e+00,435,6.297567580698e-01,1.000000000000e+00,9.492475712610e-01,6.932724327186e-01,9.809735667887e-01,7.687723738001e-01,2.284493797399e-01,4.000000000000e+00,2.389912123765e+01,128,0
4.360000000000e+00,436,6.338934670020e-01,1.000000000000e+00,9.492980335498e-01,6.932734729845e-01,9.809613071924e-01,7.687717272527e-01,2.285981440667e-01,4.000000000000e+00,2.389921043824e+01,128,0
4.370000000000e+00,437,6.374586205954e-01,1.000000000000e+00,9.493439173667e-01,6.932744164866e-01,9.809474964925e-01,7.687711774057e-01,2.287655452765e-01,4.000000000000e+00,2.389929134206e+01,128,0
4.380000000000e+00,438,6.403112557402e-01,1.000000000000e+00,9.493843798950e-01,6.932747650312e-01,9.809358125952e-01,7.687709865697e-01,2.289067997403e-01,4.000000000000e+00,2.389932122934e+01,128,0
4.390000000000e+00,439,6.424792996825e-01,1.000000000000e+00,9.494182124436e-01,6.932754504539e-01,9.809316521990e-01,7.687709139498e-01,2.289575589552e-01,4.000000000000e+00,2.389938000370e+01,128,0
4.400000000000e+00,440,6.443923744028e-01,1.000000000000e+00,9.494479232270e-01,6.932759507215e-01,9.809319584337e-01,7.687709845087e-01,2.289542751041e-01,4.000000000000e+00,2.389942290134e+01,128,0
4.410000000000e+00,441,6.468768151712e-01,1.000000000000e+00,9.494765690008e-01,6.932766784530e-01,9.809251396512e-01,7.687706012111e-01,2.290371439031e-01,4.000000000000e+00,2.389948530412e+01,128,0
4.420000000000e+00,442,6.500524711856e-01,1.000000000000e+00,9.495071065745e-01,6.932773476193e-01,9.809127178510e-01,7.687701370533e-01,2.291875682479e-01,4.000000000000e+00,2.389954268521e+01,128,0
4.430000000000e+00,443,6.537250334365e-01,1.000000000000e+00,9.495397720842e-01,6.932781923536e-01,9.808993055614e-01,7.687694646105e-01,2.293500895693e-01,4.000000000000e+00,2.389961512164e+01,128,0
4.440000000000e+00,444,6.577000929621e-01,1.000000000000e+00,9.495733022311e-01,6.932788626100e-01,9.808846381345e-01,7.687689468111e-01,2.295276134256e-01,4.000000000000e+00,2.389967259677e+01,128,0
4.450000000000e+00,445,6.617423179602e-01,1.000000000000e+00,9.496086538403e-01,6.932790972699e-01,9.808624058553e-01,7.687686523463e-01,2.297960567216e-01,4.000000000000e+00,2.389969271914e+01,128,0
4.460000000000e+00,446,6.652209658408e-01,1.000000000000e+00,9.496415935547e-01,6.932793934945e-01,9.808439122399e-01,7.687682833225e-01,2.300194436196e-01,4.000000000000e+00,2.389971812080e+01,128,0
4.470000000000e+00,447,6.673291940416e-01,1.000000000000e+00,9.496694804578e-01,6.932793842890e-01,9.808347051063e-01,7.687681974843e-01,2.301305294282e-01,4.000000000000e+00,2.389971733142e+01,128,0
4.480000000000e+00,448,6.678216876867e-01,1.000000000000e+00,9.496896074359e-01,6.932798851727e-01,9.808456370405e-01,7.687679912263e-01,2.299990379552e-01,4.000000000000e+00,2.389976028299e+01,128,0
4.490000000000e+00,449,6.672702855383e-01,1.000000000000e+00,9.497050982696e-01,6.932800686069e-01,9.808642855737e-01,7.687681756251e-01,2.297741771043e-01,4.000000000000e+00,2.389977601279e+01,128,0
4.500000000000e+00,450,6.669323612445e-01,1.000000000000e+00,9.497171165049e-01,6.932800982474e-01,9.808718556343e-01,7.687682666318e-01,2.296828621859e-01,4.000000000000e+00,2.389977855451e+01,128,0
4.510000000000e+00,451,6.670496587795e-01,1.000000000000e+00,9.497276797086e-01,6.932795912771e-01,9.808719127253e-01,7.687687643883e-01,2.296817555442e-01,4.000000000000e+00,2.389973508096e+01,128,0
4.520000000000e+00,452,6.676117706105e-01,1.000000000000e+00,9.497380965152e-01,6.932796260183e-01,9.808722866065e-01,7.687690055106e-01,2.296772729899e-01,4.000000000000e+00,2.389973806007e+01,128,0
4.530000000000e+00,453,6.687638857622e-01,1.000000000000e+00,9.497495042192e-01,6.932798747629e-01,9.808766063482e-01,7.687689158418e-01,2.296253567516e-01,4.000000000000e+00,2.389975939032e+01,128,0
4.540000000000e+00,454,6.709351558167e-01,1.000000000000e+00,9.497643247541e-01,6.932802776595e-01,9.808681727221e-01,7.687684858968e-01,2.297274475581e-01,4.000000000000e+00,2.389979393945e+01,128,0
4.550000000000e+00,455,6.738312684687e-01,1.000000000000e+00,9.497816114552e-01,6.932806855468e-01,9.808549399696e-01,7.687679407543e-01,2.298874492789e-01,4.000000000000e+00,2.389982891661e+01,128,0
4.560000000000e+00,456,6.767029650618e-01,1.000000000000e+00,9.497997981879e-01,6.932808164299e-01,9.808404610195e-01,7.687678525918e-01,2.300622606050e-01,4.000000000000e+00,2.389984014013e+01,128,0
4.570000000000e+00,457,6.792713135623e-01,1.000000000000e+00,9.498156545310e-01,6.932810018285e-01,9.808289769705e-01,7.687676653411e-01,2.302009814724e-01,4.000000000000e+00,2.389985603848e+01,128,0
4.580000000000e+00,458,6.810106920786e-01,1.000000000000e+00,9.498297472020e-01,6.932808232949e-01,9.808215179773e-01,7.687678880949e-01,2.302908354398e-01,4.000000000000e+00,2.389984072882e+01,128,0
4.590000000000e+00,459,6.820813860025e-01,1.000000000000e+00,9.498394291172e-01,6.932810946438e-01,9.808214359740e-01,7.687676495048e-01,2.302920491184e-01,4.000000000000e+00,2.389986399761e+01,128,0
4.600000000000e+00,460,6.826865107569e-01,1.000000000000e+00,9.498450433475e-01,6.932809102255e-01,9.808218312232e-01,7.687678729948e-01,2.302871275850e-01,4.000000000000e+00,2.389984818331e+01,128,0
4.610000000000e+00,461,6.832014772975e-01,1.000000000000e+00,9.498470001824e-01,6.932812426067e-01,9.808257853582e-01,7.687679529073e-01,2.302396908767e-01,4.000000000000e+00,2.389987668579e+01,128,0
4.620000000000e+00,462,6.839955505512e-01,1.000000000000e+00,9.498485300504e-01,6.932816116629e-01,9.808330458735e-01,7.687677954380e-01,2.301523891287e-01,4.000000000000e+00,2.389990833330e+01,128,0
4.630000000000e+00,463,6.860287482424e-01,1.000000000000e+00,9.498511321115e-01,6.932819160669e-01,9.808233448302e-01,7.687675473541e-01,2.302696951558e-01,4.000000000000e+00,2.389993443679e+01,128,0
4.640000000000e+00,464,6.894395181576e-01,1.000000000000e+00,9.498550903434e-01,6.932818300525e-01,9.807973558679e-01,7.687675006839e-01,2.305832146627e-01,4.000000000000e+00,2.389992706081e+01,128,0
4.650000000000e+00,465,6.932065564606e-01,1.000000000000e+00,9.498623237631e-01,6.932819216709e-01,9.807701575832e-01,7.687676622820e-01,2.309114776375e-01,4.000000000000e+00,2.389993491734e+01,128,0
4.660000000000e+00,466,6.966255388732e-01,1.000000000000e+00,9.498703490591e-01,6.932825365528e-01,9.807560916321e-01,7.687670073385e-01,2.310817155522e-01,4.000000000000e+00,2.389998764531e+01,128,0
4.670000000000e+00,467,6.993568426113e-01,1.000000000000e+00,9.498805702421e-01,6.932829978547e-01,9.807450543352e-01,7.687664315973e-01,2.312152819620e-01,4.000000000000e+00,2.390002720348e+01,128,0
4.680000000000e+00,468,7.014956109426e-01,1.000000000000e+00,9.498886029770e-01,6.932834157334e-01,9.807424593011e-01,7.687658751048e-01,2.312469423327e-01,4.000000000000e+00,2.390006303806e+01,128,0
4.690000000000e+00,469,7.026419020157e-01,1.000000000000e+00,9.498939379670e-01,6.932830147616e-01,9.807315518398e-01,7.687663011550e-01,2.313782278041e-01,4.000000000000e+00,2.390002865331e+01,128,0
4.700000000000e+00,470,7.026549904422e-01,1.000000000000e+00,9.498943641861e-01,6.932827735587e-01,9.807263677648e-01,7.687666935793e-01,2.314405829632e-01,4.000000000000e+00,2.390000796934e+01,128,0
4.710000000000e+00,471,7.015409086523e-01,1.000000000000e+00,9.498927675513e-01,6.932826069743e-01,9.807374782454e-01,7.687669045280e-01,2.313063765221e-01,4.000000000000e+00,2.389999368418e+01,128,0
4.720000000000e+00,472,7.001850881504e-01,1.000000000000e+00,9.498890319815e-01,6.932827803277e-01,9.807503725776e-01,7.687668171539e-01,2.311509277346e-01,4.000000000000e+00,2.390000854980e+01,128,0
4.730000000000e+00,473,6.992706887558e-01,1.000000000000e+00,9.498833267097e-01,6.932826183391e-01,9.807574249751e-01,7.687669389496e-01,2.310656943639e-01,4.000000000000e+00,2.389999465875e+01,128,0
4.740000000000e+00,474,6.988065989587e-01,1.000000000000e+00,9.498800447044e-01,6.932826653907e-01,9.807593335072e-01,7.687671980610e-01,2.310427037760e-01,4.000000000000e+00,2.389999869358e+01,128,0
4.750000000000e+00,475,6.988650116650e-01,1.000000000000e+00,9.498784980912e-01,6.932828670944e-01,9.807628869711e-01,7.687669814139e-01,2.309999925934e-01,4.000000000000e+00,2.390001599034e+01,128,0
4.760000000000e+00,476,6.993871904413e-01,1.000000000000e+00,9.498809883714e-01,6.932827738212e-01,9.807550119970e-01,7.687668424557e-01,2.310949398848e-01,4.000000000000e+00,2.390000799185e+01,128,0
4.770000000000e+00,477,7.000463393018e-01,1.000000000000e+00,9.498840028449e-01,6.932826580406e-01,9.807456405725e-01,7.687667515648e-01,2.312079260827e-01,4.000000000000e+00,2.389999806329e+01,128,0
4.780000000000e+00,478,6.999258927917e-01,1.000000000000e+00,9.498881776293e-01,6.932822464658e-01,9.807413416960e-01,7.687672128166e-01,2.312594580233e-01,4.000000000000e+00,2.389996276945e+01,128,0
4.790000000000e+00,479,6.986599857784e-01,1.000000000000e+00,9.498907008840e-01,6.932823570660e-01,9.807508478470e-01,7.687670920204e-01,2.311448417668e-01,4.000000000000e+00,2.389997225376e+01,128,0
4.800000000000e+00,480,6.962060881838e-01,1.000000000000e+00,9.498909556015e-01,6.932822991681e-01,9.807724601275e-01,7.687669565856e-01,2.308840066107e-01,4.000000000000e+00,2.389996728884e+01,128,0
4.810000000000e+00,481,6.932886452094e-01,1.000000000000e+00,9.498880865866e-01,6.932823346457e-01,9.807924345594e-01,7.687669916493e-01,2.306430146821e-01,4.000000000000e+00,2.389997033115e+01,128,0
4.820000000000e+00,482,6.906229377153e-01,1.000000000000e+00,9.498803135921e-01,6.932816515136e-01,9.808065594803e-01,7.687676525117e-01,2.304720130147e-01,4.000000000000e+00,2.389991175061e+01,128,0
4.830000000000e+00,483,6.885233337387e-01,1.000000000000e+00,9.498715115546e-01,6.932811062936e-01,9.808097307312e-01,7.687684176816e-01,2.304332969532e-01,4.000000000000e+00,2.389986499660e+01,128,0
4.840000000000e+00,484,6.868682350662e-01,1.000000000000e+00,9.498629941366e-01,6.932810112352e-01,9.808198791696e-01,7.687684388343e-01,2.303107649120e-01,4.000000000000e+00,2.389985684513e+01,128,0
4.850000000000e+00,485,6.858669785300e-01,1.000000000000e+00,9.498574210826e-01,6.932815135638e-01,9.808293843409e-01,7.687679148376e-01,2.301964887455e-01,4.000000000000e+00,2.389989992105e+01,128,0
4.860000000000e+00,486,6.861814562421e-01,1.000000000000e+00,9.498533612800e-01,6.932817464359e-01,9.808252448898e-01,7.687675945467e-01,2.302466284890e-01,4.000000000000e+00,2.389991989045e+01,128,0
4.870000000000e+00,487,6.873298434648e-01,1.000000000000e+00,9.498525915618e-01,6.932816787377e-01,9.808081891874e-01,7.687678092613e-01,2.304523709765e-01,4.000000000000e+00,2.389991408515e+01,128,0
4.880000000000e+00,488,6.883600894517e-01,1.000000000000e+00,9.498537679352e-01,6.932818486005e-01,9.807970244316e-01,7.687675352176e-01,2.305872292453e-01,4.000000000000e+00,2.389992865135e+01,128,0
4.890000000000e+00,489,6.887521395734e-01,1.000000000000e+00,9.498546452460e-01,6.932817732561e-01,9.807908267234e-01,7.687672313737e-01,2.306619509166e-01,4.000000000000e+00,2.389992219036e+01,128,0
4.900000000000e+00,490,6.884174836156e-01,1.000000000000e+00,9.498537397083e-01,6.932818270609e-01,9.807872458764e-01,7.687671811451e-01,2.307052034831e-01,4.000000000000e+00,2.389992680427e+01,128,0
4.910000000000e+00,491,6.871684686316e-01,1.000000000000e+00,9.498481496687e-01,6.932815501070e-01,9.807928415413e-01,7.687675315631e-01,2.306374546362e-01,4.000000000000e+00,2.389990305472e+01,128,0
4.920000000000e+00,492,6.851821755711e-01,1.000000000000e+00,9.498386641004e-01,6.932816231627e-01,9.808019104475e-01,7.687676437231e-01,2.305280863205e-01,4.000000000000e+00,2.389990931944e+01,128,0
4.930000000000e+00,493,6.828564044971e-01,1.000000000000e+00,9.498254456847e-01,6.932816345459e-01,9.808183128991e-01,7.687675224866e-01,2.303301789765e-01,4.000000000000e+00,2.389991029558e+01,128,0
4.940000000000e+00,494,6.809243849399e-01,1.000000000000e+00,9.498111781822e-01,6.932818265784e-01,9.808278129942e-01,7.687674615291e-01,2.302157074394e-01,4.000000000000e+00,2.389992676289e+01,128,0
4.950000000000e+00,495,6.799776568579e-01,1.000000000000e+00,9.497961015666e-01,6.932814599392e-01,9.808255187983e-01,7.687678402609e-01,2.302430867762e-01,4.000000000000e+00,2.389989532260e+01,128,0
4.960000000000e+00,496,6.798159872023e-01,1.000000000000e+00,9.497832060051e-01,6.932811575457e-01,9.808131876337e-01,7.687681798539e-01,2.303916274349e-01,4.000000000000e+00,2.389986939160e+01,128,0
4.970000000000e+00,497,6.796569373044e-01,1.000000000000e+00,9.497731959492e-01,6.932812733899e-01,9.808069191882e-01,7.687679271537e-01,2.304673599909e-01,4.000000000000e+00,2.389987932552e+01,128,0
4.980000000000e+00,498,6.790383413607e-01,1.000000000000e+00,9.497638321278e-01,6.932816032244e-01,9.808111919735e-01,7.687672533638e-01,2.304160760417e-01,4.000000000000e+00,2.389990760968e+01,128,0
4.990000000000e+00,499,6.779823292604e-01,1.000000000000e+00,9.497544841971e-01,6.932817173140e-01,9.808177178598e-01,7.687670118502e-01,2.303374272691e-01,4.000000000000e+00,2.389991739317e+01,128,0
5.000000000000e+00,500,6.762525520899e-01,1.000000000000e+00,9.497429188585e-01,6.932811398850e-01,9.808175201346e-01,7.687674921211e-01,2.303393358505e-01,4.000000000000e+00,2.389986787715e+01,128,0


==> mesh_quality_jacobian_ile.csv <==
time,step,minScaledJ,maxScaledJ,meanScaledJ,minUnif,maxUnif,meanUnif,minDetJ,maxDetJ,totalVolume,samplePoints,negScaledJCount
0.000000000000e+00,0,7.143751545769e-01,1.000000000000e+00,9.499466290721e-01,6.932826806253e-01,9.806865899225e-01,7.687636614755e-01,2.319205039857e-01,4.000000000000e+00,2.390000000000e+01,128,0
1.000000000000e-02,1,7.139928343326e-01,1.000000000000e+00,9.499457039252e-01,6.932831893517e-01,9.806899124649e-01,7.687635116237e-01,2.318808338343e-01,4.000000000000e+00,2.390004362501e+01,128,0
2.000000000000e-02,2,7.127747157964e-01,1.000000000000e+00,9.499433772222e-01,6.932828509149e-01,9.806953559504e-01,7.687634731341e-01,2.318148653565e-01,4.000000000000e+00,2.390001460290e+01,128,0
3.000000000000e-02,3,7.111147342712e-01,1.000000000000e+00,9.499393657295e-01,6.932826182121e-01,9.807015845757e-01,7.687636598926e-01,2.317395108552e-01,4.000000000000e+00,2.389999464787e+01,128,0
4.000000000000e-02,4,7.098013264584e-01,1.000000000000e+00,9.499399820863e-01,6.932827010873e-01,9.807086190991e-01,7.687637032653e-01,2.316546942864e-01,4.000000000000e+00,2.390000175468e+01,128,0
5.000000000000e-02,5,7.092021635105e-01,1.000000000000e+00,9.499468410419e-01,6.932828310232e-01,9.807149050440e-01,7.687632529190e-01,2.315789501139e-01,4.000000000000e+00,2.390001289711e+01,128,0
6.000000000000e-02,6,7.091476045421e-01,1.000000000000e+00,9.499558534290e-01,6.932833393541e-01,9.807196733789e-01,7.687625798671e-01,2.315218332979e-01,4.000000000000e+00,2.390005648826e+01,128,0
7.000000000000e-02,7,7.093597508450e-01,1.000000000000e+00,9.499612488638e-01,6.932832024164e-01,9.807176378200e-01,7.687624733286e-01,2.315462824736e-01,4.000000000000e+00,2.390004474536e+01,128,0
8.000000000000e-02,8,7.091966332854e-01,1.000000000000e+00,9.499609541968e-01,6.932832111062e-01,9.807142392781e-01,7.687628016970e-01,2.315872996908e-01,4.000000000000e+00,2.390004549054e+01,128,0
9.000000000000e-02,9,7.079292852910e-01,1.000000000000e+00,9.499568959616e-01,6.932829068430e-01,9.807157974944e-01,7.687628228213e-01,2.315682439771e-01,4.000000000000e+00,2.390001939892e+01,128,0
1.000000000000e-01,10,7.050755787888e-01,1.000000000000e+00,9.499498856803e-01,6.932832892942e-01,9.807303620213e-01,7.687622218593e-01,2.313928130781e-01,4.000000000000e+00,2.390005219544e+01,128,0
1.100000000000e-01,11,7.005740481341e-01,1.000000000000e+00,9.499381209510e-01,6.932834235789e-01,9.807541485337e-01,7.687617788183e-01,2.311058978066e-01,4.000000000000e+00,2.390006371084e+01,128,0
1.200000000000e-01,12,6.949225858452e-01,1.000000000000e+00,9.499171173355e-01,6.932829664819e-01,9.807732619940e-01,7.687623035816e-01,2.308748836383e-01,4.000000000000e+00,2.390002451315e+01,128,0
1.300000000000e-01,13,6.887153364267e-01,1.000000000000e+00,9.498941438661e-01,6.932819804553e-01,9.807886931604e-01,7.687633698787e-01,2.306878668886e-01,4.000000000000e+00,2.389993995827e+01,128,0
1.400000000000e-01,14,6.827848118358e-01,1.000000000000e+00,9.498748113253e-01,6.932811279121e-01,9.808059008852e-01,7.687639776436e-01,2.304795268345e-01,4.000000000000e+00,2.389986685045e+01,128,0
1.500000000000e-01,15,6.776163625221e-01,1.000000000000e+00,9.498604820933e-01,6.932807947038e-01,9.808266888670e-01,7.687640063836e-01,2.302284189876e-01,4.000000000000e+00,2.389983827706e+01,128,0
1.600000000000e-01,16,6.736742053992e-01,1.000000000000e+00,9.498476156204e-01,6.932801867449e-01,9.808422751990e-01,7.687640020971e-01,2.300398508709e-01,4.000000000000e+00,2.389978614334e+01,128,0
1.700000000000e-01,17,6.708761127598e-01,1.000000000000e+00,9.498370785649e-01,6.932800573160e-01,9.808545284608e-01,7.687638610483e-01,2.298918963389e-01,4.000000000000e+00,2.389977504458e+01,128,0
1.800000000000e-01,18,6.687619733380e-01,1.000000000000e+00,9.498263347778e-01,6.932796310055e-01,9.808638271989e-01,7.687634644719e-01,2.297793470283e-01,4.000000000000e+00,2.389973848773e+01,128,0
1.900000000000e-01,19,6.666350444398e-01,1.000000000000e+00,9.498105878347e-01,6.932794741133e-01,9.808709286744e-01,7.687630490719e-01,2.296935323727e-01,4.000000000000e+00,2.389972503399e+01,128,0
2.000000000000e-01,20,6.638513084837e-01,1.000000000000e+00,9.497874266447e-01,6.932788258018e-01,9.808801833662e-01,7.687630451369e-01,2.295813331221e-01,4.000000000000e+00,2.389966944043e+01,128,0
2.100000000000e-01,21,6.602786698300e-01,1.000000000000e+00,9.497562865650e-01,6.932784145453e-01,9.808925770880e-01,7.687630420194e-01,2.294314556421e-01,4.000000000000e+00,2.389963417477e+01,128,0
2.200000000000e-01,22,6.557552731448e-01,1.000000000000e+00,9.497199842214e-01,6.932776642101e-01,9.809074982178e-01,7.687630612569e-01,2.292508060918e-01,4.000000000000e+00,2.389956983301e+01,128,0
2.300000000000e-01,23,6.508512039665e-01,1.000000000000e+00,9.496808467006e-01,6.932771973039e-01,9.809278831345e-01,7.687625996683e-01,2.290044691036e-01,4.000000000000e+00,2.389952979563e+01,128,0
2.400000000000e-01,24,6.459817421530e-01,1.000000000000e+00,9.496422442136e-01,6.932769876723e-01,9.809530087365e-01,7.687619587315e-01,2.287011492193e-01,4.000000000000e+00,2.389951181968e+01,128,0
2.500000000000e-01,25,6.419989357414e-01,1.000000000000e+00,9.496062965107e-01,6.932761900310e-01,9.809688229989e-01,7.687618605080e-01,2.285096936011e-01,4.000000000000e+00,2.389944342204e+01,128,0
2.600000000000e-01,26,6.393794050797e-01,1.000000000000e+00,9.495790086977e-01,6.932755511676e-01,9.809750755741e-01,7.687619063691e-01,2.284337322881e-01,4.000000000000e+00,2.389938863982e+01,128,0
2.700000000000e-01,27,6.380595867561e-01,1.000000000000e+00,9.495583774130e-01,6.932747996156e-01,9.809779701602e-01,7.687616702340e-01,2.283981932138e-01,4.000000000000e+00,2.389932419491e+01,128,0
2.800000000000e-01,28,6.375455785621e-01,1.000000000000e+00,9.495391986703e-01,6.932749045016e-01,9.809851162065e-01,7.687605620347e-01,2.283120625055e-01,4.000000000000e+00,2.389933318877e+01,128,0
2.900000000000e-01,29,6.371085789580e-01,1.000000000000e+00,9.495156646804e-01,6.932747465511e-01,9.809953186053e-01,7.687593321608e-01,2.281888423443e-01,4.000000000000e+00,2.389931964469e+01,128,0
3.000000000000e-01,30,6.363544360984e-01,1.000000000000e+00,9.494866851240e-01,6.932748550503e-01,9.810041124556e-01,7.687581523675e-01,2.280828348517e-01,4.000000000000e+00,2.389932894838e+01,128,0
3.100000000000e-01,31,6.344280418516e-01,1.000000000000e+00,9.494491374482e-01,6.932741050576e-01,9.810100876937e-01,7.687576748540e-01,2.280101313237e-01,4.000000000000e+00,2.389926463746e+01,128,0
3.200000000000e-01,32,6.311401110843e-01,1.000000000000e+00,9.494004090167e-01,6.932733842584e-01,9.810199107153e-01,7.687572893218e-01,2.278910300992e-01,4.000000000000e+00,2.389920283014e+01,128,0
3.300000000000e-01,33,6.263681692257e-01,1.000000000000e+00,9.493412056270e-01,6.932723681063e-01,9.810377445735e-01,7.687572160413e-01,2.276750418563e-01,4.000000000000e+00,2.389911569730e+01,128,0
3.400000000000e-01,34,6.208839532202e-01,1.000000000000e+00,9.492759009819e-01,6.932713394672e-01,9.810587428734e-01,7.687570793110e-01,2.274208700957e-01,4.000000000000e+00,2.389902749431e+01,128,0
3.500000000000e-01,35,6.153229240489e-01,1.000000000000e+00,9.492114497877e-01,6.932702104852e-01,9.810794173423e-01,7.687567773871e-01,2.271705278796e-01,4.000000000000e+00,2.389893068787e+01,128,0
3.600000000000e-01,36,6.102581613356e-01,1.000000000000e+00,9.491504106348e-01,6.932689115861e-01,9.810983078588e-01,7.687564985127e-01,2.269415735161e-01,4.000000000000e+00,2.389881931246e+01,128,0
3.700000000000e-01,37,6.060813544899e-01,1.000000000000e+00,9.490948419602e-01,6.932680055523e-01,9.811175703909e-01,7.687559036281e-01,2.267084551132e-01,4.000000000000e+00,2.389874162424e+01,128,0
3.800000000000e-01,38,6.027145449450e-01,1.000000000000e+00,9.490445849226e-01,6.932664511305e-01,9.811293215001e-01,7.687557951957e-01,2.265654288173e-01,4.000000000000e+00,2.389860834080e+01,128,0
3.900000000000e-01,39,6.000721818953e-01,1.000000000000e+00,9.489990336451e-01,6.932652519511e-01,9.811355829502e-01,7.687555320111e-01,2.264889184044e-01,4.000000000000e+00,2.389850551843e+01,128,0
4.000000000000e-01,40,5.972961138189e-01,1.000000000000e+00,9.489488995225e-01,6.932636485156e-01,9.811430388008e-01,7.687553571646e-01,2.263976718888e-01,4.000000000000e+00,2.389836803479e+01,128,0
4.100000000000e-01,41,5.938687573476e-01,1.000000000000e+00,9.488874210040e-01,6.932625740133e-01,9.811567518096e-01,7.687546581228e-01,2.262313739113e-01,4.000000000000e+00,2.389827590435e+01,128,0
4.200000000000e-01,42,5.892308431538e-01,1.000000000000e+00,9.488115210936e-01,6.932611002517e-01,9.811772351175e-01,7.687541528667e-01,2.259830833043e-01,4.000000000000e+00,2.389814954149e+01,128,0
4.300000000000e-01,43,5.836615807015e-01,1.000000000000e+00,9.487262335881e-01,6.932597352042e-01,9.812000379010e-01,7.687536934638e-01,2.257069062205e-01,4.000000000000e+00,2.389803250104e+01,128,0
4.400000000000e-01,44,5.775628095581e-01,1.000000000000e+00,9.486395373392e-01,6.932578285621e-01,9.812178316578e-01,7.687537982905e-01,2.254907195817e-01,4.000000000000e+00,2.389786902548e+01,128,0
4.500000000000e-01,45,5.715172913463e-01,1.000000000000e+00,9.485547117813e-01,6.932555736485e-01,9.812310143893e-01,7.687544866903e-01,2.253298771372e-01,4.000000000000e+00,2.389767569171e+01,128,0
4.600000000000e-01,46,5.661456012680e-01,1.000000000000e+00,9.484738522800e-01,6.932539065949e-01,9.812490416382e-01,7.687545499283e-01,2.251110767168e-01,4.000000000000e+00,2.389753276221e+01,128,0
4.700000000000e-01,47,5.618959251081e-01,1.000000000000e+00,9.484005016653e-01,6.932524126062e-01,9.812685075937e-01,7.687540769647e-01,2.248750665608e-01,4.000000000000e+00,2.389740467222e+01,128,0
4.800000000000e-01,48,5.593450905946e-01,1.000000000000e+00,9.483446678424e-01,6.932515505950e-01,9.812819790916e-01,7.687530502590e-01,2.247118761585e-01,4.000000000000e+00,2.389733076659e+01,128,0
4.900000000000e-01,49,5.581911329558e-01,1.000000000000e+00,9.483041402021e-01,6.932504127794e-01,9.812864308412e-01,7.687525224903e-01,2.246572617461e-01,4.000000000000e+00,2.389723321515e+01,128,0
5.000000000000e-01,50,5.579192441191e-01,1.000000000000e+00,9.482692771871e-01,6.932498525841e-01,9.812898718352e-01,7.687517757849e-01,2.246153050425e-01,4.000000000000e+00,2.389718518667e+01,128,0
5.100000000000e-01,51,5.577196636980e-01,1.000000000000e+00,9.482342370339e-01,6.932489556081e-01,9.812918567649e-01,7.687511598802e-01,2.245906401569e-01,4.000000000000e+00,2.389710828457e+01,128,0
5.200000000000e-01,52,5.571756746890e-01,1.000000000000e+00,9.481953536694e-01,6.932484714350e-01,9.812945963067e-01,7.687503744182e-01,2.245572059937e-01,4.000000000000e+00,2.389706677425e+01,128,0
5.300000000000e-01,53,5.558633344919e-01,1.000000000000e+00,9.481478823915e-01,6.932478414310e-01,9.813004632690e-01,7.687496335891e-01,2.244859321306e-01,4.000000000000e+00,2.389701276140e+01,128,0
5.400000000000e-01,54,5.536364632060e-01,1.000000000000e+00,9.480902652976e-01,6.932472561427e-01,9.813101606172e-01,7.687490368107e-01,2.243684936817e-01,4.000000000000e+00,2.389696258239e+01,128,0
5.500000000000e-01,55,5.508579551319e-01,1.000000000000e+00,9.480266074562e-01,6.932467467028e-01,9.813249835895e-01,7.687483245123e-01,2.241892939366e-01,4.000000000000e+00,2.389691890632e+01,128,0
5.600000000000e-01,56,5.481380908174e-01,1.000000000000e+00,9.479680466123e-01,6.932461192679e-01,9.813385740189e-01,7.687477381395e-01,2.240248676866e-01,4.000000000000e+00,2.389686511432e+01,128,0
5.700000000000e-01,57,5.462453702344e-01,1.000000000000e+00,9.479254500195e-01,6.932455242080e-01,9.813442357075e-01,7.687473272152e-01,2.239561011858e-01,4.000000000000e+00,2.389681409813e+01,128,0
5.800000000000e-01,58,5.453482627223e-01,1.000000000000e+00,9.478979767693e-01,6.932445284301e-01,9.813427309278e-01,7.687475006917e-01,2.239734508704e-01,4.000000000000e+00,2.389672872768e+01,128,0
5.900000000000e-01,59,5.454206330288e-01,1.000000000000e+00,9.478781670099e-01,6.932443198235e-01,9.813446416655e-01,7.687470416794e-01,2.239502370852e-01,4.000000000000e+00,2.389671084340e+01,128,0
6.000000000000e-01,60,5.460379907010e-01,1.000000000000e+00,9.478615231412e-01,6.932440482875e-01,9.813489931682e-01,7.687460324175e-01,2.238975338602e-01,4.000000000000e+00,2.389668756409e+01,128,0
6.100000000000e-01,61,5.467960554455e-01,1.000000000000e+00,9.478475416322e-01,6.932442086252e-01,9.813525085804e-01,7.687447299766e-01,2.238552620444e-01,4.000000000000e+00,2.389670131014e+01,128,0
6.200000000000e-01,62,5.471061694546e-01,1.000000000000e+00,9.478305930363e-01,6.932436951833e-01,9.813523953947e-01,7.687442309235e-01,2.238562148656e-01,4.000000000000e+00,2.389665729183e+01,128,0
6.300000000000e-01,63,5.463766171927e-01,1.000000000000e+00,9.478057531875e-01,6.932430709746e-01,9.813514059974e-01,7.687444134813e-01,2.238676469698e-01,4.000000000000e+00,2.389660377748e+01,128,0
6.400000000000e-01,64,5.443306656648e-01,1.000000000000e+00,9.477676238484e-01,6.932420168614e-01,9.813544903835e-01,7.687447489241e-01,2.238295988464e-01,4.000000000000e+00,2.389651340725e+01,128,0
6.500000000000e-01,65,5.411173174138e-01,1.000000000000e+00,9.477164450371e-01,6.932411812771e-01,9.813658609290e-01,7.687447769141e-01,2.236917859148e-01,4.000000000000e+00,2.389644177217e+01,128,0
6.600000000000e-01,66,5.374084131503e-01,1.000000000000e+00,9.476615914924e-01,6.932403909293e-01,9.813801198875e-01,7.687446546010e-01,2.235191737042e-01,4.000000000000e+00,2.389637401559e+01,128,0
6.700000000000e-01,67,5.338975367115e-01,1.000000000000e+00,9.476132894841e-01,6.932391808696e-01,9.813900568624e-01,7.687451827761e-01,2.233983543247e-01,4.000000000000e+00,2.389627027775e+01,128,0
6.800000000000e-01,68,5.312083945500e-01,1.000000000000e+00,9.475781208515e-01,6.932383742008e-01,9.813983562574e-01,7.687455680683e-01,2.232976102430e-01,4.000000000000e+00,2.389620112287e+01,128,0
6.900000000000e-01,69,5.296255407588e-01,1.000000000000e+00,9.475585178451e-01,6.932374639972e-01,9.814040717948e-01,7.687457234962e-01,2.232279474468e-01,4.000000000000e+00,2.389612309249e+01,128,0
7.000000000000e-01,70,5.293090260395e-01,1.000000000000e+00,9.475580086610e-01,6.932370560502e-01,9.814036398547e-01,7.687457603771e-01,2.232328302528e-01,4.000000000000e+00,2.389608811996e+01,128,0
7.100000000000e-01,71,5.293090343821e-01,1.000000000000e+00,9.475580090930e-01,6.932370560250e-01,9.814036395120e-01,7.687457604060e-01,2.232328343660e-01,4.000000000000e+00,2.389608811780e+01,128,0
7.200000000000e-01,72,5.308591886208e-01,1.000000000000e+00,9.475823511736e-01,6.932363076082e-01,9.813923014242e-01,7.687465229960e-01,2.233689804450e-01,4.000000000000e+00,2.389602395767e+01,128,0
7.300000000000e-01,73,5.314064205286e-01,1.000000000000e+00,9.475855656813e-01,6.932363729758e-01,9.813945316136e-01,7.687460598827e-01,2.233421350778e-01,4.000000000000e+00,2.389602956148e+01,128,0
7.400000000000e-01,74,5.314063894954e-01,1.000000000000e+00,9.475855661519e-01,6.932363728953e-01,9.813945307125e-01,7.687460599636e-01,2.233421458816e-01,4.000000000000e+00,2.389602955458e+01,128,0
7.500000000000e-01,75,5.313340723734e-01,1.000000000000e+00,9.475837816262e-01,6.932367001363e-01,9.813983891213e-01,7.687455793450e-01,2.232958728106e-01,4.000000000000e+00,2.389605760821e+01,128,0
7.600000000000e-01,76,5.307546305298e-01,1.000000000000e+00,9.475817930544e-01,6.932367083526e-01,9.813983052066e-01,7.687458933687e-01,2.232968914645e-01,4.000000000000e+00,2.389605831257e+01,128,0
7.700000000000e-01,77,5.298695533833e-01,1.000000000000e+00,9.475814199185e-01,6.932365181819e-01,9.813952261320e-01,7.687468563892e-01,2.233338750151e-01,4.000000000000e+00,2.389604200966e+01,128,0
7.800000000000e-01,78,5.290907301753e-01,1.000000000000e+00,9.475982539760e-01,6.932370936163e-01,9.813944501665e-01,7.687475979863e-01,2.233436948043e-01,4.000000000000e+00,2.389609134043e+01,128,0
7.900000000000e-01,79,5.302409398789e-01,1.000000000000e+00,9.476248335008e-01,6.932382986312e-01,9.813967102817e-01,7.687470503201e-01,2.233174014954e-01,4.000000000000e+00,2.389619464439e+01,128,0
8.000000000000e-01,80,5.328909208522e-01,1.000000000000e+00,9.476725314281e-01,6.932392153644e-01,9.813891063172e-01,7.687470377448e-01,2.234098463947e-01,4.000000000000e+00,2.389627323496e+01,128,0
8.100000000000e-01,81,5.367949380620e-01,1.000000000000e+00,9.477388539690e-01,6.932405714631e-01,9.813747680848e-01,7.687472571869e-01,2.235838667045e-01,4.000000000000e+00,2.389638949274e+01,128,0
8.200000000000e-01,82,5.413754383469e-01,1.000000000000e+00,9.478110282538e-01,6.932418198528e-01,9.813592218097e-01,7.687471296720e-01,2.237723739382e-01,4.000000000000e+00,2.389649651756e+01,128,0
8.300000000000e-01,83,5.458415810549e-01,1.000000000000e+00,9.478812032012e-01,6.932434293621e-01,9.813443461096e-01,7.687467853842e-01,2.239530864540e-01,4.000000000000e+00,2.389663450255e+01,128,0
8.400000000000e-01,84,5.496530005925e-01,1.000000000000e+00,9.479410403997e-01,6.932447038093e-01,9.813316190608e-01,7.687468187787e-01,2.241076170473e-01,4.000000000000e+00,2.389674376333e+01,128,0
8.500000000000e-01,85,5.524270456128e-01,1.000000000000e+00,9.479882558690e-01,6.932460962340e-01,9.813228174067e-01,7.687469783515e-01,2.242148983783e-01,4.000000000000e+00,2.389686313955e+01,128,0
8.600000000000e-01,86,5.540602872935e-01,1.000000000000e+00,9.480250189895e-01,6.932473176808e-01,9.813183407999e-01,7.687470356921e-01,2.242698762555e-01,4.000000000000e+00,2.389696785828e+01,128,0
8.700000000000e-01,87,5.549359979973e-01,1.000000000000e+00,9.480558504625e-01,6.932483757272e-01,9.813164788390e-01,7.687471287058e-01,2.242931860360e-01,4.000000000000e+00,2.389705856881e+01,128,0
8.800000000000e-01,88,5.556024253185e-01,1.000000000000e+00,9.480898420633e-01,6.932493624548e-01,9.813137672744e-01,7.687476682922e-01,2.243266863647e-01,4.000000000000e+00,2.389714316546e+01,128,0
8.900000000000e-01,89,5.568535415574e-01,1.000000000000e+00,9.481343042501e-01,6.932497618808e-01,9.813031020513e-01,7.687488727878e-01,2.244556501256e-01,4.000000000000e+00,2.389717741022e+01,128,0
9.000000000000e-01,90,5.588812842978e-01,1.000000000000e+00,9.481904584735e-01,6.932505371715e-01,9.812904691892e-01,7.687498879482e-01,2.246086514351e-01,4.000000000000e+00,2.389724387996e+01,128,0
9.100000000000e-01,91,5.617205954652e-01,1.000000000000e+00,9.482511910324e-01,6.932515212655e-01,9.812824143736e-01,7.687499687604e-01,2.247066021043e-01,4.000000000000e+00,2.389732825199e+01,128,0
9.200000000000e-01,92,5.650618512915e-01,1.000000000000e+00,9.483148235255e-01,6.932530514790e-01,9.812770651992e-01,7.687495983553e-01,2.247723583646e-01,4.000000000000e+00,2.389745944705e+01,128,0
9.300000000000e-01,93,5.686262024393e-01,1.000000000000e+00,9.483814936053e-01,6.932538703519e-01,9.812641580134e-01,7.687500422194e-01,2.249287085251e-01,4.000000000000e+00,2.389752965482e+01,128,0
9.400000000000e-01,94,5.718578911725e-01,1.000000000000e+00,9.484460313100e-01,6.932547001458e-01,9.812471396181e-01,7.687510338050e-01,2.251346606054e-01,4.000000000000e+00,2.389760079932e+01,128,0
9.500000000000e-01,95,5.740646034190e-01,1.000000000000e+00,9.484997040826e-01,6.932552112063e-01,9.812338431299e-01,7.687519579434e-01,2.252954623043e-01,4.000000000000e+00,2.389764461658e+01,128,0
9.600000000000e-01,96,5.751747115853e-01,1.000000000000e+00,9.485405212616e-01,6.932559161738e-01,9.812267685424e-01,7.687525821632e-01,2.253813700089e-01,4.000000000000e+00,2.389770505926e+01,128,0
9.700000000000e-01,97,5.752887398008e-01,1.000000000000e+00,9.485710393238e-01,6.932565425611e-01,9.812249408117e-01,7.687534872340e-01,2.254039237839e-01,4.000000000000e+00,2.389775876484e+01,128,0
9.800000000000e-01,98,5.752446860453e-01,1.000000000000e+00,9.485996024392e-01,6.932571325799e-01,9.812243632961e-01,7.687543100486e-01,2.254113673145e-01,4.000000000000e+00,2.389780935244e+01,128,0
9.900000000000e-01,99,5.755552604383e-01,1.000000000000e+00,9.486360353607e-01,6.932578047628e-01,9.812199038260e-01,7.687552107263e-01,2.254657042883e-01,4.000000000000e+00,2.389786698494e+01,128,0
1.000000000000e+00,100,5.769805634426e-01,1.000000000000e+00,9.486845949307e-01,6.932583518627e-01,9.812113304613e-01,7.687559966358e-01,2.255695655444e-01,4.000000000000e+00,2.389791389309e+01,128,0
1.010000000000e+00,101,5.797044005249e-01,1.000000000000e+00,9.487451259321e-01,6.932594281150e-01,9.812003166893e-01,7.687567042036e-01,2.257032945413e-01,4.000000000000e+00,2.389800617106e+01,128,0
1.020000000000e+00,102,5.837992719862e-01,1.000000000000e+00,9.488158921104e-01,6.932602049829e-01,9.811826804899e-01,7.687575526329e-01,2.259166694279e-01,4.000000000000e+00,2.389807278019e+01,128,0
1.030000000000e+00,103,5.889812260392e-01,1.000000000000e+00,9.488936873328e-01,6.932616252519e-01,9.811625469725e-01,7.687579834017e-01,2.261606951820e-01,4.000000000000e+00,2.389819455577e+01,128,0
1.040000000000e+00,104,5.944366952181e-01,1.000000000000e+00,9.489688905559e-01,6.932630390804e-01,9.811442450250e-01,7.687580534599e-01,2.263826256553e-01,4.000000000000e+00,2.389831578025e+01,128,0
1.050000000000e+00,105,5.996031532318e-01,1.000000000000e+00,9.490361199768e-01,6.932649209355e-01,9.811318320011e-01,7.687575273474e-01,2.265338992865e-01,4.000000000000e+00,2.389847713598e+01,128,0
1.060000000000e+00,106,6.039470730933e-01,1.000000000000e+00,9.490938746261e-01,6.932662745875e-01,9.811179393987e-01,7.687578175331e-01,2.267025955482e-01,4.000000000000e+00,2.389859320326e+01,128,0
1.070000000000e+00,107,6.077124327520e-01,1.000000000000e+00,9.491466101291e-01,6.932673396494e-01,9.811000756749e-01,7.687586076025e-01,2.269189668496e-01,4.000000000000e+00,2.389868452643e+01,128,0
1.080000000000e+00,108,6.107953345434e-01,1.000000000000e+00,9.491941269795e-01,6.932682786848e-01,9.810828432751e-01,7.687594631751e-01,2.271276227453e-01,4.000000000000e+00,2.389876504405e+01,128,0
1.090000000000e+00,109,6.137275214028e-01,1.000000000000e+00,9.492377385554e-01,6.932692919238e-01,9.810713702387e-01,7.687598441584e-01,2.272668604685e-01,4.000000000000e+00,2.389885192480e+01,128,0
1.100000000000e+00,110,6.169438329218e-01,1.000000000000e+00,9.492824650528e-01,6.932707997561e-01,9.810649928381e-01,7.687598392915e-01,2.273450284270e-01,4.000000000000e+00,2.389898121579e+01,128,0
1.110000000000e+00,111,6.211221234979e-01,1.000000000000e+00,9.493333035710e-01,6.932719858490e-01,9.810540850294e-01,7.687598981288e-01,2.274775914204e-01,4.000000000000e+00,2.389908291972e+01,128,0
1.120000000000e+00,112,6.264787071117e-01,1.000000000000e+00,9.493932549730e-01,6.932732672868e-01,9.810342831723e-01,7.687600005102e-01,2.277175365883e-01,4.000000000000e+00,2.389919280006e+01,128,0
1.130000000000e+00,113,6.325503641309e-01,1.000000000000e+00,9.494562101005e-01,6.932740643063e-01,9.810086309374e-01,7.687604890634e-01,2.280276733699e-01,4.000000000000e+00,2.389926114310e+01,128,0
1.140000000000e+00,114,6.388380903937e-01,1.000000000000e+00,9.495158221674e-01,6.932753510059e-01,9.809871752565e-01,7.687604548849e-01,2.282875859587e-01,4.000000000000e+00,2.389937147611e+01,128,0
1.150000000000e+00,115,6.445229207121e-01,1.000000000000e+00,9.495668759820e-01,6.932762001316e-01,9.809671121353e-01,7.687606503143e-01,2.285303435975e-01,4.000000000000e+00,2.389944428816e+01,128,0
1.160000000000e+00,116,6.493053577017e-01,1.000000000000e+00,9.496090474206e-01,6.932771665398e-01,9.809493267113e-01,7.687606874168e-01,2.287457204746e-01,4.000000000000e+00,2.389952715761e+01,128,0
1.170000000000e+00,117,6.525731190012e-01,1.000000000000e+00,9.496400195461e-01,6.932779190610e-01,9.809380302348e-01,7.687608099089e-01,2.288826335710e-01,4.000000000000e+00,2.389959168661e+01,128,0
1.180000000000e+00,118,6.544815272321e-01,1.000000000000e+00,9.496608779419e-01,6.932784933294e-01,9.809318231011e-01,7.687610141271e-01,2.289579966468e-01,4.000000000000e+00,2.389964093058e+01,128,0
1.190000000000e+00,119,6.553569808202e-01,1.000000000000e+00,9.496758522857e-01,6.932787918880e-01,9.809261664566e-01,7.687617998746e-01,2.290264917988e-01,4.000000000000e+00,2.389966653228e+01,128,0
1.200000000000e+00,120,6.560290133431e-01,1.000000000000e+00,9.496903659013e-01,6.932786462896e-01,9.809179437151e-01,7.687628973209e-01,2.291255834251e-01,4.000000000000e+00,2.389965404706e+01,128,0
1.210000000000e+00,121,6.571291908993e-01,1.000000000000e+00,9.497087584614e-01,6.932787855193e-01,9.809086680727e-01,7.687635808184e-01,2.292376134569e-01,4.000000000000e+00,2.389966598616e+01,128,0
1.220000000000e+00,122,6.589806347132e-01,1.000000000000e+00,9.497310459073e-01,6.932786365602e-01,9.808975959561e-01,7.687643362645e-01,2.293710825524e-01,4.000000000000e+00,2.389965321276e+01,128,0
1.230000000000e+00,123,6.617777893566e-01,1.000000000000e+00,9.497584788965e-01,6.932794072348e-01,9.808911669495e-01,7.687642490528e-01,2.294492871135e-01,4.000000000000e+00,2.389971929906e+01,128,0
1.240000000000e+00,124,6.651913236773e-01,1.000000000000e+00,9.497874230865e-01,6.932797960720e-01,9.808830500005e-01,7.687641631897e-01,2.295475442086e-01,4.000000000000e+00,2.389975264245e+01,128,0
1.250000000000e+00,125,6.690416555791e-01,1.000000000000e+00,9.498151360821e-01,6.932802334173e-01,9.808657332245e-01,7.687642772485e-01,2.297568457789e-01,4.000000000000e+00,2.389979014559e+01,128,0
1.260000000000e+00,126,6.725200870277e-01,1.000000000000e+00,9.498363394176e-01,6.932799976914e-01,9.808448522826e-01,7.687651430138e-01,2.300085997016e-01,4.000000000000e+00,2.389976993166e+01,128,0
1.270000000000e+00,127,6.751669725100e-01,1.000000000000e+00,9.498500953547e-01,6.932801713248e-01,9.808316209207e-01,7.687656052702e-01,2.301683933365e-01,4.000000000000e+00,2.389978482104e+01,128,0
1.280000000000e+00,128,6.766981461852e-01,1.000000000000e+00,9.498576172970e-01,6.932804473271e-01,9.808274372477e-01,7.687657148335e-01,2.302191019720e-01,4.000000000000e+00,2.389980848878e+01,128,0
1.290000000000e+00,129,6.775970088292e-01,1.000000000000e+00,9.498620098966e-01,6.932807000498e-01,9.808257146435e-01,7.687657635109e-01,2.302400959262e-01,4.000000000000e+00,2.389983016027e+01,128,0
1.300000000000e+00,130,6.783370651095e-01,1.000000000000e+00,9.498647645575e-01,6.932809547437e-01,9.808222847483e-01,7.687658694405e-01,2.302816920500e-01,4.000000000000e+00,2.389985200085e+01,128,0
1.310000000000e+00,131,6.794316452842e-01,1.000000000000e+00,9.498676844158e-01,6.932806958753e-01,9.808151378635e-01,7.687664405756e-01,2.303677138867e-01,4.000000000000e+00,2.389982980230e+01,128,0
1.320000000000e+00,132,6.814882181065e-01,1.000000000000e+00,9.498754768741e-01,6.932809448277e-01,9.808066621600e-01,7.687667453981e-01,2.304701896731e-01,4.000000000000e+00,2.389985115052e+01,128,0
1.330000000000e+00,133,6.847542235793e-01,1.000000000000e+00,9.498891275637e-01,6.932809612642e-01,9.807936726085e-01,7.687669485319e-01,2.306269393944e-01,4.000000000000e+00,2.389985256000e+01,128,0
1.340000000000e+00,134,6.892905369973e-01,1.000000000000e+00,9.499067696826e-01,6.932814571113e-01,9.807768762266e-01,7.687666114874e-01,2.308300221756e-01,4.000000000000e+00,2.389989508010e+01,128,0
1.350000000000e+00,135,6.944251455700e-01,1.000000000000e+00,9.499238443140e-01,6.932817075162e-01,9.807583242197e-01,7.687664490467e-01,2.310540883957e-01,4.000000000000e+00,2.389991655298e+01,128,0
1.360000000000e+00,136,6.995645230165e-01,1.000000000000e+00,9.499397042440e-01,6.932824783400e-01,9.807448373240e-01,7.687658147326e-01,2.312174695885e-01,4.000000000000e+00,2.389998265339e+01,128,0
1.370000000000e+00,137,7.039671333507e-01,1.000000000000e+00,9.499505600106e-01,6.932830249344e-01,9.807337503320e-01,7.687651606485e-01,2.313517074216e-01,4.000000000000e+00,2.390002952565e+01,128,0
1.380000000000e+00,138,7.073298231011e-01,1.000000000000e+00,9.499540926736e-01,6.932832089995e-01,9.807198904503e-01,7.687649587571e-01,2.315191056290e-01,4.000000000000e+00,2.390004530989e+01,128,0
1.390000000000e+00,139,7.094503981274e-01,1.000000000000e+00,9.499496138298e-01,6.932830226951e-01,9.807063972945e-01,7.687654165849e-01,2.316817720769e-01,4.000000000000e+00,2.390002933363e+01,128,0
1.400000000000e+00,140,7.104824729556e-01,1.000000000000e+00,9.499420524641e-01,6.932827375149e-01,9.806998364341e-01,7.687658740222e-01,2.317607048981e-01,4.000000000000e+00,2.390000487846e+01,128,0
1.410000000000e+00,141,7.109253365548e-01,1.000000000000e+00,9.499370878993e-01,6.932829857071e-01,9.807014423398e-01,7.687657007009e-01,2.317415327830e-01,4.000000000000e+00,2.390002616178e+01,128,0
1.420000000000e+00,142,7.114050958211e-01,1.000000000000e+00,9.499368854490e-01,6.932831554367e-01,9.807047929440e-01,7.687653323936e-01,2.317012421194e-01,4.000000000000e+00,2.390004071668e+01,128,0
1.430000000000e+00,143,7.124696276253e-01,1.000000000000e+00,9.499391112374e-01,6.932834423154e-01,9.807033000803e-01,7.687649838112e-01,2.317194950351e-01,4.000000000000e+00,2.390006531757e+01,128,0
1.440000000000e+00,144,7.138518449816e-01,1.000000000000e+00,9.499402711176e-01,6.932829264766e-01,9.806916101578e-01,7.687655500269e-01,2.318601289275e-01,4.000000000000e+00,2.390002108257e+01,128,0
1.450000000000e+00,145,7.116720961629e-01,1.000000000000e+00,9.499448206551e-01,6.932828464563e-01,9.806966650995e-01,7.687659267201e-01,2.317990640857e-01,4.000000000000e+00,2.390001422056e+01,128,0
1.460000000000e+00,146,7.099360913879e-01,1.000000000000e+00,9.499527213870e-01,6.932828812468e-01,9.807038287826e-01,7.687657571559e-01,2.317126487055e-01,4.000000000000e+00,2.390001720396e+01,128,0
1.470000000000e+00,147,7.087707107123e-01,1.000000000000e+00,9.499602067151e-01,6.932832500801e-01,9.807091317198e-01,7.687651347523e-01,2.316489648111e-01,4.000000000000e+00,2.390004883269e+01,128,0
1.480000000000e+00,148,7.082433443468e-01,1.000000000000e+00,9.499604643737e-01,6.932831970699e-01,9.807116031122e-01,7.687652349235e-01,2.316190985267e-01,4.000000000000e+00,2.390004428688e+01,128,0
1.490000000000e+00,149,7.088485750911e-01,1.000000000000e+00,9.499558616245e-01,6.932830129820e-01,9.807088825891e-01,7.687656079038e-01,2.316517739988e-01,4.000000000000e+00,2.390002850070e+01,128,0
1.500000000000e+00,150,7.107220400139e-01,1.000000000000e+00,9.499498107833e-01,6.932830328211e-01,9.806994204657e-01,7.687656469984e-01,2.317659699672e-01,4.000000000000e+00,2.390003020197e+01,128,0
1.510000000000e+00,151,7.130755407245e-01,1.000000000000e+00,9.499410255980e-01,6.932825785280e-01,9.806879381296e-01,7.687661245893e-01,2.319041500939e-01,4.000000000000e+00,2.389999124482e+01,128,0
1.520000000000e+00,152,7.119828639212e-01,1.000000000000e+00,9.499312506029e-01,6.932821572962e-01,9.806879382102e-01,7.687669109148e-01,2.319037986263e-01,4.000000000000e+00,2.389995512290e+01,128,0
1.530000000000e+00,153,7.096840386714e-01,1.000000000000e+00,9.499244058873e-01,6.932815392568e-01,9.806930300329e-01,7.687675819191e-01,2.318418412334e-01,4.000000000000e+00,2.389990212429e+01,128,0
1.540000000000e+00,154,7.083381510468e-01,1.000000000000e+00,9.499258683148e-01,6.932817372201e-01,9.807005419086e-01,7.687675049479e-01,2.317513601576e-01,4.000000000000e+00,2.389991910017e+01,128,0
1.550000000000e+00,155,7.081496920082e-01,1.000000000000e+00,9.499336663171e-01,6.932819187611e-01,9.807059838859e-01,7.687669977464e-01,2.316858429850e-01,4.000000000000e+00,2.389993466782e+01,128,0
1.560000000000e+00,156,7.088639500157e-01,1.000000000000e+00,9.499425786071e-01,6.932823163895e-01,9.807058149530e-01,7.687665567158e-01,2.316882120355e-01,4.000000000000e+00,2.389996876563e+01,128,0
1.570000000000e+00,157,7.099721981534e-01,1.000000000000e+00,9.499458003885e-01,6.932819276015e-01,9.806964838784e-01,7.687670023581e-01,2.318004866757e-01,4.000000000000e+00,2.389993542591e+01,128,0
1.580000000000e+00,158,7.108116311139e-01,1.000000000000e+00,9.499472677576e-01,6.932817821274e-01,9.806880309202e-01,7.687674585166e-01,2.319023677247e-01,4.000000000000e+00,2.389992295110e+01,128,0
1.590000000000e+00,159,7.108852417267e-01,1.000000000000e+00,9.499494131391e-01,6.932819996206e-01,9.806903881205e-01,7.687670748030e-01,2.318741042364e-01,4.000000000000e+00,2.389994160176e+01,128,0
1.600000000000e+00,160,7.099973768016e-01,1.000000000000e+00,9.499495121553e-01,6.932823805156e-01,9.806991707790e-01,7.687663531687e-01,2.317684404958e-01,4.000000000000e+00,2.389997426463e+01,128,0
1.610000000000e+00,161,7.083253630987e-01,1.000000000000e+00,9.499439100125e-01,6.932826015477e-01,9.807085355743e-01,7.687662401006e-01,2.316556194415e-01,4.000000000000e+00,2.389999321884e+01,128,0
1.620000000000e+00,162,7.063986822648e-01,1.000000000000e+00,9.499350634864e-01,6.932823305229e-01,9.807152337549e-01,7.687665290710e-01,2.315745677225e-01,4.000000000000e+00,2.389996997761e+01,128,0
1.630000000000e+00,163,7.046060978712e-01,1.000000000000e+00,9.499279216543e-01,6.932822753925e-01,9.807200289606e-01,7.687667173224e-01,2.315166587050e-01,4.000000000000e+00,2.389996525001e+01,128,0
1.640000000000e+00,164,7.035838413955e-01,1.000000000000e+00,9.499264628914e-01,6.932821498572e-01,9.807239019734e-01,7.687665915874e-01,2.314698193375e-01,4.000000000000e+00,2.389995448498e+01,128,0
1.650000000000e+00,165,7.034084202194e-01,1.000000000000e+00,9.499293354155e-01,6.932824745594e-01,9.807267511449e-01,7.687663410802e-01,2.314357084852e-01,4.000000000000e+00,2.389998232918e+01,128,0
1.660000000000e+00,166,7.041170546826e-01,1.000000000000e+00,9.499340307270e-01,6.932824708275e-01,9.807257957292e-01,7.687661262198e-01,2.314472342378e-01,4.000000000000e+00,2.389998200916e+01,128,0
1.670000000000e+00,167,7.051556493379e-01,1.000000000000e+00,9.499416484480e-01,6.932828875854e-01,9.807248095992e-01,7.687656284351e-01,2.314594798270e-01,4.000000000000e+00,2.390001774751e+01,128,0
1.680000000000e+00,168,7.058546516499e-01,1.000000000000e+00,9.499497335837e-01,6.932832892352e-01,9.807273761223e-01,7.687648213499e-01,2.314288434629e-01,4.000000000000e+00,2.390005219038e+01,128,0
1.690000000000e+00,169,7.056094098666e-01,1.000000000000e+00,9.499528065470e-01,6.932836344394e-01,9.807322724021e-01,7.687641400102e-01,2.313700473287e-01,4.000000000000e+00,2.390008179292e+01,128,0
1.700000000000e+00,170,7.040065305389e-01,1.000000000000e+00,9.499452894256e-01,6.932832997329e-01,9.807338785286e-01,7.687646023988e-01,2.313503886023e-01,4.000000000000e+00,2.390005309060e+01,128,0
1.710000000000e+00,171,7.010981295205e-01,1.000000000000e+00,9.499320434359e-01,6.932827372854e-01,9.807390373005e-01,7.687652716985e-01,2.312876718940e-01,4.000000000000e+00,2.390000485878e+01,128,0
1.720000000000e+00,172,6.968952814320e-01,1.000000000000e+00,9.499174720418e-01,6.932827079287e-01,9.807561952653e-01,7.687652118610e-01,2.310806071366e-01,4.000000000000e+00,2.390000234135e+01,128,0
1.730000000000e+00,173,6.921635989814e-01,1.000000000000e+00,9.499026537682e-01,6.932826669490e-01,9.807798191628e-01,7.687646746345e-01,2.307955131543e-01,4.000000000000e+00,2.389999882721e+01,128,0
1.740000000000e+00,174,6.874391986499e-01,1.000000000000e+00,9.498856682072e-01,6.932826042812e-01,9.807997409140e-01,7.687647937713e-01,2.305550762779e-01,4.000000000000e+00,2.389999345324e+01,128,0
1.750000000000e+00,175,6.834480353628e-01,1.000000000000e+00,9.498698825156e-01,6.932818163827e-01,9.808106169400e-01,7.687653209369e-01,2.304231907905e-01,4.000000000000e+00,2.389992588859e+01,128,0
1.760000000000e+00,176,6.802558028841e-01,1.000000000000e+00,9.498586878165e-01,6.932813622150e-01,9.808181372554e-01,7.687656766738e-01,2.303320732730e-01,4.000000000000e+00,2.389988694250e+01,128,0
1.770000000000e+00,177,6.777463508856e-01,1.000000000000e+00,9.498516618731e-01,6.932808107477e-01,9.808250129752e-01,7.687657227454e-01,2.302486538177e-01,4.000000000000e+00,2.389983965286e+01,128,0
1.780000000000e+00,178,6.754809896495e-01,1.000000000000e+00,9.498446920609e-01,6.932807806654e-01,9.808362289382e-01,7.687653077087e-01,2.301132957176e-01,4.000000000000e+00,2.389983707324e+01,128,0
1.790000000000e+00,179,6.729067094268e-01,1.000000000000e+00,9.498323809694e-01,6.932804419346e-01,9.808487513820e-01,7.687650798172e-01,2.299619197328e-01,4.000000000000e+00,2.389980802636e+01,128,0
1.800000000000e+00,180,6.697297280366e-01,1.000000000000e+00,9.498146368689e-01,6.932800629007e-01,9.808606865129e-01,7.687649000283e-01,2.298175983118e-01,4.000000000000e+00,2.389977552348e+01,128,0
1.810000000000e+00,181,6.655046108284e-01,1.000000000000e+00,9.497892918199e-01,6.932794866494e-01,9.808746795597e-01,7.687649804791e-01,2.296482852243e-01,4.000000000000e+00,2.389972610897e+01,128,0
1.820000000000e+00,182,6.604817267252e-01,1.000000000000e+00,9.497564874176e-01,6.932787689204e-01,9.808928626440e-01,7.687649103479e-01,2.294283019382e-01,4.000000000000e+00,2.389966456278e+01,128,0
1.830000000000e+00,183,6.549717508502e-01,1.000000000000e+00,9.497178545197e-01,6.932779872587e-01,9.809104519938e-01,7.687654216566e-01,2.292154329537e-01,4.000000000000e+00,2.389959753460e+01,128,0
1.840000000000e+00,184,6.498722205915e-01,1.000000000000e+00,9.496791217183e-01,6.932768968621e-01,9.809252670450e-01,7.687658702323e-01,2.290357863315e-01,4.000000000000e+00,2.389950403271e+01,128,0
1.850000000000e+00,185,6.455540260012e-01,1.000000000000e+00,9.496451854693e-01,6.932765176027e-01,9.809423077220e-01,7.687655241527e-01,2.288298736321e-01,4.000000000000e+00,2.389947151123e+01,128,0
1.860000000000e+00,186,6.424252491464e-01,1.000000000000e+00,9.496167664022e-01,6.932760731469e-01,9.809589290827e-01,7.687647956444e-01,2.286289689073e-01,4.000000000000e+00,2.389943339926e+01,128,0
1.870000000000e+00,187,6.405331664435e-01,1.000000000000e+00,9.495947422058e-01,6.932760908912e-01,9.809716352866e-01,7.687640602939e-01,2.284756818804e-01,4.000000000000e+00,2.389943492083e+01,128,0
1.880000000000e+00,188,6.396447741200e-01,1.000000000000e+00,9.495767541677e-01,6.932754508693e-01,9.809746189242e-01,7.687638653252e-01,2.284391595689e-01,4.000000000000e+00,2.389938003932e+01,128,0
1.890000000000e+00,189,6.392765696189e-01,1.000000000000e+00,9.495615795848e-01,6.932750271891e-01,9.809727724350e-01,7.687635274720e-01,2.284610902019e-01,4.000000000000e+00,2.389934370910e+01,128,0
1.900000000000e+00,190,6.384579103453e-01,1.000000000000e+00,9.495417575421e-01,6.932745700748e-01,9.809753779929e-01,7.687630954407e-01,2.284292795092e-01,4.000000000000e+00,2.389930451206e+01,128,0
1.910000000000e+00,191,6.367638469114e-01,1.000000000000e+00,9.495122604240e-01,6.932745060132e-01,9.809891715620e-01,7.687619787259e-01,2.282628086442e-01,4.000000000000e+00,2.389929901885e+01,128,0
1.920000000000e+00,192,6.339468608954e-01,1.000000000000e+00,9.494727591890e-01,6.932743472226e-01,9.810065258971e-01,7.687611068930e-01,2.280533016449e-01,4.000000000000e+00,2.389928540276e+01,128,0
1.930000000000e+00,193,6.304130055623e-01,1.000000000000e+00,9.494268865537e-01,6.932735925282e-01,9.810190847403e-01,7.687608708005e-01,2.279011654949e-01,4.000000000000e+00,2.389922068890e+01,128,0
1.940000000000e+00,194,6.263491962898e-01,1.000000000000e+00,9.493776460977e-01,6.932728981837e-01,9.810319952720e-01,7.687606968781e-01,2.277448374893e-01,4.000000000000e+00,2.389916115022e+01,128,0
1.950000000000e+00,195,6.223140073191e-01,1.000000000000e+00,9.493264429653e-01,6.932718961928e-01,9.810461705571e-01,7.687605317167e-01,2.275730015559e-01,4.000000000000e+00,2.389907523194e+01,128,0
1.960000000000e+00,196,6.188025746948e-01,1.000000000000e+00,9.492791431643e-01,6.932712391514e-01,9.810598301472e-01,7.687603098087e-01,2.274076710350e-01,4.000000000000e+00,2.389901889254e+01,128,0
1.970000000000e+00,197,6.161229979555e-01,1.000000000000e+00,9.492377996115e-01,6.932703569002e-01,9.810707351123e-01,7.687599275937e-01,2.272753911472e-01,4.000000000000e+00,2.389894324242e+01,128,0
1.980000000000e+00,198,6.142171867550e-01,1.000000000000e+00,9.492021700616e-01,6.932699462674e-01,9.810816785531e-01,7.687589097822e-01,2.271430330035e-01,4.000000000000e+00,2.389890803217e+01,128,0
1.990000000000e+00,199,6.125274673922e-01,1.000000000000e+00,9.491683167017e-01,6.932691456794e-01,9.810903801461e-01,7.687582359770e-01,2.270374040714e-01,4.000000000000e+00,2.389883938496e+01,128,0
2.000000000000e+00,200,6.106129862721e-01,1.000000000000e+00,9.491309021205e-01,6.932684355903e-01,9.810997763076e-01,7.687576452893e-01,2.269234706609e-01,4.000000000000e+00,2.389877849796e+01,128,0
2.010000000000e+00,201,6.078319914077e-01,1.000000000000e+00,9.490864193645e-01,6.932672748874e-01,9.811097297201e-01,7.687574105790e-01,2.268024491034e-01,4.000000000000e+00,2.389867897343e+01,128,0
2.020000000000e+00,202,6.040623947004e-01,1.000000000000e+00,9.490332070155e-01,6.932658561925e-01,9.811183901626e-01,7.687574669831e-01,2.266968173520e-01,4.000000000000e+00,2.389855732837e+01,128,0
2.030000000000e+00,203,5.991198951986e-01,1.000000000000e+00,9.489682124763e-01,6.932644878064e-01,9.811333770607e-01,7.687575377096e-01,2.265149083279e-01,4.000000000000e+00,2.389843999806e+01,128,0
2.040000000000e+00,204,5.932756068949e-01,1.000000000000e+00,9.488900958080e-01,6.932630185528e-01,9.811563720515e-01,7.687573419511e-01,2.262363158890e-01,4.000000000000e+00,2.389831402017e+01,128,0
2.050000000000e+00,205,5.872043224185e-01,1.000000000000e+00,9.488077071376e-01,6.932619068531e-01,9.811828829130e-01,7.687568587691e-01,2.259156070056e-01,4.000000000000e+00,2.389821870074e+01,128,0
2.060000000000e+00,206,5.817787287039e-01,1.000000000000e+00,9.487327470497e-01,6.932601516554e-01,9.812008579295e-01,7.687569334180e-01,2.256973514846e-01,4.000000000000e+00,2.389806820784e+01,128,0
2.070000000000e+00,207,5.775171172869e-01,1.000000000000e+00,9.486712671612e-01,6.932586424575e-01,9.812096309340e-01,7.687571374543e-01,2.255903018354e-01,4.000000000000e+00,2.389793880865e+01,128,0
2.080000000000e+00,208,5.743695633536e-01,1.000000000000e+00,9.486183953046e-01,6.932569166119e-01,9.812174506840e-01,7.687573219713e-01,2.254945773912e-01,4.000000000000e+00,2.389779083555e+01,128,0
2.090000000000e+00,209,5.722264802037e-01,1.000000000000e+00,9.485719422380e-01,6.932560151007e-01,9.812278761263e-01,7.687568085919e-01,2.253680896415e-01,4.000000000000e+00,2.389771354111e+01,128,0
2.100000000000e+00,210,5.706930590843e-01,1.000000000000e+00,9.485307068654e-01,6.932550666905e-01,9.812378610761e-01,7.687560227007e-01,2.252468789220e-01,4.000000000000e+00,2.389763222608e+01,128,0
2.110000000000e+00,211,5.694063932483e-01,1.000000000000e+00,9.484916244567e-01,6.932543575423e-01,9.812455194535e-01,7.687550770149e-01,2.251539269973e-01,4.000000000000e+00,2.389757142529e+01,128,0
2.120000000000e+00,212,5.677369838529e-01,1.000000000000e+00,9.484496461004e-01,6.932534288899e-01,9.812513770990e-01,7.687547184183e-01,2.250825197275e-01,4.000000000000e+00,2.389749180511e+01,128,0
2.130000000000e+00,213,5.653689851978e-01,1.000000000000e+00,9.483993058568e-01,6.932523242527e-01,9.812592382084e-01,7.687546412908e-01,2.249868047602e-01,4.000000000000e+00,2.389739709709e+01,128,0
2.140000000000e+00,214,5.624254575777e-01,1.000000000000e+00,9.483428470404e-01,6.932515167242e-01,9.812703045110e-01,7.687542667826e-01,2.248526690703e-01,4.000000000000e+00,2.389732786264e+01,128,0
2.150000000000e+00,215,5.593483072911e-01,1.000000000000e+00,9.482859109774e-01,6.932504361859e-01,9.812798097200e-01,7.687540970929e-01,2.247371447911e-01,4.000000000000e+00,2.389723522192e+01,128,0
2.160000000000e+00,216,5.566164802617e-01,1.000000000000e+00,9.482319618301e-01,6.932498846447e-01,9.812889967500e-01,7.687537619105e-01,2.246258861304e-01,4.000000000000e+00,2.389718793538e+01,128,0
2.170000000000e+00,217,5.545750908518e-01,1.000000000000e+00,9.481826000725e-01,6.932492373903e-01,9.813005594210e-01,7.687531649353e-01,2.244858966335e-01,4.000000000000e+00,2.389713244308e+01,128,0
2.180000000000e+00,218,5.536461518425e-01,1.000000000000e+00,9.481463617166e-01,6.932492258299e-01,9.813099028224e-01,7.687522360141e-01,2.243731886705e-01,4.000000000000e+00,2.389713145195e+01,128,0
2.190000000000e+00,219,5.539074570596e-01,1.000000000000e+00,9.481285999854e-01,6.932488393709e-01,9.813105518142e-01,7.687516213755e-01,2.243650495738e-01,4.000000000000e+00,2.389709831903e+01,128,0
2.200000000000e+00,220,5.550268076102e-01,1.000000000000e+00,9.481237019532e-01,6.932486776130e-01,9.813053279285e-01,7.687511078401e-01,2.244279288529e-01,4.000000000000e+00,2.389708445079e+01,128,0
2.210000000000e+00,221,5.563163315994e-01,1.000000000000e+00,9.481201632774e-01,6.932483128321e-01,9.812994099413e-01,7.687508571904e-01,2.244990168539e-01,4.000000000000e+00,2.389705317655e+01,128,0
2.220000000000e+00,222,5.570524912890e-01,1.000000000000e+00,9.481094242807e-01,6.932482270631e-01,9.812999057716e-01,7.687502751730e-01,2.244929671498e-01,4.000000000000e+00,2.389704582321e+01,128,0
2.230000000000e+00,223,5.568036708872e-01,1.000000000000e+00,9.480856380646e-01,6.932483108548e-01,9.813078625046e-01,7.687491703447e-01,2.243970620105e-01,4.000000000000e+00,2.389705300702e+01,128,0
2.240000000000e+00,224,5.554840804673e-01,1.000000000000e+00,9.480532673403e-01,6.932480405446e-01,9.813167352798e-01,7.687484316292e-01,2.242898232017e-01,4.000000000000e+00,2.389702983221e+01,128,0
2.250000000000e+00,225,5.534039854168e-01,1.000000000000e+00,9.480175315332e-01,6.932474513701e-01,9.813203471924e-01,7.687487297008e-01,2.242457833553e-01,4.000000000000e+00,2.389697931997e+01,128,0
2.260000000000e+00,226,5.507830803109e-01,1.000000000000e+00,9.479781868154e-01,6.932463606162e-01,9.813238529458e-01,7.687494825602e-01,2.242026207791e-01,4.000000000000e+00,2.389688580585e+01,128,0
2.270000000000e+00,227,5.481468972257e-01,1.000000000000e+00,9.479376641887e-01,6.932458429057e-01,9.813333765713e-01,7.687494443221e-01,2.240873346307e-01,4.000000000000e+00,2.389684142097e+01,128,0
2.280000000000e+00,228,5.461202420405e-01,1.000000000000e+00,9.479056549298e-01,6.932451755170e-01,9.813412856521e-01,7.687492813434e-01,2.239914029360e-01,4.000000000000e+00,2.389678420394e+01,128,0
2.290000000000e+00,229,5.450172077830e-01,1.000000000000e+00,9.478870805872e-01,6.932448389478e-01,9.813452138045e-01,7.687492058829e-01,2.239437533707e-01,4.000000000000e+00,2.389675534906e+01,128,0
2.300000000000e+00,230,5.447632143465e-01,1.000000000000e+00,9.478786664540e-01,6.932442945926e-01,9.813466837389e-01,7.687491995802e-01,2.239255865858e-01,4.000000000000e+00,2.389670868031e+01,128,0
2.310000000000e+00,231,5.447631896997e-01,1.000000000000e+00,9.478786661185e-01,6.932442946006e-01,9.813466842304e-01,7.687491995836e-01,2.239255806633e-01,4.000000000000e+00,2.389670868099e+01,128,0
2.320000000000e+00,232,5.449367497206e-01,1.000000000000e+00,9.478784270469e-01,6.932440576559e-01,9.813475141612e-01,7.687491024634e-01,2.239153802152e-01,4.000000000000e+00,2.389668836726e+01,128,0
2.330000000000e+00,233,5.452164159996e-01,1.000000000000e+00,9.478825310993e-01,6.932436424940e-01,9.813458435976e-01,7.687490419084e-01,2.239351959577e-01,4.000000000000e+00,2.389665277470e+01,128,0
2.340000000000e+00,234,5.450704361778e-01,1.000000000000e+00,9.478847872492e-01,6.932431067976e-01,9.813427188822e-01,7.687493497539e-01,2.239724538380e-01,4.000000000000e+00,2.389660684864e+01,128,0
2.350000000000e+00,235,5.442304849761e-01,1.000000000000e+00,9.478785441372e-01,6.932426029004e-01,9.813416848728e-01,7.687499371517e-01,2.239845204753e-01,4.000000000000e+00,2.389656364891e+01,128,0
2.360000000000e+00,236,5.403990743724e-01,1.000000000000e+00,9.478362473367e-01,6.932421324838e-01,9.813578786060e-01,7.687501477483e-01,2.237888255802e-01,4.000000000000e+00,2.389652331965e+01,128,0
2.370000000000e+00,237,5.385056546766e-01,1.000000000000e+00,9.478178793250e-01,6.932418769009e-01,9.813652860125e-01,7.687501436003e-01,2.236992783200e-01,4.000000000000e+00,2.389650140834e+01,128,0
2.380000000000e+00,238,5.374559629291e-01,1.000000000000e+00,9.478151461387e-01,6.932417518548e-01,9.813639679666e-01,7.687509843089e-01,2.237150751224e-01,4.000000000000e+00,2.389649068805e+01,128,0
2.390000000000e+00,239,5.374560184276e-01,1.000000000000e+00,9.478151466295e-01,6.932417518505e-01,9.813639675239e-01,7.687509843462e-01,2.237150804584e-01,4.000000000000e+00,2.389649068768e+01,128,0
2.400000000000e+00,240,5.390845668498e-01,1.000000000000e+00,9.478571691308e-01,6.932420841938e-01,9.813519953313e-01,7.687519238475e-01,2.238597463388e-01,4.000000000000e+00,2.389651917971e+01,128,0
2.410000000000e+00,241,5.416260464687e-01,1.000000000000e+00,9.478960768928e-01,6.932429951577e-01,9.813475661658e-01,7.687513395415e-01,2.239138994493e-01,4.000000000000e+00,2.389659727760e+01,128,0
2.420000000000e+00,242,5.447996425900e-01,1.000000000000e+00,9.479434718062e-01,6.932441866564e-01,9.813412844402e-01,7.687508693857e-01,2.239906229119e-01,4.000000000000e+00,2.389669942672e+01,128,0
2.430000000000e+00,243,5.481992260847e-01,1.000000000000e+00,9.479948529418e-01,6.932451658029e-01,9.813302483059e-01,7.687508662681e-01,2.241245218706e-01,4.000000000000e+00,2.389678337113e+01,128,0
2.440000000000e+00,244,5.512084213008e-01,1.000000000000e+00,9.480451992067e-01,6.932460652113e-01,9.813181033940e-01,7.687511202145e-01,2.242717320242e-01,4.000000000000e+00,2.389686047988e+01,128,0
2.450000000000e+00,245,5.534245363716e-01,1.000000000000e+00,9.480868102243e-01,6.932470788593e-01,9.813092845396e-01,7.687512137897e-01,2.243789179824e-01,4.000000000000e+00,2.389694738325e+01,128,0
2.460000000000e+00,246,5.548871767228e-01,1.000000000000e+00,9.481186114870e-01,6.932479337092e-01,9.813046044306e-01,7.687512475215e-01,2.244360565656e-01,4.000000000000e+00,2.389702067277e+01,128,0
2.470000000000e+00,247,5.559463648121e-01,1.000000000000e+00,9.481461152329e-01,6.932489760953e-01,9.813004211040e-01,7.687516975499e-01,2.244873545538e-01,4.000000000000e+00,2.389711004103e+01,128,0
2.480000000000e+00,248,5.571603890195e-01,1.000000000000e+00,9.481751515053e-01,6.932497766352e-01,9.812953419861e-01,7.687520817983e-01,2.245492631769e-01,4.000000000000e+00,2.389717867518e+01,128,0
2.490000000000e+00,249,5.587491253250e-01,1.000000000000e+00,9.482095275359e-01,6.932510980912e-01,9.812928174614e-01,7.687519095379e-01,2.245807785577e-01,4.000000000000e+00,2.389729197077e+01,128,0
2.500000000000e+00,250,5.612524457793e-01,1.000000000000e+00,9.482544796580e-01,6.932522231504e-01,9.812871567285e-01,7.687516576339e-01,2.246499651906e-01,4.000000000000e+00,2.389738842895e+01,128,0
2.510000000000e+00,251,5.646436354946e-01,1.000000000000e+00,9.483146887920e-01,6.932532399063e-01,9.812723998577e-01,7.687522804566e-01,2.248287846232e-01,4.000000000000e+00,2.389747560223e+01,128,0
2.520000000000e+00,252,5.686551074772e-01,1.000000000000e+00,9.483818718596e-01,6.932539461963e-01,9.812522722399e-01,7.687530890308e-01,2.250721399423e-01,4.000000000000e+00,2.389753615752e+01,128,0
2.530000000000e+00,253,5.725483828057e-01,1.000000000000e+00,9.484461462426e-01,6.932550949417e-01,9.812396756485e-01,7.687531184185e-01,2.252250134608e-01,4.000000000000e+00,2.389763464828e+01,128,0
2.540000000000e+00,254,5.757687831508e-01,1.000000000000e+00,9.485019777561e-01,6.932563363227e-01,9.812322551337e-01,7.687528538461e-01,2.253155270921e-01,4.000000000000e+00,2.389774108223e+01,128,0
2.550000000000e+00,255,5.780109807047e-01,1.000000000000e+00,9.485478878170e-01,6.932572854363e-01,9.812270641919e-01,7.687529103955e-01,2.253789108854e-01,4.000000000000e+00,2.389782245823e+01,128,0
2.560000000000e+00,256,5.791766432332e-01,1.000000000000e+00,9.485845963171e-01,6.932579246621e-01,9.812210917749e-01,7.687536913989e-01,2.254514713562e-01,4.000000000000e+00,2.389787726505e+01,128,0
2.570000000000e+00,257,5.795784320740e-01,1.000000000000e+00,9.486165852961e-01,6.932580715374e-01,9.812116877582e-01,7.687550154864e-01,2.255650286784e-01,4.000000000000e+00,2.389788985808e+01,128,0
2.580000000000e+00,258,5.794609892093e-01,1.000000000000e+00,9.486440227973e-01,6.932584360653e-01,9.812063135407e-01,7.687560479662e-01,2.256301519762e-01,4.000000000000e+00,2.389792111261e+01,128,0
2.590000000000e+00,259,5.795167296225e-01,1.000000000000e+00,9.486695890712e-01,6.932588769897e-01,9.812050377227e-01,7.687565760651e-01,2.256458989397e-01,4.000000000000e+00,2.389795891744e+01,128,0
2.600000000000e+00,260,5.802595772158e-01,1.000000000000e+00,9.487017325662e-01,6.932596088888e-01,9.812027799131e-01,7.687572375791e-01,2.256737272279e-01,4.000000000000e+00,2.389802167068e+01,128,0
2.610000000000e+00,261,5.821777744281e-01,1.000000000000e+00,9.487457044430e-01,6.932601885491e-01,9.811940833668e-01,7.687578852497e-01,2.257791027821e-01,4.000000000000e+00,2.389807137114e+01,128,0
2.620000000000e+00,262,5.851312170689e-01,1.000000000000e+00,9.488012015589e-01,6.932610943514e-01,9.811824872718e-01,7.687581961790e-01,2.259197211075e-01,4.000000000000e+00,2.389814903559e+01,128,0
2.630000000000e+00,263,5.887424845403e-01,1.000000000000e+00,9.488622499606e-01,6.932619319590e-01,9.811685154292e-01,7.687585877423e-01,2.260889450466e-01,4.000000000000e+00,2.389822085336e+01,128,0
2.640000000000e+00,264,5.925709825149e-01,1.000000000000e+00,9.489240317618e-01,6.932627680321e-01,9.811529847462e-01,7.687592128835e-01,2.262769748135e-01,4.000000000000e+00,2.389829253994e+01,128,0
2.650000000000e+00,265,5.960959173589e-01,1.000000000000e+00,9.489812088489e-01,6.932635266306e-01,9.811368521046e-01,7.687599792100e-01,2.264722059657e-01,4.000000000000e+00,2.389835758404e+01,128,0
2.660000000000e+00,266,5.990780967857e-01,1.000000000000e+00,9.490315818827e-01,6.932643614427e-01,9.811245134850e-01,7.687604061986e-01,2.266217321143e-01,4.000000000000e+00,2.389842916324e+01,128,0
2.670000000000e+00,267,6.012625605377e-01,1.000000000000e+00,9.490728150032e-01,6.932655792620e-01,9.811187220545e-01,7.687604977146e-01,2.266925882668e-01,4.000000000000e+00,2.389853358328e+01,128,0
2.680000000000e+00,268,6.030220059836e-01,1.000000000000e+00,9.491067701241e-01,6.932665038697e-01,9.811153285550e-01,7.687606638319e-01,2.267342786096e-01,4.000000000000e+00,2.389861286289e+01,128,0
2.690000000000e+00,269,6.049703712887e-01,1.000000000000e+00,9.491424606196e-01,6.932675002216e-01,9.811073302596e-01,7.687612609152e-01,2.268315791830e-01,4.000000000000e+00,2.389869829467e+01,128,0
2.700000000000e+00,270,6.077381437094e-01,1.000000000000e+00,9.491849032563e-01,6.932679797295e-01,9.810897244653e-01,7.687623601598e-01,2.270443644348e-01,4.000000000000e+00,2.389873941007e+01,128,0
2.710000000000e+00,271,6.114617643736e-01,1.000000000000e+00,9.492339138153e-01,6.932690244469e-01,9.810729907695e-01,7.687627690938e-01,2.272470920680e-01,4.000000000000e+00,2.389882898979e+01,128,0
2.720000000000e+00,272,6.161426012944e-01,1.000000000000e+00,9.492863442939e-01,6.932703156208e-01,9.810604584277e-01,7.687625404744e-01,2.273993377754e-01,4.000000000000e+00,2.389893970287e+01,128,0
2.730000000000e+00,273,6.217105780182e-01,1.000000000000e+00,9.493441791787e-01,6.932719096918e-01,9.810470107216e-01,7.687621743574e-01,2.275628764842e-01,4.000000000000e+00,2.389907638945e+01,128,0
2.740000000000e+00,274,6.276987235614e-01,1.000000000000e+00,9.494039605065e-01,6.932731388964e-01,9.810267780273e-01,7.687621293347e-01,2.278079780223e-01,4.000000000000e+00,2.389918179084e+01,128,0
2.750000000000e+00,275,6.334963500026e-01,1.000000000000e+00,9.494612801954e-01,6.932741458979e-01,9.810050511230e-01,7.687621343580e-01,2.280709297145e-01,4.000000000000e+00,2.389926813945e+01,128,0
2.760000000000e+00,276,6.383778126807e-01,1.000000000000e+00,9.495100140528e-01,6.932750953803e-01,9.809856613777e-01,7.687623885527e-01,2.283056414146e-01,4.000000000000e+00,2.389934955643e+01,128,0
2.770000000000e+00,277,6.420771228622e-01,1.000000000000e+00,9.495472319977e-01,6.932756831224e-01,9.809712418129e-01,7.687628850542e-01,2.284800948867e-01,4.000000000000e+00,2.389939995486e+01,128,0
2.780000000000e+00,278,6.446521698071e-01,1.000000000000e+00,9.495749316583e-01,6.932764849722e-01,9.809618845738e-01,7.687631449581e-01,2.285936483039e-01,4.000000000000e+00,2.389946871317e+01,128,0
2.790000000000e+00,279,6.465133417570e-01,1.000000000000e+00,9.495965221904e-01,6.932769644889e-01,9.809551835427e-01,7.687634377769e-01,2.286748907169e-01,4.000000000000e+00,2.389950983171e+01,128,0
2.800000000000e+00,280,6.481510362738e-01,1.000000000000e+00,9.496160861479e-01,6.932776654843e-01,9.809492008947e-01,7.687636414845e-01,2.287476479839e-01,4.000000000000e+00,2.389956994226e+01,128,0
2.810000000000e+00,281,6.499714210597e-01,1.000000000000e+00,9.496353178295e-01,6.932779783965e-01,9.809420708781e-01,7.687640470651e-01,2.288339305878e-01,4.000000000000e+00,2.389959677467e+01,128,0
2.820000000000e+00,282,6.524696369604e-01,1.000000000000e+00,9.496597417909e-01,6.932784992461e-01,9.809327422494e-01,7.687643830684e-01,2.289469116122e-01,4.000000000000e+00,2.389964143793e+01,128,0
2.830000000000e+00,283,6.557175999765e-01,1.000000000000e+00,9.496883033436e-01,6.932786111504e-01,9.809152560889e-01,7.687650943912e-01,2.291579821065e-01,4.000000000000e+00,2.389965103384e+01,128,0
2.840000000000e+00,284,6.594195382294e-01,1.000000000000e+00,9.497201051459e-01,6.932788475287e-01,9.808969415922e-01,7.687654553296e-01,2.293791514897e-01,4.000000000000e+00,2.389967130353e+01,128,0
2.850000000000e+00,285,6.629346028840e-01,1.000000000000e+00,9.497493757637e-01,6.932793708360e-01,9.808858810601e-01,7.687654362956e-01,2.295130351624e-01,4.000000000000e+00,2.389971617780e+01,128,0
2.860000000000e+00,286,6.658192627067e-01,1.000000000000e+00,9.497754019285e-01,6.932799818723e-01,9.808809863942e-01,7.687652390107e-01,2.295725962504e-01,4.000000000000e+00,2.389976857514e+01,128,0
2.870000000000e+00,287,6.678170932220e-01,1.000000000000e+00,9.497943194053e-01,6.932802960276e-01,9.808729885910e-01,7.687654073635e-01,2.296693550902e-01,4.000000000000e+00,2.389979551454e+01,128,0
2.880000000000e+00,288,6.688979850827e-01,1.000000000000e+00,9.498059659680e-01,6.932799992068e-01,9.808627164887e-01,7.687661948119e-01,2.297930522998e-01,4.000000000000e+00,2.389977006161e+01,128,0
2.890000000000e+00,289,6.692179731047e-01,1.000000000000e+00,9.498112934571e-01,6.932798501150e-01,9.808544388340e-01,7.687671054772e-01,2.298928068618e-01,4.000000000000e+00,2.389975727673e+01,128,0
2.900000000000e+00,290,6.690935086961e-01,1.000000000000e+00,9.498122026097e-01,6.932795744090e-01,9.808517595806e-01,7.687679303049e-01,2.299249071502e-01,4.000000000000e+00,2.389973363449e+01,128,0
2.910000000000e+00,291,6.693557050515e-01,1.000000000000e+00,9.498159391257e-01,6.932799959890e-01,9.808538403787e-01,7.687677906412e-01,2.299001481168e-01,4.000000000000e+00,2.389976978568e+01,128,0
2.920000000000e+00,292,6.705354345785e-01,1.000000000000e+00,9.498230759716e-01,6.932801465369e-01,9.808497971231e-01,7.687678814382e-01,2.299490581034e-01,4.000000000000e+00,2.389978269543e+01,128,0
2.930000000000e+00,293,6.728964435386e-01,1.000000000000e+00,9.498354588537e-01,6.932804031811e-01,9.808395368137e-01,7.687679821670e-01,2.300730710021e-01,4.000000000000e+00,2.389980470317e+01,128,0
2.940000000000e+00,294,6.762059597531e-01,1.000000000000e+00,9.498503561419e-01,6.932805592674e-01,9.808259337733e-01,7.687682063067e-01,2.302373355741e-01,4.000000000000e+00,2.389981808789e+01,128,0
2.950000000000e+00,295,6.801849439257e-01,1.000000000000e+00,9.498698903593e-01,6.932809256162e-01,9.808124651906e-01,7.687681573191e-01,2.304001528869e-01,4.000000000000e+00,2.389984950309e+01,128,0
2.960000000000e+00,296,6.843272051495e-01,1.000000000000e+00,9.498882724548e-01,6.932812402828e-01,9.807947766215e-01,7.687681553540e-01,2.306138488463e-01,4.000000000000e+00,2.389987648650e+01,128,0
2.970000000000e+00,297,6.879937621929e-01,1.000000000000e+00,9.499036209695e-01,6.932813789742e-01,9.807807570756e-01,7.687680497288e-01,2.307831293032e-01,4.000000000000e+00,2.389988837964e+01,128,0
2.980000000000e+00,298,6.908563980582e-01,1.000000000000e+00,9.499140590779e-01,6.932819412341e-01,9.807737818059e-01,7.687676974151e-01,2.308677620195e-01,4.000000000000e+00,2.389993659495e+01,128,0
2.990000000000e+00,299,6.926958172279e-01,1.000000000000e+00,9.499186003918e-01,6.932821151974e-01,9.807701078599e-01,7.687676928172e-01,2.309122379645e-01,4.000000000000e+00,2.389995151280e+01,128,0
3.000000000000e+00,300,6.939667311354e-01,1.000000000000e+00,9.499198038568e-01,6.932825267510e-01,9.807678584933e-01,7.687673648433e-01,2.309397211112e-01,4.000000000000e+00,2.389998680478e+01,128,0
3.010000000000e+00,301,6.950254976234e-01,1.000000000000e+00,9.499164486841e-01,6.932822770337e-01,9.807601802253e-01,7.687677204696e-01,2.310321648023e-01,4.000000000000e+00,2.389996539074e+01,128,0
3.020000000000e+00,302,6.964383111381e-01,1.000000000000e+00,9.499132704611e-01,6.932821790465e-01,9.807501381313e-01,7.687682081158e-01,2.311532580394e-01,4.000000000000e+00,2.389995698805e+01,128,0
3.030000000000e+00,303,6.983762678028e-01,1.000000000000e+00,9.499124952967e-01,6.932821221015e-01,9.807417479176e-01,7.687684196568e-01,2.312544530630e-01,4.000000000000e+00,2.389995210484e+01,128,0
3.040000000000e+00,304,7.009433685163e-01,1.000000000000e+00,9.499208276841e-01,6.932828101000e-01,9.807399061284e-01,7.687675494554e-01,2.312772483684e-01,4.000000000000e+00,2.390001110288e+01,128,0
3.050000000000e+00,305,7.040708995128e-01,1.000000000000e+00,9.499319729518e-01,6.932833728539e-01,9.807337739918e-01,7.687667820321e-01,2.313517107278e-01,4.000000000000e+00,2.390005936099e+01,128,0
3.060000000000e+00,306,7.071699404614e-01,1.000000000000e+00,9.499409374247e-01,6.932833981126e-01,9.807202191903e-01,7.687667580857e-01,2.315152958447e-01,4.000000000000e+00,2.390006152701e+01,128,0
3.070000000000e+00,307,7.097111967854e-01,1.000000000000e+00,9.499461263040e-01,6.932832096308e-01,9.807058541185e-01,7.687671113429e-01,2.316884819767e-01,4.000000000000e+00,2.390004536402e+01,128,0
3.080000000000e+00,308,7.110430266000e-01,1.000000000000e+00,9.499508933881e-01,6.932831000662e-01,9.807001838904e-01,7.687673221965e-01,2.317568136156e-01,4.000000000000e+00,2.390003596847e+01,128,0
3.090000000000e+00,309,7.111426042765e-01,1.000000000000e+00,9.499534275621e-01,6.932833227728e-01,9.807013274555e-01,7.687670497049e-01,2.317431993629e-01,4.000000000000e+00,2.390005506635e+01,128,0
3.100000000000e+00,310,7.099996657328e-01,1.000000000000e+00,9.499493490825e-01,6.932830517887e-01,9.807047791366e-01,7.687672474731e-01,2.317013225665e-01,4.000000000000e+00,2.390003182850e+01,128,0
3.110000000000e+00,311,7.081318644198e-01,1.000000000000e+00,9.499421877293e-01,6.932830387567e-01,9.807121926595e-01,7.687674811502e-01,2.316118529194e-01,4.000000000000e+00,2.390003071097e+01,128,0
3.120000000000e+00,312,7.059590625939e-01,1.000000000000e+00,9.499330080362e-01,6.932827164049e-01,9.807193426589e-01,7.687679577269e-01,2.315253065774e-01,4.000000000000e+00,2.390000306822e+01,128,0
3.130000000000e+00,313,7.041003093312e-01,1.000000000000e+00,9.499271715400e-01,6.932826493452e-01,9.807254111150e-01,7.687680277778e-01,2.314520235686e-01,4.000000000000e+00,2.389999731762e+01,128,0
3.140000000000e+00,314,7.030752133540e-01,1.000000000000e+00,9.499236719118e-01,6.932823823796e-01,9.807256931014e-01,7.687682811866e-01,2.314483991814e-01,4.000000000000e+00,2.389997442448e+01,128,0
3.150000000000e+00,315,7.028047221603e-01,1.000000000000e+00,9.499229739914e-01,6.932820786221e-01,9.807219757054e-01,7.687688415563e-01,2.314930041580e-01,4.000000000000e+00,2.389994837636e+01,128,0
3.160000000000e+00,316,7.031144156262e-01,1.000000000000e+00,9.499258763676e-01,6.932820014985e-01,9.807194115228e-01,7.687689534414e-01,2.315238817250e-01,4.000000000000e+00,2.389994176279e+01,128,0
3.170000000000e+00,317,7.034472720190e-01,1.000000000000e+00,9.499347372539e-01,6.932823224369e-01,9.807239413473e-01,7.687683980537e-01,2.314694875494e-01,4.000000000000e+00,2.389996928421e+01,128,0
3.180000000000e+00,318,7.034953226858e-01,1.000000000000e+00,9.499427311943e-01,6.932827418745e-01,9.807280515397e-01,7.687677850792e-01,2.314202387942e-01,4.000000000000e+00,2.390000525232e+01,128,0
3.190000000000e+00,319,7.027779538071e-01,1.000000000000e+00,9.499430761640e-01,6.932823548474e-01,9.807276009851e-01,7.687681536714e-01,2.314253541973e-01,4.000000000000e+00,2.389997206351e+01,128,0
3.200000000000e+00,320,7.012946078607e-01,1.000000000000e+00,9.499370925274e-01,6.932819400879e-01,9.807271829903e-01,7.687688852321e-01,2.314300536657e-01,4.000000000000e+00,2.389993649665e+01,128,0
3.210000000000e+00,321,6.991723815087e-01,1.000000000000e+00,9.499295510638e-01,6.932814942427e-01,9.807320545669e-01,7.687694006347e-01,2.313708992052e-01,4.000000000000e+00,2.389989826421e+01,128,0
3.220000000000e+00,322,6.968266190494e-01,1.000000000000e+00,9.499229379135e-01,6.932816986417e-01,9.807436604056e-01,7.687691109010e-01,2.312310242661e-01,4.000000000000e+00,2.389991579197e+01,128,0
3.230000000000e+00,323,6.948561127866e-01,1.000000000000e+00,9.499161986784e-01,6.932818165706e-01,9.807555525484e-01,7.687686250128e-01,2.310876235262e-01,4.000000000000e+00,2.389992590469e+01,128,0
3.240000000000e+00,324,6.937475844521e-01,1.000000000000e+00,9.499103086455e-01,6.932819632093e-01,9.807620152321e-01,7.687685964587e-01,2.310097623535e-01,4.000000000000e+00,2.389993847937e+01,128,0
3.250000000000e+00,325,6.937202435172e-01,1.000000000000e+00,9.499066812190e-01,6.932818052398e-01,9.807591595035e-01,7.687688096248e-01,2.310440903628e-01,4.000000000000e+00,2.389992493305e+01,128,0
3.260000000000e+00,326,6.944639569748e-01,1.000000000000e+00,9.499099779134e-01,6.932819069852e-01,9.807562225021e-01,7.687684904132e-01,2.310796144054e-01,4.000000000000e+00,2.389993365800e+01,128,0
3.270000000000e+00,327,6.957157722826e-01,1.000000000000e+00,9.499171883866e-01,6.932823350788e-01,9.807549441696e-01,7.687678806201e-01,2.310953945434e-01,4.000000000000e+00,2.389997036829e+01,128,0
3.280000000000e+00,328,6.968163544629e-01,1.000000000000e+00,9.499230491447e-01,6.932823562451e-01,9.807515337557e-01,7.687676978028e-01,2.311365644416e-01,4.000000000000e+00,2.389997218336e+01,128,0
3.290000000000e+00,329,6.972526340755e-01,1.000000000000e+00,9.499252414487e-01,6.932825056070e-01,9.807502992703e-01,7.687675377168e-01,2.311515844659e-01,4.000000000000e+00,2.389998499161e+01,128,0
3.300000000000e+00,330,6.966035865862e-01,1.000000000000e+00,9.499265236490e-01,6.932826802465e-01,9.807588086088e-01,7.687668954968e-01,2.310490498561e-01,4.000000000000e+00,2.389999996751e+01,128,0
3.310000000000e+00,331,6.947728549209e-01,1.000000000000e+00,9.499221801524e-01,6.932830443280e-01,9.807699521545e-01,7.687663795215e-01,2.309148865978e-01,4.000000000000e+00,2.390003118872e+01,128,0
3.320000000000e+00,332,6.920939595631e-01,1.000000000000e+00,9.499090477479e-01,6.932825704612e-01,9.807777158503e-01,7.687666656042e-01,2.308208129256e-01,4.000000000000e+00,2.389999055307e+01,128,0
3.330000000000e+00,333,6.890292547748e-01,1.000000000000e+00,9.498918441643e-01,6.932821631104e-01,9.807845982761e-01,7.687672910140e-01,2.307374288258e-01,4.000000000000e+00,2.389995562148e+01,128,0
3.340000000000e+00,334,6.860797241343e-01,1.000000000000e+00,9.498755589163e-01,6.932817266718e-01,9.807928260706e-01,7.687676227568e-01,2.306377874239e-01,4.000000000000e+00,2.389991819563e+01,128,0
3.350000000000e+00,335,6.835197862917e-01,1.000000000000e+00,9.498646085043e-01,6.932818971097e-01,9.808065769658e-01,7.687670119938e-01,2.304720051208e-01,4.000000000000e+00,2.389993281115e+01,128,0
3.360000000000e+00,336,6.815617975744e-01,1.000000000000e+00,9.498564710292e-01,6.932820923138e-01,9.808197179101e-01,7.687662926953e-01,2.303136040636e-01,4.000000000000e+00,2.389994955046e+01,128,0
3.370000000000e+00,337,6.800751679823e-01,1.000000000000e+00,9.498502545134e-01,6.932819913427e-01,9.808271442595e-01,7.687661424318e-01,2.302239126226e-01,4.000000000000e+00,2.389994089189e+01,128,0
3.380000000000e+00,338,6.786504313557e-01,1.000000000000e+00,9.498433445216e-01,6.932815004761e-01,9.808273925635e-01,7.687664986906e-01,2.302205110668e-01,4.000000000000e+00,2.389989879874e+01,128,0
3.390000000000e+00,339,6.767397850052e-01,1.000000000000e+00,9.498365288248e-01,6.932809153021e-01,9.808308725142e-01,7.687665623166e-01,2.301780381130e-01,4.000000000000e+00,2.389984861864e+01,128,0
3.400000000000e+00,340,6.738584202798e-01,1.000000000000e+00,9.498255648627e-01,6.932807201273e-01,9.808426001882e-01,7.687663841680e-01,2.300363697767e-01,4.000000000000e+00,2.389983188196e+01,128,0
3.410000000000e+00,341,6.698919894285e-01,1.000000000000e+00,9.498062140608e-01,6.932801977639e-01,9.808595119209e-01,7.687663569510e-01,2.298318820528e-01,4.000000000000e+00,2.389978708825e+01,128,0
3.420000000000e+00,342,6.650345891473e-01,1.000000000000e+00,9.497784819530e-01,6.932796814374e-01,9.808776641674e-01,7.687665172547e-01,2.296124340427e-01,4.000000000000e+00,2.389974281235e+01,128,0
3.430000000000e+00,343,6.597782520220e-01,1.000000000000e+00,9.497461999176e-01,6.932788883276e-01,9.808956227665e-01,7.687666930536e-01,2.293950975466e-01,4.000000000000e+00,2.389967480209e+01,128,0
3.440000000000e+00,344,6.546025332013e-01,1.000000000000e+00,9.497118876721e-01,6.932783012447e-01,9.809136961009e-01,7.687667534634e-01,2.291765493425e-01,4.000000000000e+00,2.389962445914e+01,128,0
3.450000000000e+00,345,6.500412164894e-01,1.000000000000e+00,9.496771814117e-01,6.932774274247e-01,9.809280681111e-01,7.687669762633e-01,2.290024263703e-01,4.000000000000e+00,2.389954952855e+01,128,0
3.460000000000e+00,346,6.465979709236e-01,1.000000000000e+00,9.496473671054e-01,6.932767766148e-01,9.809388621131e-01,7.687671547598e-01,2.288716585201e-01,4.000000000000e+00,2.389949372150e+01,128,0
3.470000000000e+00,347,6.442870733371e-01,1.000000000000e+00,9.496240429180e-01,6.932761646771e-01,9.809454204282e-01,7.687671477701e-01,2.287920283492e-01,4.000000000000e+00,2.389944124794e+01,128,0
3.480000000000e+00,348,6.427275947398e-01,1.000000000000e+00,9.496061380981e-01,6.932759591544e-01,9.809545399315e-01,7.687663078387e-01,2.286818311388e-01,4.000000000000e+00,2.389942362446e+01,128,0
3.490000000000e+00,349,6.413868063842e-01,1.000000000000e+00,9.495887288989e-01,6.932759398757e-01,9.809666231751e-01,7.687653701687e-01,2.285360295450e-01,4.000000000000e+00,2.389942197132e+01,128,0
3.500000000000e+00,350,6.399283275822e-01,1.000000000000e+00,9.495696329497e-01,6.932755503667e-01,9.809754708251e-01,7.687649262447e-01,2.284289629238e-01,4.000000000000e+00,2.389938857115e+01,128,0
3.510000000000e+00,351,6.379550586858e-01,1.000000000000e+00,9.495462302305e-01,6.932748094811e-01,9.809775283297e-01,7.687651548299e-01,2.284035319684e-01,4.000000000000e+00,2.389932504087e+01,128,0
3.520000000000e+00,352,6.352397856020e-01,1.000000000000e+00,9.495168260663e-01,6.932738858951e-01,9.809838802011e-01,7.687651699300e-01,2.283261403615e-01,4.000000000000e+00,2.389924584462e+01,128,0
3.530000000000e+00,353,6.318439140523e-01,1.000000000000e+00,9.494792845070e-01,6.932736679775e-01,9.810002652079e-01,7.687646048364e-01,2.281282795616e-01,4.000000000000e+00,2.389922715854e+01,128,0
3.540000000000e+00,354,6.281709652575e-01,1.000000000000e+00,9.494355634505e-01,6.932731319103e-01,9.810186251185e-01,7.687640922577e-01,2.279063340243e-01,4.000000000000e+00,2.389918119179e+01,128,0
3.550000000000e+00,355,6.248960795063e-01,1.000000000000e+00,9.493917821263e-01,6.932728329914e-01,9.810338463823e-01,7.687635137654e-01,2.277224514249e-01,4.000000000000e+00,2.389915556012e+01,128,0
3.560000000000e+00,356,6.223863602392e-01,1.000000000000e+00,9.493533399062e-01,6.932722465973e-01,9.810432981051e-01,7.687631523207e-01,2.276079421952e-01,4.000000000000e+00,2.389910527821e+01,128,0
3.570000000000e+00,357,6.207553104747e-01,1.000000000000e+00,9.493216556592e-01,6.932717504260e-01,9.810480962849e-01,7.687627190070e-01,2.275496497744e-01,4.000000000000e+00,2.389906273284e+01,128,0
3.580000000000e+00,358,6.197320861194e-01,1.000000000000e+00,9.492940304974e-01,6.932712038127e-01,9.810516212839e-01,7.687623654341e-01,2.275066766320e-01,4.000000000000e+00,2.389901586235e+01,128,0
3.590000000000e+00,359,6.190282865338e-01,1.000000000000e+00,9.492693198440e-01,6.932708459481e-01,9.810586286644e-01,7.687615992102e-01,2.274218452554e-01,4.000000000000e+00,2.389898517661e+01,128,0
3.600000000000e+00,360,6.181106457868e-01,1.000000000000e+00,9.492442741800e-01,6.932704948714e-01,9.810641546339e-01,7.687609031514e-01,2.273548920368e-01,4.000000000000e+00,2.389895507297e+01,128,0
3.610000000000e+00,361,6.164315747035e-01,1.000000000000e+00,9.492140986007e-01,6.932697910686e-01,9.810723749488e-01,7.687601761876e-01,2.272551464812e-01,4.000000000000e+00,2.389889472447e+01,128,0
3.620000000000e+00,362,6.136143291016e-01,1.000000000000e+00,9.491736283368e-01,6.932692611407e-01,9.810859587394e-01,7.687596214816e-01,2.270908381763e-01,4.000000000000e+00,2.389884928528e+01,128,0
3.630000000000e+00,363,6.096589951928e-01,1.000000000000e+00,9.491231051085e-01,6.932681403905e-01,9.811013918391e-01,7.687595983848e-01,2.269037406752e-01,4.000000000000e+00,2.389875318597e+01,128,0
3.640000000000e+00,364,6.050510599671e-01,1.000000000000e+00,9.490664508301e-01,6.932669363522e-01,9.811137761081e-01,7.687598129142e-01,2.267533588107e-01,4.000000000000e+00,2.389864994585e+01,128,0
3.650000000000e+00,365,6.002049286419e-01,1.000000000000e+00,9.490061694841e-01,6.932654168011e-01,9.811257520276e-01,7.687601526164e-01,2.266076488565e-01,4.000000000000e+00,2.389851965327e+01,128,0
3.660000000000e+00,366,5.956303019620e-01,1.000000000000e+00,9.489438865522e-01,6.932644615882e-01,9.811431475425e-01,7.687598788826e-01,2.263970205201e-01,4.000000000000e+00,2.389843775003e+01,128,0
3.670000000000e+00,367,5.915717346435e-01,1.000000000000e+00,9.488825872122e-01,6.932634238522e-01,9.811615187746e-01,7.687594626010e-01,2.261745581047e-01,4.000000000000e+00,2.389834877155e+01,128,0
3.680000000000e+00,368,5.884871655864e-01,1.000000000000e+00,9.488309867897e-01,6.932626026427e-01,9.811767233968e-01,7.687587411888e-01,2.259904744107e-01,4.000000000000e+00,2.389827835910e+01,128,0
3.690000000000e+00,369,5.862951580984e-01,1.000000000000e+00,9.487909520609e-01,6.932614593390e-01,9.811816903859e-01,7.687586676776e-01,2.259296298874e-01,4.000000000000e+00,2.389818033014e+01,128,0
3.700000000000e+00,370,5.844716485415e-01,1.000000000000e+00,9.487573394389e-01,6.932601043043e-01,9.811828269437e-01,7.687587771192e-01,2.259148211418e-01,4.000000000000e+00,2.389806414792e+01,128,0
3.710000000000e+00,371,5.824367769605e-01,1.000000000000e+00,9.487191619439e-01,6.932590235247e-01,9.811893554297e-01,7.687586556755e-01,2.258351920095e-01,4.000000000000e+00,2.389797148138e+01,128,0
3.720000000000e+00,372,5.797994094307e-01,1.000000000000e+00,9.486741879035e-01,6.932580064419e-01,9.812031514616e-01,7.687582102402e-01,2.256679478555e-01,4.000000000000e+00,2.389788427681e+01,128,0
3.730000000000e+00,373,5.766698403803e-01,1.000000000000e+00,9.486246986975e-01,6.932571999438e-01,9.812165769546e-01,7.687576548313e-01,2.255053461746e-01,4.000000000000e+00,2.389781512816e+01,128,0
3.740000000000e+00,374,5.729941877352e-01,1.000000000000e+00,9.485694684409e-01,6.932558987920e-01,9.812283241394e-01,7.687575896449e-01,2.253625913927e-01,4.000000000000e+00,2.389770356897e+01,128,0
3.750000000000e+00,375,5.692608898963e-01,1.000000000000e+00,9.485110918245e-01,6.932549781238e-01,9.812418487765e-01,7.687574922451e-01,2.251987057336e-01,4.000000000000e+00,2.389762463256e+01,128,0
3.760000000000e+00,376,5.658211595833e-01,1.000000000000e+00,9.484544987491e-01,6.932537704237e-01,9.812520699527e-01,7.687577176669e-01,2.250744380688e-01,4.000000000000e+00,2.389752108725e+01,128,0
3.770000000000e+00,377,5.633520803248e-01,1.000000000000e+00,9.484074791504e-01,6.932530239367e-01,9.812601044218e-01,7.687573981165e-01,2.249769210183e-01,4.000000000000e+00,2.389745708566e+01,128,0
3.780000000000e+00,378,5.620353583592e-01,1.000000000000e+00,9.483716637001e-01,6.932524106499e-01,9.812641424433e-01,7.687570253342e-01,2.249277183923e-01,4.000000000000e+00,2.389740450448e+01,128,0
3.790000000000e+00,379,5.617900806796e-01,1.000000000000e+00,9.483464271799e-01,6.932522037363e-01,9.812680915315e-01,7.687563602134e-01,2.248799166743e-01,4.000000000000e+00,2.389738676445e+01,128,0
3.800000000000e+00,380,5.623142048452e-01,1.000000000000e+00,9.483287267313e-01,6.932521664947e-01,9.812714027102e-01,7.687555046644e-01,2.248399465619e-01,4.000000000000e+00,2.389738357149e+01,128,0
3.810000000000e+00,381,5.630583380179e-01,1.000000000000e+00,9.483178861882e-01,6.932520815617e-01,9.812735030760e-01,7.687546369186e-01,2.248145430823e-01,4.000000000000e+00,2.389737628964e+01,128,0
3.820000000000e+00,382,5.637738538271e-01,1.000000000000e+00,9.483105336630e-01,6.932520756142e-01,9.812725756315e-01,7.687539790920e-01,2.248257252745e-01,4.000000000000e+00,2.389737577973e+01,128,0
3.830000000000e+00,383,5.638031725904e-01,1.000000000000e+00,9.483005021593e-01,6.932513866547e-01,9.812677769851e-01,7.687541485631e-01,2.248830515667e-01,4.000000000000e+00,2.389731671101e+01,128,0
3.840000000000e+00,384,5.630283630836e-01,1.000000000000e+00,9.482795633760e-01,6.932511138937e-01,9.812694489740e-01,7.687541039661e-01,2.248626637175e-01,4.000000000000e+00,2.389729332560e+01,128,0
3.850000000000e+00,385,5.613555343479e-01,1.000000000000e+00,9.482451408013e-01,6.932508877568e-01,9.812813189247e-01,7.687535524900e-01,2.247193047567e-01,4.000000000000e+00,2.389727393759e+01,128,0
3.860000000000e+00,386,5.594569219803e-01,1.000000000000e+00,9.482082733927e-01,6.932509548516e-01,9.812936550060e-01,7.687527232755e-01,2.245705606884e-01,4.000000000000e+00,2.389727969001e+01,128,0
3.870000000000e+00,387,5.578438029865e-01,1.000000000000e+00,9.481776656780e-01,6.932504704819e-01,9.812976534665e-01,7.687526448727e-01,2.245219411799e-01,4.000000000000e+00,2.389723816230e+01,128,0
3.880000000000e+00,388,5.568520309312e-01,1.000000000000e+00,9.481557264983e-01,6.932500848508e-01,9.812983235635e-01,7.687529144990e-01,2.245135478902e-01,4.000000000000e+00,2.389720510009e+01,128,0
3.890000000000e+00,389,5.565473423139e-01,1.000000000000e+00,9.481415647828e-01,6.932497074558e-01,9.812975388199e-01,7.687530324007e-01,2.245227094133e-01,4.000000000000e+00,2.389717274408e+01,128,0
3.900000000000e+00,390,5.567764872903e-01,1.000000000000e+00,9.481360981870e-01,6.932495269699e-01,9.812977702847e-01,7.687526226736e-01,2.245197721243e-01,4.000000000000e+00,2.389715727013e+01,128,0
3.910000000000e+00,391,5.567765152647e-01,1.000000000000e+00,9.481360985324e-01,6.932495269698e-01,9.812977700339e-01,7.687526226848e-01,2.245197751487e-01,4.000000000000e+00,2.389715727013e+01,128,0
3.920000000000e+00,392,5.578462281659e-01,1.000000000000e+00,9.481373168545e-01,6.932493218096e-01,9.812975640052e-01,7.687519800101e-01,2.245220949884e-01,4.000000000000e+00,2.389713968074e+01,128,0
3.930000000000e+00,393,5.576722801281e-01,1.000000000000e+00,9.481343920074e-01,6.932491040559e-01,9.812985156146e-01,7.687519862581e-01,2.245104413852e-01,4.000000000000e+00,2.389712101169e+01,128,0
3.940000000000e+00,394,5.576723468116e-01,1.000000000000e+00,9.481343910581e-01,6.932491040763e-01,9.812985155770e-01,7.687519861287e-01,2.245104418543e-01,4.000000000000e+00,2.389712101344e+01,128,0
3.950000000000e+00,395,5.547800875261e-01,1.000000000000e+00,9.481094614946e-01,6.932481668978e-01,9.813069792593e-01,7.687523923231e-01,2.244075996313e-01,4.000000000000e+00,2.389704066499e+01,128,0
3.960000000000e+00,396,5.525338780865e-01,1.000000000000e+00,9.480904561744e-01,6.932471985037e-01,9.813082091050e-01,7.687532703599e-01,2.243919859027e-01,4.000000000000e+00,2.389695764079e+01,128,0
3.970000000000e+00,397,5.502806665328e-01,1.000000000000e+00,9.480680702221e-01,6.932467480038e-01,9.813132553810e-01,7.687539509957e-01,2.243307565495e-01,4.000000000000e+00,2.389691901786e+01,128,0
3.980000000000e+00,398,5.485218694055e-01,1.000000000000e+00,9.480476547483e-01,6.932465254475e-01,9.813216400611e-01,7.687539425824e-01,2.242294443354e-01,4.000000000000e+00,2.389689993737e+01,128,0
3.990000000000e+00,399,5.476926340705e-01,1.000000000000e+00,9.480393326315e-01,6.932466695065e-01,9.813273590429e-01,7.687536277688e-01,2.241605800666e-01,4.000000000000e+00,2.389691228802e+01,128,0
4.000000000000e+00,400,5.476926438972e-01,1.000000000000e+00,9.480393325340e-01,6.932466695066e-01,9.813273589727e-01,7.687536277780e-01,2.241605809130e-01,4.000000000000e+00,2.389691228803e+01,128,0
4.010000000000e+00,401,5.480889446825e-01,1.000000000000e+00,9.480479765232e-01,6.932467035242e-01,9.813249236475e-01,7.687536744258e-01,2.241899822048e-01,4.000000000000e+00,2.389691520448e+01,128,0
4.020000000000e+00,402,5.514958304827e-01,1.000000000000e+00,9.481061016285e-01,6.932469176967e-01,9.813044707897e-01,7.687548372922e-01,2.244368504213e-01,4.000000000000e+00,2.389693356621e+01,128,0
4.030000000000e+00,403,5.534128426948e-01,1.000000000000e+00,9.481384722685e-01,6.932473872479e-01,9.812995166790e-01,7.687545872570e-01,2.244969839194e-01,4.000000000000e+00,2.389697382253e+01,128,0
4.040000000000e+00,404,5.549810990533e-01,1.000000000000e+00,9.481656601654e-01,6.932483426893e-01,9.813001218431e-01,7.687540417157e-01,2.244904540554e-01,4.000000000000e+00,2.389705573633e+01,128,0
4.050000000000e+00,405,5.560872556394e-01,1.000000000000e+00,9.481907105750e-01,6.932488137937e-01,9.812973779258e-01,7.687541617904e-01,2.245239302445e-01,4.000000000000e+00,2.389709612617e+01,128,0
4.060000000000e+00,406,5.568187776836e-01,1.000000000000e+00,9.482138698666e-01,6.932493011407e-01,9.812916901869e-01,7.687548016212e-01,2.245929278239e-01,4.000000000000e+00,2.389713790870e+01,128,0
4.070000000000e+00,407,5.573787987242e-01,1.000000000000e+00,9.482345534873e-01,6.932497605241e-01,9.812879773202e-01,7.687551194825e-01,2.246380824364e-01,4.000000000000e+00,2.389717729390e+01,128,0
4.080000000000e+00,408,5.581825162536e-01,1.000000000000e+00,9.482566678947e-01,6.932506295534e-01,9.812853835127e-01,7.687552214088e-01,2.246700693666e-01,4.000000000000e+00,2.389725180037e+01,128,0
4.090000000000e+00,409,5.597396742475e-01,1.000000000000e+00,9.482853098127e-01,6.932513237442e-01,9.812782623387e-01,7.687554598475e-01,2.247565250783e-01,4.000000000000e+00,2.389731131731e+01,128,0
4.100000000000e+00,410,5.622483129153e-01,1.000000000000e+00,9.483235534673e-01,6.932523892457e-01,9.812694530342e-01,7.687556856533e-01,2.248636436182e-01,4.000000000000e+00,2.389740266936e+01,128,0
4.110000000000e+00,411,5.655903100969e-01,1.000000000000e+00,9.483694728924e-01,6.932536910802e-01,9.812611669774e-01,7.687553919164e-01,2.249646426270e-01,4.000000000000e+00,2.389751428457e+01,128,0
4.120000000000e+00,412,5.694303592765e-01,1.000000000000e+00,9.484235900468e-01,6.932550382459e-01,9.812520552344e-01,7.687547906671e-01,2.250756393797e-01,4.000000000000e+00,2.389762978730e+01,128,0
4.130000000000e+00,413,5.734087511337e-01,1.000000000000e+00,9.484825222577e-01,6.932562102537e-01,9.812383517980e-01,7.687547831092e-01,2.252418837024e-01,4.000000000000e+00,2.389773027324e+01,128,0
4.140000000000e+00,414,5.769805900005e-01,1.000000000000e+00,9.485402022546e-01,6.932568774645e-01,9.812224684906e-01,7.687554399621e-01,2.254340174270e-01,4.000000000000e+00,2.389778747909e+01,128,0
4.150000000000e+00,415,5.796788125118e-01,1.000000000000e+00,9.485902324531e-01,6.932576344483e-01,9.812089736183e-01,7.687561073496e-01,2.255974150595e-01,4.000000000000e+00,2.389785238226e+01,128,0
4.160000000000e+00,416,5.812859867689e-01,1.000000000000e+00,9.486278962905e-01,6.932583262408e-01,9.812041484588e-01,7.687562015463e-01,2.256561801373e-01,4.000000000000e+00,2.389791169627e+01,128,0
4.170000000000e+00,417,5.820099947712e-01,1.000000000000e+00,9.486549594584e-01,6.932594189871e-01,9.812066335646e-01,7.687561077627e-01,2.256270872454e-01,4.000000000000e+00,2.389800538843e+01,128,0
4.180000000000e+00,418,5.823703603182e-01,1.000000000000e+00,9.486777374031e-01,6.932599250680e-01,9.812052785191e-01,7.687565935195e-01,2.256438427199e-01,4.000000000000e+00,2.389804878007e+01,128,0
4.190000000000e+00,419,5.829523970819e-01,1.000000000000e+00,9.487044217746e-01,6.932602719390e-01,9.811977809292e-01,7.687576550990e-01,2.257345666576e-01,4.000000000000e+00,2.389807852106e+01,128,0
4.200000000000e+00,420,5.841127986262e-01,1.000000000000e+00,9.487371296871e-01,6.932606047231e-01,9.811872267581e-01,7.687585543486e-01,2.258621514530e-01,4.000000000000e+00,2.389810705428e+01,128,0
4.210000000000e+00,421,5.859551576968e-01,1.000000000000e+00,9.487750920297e-01,6.932612835089e-01,9.811793937473e-01,7.687588796859e-01,2.259571920182e-01,4.000000000000e+00,2.389816525421e+01,128,0
4.220000000000e+00,422,5.884051084751e-01,1.000000000000e+00,9.488173035770e-01,6.932620469315e-01,9.811712274842e-01,7.687591087752e-01,2.260563221614e-01,4.000000000000e+00,2.389823071131e+01,128,0
4.230000000000e+00,423,5.913170722989e-01,1.000000000000e+00,9.488646616375e-01,6.932628162842e-01,9.811619635623e-01,7.687594191278e-01,2.261686994684e-01,4.000000000000e+00,2.389829667719e+01,128,0
4.240000000000e+00,424,5.942537221184e-01,1.000000000000e+00,9.489147137850e-01,6.932636235407e-01,9.811511319243e-01,7.687597545530e-01,2.263000206956e-01,4.000000000000e+00,2.389836589337e+01,128,0
4.250000000000e+00,425,5.967061575812e-01,1.000000000000e+00,9.489625841579e-01,6.932640853743e-01,9.811398802307e-01,7.687601459834e-01,2.264361301282e-01,4.000000000000e+00,2.389840549230e+01,128,0
4.260000000000e+00,426,5.984163493539e-01,1.000000000000e+00,9.490034664442e-01,6.932647086907e-01,9.811323923311e-01,7.687607707648e-01,2.265269671968e-01,4.000000000000e+00,2.389845893740e+01,128,0
4.270000000000e+00,427,5.995272758654e-01,1.000000000000e+00,9.490372325733e-01,6.932649465225e-01,9.811253087344e-01,7.687617242048e-01,2.266126142321e-01,4.000000000000e+00,2.389847932991e+01,128,0
4.280000000000e+00,428,6.003863597088e-01,1.000000000000e+00,9.490677453931e-01,6.932653408085e-01,9.811162856148e-01,7.687627527147e-01,2.267217867922e-01,4.000000000000e+00,2.389851313739e+01,128,0
4.290000000000e+00,429,6.013180017219e-01,1.000000000000e+00,9.490950277871e-01,6.932658610730e-01,9.811116381273e-01,7.687631412847e-01,2.267782760767e-01,4.000000000000e+00,2.389855774685e+01,128,0
4.300000000000e+00,430,6.028430049700e-01,1.000000000000e+00,9.491234576689e-01,6.932670736780e-01,9.811116481902e-01,7.687629222362e-01,2.267791413099e-01,4.000000000000e+00,2.389866172080e+01,128,0
4.310000000000e+00,431,6.053382176975e-01,1.000000000000e+00,9.491581407517e-01,6.932678439867e-01,9.811029065581e-01,7.687632622201e-01,2.268852259575e-01,4.000000000000e+00,2.389872777079e+01,128,0
4.320000000000e+00,432,6.091272048951e-01,1.000000000000e+00,9.492043034313e-01,6.932686298062e-01,9.810850686779e-01,7.687638536660e-01,2.271010615171e-01,4.000000000000e+00,2.389879515109e+01,128,0
4.330000000000e+00,433,6.137855566110e-01,1.000000000000e+00,9.492569167119e-01,6.932694804753e-01,9.810641145468e-01,7.687643653599e-01,2.273545481940e-01,4.000000000000e+00,2.389886809232e+01,128,0
4.340000000000e+00,434,6.187903876961e-01,1.000000000000e+00,9.493115828727e-01,6.932705463920e-01,9.810468068395e-01,7.687642648092e-01,2.275642231001e-01,4.000000000000e+00,2.389895949068e+01,128,0
4.350000000000e+00,435,6.235886218853e-01,1.000000000000e+00,9.493627144089e-01,6.932718622451e-01,9.810342749307e-01,7.687639697892e-01,2.277164880652e-01,4.000000000000e+00,2.389907232101e+01,128,0
4.360000000000e+00,436,6.278476690079e-01,1.000000000000e+00,9.494093547094e-01,6.932729166240e-01,9.810237431013e-01,7.687638553504e-01,2.278444114879e-01,4.000000000000e+00,2.389916273144e+01,128,0
4.370000000000e+00,437,6.314163613279e-01,1.000000000000e+00,9.494509223372e-01,6.932738733114e-01,9.810108684662e-01,7.687639962697e-01,2.280005219333e-01,4.000000000000e+00,2.389924476558e+01,128,0
4.380000000000e+00,438,6.341700208691e-01,1.000000000000e+00,9.494847782821e-01,6.932742350799e-01,9.809965352749e-01,7.687645646975e-01,2.281737446820e-01,4.000000000000e+00,2.389927578669e+01,128,0
4.390000000000e+00,439,6.364750051563e-01,1.000000000000e+00,9.495123181641e-01,6.932749344999e-01,9.809869487958e-01,7.687650212229e-01,2.282899770366e-01,4.000000000000e+00,2.389933576110e+01,128,0
4.400000000000e+00,440,6.385947526126e-01,1.000000000000e+00,9.495347292658e-01,6.932754512732e-01,9.809788446869e-01,7.687654892770e-01,2.283881760781e-01,4.000000000000e+00,2.389938007395e+01,128,0
4.410000000000e+00,441,6.412431622847e-01,1.000000000000e+00,9.495585625302e-01,6.932761970485e-01,9.809698754557e-01,7.687655258715e-01,2.284970013821e-01,4.000000000000e+00,2.389944402378e+01,128,0
4.420000000000e+00,442,6.444573123695e-01,1.000000000000e+00,9.495850772099e-01,6.932768849644e-01,9.809575486675e-01,7.687655772683e-01,2.286462897982e-01,4.000000000000e+00,2.389950301247e+01,128,0
4.430000000000e+00,443,6.482675185787e-01,1.000000000000e+00,9.496156156403e-01,6.932777478167e-01,9.809469201044e-01,7.687653224216e-01,2.287752339175e-01,4.000000000000e+00,2.389957700232e+01,128,0
4.440000000000e+00,444,6.522521706701e-01,1.000000000000e+00,9.496468382178e-01,6.932784353613e-01,9.809334740820e-01,7.687653549911e-01,2.289380292838e-01,4.000000000000e+00,2.389963595975e+01,128,0
4.450000000000e+00,445,6.561034049732e-01,1.000000000000e+00,9.496791528834e-01,6.932786867413e-01,9.809164421243e-01,7.687657649099e-01,2.291437341315e-01,4.000000000000e+00,2.389965751584e+01,128,0
4.460000000000e+00,446,6.594576433511e-01,1.000000000000e+00,9.497093559893e-01,6.932789999989e-01,9.808998692250e-01,7.687661936556e-01,2.293439532264e-01,4.000000000000e+00,2.389968437803e+01,128,0
4.470000000000e+00,447,6.616341006919e-01,1.000000000000e+00,9.497326763755e-01,6.932790074977e-01,9.808887971563e-01,7.687666560928e-01,2.294775512095e-01,4.000000000000e+00,2.389968502107e+01,128,0
4.480000000000e+00,448,6.627591640378e-01,1.000000000000e+00,9.497493335068e-01,6.932795207094e-01,9.808887253157e-01,7.687666229196e-01,2.294788405744e-01,4.000000000000e+00,2.389972902967e+01,128,0
4.490000000000e+00,449,6.629342614950e-01,1.000000000000e+00,9.497591319298e-01,6.932797139260e-01,9.808909358827e-01,7.687668936395e-01,2.294523275851e-01,4.000000000000e+00,2.389974559830e+01,128,0
4.500000000000e+00,450,6.629997660977e-01,1.000000000000e+00,9.497658131202e-01,6.932797547253e-01,9.808874420220e-01,7.687673421030e-01,2.294945171312e-01,4.000000000000e+00,2.389974909690e+01,128,0
4.510000000000e+00,451,6.631710296003e-01,1.000000000000e+00,9.497690893518e-01,6.932792617279e-01,9.808773864671e-01,7.687684140763e-01,2.296154389376e-01,4.000000000000e+00,2.389970682163e+01,128,0
4.520000000000e+00,452,6.639864763204e-01,1.000000000000e+00,9.497748654309e-01,6.932793118679e-01,9.808709439667e-01,7.687689766542e-01,2.296932141471e-01,4.000000000000e+00,2.389971112121e+01,128,0
4.530000000000e+00,453,6.655460196631e-01,1.000000000000e+00,9.497836765359e-01,6.932795782711e-01,9.808667039396e-01,7.687690742295e-01,2.297445931916e-01,4.000000000000e+00,2.389973396567e+01,128,0
4.540000000000e+00,454,6.679432606169e-01,1.000000000000e+00,9.497979851988e-01,6.932800013330e-01,9.808593957886e-01,7.687688384857e-01,2.298331213124e-01,4.000000000000e+00,2.389977024393e+01,128,0
4.550000000000e+00,455,6.709516143330e-01,1.000000000000e+00,9.498161083772e-01,6.932804283691e-01,9.808488682556e-01,7.687686234462e-01,2.299604983430e-01,4.000000000000e+00,2.389980686309e+01,128,0
4.560000000000e+00,456,6.738557724883e-01,1.000000000000e+00,9.498336452612e-01,6.932805766308e-01,9.808377523332e-01,7.687688207644e-01,2.300947458521e-01,4.000000000000e+00,2.389981957684e+01,128,0
4.570000000000e+00,457,6.764306523469e-01,1.000000000000e+00,9.498495779201e-01,6.932807790534e-01,9.808269668646e-01,7.687689662756e-01,2.302250516984e-01,4.000000000000e+00,2.389983693501e+01,128,0
4.580000000000e+00,458,6.781997681105e-01,1.000000000000e+00,9.498616625076e-01,6.932806177407e-01,9.808178735435e-01,7.687694671355e-01,2.303346400197e-01,4.000000000000e+00,2.389982310209e+01,128,0
4.590000000000e+00,459,6.795177049885e-01,1.000000000000e+00,9.498713559776e-01,6.932809060264e-01,9.808129119965e-01,7.687694295916e-01,2.303947454242e-01,4.000000000000e+00,2.389984782323e+01,128,0
4.600000000000e+00,460,6.802803543841e-01,1.000000000000e+00,9.498742578417e-01,6.932807385216e-01,9.808085098924e-01,7.687697445152e-01,2.304477238394e-01,4.000000000000e+00,2.389983345932e+01,128,0
4.610000000000e+00,461,6.811174187476e-01,1.000000000000e+00,9.498754694468e-01,6.932810865106e-01,9.808075561748e-01,7.687697170320e-01,2.304595193953e-01,4.000000000000e+00,2.389986330017e+01,128,0
4.620000000000e+00,462,6.823351951887e-01,1.000000000000e+00,9.498771067574e-01,6.932814701995e-01,9.808080110761e-01,7.687694034692e-01,2.304543476879e-01,4.000000000000e+00,2.389989620244e+01,128,0
4.630000000000e+00,463,6.843752609993e-01,1.000000000000e+00,9.498804613909e-01,6.932817896415e-01,9.808005220105e-01,7.687691946204e-01,2.305449773920e-01,4.000000000000e+00,2.389992359545e+01,128,0
4.640000000000e+00,464,6.873145258750e-01,1.000000000000e+00,9.498845696527e-01,6.932817198823e-01,9.807835529488e-01,7.687694607223e-01,2.307496752790e-01,4.000000000000e+00,2.389991761341e+01,128,0
4.650000000000e+00,465,6.906976837183e-01,1.000000000000e+00,9.498921299581e-01,6.932818283782e-01,9.807687285550e-01,7.687697050316e-01,2.309286437834e-01,4.000000000000e+00,2.389992691723e+01,128,0
4.660000000000e+00,466,6.941586321319e-01,1.000000000000e+00,9.499042973618e-01,6.932824580147e-01,9.807611786463e-01,7.687690138676e-01,2.310202672473e-01,4.000000000000e+00,2.389998091043e+01,128,0
4.670000000000e+00,467,6.970094592689e-01,1.000000000000e+00,9.499176505746e-01,6.932829304051e-01,9.807566605792e-01,7.687683020641e-01,2.310751768029e-01,4.000000000000e+00,2.390002141945e+01,128,0
4.680000000000e+00,468,6.992275548461e-01,1.000000000000e+00,9.499288672683e-01,6.932833551876e-01,9.807511366901e-01,7.687678251371e-01,2.311421841670e-01,4.000000000000e+00,2.390005784604e+01,128,0
4.690000000000e+00,469,7.001975170367e-01,1.000000000000e+00,9.499319373901e-01,6.932829588585e-01,9.807436156261e-01,7.687683935392e-01,2.312326101590e-01,4.000000000000e+00,2.390002385943e+01,128,0
4.700000000000e+00,470,7.001846374514e-01,1.000000000000e+00,9.499305326150e-01,6.932827205677e-01,9.807398395945e-01,7.687689276989e-01,2.312779769216e-01,4.000000000000e+00,2.390000342519e+01,128,0
4.710000000000e+00,471,6.993766551041e-01,1.000000000000e+00,9.499274660485e-01,6.932825561555e-01,9.807427366210e-01,7.687691446406e-01,2.312428827799e-01,4.000000000000e+00,2.389998932631e+01,128,0
4.720000000000e+00,472,6.984381803885e-01,1.000000000000e+00,9.499236944922e-01,6.932827323122e-01,9.807481600164e-01,7.687689569909e-01,2.311775862525e-01,4.000000000000e+00,2.390000443231e+01,128,0
4.730000000000e+00,473,6.977104392375e-01,1.000000000000e+00,9.499166522247e-01,6.932825732914e-01,9.807493654908e-01,7.687690880649e-01,2.311629082411e-01,4.000000000000e+00,2.389999079577e+01,128,0
4.740000000000e+00,474,6.974476223599e-01,1.000000000000e+00,9.499123120509e-01,6.932826213941e-01,9.807511372433e-01,7.687691875135e-01,2.311415689281e-01,4.000000000000e+00,2.389999492073e+01,128,0
4.750000000000e+00,475,6.977379647024e-01,1.000000000000e+00,9.499122875033e-01,6.932828235219e-01,9.807514231678e-01,7.687689943403e-01,2.311382863940e-01,4.000000000000e+00,2.390001225385e+01,128,0
4.760000000000e+00,476,6.982188017253e-01,1.000000000000e+00,9.499151305058e-01,6.932827327185e-01,9.807477515081e-01,7.687689512851e-01,2.311825159457e-01,4.000000000000e+00,2.390000446716e+01,128,0
4.770000000000e+00,477,6.987399102469e-01,1.000000000000e+00,9.499188107066e-01,6.932826195340e-01,9.807416356383e-01,7.687691342659e-01,2.312562206499e-01,4.000000000000e+00,2.389999476122e+01,128,0
4.780000000000e+00,478,6.985744792556e-01,1.000000000000e+00,9.499213984689e-01,6.932822100529e-01,9.807390596567e-01,7.687697172393e-01,2.312869645991e-01,4.000000000000e+00,2.389995964694e+01,128,0
4.790000000000e+00,479,6.976587710533e-01,1.000000000000e+00,9.499250000094e-01,6.932823226666e-01,9.807449736857e-01,7.687695530528e-01,2.312156950015e-01,4.000000000000e+00,2.389996930391e+01,128,0
4.800000000000e+00,480,6.957537141160e-01,1.000000000000e+00,9.499258249564e-01,6.932822663246e-01,9.807554921210e-01,7.687693494364e-01,2.310887255936e-01,4.000000000000e+00,2.389996447241e+01,128,0
4.810000000000e+00,481,6.933462819445e-01,1.000000000000e+00,9.499229115953e-01,6.932823018337e-01,9.807664795570e-01,7.687692867159e-01,2.309561737937e-01,4.000000000000e+00,2.389996751743e+01,128,0
4.820000000000e+00,482,6.907691839520e-01,1.000000000000e+00,9.499115524478e-01,6.932816192573e-01,9.807701552991e-01,7.687701011945e-01,2.309112546462e-01,4.000000000000e+00,2.389990898454e+01,128,0
4.830000000000e+00,483,6.885660487176e-01,1.000000000000e+00,9.498991953928e-01,6.932810775614e-01,9.807716268497e-01,7.687709227175e-01,2.308930493695e-01,4.000000000000e+00,2.389986253275e+01,128,0
4.840000000000e+00,484,6.870838998913e-01,1.000000000000e+00,9.498909919093e-01,6.932809896117e-01,9.807765713460e-01,7.687709162069e-01,2.308333138184e-01,4.000000000000e+00,2.389985499086e+01,128,0
4.850000000000e+00,485,6.864738200030e-01,1.000000000000e+00,9.498887441821e-01,6.932815008436e-01,9.807856991165e-01,7.687700771360e-01,2.307235973226e-01,4.000000000000e+00,2.389989883026e+01,128,0
4.860000000000e+00,486,6.867785980432e-01,1.000000000000e+00,9.498877936659e-01,6.932817418776e-01,9.807873094310e-01,7.687696023543e-01,2.307043660937e-01,4.000000000000e+00,2.389991949956e+01,128,0
4.870000000000e+00,487,6.875499430878e-01,1.000000000000e+00,9.498884306671e-01,6.932816813959e-01,9.807827309115e-01,7.687697664820e-01,2.307595624955e-01,4.000000000000e+00,2.389991431309e+01,128,0
4.880000000000e+00,488,6.883646815161e-01,1.000000000000e+00,9.498932862602e-01,6.932818583611e-01,9.807807921129e-01,7.687694743252e-01,2.307831034817e-01,4.000000000000e+00,2.389992948835e+01,128,0
4.890000000000e+00,489,6.885515568753e-01,1.000000000000e+00,9.498972404036e-01,6.932817907637e-01,9.807802136168e-01,7.687692166478e-01,2.307900279196e-01,4.000000000000e+00,2.389992369169e+01,128,0
4.900000000000e+00,490,6.880759115927e-01,1.000000000000e+00,9.498991272905e-01,6.932818524661e-01,9.807825981911e-01,7.687690869666e-01,2.307613056014e-01,4.000000000000e+00,2.389992898284e+01,128,0
4.910000000000e+00,491,6.867701960899e-01,1.000000000000e+00,9.498943838028e-01,6.932815832001e-01,9.807876658810e-01,7.687693118128e-01,2.306999336674e-01,4.000000000000e+00,2.389990589254e+01,128,0
4.920000000000e+00,492,6.848920358920e-01,1.000000000000e+00,9.498868693919e-01,6.932816631803e-01,9.807975735395e-01,7.687690839044e-01,2.305804500986e-01,4.000000000000e+00,2.389991275105e+01,128,0
4.930000000000e+00,493,6.827929776466e-01,1.000000000000e+00,9.498764268265e-01,6.932816815259e-01,9.808089383438e-01,7.687686783762e-01,2.304433337340e-01,4.000000000000e+00,2.389991432425e+01,128,0
4.940000000000e+00,494,6.809683681617e-01,1.000000000000e+00,9.498653194553e-01,6.932818812109e-01,9.808186612312e-01,7.687682750650e-01,2.303261797642e-01,4.000000000000e+00,2.389993144778e+01,128,0
4.950000000000e+00,495,6.796938519544e-01,1.000000000000e+00,9.498516014886e-01,6.932815234206e-01,9.808200659530e-01,7.687685540890e-01,2.303089343872e-01,4.000000000000e+00,2.389990076630e+01,128,0
4.960000000000e+00,496,6.790161656231e-01,1.000000000000e+00,9.498407378058e-01,6.932812311386e-01,9.808179771876e-01,7.687688291837e-01,2.303338963621e-01,4.000000000000e+00,2.389987570237e+01,128,0
4.970000000000e+00,497,6.786677656790e-01,1.000000000000e+00,9.498360434522e-01,6.932813599262e-01,9.808211702388e-01,7.687683656231e-01,2.302954747350e-01,4.000000000000e+00,2.389988674622e+01,128,0
4.980000000000e+00,498,6.781692651576e-01,1.000000000000e+00,9.498340791697e-01,6.932817053948e-01,9.808300712578e-01,7.687673503717e-01,2.301883587282e-01,4.000000000000e+00,2.389991637106e+01,128,0
4.990000000000e+00,499,6.771252019045e-01,1.000000000000e+00,9.498306420003e-01,6.932818345724e-01,9.808385150139e-01,7.687667747959e-01,2.300865817794e-01,4.000000000000e+00,2.389992744840e+01,128,0
5.000000000000e+00,500,6.752003520148e-01,1.000000000000e+00,9.498218713614e-01,6.932812698782e-01,9.808432884755e-01,7.687671689780e-01,2.300285185979e-01,4.000000000000e+00,2.389987902438e+01,128,0


==> mesh_quality_jacobian_le.csv <==
time,step,minScaledJ,maxScaledJ,meanScaledJ,minUnif,maxUnif,meanUnif,minDetJ,maxDetJ,totalVolume,samplePoints,negScaledJCount
0.000000000000e+00,0,7.143751545769e-01,1.000000000000e+00,9.499466290721e-01,6.932826806253e-01,9.806865899225e-01,7.687636614755e-01,2.319205039857e-01,4.000000000000e+00,2.390000000000e+01,128,0
1.000000000000e-02,1,7.139928041133e-01,1.000000000000e+00,9.499457029727e-01,6.932831893517e-01,9.806899128635e-01,7.687635117771e-01,2.318808290252e-01,4.000000000000e+00,2.390004362501e+01,128,0
2.000000000000e-02,2,7.127741847093e-01,1.000000000000e+00,9.499433583262e-01,6.932828509150e-01,9.806953592110e-01,7.687634760536e-01,2.318148260105e-01,4.000000000000e+00,2.390001460290e+01,128,0
3.000000000000e-02,3,7.111122648345e-01,1.000000000000e+00,9.499392858749e-01,6.932826182122e-01,9.807016045046e-01,7.687636742080e-01,2.317392703724e-01,4.000000000000e+00,2.389999464787e+01,128,0
4.000000000000e-02,4,7.097963014690e-01,1.000000000000e+00,9.499398525573e-01,6.932827010873e-01,9.807086776865e-01,7.687637358515e-01,2.316539873141e-01,4.000000000000e+00,2.390000175468e+01,128,0
5.000000000000e-02,5,7.091980243608e-01,1.000000000000e+00,9.499467758359e-01,6.932828310232e-01,9.807150077249e-01,7.687633036778e-01,2.315777110716e-01,4.000000000000e+00,2.390001289711e+01,128,0
6.000000000000e-02,6,7.091476483202e-01,1.000000000000e+00,9.499559893570e-01,6.932833393538e-01,9.807197795725e-01,7.687626453936e-01,2.315205518669e-01,4.000000000000e+00,2.390005648823e+01,128,0
7.000000000000e-02,7,7.093617143017e-01,1.000000000000e+00,9.499615741067e-01,6.932832024148e-01,9.807175801488e-01,7.687625589489e-01,2.315469783857e-01,4.000000000000e+00,2.390004474522e+01,128,0
8.000000000000e-02,8,7.091940901462e-01,1.000000000000e+00,9.499613378273e-01,6.932832111034e-01,9.807137744889e-01,7.687629240707e-01,2.315929082768e-01,4.000000000000e+00,2.390004549030e+01,128,0
9.000000000000e-02,9,7.079210292798e-01,1.000000000000e+00,9.499573336536e-01,6.932829068402e-01,9.807149141283e-01,7.687630118102e-01,2.315789034916e-01,4.000000000000e+00,2.390001939867e+01,128,0
1.000000000000e-01,10,7.050705779117e-01,1.000000000000e+00,9.499506912626e-01,6.932832892909e-01,9.807295878950e-01,7.687625184743e-01,2.314021543455e-01,4.000000000000e+00,2.390005219516e+01,128,0
1.100000000000e-01,11,7.005785398667e-01,1.000000000000e+00,9.499396287371e-01,6.932834235833e-01,9.807541114662e-01,7.687622341914e-01,2.311063450934e-01,4.000000000000e+00,2.390006371122e+01,128,0
1.200000000000e-01,12,6.949196651054e-01,1.000000000000e+00,9.499192946290e-01,6.932829664923e-01,9.807739452304e-01,7.687629750927e-01,2.308666393238e-01,4.000000000000e+00,2.390002451405e+01,128,0
1.300000000000e-01,13,6.886714261244e-01,1.000000000000e+00,9.498967430226e-01,6.932819804752e-01,9.807900417475e-01,7.687643273308e-01,2.306715942689e-01,4.000000000000e+00,2.389993995998e+01,128,0
1.400000000000e-01,14,6.826816106535e-01,1.000000000000e+00,9.498776442396e-01,6.932811279321e-01,9.808081724659e-01,7.687652985357e-01,2.304521173032e-01,4.000000000000e+00,2.389986685216e+01,128,0
1.500000000000e-01,15,6.774566221983e-01,1.000000000000e+00,9.498635752757e-01,6.932807947296e-01,9.808300262671e-01,7.687657346617e-01,2.301881494623e-01,4.000000000000e+00,2.389983827927e+01,128,0
1.600000000000e-01,16,6.734748208509e-01,1.000000000000e+00,9.498511898298e-01,6.932801867716e-01,9.808463884638e-01,7.687661377430e-01,2.299902201651e-01,4.000000000000e+00,2.389978614563e+01,128,0
1.700000000000e-01,17,6.706533472762e-01,1.000000000000e+00,9.498414335976e-01,6.932800573331e-01,9.808590898947e-01,7.687663868770e-01,2.298368583837e-01,4.000000000000e+00,2.389977504604e+01,128,0
1.800000000000e-01,18,6.685295023191e-01,1.000000000000e+00,9.498316465046e-01,6.932796310154e-01,9.808686086188e-01,7.687663832299e-01,2.297216550951e-01,4.000000000000e+00,2.389973848858e+01,128,0
1.900000000000e-01,19,6.663857264588e-01,1.000000000000e+00,9.498168128638e-01,6.932794741166e-01,9.808756230679e-01,7.687664029601e-01,2.296368907182e-01,4.000000000000e+00,2.389972503427e+01,128,0
2.000000000000e-01,20,6.635675170570e-01,1.000000000000e+00,9.497945056129e-01,6.932788258079e-01,9.808850017515e-01,7.687669101954e-01,2.295231958203e-01,4.000000000000e+00,2.389966944095e+01,128,0
2.100000000000e-01,21,6.599424705873e-01,1.000000000000e+00,9.497641987293e-01,6.932784145591e-01,9.808979682478e-01,7.687675151111e-01,2.293664079239e-01,4.000000000000e+00,2.389963417595e+01,128,0
2.200000000000e-01,22,6.553242850389e-01,1.000000000000e+00,9.497287769881e-01,6.932776642494e-01,9.809138664986e-01,7.687682442802e-01,2.291739696269e-01,4.000000000000e+00,2.389956983637e+01,128,0
2.300000000000e-01,23,6.503256539066e-01,1.000000000000e+00,9.496905366882e-01,6.932771973634e-01,9.809361278395e-01,7.687686067956e-01,2.289049939048e-01,4.000000000000e+00,2.389952980074e+01,128,0
2.400000000000e-01,24,6.453713035600e-01,1.000000000000e+00,9.496528081367e-01,6.932769877480e-01,9.809636903187e-01,7.687688659720e-01,2.285722740871e-01,4.000000000000e+00,2.389951182618e+01,128,0
2.500000000000e-01,25,6.412987976629e-01,1.000000000000e+00,9.496176621719e-01,6.932761901218e-01,9.809808829114e-01,7.687696533774e-01,2.283641903187e-01,4.000000000000e+00,2.389944342982e+01,128,0
2.600000000000e-01,26,6.385933117246e-01,1.000000000000e+00,9.495914068993e-01,6.932755512422e-01,9.809868722699e-01,7.687704912321e-01,2.282914054837e-01,4.000000000000e+00,2.389938864622e+01,128,0
2.700000000000e-01,27,6.372412298314e-01,1.000000000000e+00,9.495722402346e-01,6.932747996793e-01,9.809887339227e-01,7.687709580394e-01,2.282683292252e-01,4.000000000000e+00,2.389932420037e+01,128,0
2.800000000000e-01,28,6.367747511851e-01,1.000000000000e+00,9.495547662984e-01,6.932749045745e-01,9.809946419212e-01,7.687705255024e-01,2.281971358232e-01,4.000000000000e+00,2.389933319503e+01,128,0
2.900000000000e-01,29,6.364148280475e-01,1.000000000000e+00,9.495329777668e-01,6.932747466541e-01,9.810038941838e-01,7.687699982718e-01,2.280853795521e-01,4.000000000000e+00,2.389931965352e+01,128,0
3.000000000000e-01,30,6.357074014037e-01,1.000000000000e+00,9.495055229187e-01,6.932748552196e-01,9.810113640840e-01,7.687695923863e-01,2.279953456708e-01,4.000000000000e+00,2.389932896289e+01,128,0
3.100000000000e-01,31,6.337357467864e-01,1.000000000000e+00,9.494694692592e-01,6.932741053164e-01,9.810159023231e-01,7.687699930442e-01,2.279399796742e-01,4.000000000000e+00,2.389926465965e+01,128,0
3.200000000000e-01,32,6.303699880880e-01,1.000000000000e+00,9.494222953295e-01,6.932733846310e-01,9.810254711795e-01,7.687706623433e-01,2.278239454780e-01,4.000000000000e+00,2.389920286210e+01,128,0
3.300000000000e-01,33,6.254911661627e-01,1.000000000000e+00,9.493649510452e-01,6.932723686284e-01,9.810452415803e-01,7.687718430546e-01,2.275845948895e-01,4.000000000000e+00,2.389911574207e+01,128,0
3.400000000000e-01,34,6.198809237654e-01,1.000000000000e+00,9.493014875024e-01,6.932713401537e-01,9.810694093366e-01,7.687731243565e-01,2.272921874160e-01,4.000000000000e+00,2.389902755318e+01,128,0
3.500000000000e-01,35,6.141577768780e-01,1.000000000000e+00,9.492387878115e-01,6.932702113327e-01,9.810931087378e-01,7.687743106890e-01,2.270053542252e-01,4.000000000000e+00,2.389893076053e+01,128,0
3.600000000000e-01,36,6.089432626828e-01,1.000000000000e+00,9.491794794706e-01,6.932689125881e-01,9.811148197502e-01,7.687755319679e-01,2.267423762354e-01,4.000000000000e+00,2.389881939838e+01,128,0
3.700000000000e-01,37,6.046944132263e-01,1.000000000000e+00,9.491256531142e-01,6.932680067053e-01,9.811363769425e-01,7.687763871903e-01,2.264815784605e-01,4.000000000000e+00,2.389874172311e+01,128,0
3.800000000000e-01,38,6.012666626127e-01,1.000000000000e+00,9.490773452726e-01,6.932664524485e-01,9.811486288077e-01,7.687776127501e-01,2.263325140246e-01,4.000000000000e+00,2.389860845381e+01,128,0
3.900000000000e-01,39,5.985644989639e-01,1.000000000000e+00,9.490338001452e-01,6.932652534665e-01,9.811534265661e-01,7.687786032705e-01,2.262736627119e-01,4.000000000000e+00,2.389850564836e+01,128,0
4.000000000000e-01,40,5.957213368154e-01,1.000000000000e+00,9.489858117036e-01,6.932636502520e-01,9.811601162014e-01,7.687797162311e-01,2.261916615606e-01,4.000000000000e+00,2.389836818367e+01,128,0
4.100000000000e-01,41,5.922467255181e-01,1.000000000000e+00,9.489262490884e-01,6.932625760730e-01,9.811745588421e-01,7.687804723502e-01,2.260165643639e-01,4.000000000000e+00,2.389827608095e+01,128,0
4.200000000000e-01,42,5.875220800068e-01,1.000000000000e+00,9.488522817278e-01,6.932611026937e-01,9.811986079213e-01,7.687816391745e-01,2.257252634553e-01,4.000000000000e+00,2.389814975087e+01,128,0
4.300000000000e-01,43,5.817916134720e-01,1.000000000000e+00,9.487686997488e-01,6.932597380645e-01,9.812266470937e-01,7.687830558318e-01,2.253859254633e-01,4.000000000000e+00,2.389803274628e+01,128,0
4.400000000000e-01,44,5.753727099146e-01,1.000000000000e+00,9.486835712009e-01,6.932578318480e-01,9.812489674496e-01,7.687851302561e-01,2.251151418240e-01,4.000000000000e+00,2.389786930721e+01,128,0
4.500000000000e-01,45,5.689168867683e-01,1.000000000000e+00,9.486000516182e-01,6.932555773247e-01,9.812658278743e-01,7.687878294102e-01,2.249099435471e-01,4.000000000000e+00,2.389767600690e+01,128,0
4.600000000000e-01,46,5.632403822809e-01,1.000000000000e+00,9.485201504175e-01,6.932539106550e-01,9.812883410081e-01,7.687898759353e-01,2.246370403198e-01,4.000000000000e+00,2.389753311031e+01,128,0
4.700000000000e-01,47,5.588330143431e-01,1.000000000000e+00,9.484477721218e-01,6.932524170270e-01,9.813125384508e-01,7.687912221285e-01,2.243439667221e-01,4.000000000000e+00,2.389740505123e+01,128,0
4.800000000000e-01,48,5.562407606334e-01,1.000000000000e+00,9.483933379983e-01,6.932515553599e-01,9.813275035573e-01,7.687916794314e-01,2.241627662538e-01,4.000000000000e+00,2.389733117512e+01,128,0
4.900000000000e-01,49,5.550944578192e-01,1.000000000000e+00,9.483549517753e-01,6.932504179246e-01,9.813303458504e-01,7.687922975171e-01,2.241275684746e-01,4.000000000000e+00,2.389723365628e+01,128,0
5.000000000000e-01,50,5.549447357943e-01,1.000000000000e+00,9.483220072864e-01,6.932498582108e-01,9.813309240474e-01,7.687925088282e-01,2.241201443636e-01,4.000000000000e+00,2.389718566907e+01,128,0
5.100000000000e-01,51,5.548564216779e-01,1.000000000000e+00,9.482887818016e-01,6.932489618399e-01,9.813297812541e-01,7.687927992005e-01,2.241332076286e-01,4.000000000000e+00,2.389710881886e+01,128,0
5.200000000000e-01,52,5.543554026525e-01,1.000000000000e+00,9.482514543714e-01,6.932484783702e-01,9.813298442308e-01,7.687929976553e-01,2.241320592604e-01,4.000000000000e+00,2.389706736884e+01,128,0
5.300000000000e-01,53,5.530023846710e-01,1.000000000000e+00,9.482053389750e-01,6.932478492027e-01,9.813350400858e-01,7.687933799427e-01,2.240688829283e-01,4.000000000000e+00,2.389701342769e+01,128,0
5.400000000000e-01,54,5.506603603840e-01,1.000000000000e+00,9.481486669476e-01,6.932472648428e-01,9.813460154068e-01,7.687940883633e-01,2.239360338719e-01,4.000000000000e+00,2.389696332828e+01,128,0
5.500000000000e-01,55,5.477672974929e-01,1.000000000000e+00,9.480854547543e-01,6.932467564416e-01,9.813645807540e-01,7.687948081692e-01,2.237117007912e-01,4.000000000000e+00,2.389691974126e+01,128,0
5.600000000000e-01,56,5.449109506780e-01,1.000000000000e+00,9.480272882057e-01,6.932461300540e-01,9.813820764582e-01,7.687956289586e-01,2.235001772610e-01,4.000000000000e+00,2.389686603904e+01,128,0
5.700000000000e-01,57,5.428616287042e-01,1.000000000000e+00,9.479854566260e-01,6.932455360486e-01,9.813881233552e-01,7.687963792266e-01,2.234267681697e-01,4.000000000000e+00,2.389681511325e+01,128,0
5.800000000000e-01,58,5.418416011923e-01,1.000000000000e+00,9.479593530639e-01,6.932445413277e-01,9.813840118460e-01,7.687973997472e-01,2.234755603414e-01,4.000000000000e+00,2.389672983342e+01,128,0
5.900000000000e-01,59,5.420100217335e-01,1.000000000000e+00,9.479406365098e-01,6.932443338734e-01,9.813831738351e-01,7.687975490554e-01,2.234855013923e-01,4.000000000000e+00,2.389671204792e+01,128,0
6.000000000000e-01,60,5.428735157431e-01,1.000000000000e+00,9.479249623420e-01,6.932440635955e-01,9.813856024489e-01,7.687970035434e-01,2.234559928519e-01,4.000000000000e+00,2.389668887647e+01,128,0
6.100000000000e-01,61,5.438721196363e-01,1.000000000000e+00,9.479119583003e-01,6.932442253640e-01,9.813863991208e-01,7.687960807707e-01,2.234465137735e-01,4.000000000000e+00,2.389670274520e+01,128,0
6.200000000000e-01,62,5.442933524022e-01,1.000000000000e+00,9.478960949130e-01,6.932437135730e-01,9.813835061385e-01,7.687960014386e-01,2.234809960967e-01,4.000000000000e+00,2.389665886841e+01,128,0
6.300000000000e-01,63,5.435069602302e-01,1.000000000000e+00,9.478722327670e-01,6.932430911621e-01,9.813802076332e-01,7.687967580042e-01,2.235202807024e-01,4.000000000000e+00,2.389660550818e+01,128,0
6.400000000000e-01,64,5.412955559058e-01,1.000000000000e+00,9.478347805481e-01,6.932420390190e-01,9.813842218053e-01,7.687979419006e-01,2.234710218195e-01,4.000000000000e+00,2.389651530684e+01,128,0
6.500000000000e-01,65,5.378697507895e-01,1.000000000000e+00,9.477839224431e-01,6.932412054882e-01,9.814014811682e-01,7.687990945386e-01,2.232621890971e-01,4.000000000000e+00,2.389644384780e+01,128,0
6.600000000000e-01,66,5.339056426840e-01,1.000000000000e+00,9.477288690967e-01,6.932404171896e-01,9.814232400510e-01,7.688002026210e-01,2.229991280554e-01,4.000000000000e+00,2.389637626688e+01,128,0
6.700000000000e-01,67,5.300708840780e-01,1.000000000000e+00,9.476803967532e-01,6.932392090454e-01,9.814390498833e-01,7.688018591134e-01,2.228074848626e-01,4.000000000000e+00,2.389627269324e+01,128,0
6.800000000000e-01,68,5.271499601326e-01,1.000000000000e+00,9.476449254720e-01,6.932384042379e-01,9.814516567384e-01,7.688031314957e-01,2.226547963897e-01,4.000000000000e+00,2.389620369792e+01,128,0
6.900000000000e-01,69,5.254882758791e-01,1.000000000000e+00,9.476252876544e-01,6.932374958691e-01,9.814604643911e-01,7.688038428651e-01,2.225478468987e-01,4.000000000000e+00,2.389612582482e+01,128,0
7.000000000000e-01,70,5.251895013726e-01,1.000000000000e+00,9.476254740284e-01,6.932370897099e-01,9.814593793998e-01,7.688040070118e-01,2.225606080166e-01,4.000000000000e+00,2.389609100554e+01,128,0
7.100000000000e-01,71,5.251895126996e-01,1.000000000000e+00,9.476254745976e-01,6.932370896841e-01,9.814593789152e-01,7.688040070356e-01,2.225606138403e-01,4.000000000000e+00,2.389609100333e+01,128,0
7.200000000000e-01,72,5.269221979298e-01,1.000000000000e+00,9.476518250661e-01,6.932363450570e-01,9.814413941031e-01,7.688042586080e-01,2.227769232376e-01,4.000000000000e+00,2.389602716807e+01,128,0
7.300000000000e-01,73,5.276544206547e-01,1.000000000000e+00,9.476548806803e-01,6.932364125440e-01,9.814440519772e-01,7.688035873472e-01,2.227449220301e-01,4.000000000000e+00,2.389603295357e+01,128,0
7.400000000000e-01,74,5.276543716442e-01,1.000000000000e+00,9.476548811791e-01,6.932364124639e-01,9.814440505936e-01,7.688035874439e-01,2.227449386525e-01,4.000000000000e+00,2.389603294670e+01,128,0
7.500000000000e-01,75,5.276551995337e-01,1.000000000000e+00,9.476528057399e-01,6.932367418959e-01,9.814499827743e-01,7.688030025703e-01,2.226736572356e-01,4.000000000000e+00,2.389606118817e+01,128,0
7.600000000000e-01,76,5.269559272418e-01,1.000000000000e+00,9.476506224154e-01,6.932367522602e-01,9.814515028646e-01,7.688032791977e-01,2.226553326022e-01,4.000000000000e+00,2.389606207667e+01,128,0
7.700000000000e-01,77,5.258223602135e-01,1.000000000000e+00,9.476499407059e-01,6.932365641547e-01,9.814496054652e-01,7.688041994194e-01,2.226780657496e-01,4.000000000000e+00,2.389604595080e+01,128,0
7.800000000000e-01,78,5.247466048713e-01,1.000000000000e+00,9.476652685602e-01,6.932371435259e-01,9.814529372475e-01,7.688045433886e-01,2.226383458808e-01,4.000000000000e+00,2.389609561908e+01,128,0
7.900000000000e-01,79,5.260462085013e-01,1.000000000000e+00,9.476908417336e-01,6.932383499373e-01,9.814567468159e-01,7.688033481745e-01,2.225933643470e-01,4.000000000000e+00,2.389619904279e+01,128,0
8.000000000000e-01,80,5.289310044312e-01,1.000000000000e+00,9.477384062378e-01,6.932392680538e-01,9.814459441509e-01,7.688022089835e-01,2.227243832339e-01,4.000000000000e+00,2.389627775198e+01,128,0
8.100000000000e-01,81,5.331273185310e-01,1.000000000000e+00,9.478053942014e-01,6.932406255412e-01,9.814247403871e-01,7.688009008363e-01,2.229811995742e-01,4.000000000000e+00,2.389639412885e+01,128,0
8.200000000000e-01,82,5.380915036043e-01,1.000000000000e+00,9.478780156673e-01,6.932418750372e-01,9.814021795656e-01,7.687990809757e-01,2.232543020621e-01,4.000000000000e+00,2.389650124856e+01,128,0
8.300000000000e-01,83,5.428974155300e-01,1.000000000000e+00,9.479482489763e-01,6.932434858246e-01,9.813805178843e-01,7.687970657679e-01,2.235168552031e-01,4.000000000000e+00,2.389663934318e+01,128,0
8.400000000000e-01,84,5.469511635654e-01,1.000000000000e+00,9.480076145413e-01,6.932447615615e-01,9.813629655744e-01,7.687955869975e-01,2.237295808706e-01,4.000000000000e+00,2.389674871455e+01,128,0
8.500000000000e-01,85,5.498604238442e-01,1.000000000000e+00,9.480539195915e-01,6.932461554447e-01,9.813519752392e-01,7.687944678748e-01,2.238632584078e-01,4.000000000000e+00,2.389686821587e+01,128,0
8.600000000000e-01,86,5.515266075928e-01,1.000000000000e+00,9.480896311022e-01,6.932473782910e-01,9.813481195425e-01,7.687934784079e-01,2.239107459685e-01,4.000000000000e+00,2.389697305462e+01,128,0
8.700000000000e-01,87,5.523894311368e-01,1.000000000000e+00,9.481191868386e-01,6.932484377731e-01,9.813491574111e-01,7.687926888844e-01,2.238990787685e-01,4.000000000000e+00,2.389706388827e+01,128,0
8.800000000000e-01,88,5.529940162058e-01,1.000000000000e+00,9.481518445956e-01,6.932494255960e-01,9.813490023891e-01,7.687923305679e-01,2.239017420708e-01,4.000000000000e+00,2.389714857885e+01,128,0
8.900000000000e-01,89,5.541608672647e-01,1.000000000000e+00,9.481951135010e-01,6.932498258237e-01,9.813378602078e-01,7.687924525053e-01,2.240364564986e-01,4.000000000000e+00,2.389718289236e+01,128,0
9.000000000000e-01,90,5.561682281912e-01,1.000000000000e+00,9.482503800118e-01,6.932506015324e-01,9.813229944500e-01,7.687921699894e-01,2.242163870285e-01,4.000000000000e+00,2.389724939798e+01,128,0
9.100000000000e-01,91,5.591989400928e-01,1.000000000000e+00,9.483100926893e-01,6.932515859721e-01,9.813141733650e-01,7.687908223636e-01,2.243235776607e-01,4.000000000000e+00,2.389733379968e+01,128,0
9.200000000000e-01,92,5.628418410398e-01,1.000000000000e+00,9.483725763335e-01,6.932531164838e-01,9.813081980187e-01,7.687889220524e-01,2.243968839095e-01,4.000000000000e+00,2.389746502036e+01,128,0
9.300000000000e-01,93,5.666210803712e-01,1.000000000000e+00,9.484382651196e-01,6.932539356227e-01,9.812922997277e-01,7.687877426697e-01,2.245893098131e-01,4.000000000000e+00,2.389753525097e+01,128,0
9.400000000000e-01,94,5.699409381417e-01,1.000000000000e+00,9.485017646516e-01,6.932547659764e-01,9.812714633679e-01,7.687871589100e-01,2.248413117953e-01,4.000000000000e+00,2.389760644349e+01,128,0
9.500000000000e-01,95,5.721661422046e-01,1.000000000000e+00,9.485542199320e-01,6.932552773374e-01,9.812569632742e-01,7.687867064937e-01,2.250166296201e-01,4.000000000000e+00,2.389765028653e+01,128,0
9.600000000000e-01,96,5.732629438253e-01,1.000000000000e+00,9.485935349433e-01,6.932559825056e-01,9.812515019315e-01,7.687861964993e-01,2.250830760763e-01,4.000000000000e+00,2.389771074645e+01,128,0
9.700000000000e-01,97,5.733087308691e-01,1.000000000000e+00,9.486224495993e-01,6.932566090213e-01,9.812536080826e-01,7.687861404644e-01,2.250581765901e-01,4.000000000000e+00,2.389776446307e+01,128,0
9.800000000000e-01,98,5.731947593949e-01,1.000000000000e+00,9.486490604237e-01,6.932571990720e-01,9.812573983691e-01,7.687860469267e-01,2.250129327145e-01,4.000000000000e+00,2.389781505342e+01,128,0
9.900000000000e-01,99,5.733992335420e-01,1.000000000000e+00,9.486836016531e-01,6.932578709047e-01,9.812555530047e-01,7.687859299353e-01,2.250357348194e-01,4.000000000000e+00,2.389787265591e+01,128,0
1.000000000000e+00,100,5.748065596257e-01,1.000000000000e+00,9.487303415728e-01,6.932584171634e-01,9.812478706487e-01,7.687855061949e-01,2.251288448190e-01,4.000000000000e+00,2.389791949196e+01,128,0
1.010000000000e+00,101,5.776352158663e-01,1.000000000000e+00,9.487893302906e-01,6.932594921442e-01,9.812359462122e-01,7.687847585879e-01,2.252735537264e-01,4.000000000000e+00,2.389801166095e+01,128,0
1.020000000000e+00,102,5.819178586841e-01,1.000000000000e+00,9.488588773990e-01,6.932602676981e-01,9.812150667957e-01,7.687839047382e-01,2.255260450338e-01,4.000000000000e+00,2.389807815744e+01,128,0
1.030000000000e+00,103,5.873399200619e-01,1.000000000000e+00,9.489356195013e-01,6.932616865930e-01,9.811902782431e-01,7.687824847171e-01,2.258262177738e-01,4.000000000000e+00,2.389819981525e+01,128,0
1.040000000000e+00,104,5.930592300720e-01,1.000000000000e+00,9.490096981898e-01,6.932630988595e-01,9.811682214994e-01,7.687807411190e-01,2.260934373519e-01,4.000000000000e+00,2.389832090586e+01,128,0
1.050000000000e+00,105,5.985094091123e-01,1.000000000000e+00,9.490753796640e-01,6.932649795003e-01,9.811535677483e-01,7.687785417775e-01,2.262717371527e-01,4.000000000000e+00,2.389848215753e+01,128,0
1.060000000000e+00,106,6.030156157670e-01,1.000000000000e+00,9.491314204080e-01,6.932663320283e-01,9.811379885946e-01,7.687773041055e-01,2.264607752996e-01,4.000000000000e+00,2.389859812847e+01,128,0
1.070000000000e+00,107,6.068287719622e-01,1.000000000000e+00,9.491821908682e-01,6.932673956494e-01,9.811180039653e-01,7.687766858201e-01,2.267027284741e-01,4.000000000000e+00,2.389868932814e+01,128,0
1.080000000000e+00,108,6.098957727754e-01,1.000000000000e+00,9.492277326415e-01,6.932683328241e-01,9.810993028662e-01,7.687762439967e-01,2.269290985592e-01,4.000000000000e+00,2.389876968624e+01,128,0
1.090000000000e+00,109,6.128692286317e-01,1.000000000000e+00,9.492693442084e-01,6.932693440366e-01,9.810878491895e-01,7.687754326714e-01,2.270680992188e-01,4.000000000000e+00,2.389885639326e+01,128,0
1.100000000000e+00,110,6.161930147374e-01,1.000000000000e+00,9.493122105354e-01,6.932708498322e-01,9.810820465389e-01,7.687742519524e-01,2.271393299384e-01,4.000000000000e+00,2.389898550966e+01,128,0
1.110000000000e+00,111,6.205164222413e-01,1.000000000000e+00,9.493613541521e-01,6.932720337124e-01,9.810704803103e-01,7.687730520775e-01,2.272798324884e-01,4.000000000000e+00,2.389908702388e+01,128,0
1.120000000000e+00,112,6.260124200403e-01,1.000000000000e+00,9.494197970626e-01,6.932733128844e-01,9.810476071996e-01,7.687717693932e-01,2.275568259623e-01,4.000000000000e+00,2.389919670996e+01,128,0
1.130000000000e+00,113,6.322198617363e-01,1.000000000000e+00,9.494813410588e-01,6.932741073172e-01,9.810179560325e-01,7.687708372535e-01,2.279152039352e-01,4.000000000000e+00,2.389926483122e+01,128,0
1.140000000000e+00,114,6.386846066408e-01,1.000000000000e+00,9.495393979902e-01,6.932753914407e-01,9.809931457343e-01,7.687694709138e-01,2.282155857787e-01,4.000000000000e+00,2.389937494336e+01,128,0
1.150000000000e+00,115,6.445003241317e-01,1.000000000000e+00,9.495887958975e-01,6.932762382579e-01,9.809704566065e-01,7.687684720644e-01,2.284900235402e-01,4.000000000000e+00,2.389944755747e+01,128,0
1.160000000000e+00,116,6.493636948728e-01,1.000000000000e+00,9.496292407868e-01,6.932772026476e-01,9.809508588030e-01,7.687674830920e-01,2.287272650583e-01,4.000000000000e+00,2.389953025385e+01,128,0
1.170000000000e+00,117,6.526741950880e-01,1.000000000000e+00,9.496587947960e-01,6.932779534989e-01,9.809396260523e-01,7.687667618397e-01,2.288634077705e-01,4.000000000000e+00,2.389959463968e+01,128,0
1.180000000000e+00,118,6.546123978460e-01,1.000000000000e+00,9.496784355686e-01,6.932785260824e-01,9.809347280643e-01,7.687662853497e-01,2.289229740121e-01,4.000000000000e+00,2.389964373917e+01,128,0
1.190000000000e+00,119,6.554784904738e-01,1.000000000000e+00,9.496922329186e-01,6.932788229614e-01,9.809305040908e-01,7.687664859067e-01,2.289741818580e-01,4.000000000000e+00,2.389966919686e+01,128,0
1.200000000000e+00,120,6.561207943064e-01,1.000000000000e+00,9.497054739573e-01,6.932786754920e-01,9.809233767235e-01,7.687670439307e-01,2.290600555599e-01,4.000000000000e+00,2.389965655120e+01,128,0
1.210000000000e+00,121,6.572002712108e-01,1.000000000000e+00,9.497225676743e-01,6.932788127069e-01,9.809145647634e-01,7.687671857587e-01,2.291664890327e-01,4.000000000000e+00,2.389966831753e+01,128,0
1.220000000000e+00,122,6.590579579843e-01,1.000000000000e+00,9.497437616584e-01,6.932786616432e-01,9.809034677892e-01,7.687673765476e-01,2.293002559674e-01,4.000000000000e+00,2.389965536365e+01,128,0
1.230000000000e+00,123,6.619283104040e-01,1.000000000000e+00,9.497704179397e-01,6.932794302858e-01,9.808970322112e-01,7.687667131349e-01,2.293785377237e-01,4.000000000000e+00,2.389972127571e+01,128,0
1.240000000000e+00,124,6.654285626362e-01,1.000000000000e+00,9.497988191957e-01,6.932798172838e-01,9.808886757948e-01,7.687660353632e-01,2.294796822698e-01,4.000000000000e+00,2.389975446140e+01,128,0
1.250000000000e+00,125,6.693328679887e-01,1.000000000000e+00,9.498258542505e-01,6.932802528628e-01,9.808700807926e-01,7.687655635547e-01,2.297044045915e-01,4.000000000000e+00,2.389979181308e+01,128,0
1.260000000000e+00,126,6.728289399792e-01,1.000000000000e+00,9.498462476799e-01,6.932800155042e-01,9.808478546339e-01,7.687659005221e-01,2.299723880362e-01,4.000000000000e+00,2.389977145914e+01,128,0
1.270000000000e+00,127,6.755018861942e-01,1.000000000000e+00,9.498592394248e-01,6.932801874067e-01,9.808341421173e-01,7.687659411705e-01,2.301379856351e-01,4.000000000000e+00,2.389978620009e+01,128,0
1.280000000000e+00,128,6.770555394693e-01,1.000000000000e+00,9.498661831266e-01,6.932804619415e-01,9.808303742230e-01,7.687657202370e-01,2.301836761335e-01,4.000000000000e+00,2.389980974199e+01,128,0
1.290000000000e+00,129,6.779615993205e-01,1.000000000000e+00,9.498700225697e-01,6.932807133980e-01,9.808292822294e-01,7.687654970286e-01,2.301970599460e-01,4.000000000000e+00,2.389983130491e+01,128,0
1.300000000000e+00,130,6.786924733364e-01,1.000000000000e+00,9.498720973456e-01,6.932809668487e-01,9.808261292978e-01,7.687653605443e-01,2.302353130415e-01,4.000000000000e+00,2.389985303888e+01,128,0
1.310000000000e+00,131,6.797780177519e-01,1.000000000000e+00,9.498743061762e-01,6.932807065743e-01,9.808189099076e-01,7.687656982260e-01,2.303222084579e-01,4.000000000000e+00,2.389983071976e+01,128,0
1.320000000000e+00,132,6.818485372230e-01,1.000000000000e+00,9.498815811036e-01,6.932809538005e-01,9.808100903364e-01,7.687657578359e-01,2.304288317820e-01,4.000000000000e+00,2.389985191997e+01,128,0
1.330000000000e+00,133,6.851489707674e-01,1.000000000000e+00,9.498950802629e-01,6.932809683338e-01,9.807965376528e-01,7.687656867370e-01,2.305923746025e-01,4.000000000000e+00,2.389985316623e+01,128,0
1.340000000000e+00,134,6.897368222239e-01,1.000000000000e+00,9.499128562732e-01,6.932814625774e-01,9.807789937227e-01,7.687650612105e-01,2.308044759755e-01,4.000000000000e+00,2.389989554883e+01,128,0
1.350000000000e+00,135,6.949200351900e-01,1.000000000000e+00,9.499301021718e-01,6.932817118263e-01,9.807597102417e-01,7.687646326572e-01,2.310373673837e-01,4.000000000000e+00,2.389991692258e+01,128,0
1.360000000000e+00,136,7.001008548787e-01,1.000000000000e+00,9.499459720447e-01,6.932824816298e-01,9.807456834430e-01,7.687637922867e-01,2.312072624304e-01,4.000000000000e+00,2.389998293550e+01,128,0
1.370000000000e+00,137,7.045230534507e-01,1.000000000000e+00,9.499566476523e-01,6.932830273802e-01,9.807342735083e-01,7.687629953297e-01,2.313453963773e-01,4.000000000000e+00,2.390002973539e+01,128,0
1.380000000000e+00,138,7.078834830329e-01,1.000000000000e+00,9.499598867775e-01,6.932832108379e-01,9.807201295614e-01,7.687626953234e-01,2.315162218231e-01,4.000000000000e+00,2.390004546753e+01,128,0
1.390000000000e+00,139,7.099961496394e-01,1.000000000000e+00,9.499551881806e-01,6.932830241899e-01,9.807064936295e-01,7.687630836731e-01,2.316806108462e-01,4.000000000000e+00,2.390002946181e+01,128,0
1.400000000000e+00,140,7.110249899125e-01,1.000000000000e+00,9.499475729766e-01,6.932827385423e-01,9.807000439942e-01,7.687634951420e-01,2.317582011221e-01,4.000000000000e+00,2.390000496657e+01,128,0
1.410000000000e+00,141,7.114669007838e-01,1.000000000000e+00,9.499426056411e-01,6.932829862772e-01,9.807018988935e-01,7.687632971577e-01,2.317360240161e-01,4.000000000000e+00,2.390002621067e+01,128,0
1.420000000000e+00,142,7.119430933117e-01,1.000000000000e+00,9.499423399365e-01,6.932831557054e-01,9.807054399285e-01,7.687629169350e-01,2.316934351789e-01,4.000000000000e+00,2.390004073973e+01,128,0
1.430000000000e+00,143,7.130013288654e-01,1.000000000000e+00,9.499445035055e-01,6.932834422720e-01,9.807039773410e-01,7.687625563954e-01,2.317113224773e-01,4.000000000000e+00,2.390006531384e+01,128,0
1.440000000000e+00,144,7.141010325148e-01,1.000000000000e+00,9.499457018111e-01,6.932829262467e-01,9.806922814189e-01,7.687631051755e-01,2.318520285776e-01,4.000000000000e+00,2.390002106285e+01,128,0
1.450000000000e+00,145,7.119295675246e-01,1.000000000000e+00,9.499503323157e-01,6.932828458621e-01,9.806974541496e-01,7.687634691128e-01,2.317895420931e-01,4.000000000000e+00,2.390001416960e+01,128,0
1.460000000000e+00,146,7.101984211576e-01,1.000000000000e+00,9.499582187723e-01,6.932828802020e-01,9.807045919005e-01,7.687633023160e-01,2.317034392956e-01,4.000000000000e+00,2.390001711436e+01,128,0
1.470000000000e+00,147,7.090364284604e-01,1.000000000000e+00,9.499656131931e-01,6.932832490726e-01,9.807098881965e-01,7.687626932342e-01,2.316398355853e-01,4.000000000000e+00,2.390004874629e+01,128,0
1.480000000000e+00,148,7.085141193564e-01,1.000000000000e+00,9.499658164025e-01,6.932831965781e-01,9.807123479551e-01,7.687628037400e-01,2.316101101275e-01,4.000000000000e+00,2.390004424471e+01,128,0
1.490000000000e+00,149,7.091280090005e-01,1.000000000000e+00,9.499613025917e-01,6.932830129911e-01,9.807096330030e-01,7.687631739081e-01,2.316427187830e-01,4.000000000000e+00,2.390002850148e+01,128,0
1.500000000000e+00,150,7.110128957814e-01,1.000000000000e+00,9.499554321115e-01,6.932830329986e-01,9.807001644072e-01,7.687631987875e-01,2.317569929504e-01,4.000000000000e+00,2.390003021719e+01,128,0
1.510000000000e+00,151,7.133753414485e-01,1.000000000000e+00,9.499467214690e-01,6.932825787289e-01,9.806885931647e-01,7.687636627660e-01,2.318962458985e-01,4.000000000000e+00,2.389999126205e+01,128,0
1.520000000000e+00,152,7.124629841542e-01,1.000000000000e+00,9.499368283948e-01,6.932821574869e-01,9.806908416601e-01,7.687644477914e-01,2.318687626902e-01,4.000000000000e+00,2.389995513925e+01,128,0
1.530000000000e+00,153,7.101475583185e-01,1.000000000000e+00,9.499297481448e-01,6.932815395004e-01,9.806956081303e-01,7.687651266293e-01,2.318107315350e-01,4.000000000000e+00,2.389990214518e+01,128,0
1.540000000000e+00,154,7.087849203021e-01,1.000000000000e+00,9.499310292629e-01,6.932817371933e-01,9.807011534287e-01,7.687650539170e-01,2.317439809412e-01,4.000000000000e+00,2.389991909787e+01,128,0
1.550000000000e+00,155,7.085883798458e-01,1.000000000000e+00,9.499388752615e-01,6.932819182964e-01,9.807065995473e-01,7.687645383751e-01,2.316784134481e-01,4.000000000000e+00,2.389993462797e+01,128,0
1.560000000000e+00,156,7.093024031588e-01,1.000000000000e+00,9.499480559793e-01,6.932823156827e-01,9.807066138932e-01,7.687640815877e-01,2.316785706690e-01,4.000000000000e+00,2.389996870502e+01,128,0
1.570000000000e+00,157,7.104115653353e-01,1.000000000000e+00,9.499515616119e-01,6.932819269481e-01,9.806984130937e-01,7.687645188188e-01,2.317772062974e-01,4.000000000000e+00,2.389993536987e+01,128,0
1.580000000000e+00,158,7.112478080755e-01,1.000000000000e+00,9.499531405806e-01,6.932817815666e-01,9.806933127146e-01,7.687649758221e-01,2.318386316730e-01,4.000000000000e+00,2.389992290300e+01,128,0
1.590000000000e+00,159,7.113154532341e-01,1.000000000000e+00,9.499552752714e-01,6.932819987499e-01,9.806944615636e-01,7.687645953492e-01,2.318249491478e-01,4.000000000000e+00,2.389994152709e+01,128,0
1.600000000000e+00,160,7.104206934777e-01,1.000000000000e+00,9.499553606418e-01,6.932823797612e-01,9.807005859180e-01,7.687638778643e-01,2.317513633846e-01,4.000000000000e+00,2.389997419995e+01,128,0
1.610000000000e+00,161,7.087398658634e-01,1.000000000000e+00,9.499497280480e-01,6.932826011939e-01,9.807100079219e-01,7.687637759042e-01,2.316378523966e-01,4.000000000000e+00,2.389999318850e+01,128,0
1.620000000000e+00,162,7.068005578060e-01,1.000000000000e+00,9.499407740267e-01,6.932823304281e-01,9.807167799486e-01,7.687640899013e-01,2.315559098787e-01,4.000000000000e+00,2.389996996948e+01,128,0
1.630000000000e+00,163,7.049916790124e-01,1.000000000000e+00,9.499334822000e-01,6.932822750152e-01,9.807216725106e-01,7.687643162480e-01,2.314968258912e-01,4.000000000000e+00,2.389996521765e+01,128,0
1.640000000000e+00,164,7.039565904066e-01,1.000000000000e+00,9.499319594745e-01,6.932821489255e-01,9.807256558689e-01,7.687642295079e-01,2.314486545910e-01,4.000000000000e+00,2.389995440509e+01,128,0
1.650000000000e+00,165,7.037751507890e-01,1.000000000000e+00,9.499349420008e-01,6.932824731569e-01,9.807286025166e-01,7.687640081004e-01,2.314133671234e-01,4.000000000000e+00,2.389998220892e+01,128,0
1.660000000000e+00,166,7.044849795289e-01,1.000000000000e+00,9.499398869722e-01,6.932824691600e-01,9.807276444766e-01,7.687638112164e-01,2.314249243128e-01,4.000000000000e+00,2.389998186617e+01,128,0
1.670000000000e+00,167,7.055241354840e-01,1.000000000000e+00,9.499477209135e-01,6.932828857404e-01,9.807264861607e-01,7.687633336889e-01,2.314392474528e-01,4.000000000000e+00,2.390001758929e+01,128,0
1.680000000000e+00,168,7.062214809934e-01,1.000000000000e+00,9.499559002380e-01,6.932832867941e-01,9.807288298977e-01,7.687625678630e-01,2.314112989207e-01,4.000000000000e+00,2.390005198105e+01,128,0
1.690000000000e+00,169,7.059715697532e-01,1.000000000000e+00,9.499590117045e-01,6.932836314421e-01,9.807335092555e-01,7.687619526451e-01,2.313551199133e-01,4.000000000000e+00,2.390008153588e+01,128,0
1.700000000000e+00,170,7.043567813229e-01,1.000000000000e+00,9.499515796453e-01,6.932832963648e-01,9.807348023999e-01,7.687624988426e-01,2.313392376093e-01,4.000000000000e+00,2.390005280177e+01,128,0
1.710000000000e+00,171,7.014352135853e-01,1.000000000000e+00,9.499386140636e-01,6.932827335260e-01,9.807398644813e-01,7.687632820578e-01,2.312776873710e-01,4.000000000000e+00,2.390000453640e+01,128,0
1.720000000000e+00,172,6.972210302169e-01,1.000000000000e+00,9.499245496604e-01,6.932827031019e-01,9.807576542568e-01,7.687633947188e-01,2.310629979726e-01,4.000000000000e+00,2.390000192744e+01,128,0
1.730000000000e+00,173,6.924754276495e-01,1.000000000000e+00,9.499102113893e-01,6.932826607876e-01,9.807823954139e-01,7.687630996692e-01,2.307644216813e-01,4.000000000000e+00,2.389999829885e+01,128,0
1.740000000000e+00,174,6.877193667287e-01,1.000000000000e+00,9.498935167933e-01,6.932825967504e-01,9.808032462120e-01,7.687635040718e-01,2.305127737693e-01,4.000000000000e+00,2.389999280746e+01,128,0
1.750000000000e+00,175,6.836835446300e-01,1.000000000000e+00,9.498779424538e-01,6.932818073478e-01,9.808146076810e-01,7.687643313527e-01,2.303750299082e-01,4.000000000000e+00,2.389992511382e+01,128,0
1.760000000000e+00,176,6.804462137969e-01,1.000000000000e+00,9.498670908395e-01,6.932813513230e-01,9.808223259845e-01,7.687649863543e-01,2.302815221582e-01,4.000000000000e+00,2.389988600848e+01,128,0
1.770000000000e+00,177,6.779054511889e-01,1.000000000000e+00,9.498605862008e-01,6.932807975034e-01,9.808292872475e-01,7.687653406618e-01,2.301970688641e-01,4.000000000000e+00,2.389983851714e+01,128,0
1.780000000000e+00,178,6.756270896280e-01,1.000000000000e+00,9.498542527847e-01,6.932807652425e-01,9.808406855733e-01,7.687652639267e-01,2.300595088712e-01,4.000000000000e+00,2.389983575069e+01,128,0
1.790000000000e+00,179,6.730387795128e-01,1.000000000000e+00,9.498426030814e-01,6.932804246568e-01,9.808535875824e-01,7.687654223592e-01,2.299035519480e-01,4.000000000000e+00,2.389980654475e+01,128,0
1.800000000000e+00,180,6.698259697352e-01,1.000000000000e+00,9.498254853946e-01,6.932800439706e-01,9.808659018445e-01,7.687656932473e-01,2.297546550570e-01,4.000000000000e+00,2.389977390018e+01,128,0
1.810000000000e+00,181,6.655376546199e-01,1.000000000000e+00,9.498008153487e-01,6.932794656813e-01,9.808807911834e-01,7.687663135753e-01,2.295745264307e-01,4.000000000000e+00,2.389972431093e+01,128,0
1.820000000000e+00,182,6.604400387115e-01,1.000000000000e+00,9.497686668075e-01,6.932787457238e-01,9.809005185902e-01,7.687668894558e-01,2.293359090005e-01,4.000000000000e+00,2.389966257365e+01,128,0
1.830000000000e+00,183,6.548155158267e-01,1.000000000000e+00,9.497305544157e-01,6.932779620530e-01,9.809198017617e-01,7.687681270818e-01,2.291026027269e-01,4.000000000000e+00,2.389959537320e+01,128,0
1.840000000000e+00,184,6.495818764033e-01,1.000000000000e+00,9.496921917304e-01,6.932768696968e-01,9.809361118195e-01,7.687693527383e-01,2.289049180789e-01,4.000000000000e+00,2.389950170328e+01,128,0
1.850000000000e+00,185,6.451531983845e-01,1.000000000000e+00,9.496587640567e-01,6.932764882699e-01,9.809546928564e-01,7.687697922038e-01,2.286804202108e-01,4.000000000000e+00,2.389946899595e+01,128,0
1.860000000000e+00,186,6.419729451749e-01,1.000000000000e+00,9.496311857729e-01,6.932760415687e-01,9.809727191322e-01,7.687698154720e-01,2.284625647931e-01,4.000000000000e+00,2.389943069145e+01,128,0
1.870000000000e+00,187,6.400773402736e-01,1.000000000000e+00,9.496103458658e-01,6.932760572556e-01,9.809859281816e-01,7.687697518121e-01,2.283032103504e-01,4.000000000000e+00,2.389943203659e+01,128,0
1.880000000000e+00,188,6.391898236093e-01,1.000000000000e+00,9.495937013677e-01,6.932754154978e-01,9.809880222121e-01,7.687701448328e-01,2.282774203232e-01,4.000000000000e+00,2.389937700623e+01,128,0
1.890000000000e+00,189,6.388135295634e-01,1.000000000000e+00,9.495797683875e-01,6.932749904973e-01,9.809840794552e-01,7.687703694654e-01,2.283246412832e-01,4.000000000000e+00,2.389934056282e+01,128,0
1.900000000000e+00,190,6.379823255588e-01,1.000000000000e+00,9.495611695692e-01,6.932745320442e-01,9.809851233785e-01,7.687705712561e-01,2.283116708718e-01,4.000000000000e+00,2.389930125098e+01,128,0
1.910000000000e+00,191,6.363120301016e-01,1.000000000000e+00,9.495329215621e-01,6.932744666467e-01,9.809991562829e-01,7.687702354830e-01,2.281423122517e-01,4.000000000000e+00,2.389929564323e+01,128,0
1.920000000000e+00,192,6.334796927042e-01,1.000000000000e+00,9.494947564894e-01,6.932743069147e-01,9.810177312126e-01,7.687702694778e-01,2.279180795388e-01,4.000000000000e+00,2.389928194642e+01,128,0
1.930000000000e+00,193,6.298510854671e-01,1.000000000000e+00,9.494501030420e-01,6.932735515186e-01,9.810312009879e-01,7.687710318742e-01,2.277549540511e-01,4.000000000000e+00,2.389921717240e+01,128,0
1.940000000000e+00,194,6.256507900486e-01,1.000000000000e+00,9.494020634637e-01,6.932728562646e-01,9.810452674819e-01,7.687719369306e-01,2.275846805806e-01,4.000000000000e+00,2.389915755575e+01,128,0
1.950000000000e+00,195,6.214993519088e-01,1.000000000000e+00,9.493520313038e-01,6.932718528999e-01,9.810610927365e-01,7.687729109717e-01,2.273929395094e-01,4.000000000000e+00,2.389907151969e+01,128,0
1.960000000000e+00,196,6.178938769497e-01,1.000000000000e+00,9.493059618007e-01,6.932711944778e-01,9.810758119412e-01,7.687738120283e-01,2.272148261545e-01,4.000000000000e+00,2.389901506192e+01,128,0
1.970000000000e+00,197,6.151573322966e-01,1.000000000000e+00,9.492660960954e-01,6.932703109876e-01,9.810870466054e-01,7.687744803152e-01,2.270785694385e-01,4.000000000000e+00,2.389893930558e+01,128,0
1.980000000000e+00,198,6.132569351633e-01,1.000000000000e+00,9.492320740180e-01,6.932698991993e-01,9.810977556448e-01,7.687744522103e-01,2.269490395843e-01,4.000000000000e+00,2.389890399626e+01,128,0
1.990000000000e+00,199,6.115770565003e-01,1.000000000000e+00,9.491999900126e-01,6.932690974787e-01,9.811056178571e-01,7.687747448154e-01,2.268535373935e-01,4.000000000000e+00,2.389883525195e+01,128,0
2.000000000000e+00,200,6.096826488685e-01,1.000000000000e+00,9.491641596457e-01,6.932683862916e-01,9.811142910115e-01,7.687751850938e-01,2.267483267049e-01,4.000000000000e+00,2.389877427083e+01,128,0
2.010000000000e+00,201,6.068607574535e-01,1.000000000000e+00,9.491212739555e-01,6.932672247210e-01,9.811241749469e-01,7.687760887415e-01,2.266281442337e-01,4.000000000000e+00,2.389867467193e+01,128,0
2.020000000000e+00,202,6.029550565708e-01,1.000000000000e+00,9.490696650370e-01,6.932658053977e-01,9.811331493103e-01,7.687774332154e-01,2.265187266249e-01,4.000000000000e+00,2.389855297303e+01,128,0
2.030000000000e+00,203,5.978249503469e-01,1.000000000000e+00,9.490064063259e-01,6.932644365475e-01,9.811507228371e-01,7.687789893883e-01,2.263056157978e-01,4.000000000000e+00,2.389843560296e+01,128,0
2.040000000000e+00,204,5.918023743585e-01,1.000000000000e+00,9.489298562276e-01,6.932629665357e-01,9.811791702491e-01,7.687804973347e-01,2.259612525366e-01,4.000000000000e+00,2.389830956010e+01,128,0
2.050000000000e+00,205,5.855467004347e-01,1.000000000000e+00,9.488486609366e-01,6.932618541806e-01,9.812122371889e-01,7.687818246108e-01,2.255614621365e-01,4.000000000000e+00,2.389821418450e+01,128,0
2.060000000000e+00,206,5.798674120856e-01,1.000000000000e+00,9.487748474762e-01,6.932600984534e-01,9.812348130430e-01,7.687836240874e-01,2.252877128940e-01,4.000000000000e+00,2.389806364626e+01,128,0
2.070000000000e+00,207,5.753396884575e-01,1.000000000000e+00,9.487145978790e-01,6.932585887179e-01,9.812449267799e-01,7.687853691440e-01,2.251644941292e-01,4.000000000000e+00,2.389793420102e+01,128,0
2.080000000000e+00,208,5.720417055720e-01,1.000000000000e+00,9.486632498926e-01,6.932568625011e-01,9.812534547094e-01,7.687869027940e-01,2.250602313254e-01,4.000000000000e+00,2.389778619614e+01,128,0
2.090000000000e+00,209,5.699041736043e-01,1.000000000000e+00,9.486183385815e-01,6.932559606927e-01,9.812644122564e-01,7.687876006236e-01,2.249273286171e-01,4.000000000000e+00,2.389770887625e+01,128,0
2.100000000000e+00,210,5.684311993845e-01,1.000000000000e+00,9.485788573490e-01,6.932550125227e-01,9.812745766398e-01,7.687879043059e-01,2.248039574792e-01,4.000000000000e+00,2.389762758185e+01,128,0
2.110000000000e+00,211,5.671927552466e-01,1.000000000000e+00,9.485413729924e-01,6.932543043225e-01,9.812816570756e-01,7.687880043908e-01,2.247179804436e-01,4.000000000000e+00,2.389756686235e+01,128,0
2.120000000000e+00,212,5.654823568461e-01,1.000000000000e+00,9.485008981497e-01,6.932533771579e-01,9.812868178288e-01,7.687887314593e-01,2.246549831486e-01,4.000000000000e+00,2.389748736976e+01,128,0
2.130000000000e+00,213,5.630139456684e-01,1.000000000000e+00,9.484517222765e-01,6.932522741948e-01,9.812953742915e-01,7.687898703311e-01,2.245508855765e-01,4.000000000000e+00,2.389739280531e+01,128,0
2.140000000000e+00,214,5.599339352734e-01,1.000000000000e+00,9.483960946138e-01,6.932514684781e-01,9.813087115041e-01,7.687908311572e-01,2.243893635396e-01,4.000000000000e+00,2.389732372621e+01,128,0
2.150000000000e+00,215,5.566365642468e-01,1.000000000000e+00,9.483400988861e-01,6.932503901606e-01,9.813206150088e-01,7.687920112645e-01,2.242449173260e-01,4.000000000000e+00,2.389723127592e+01,128,0
2.160000000000e+00,216,5.537011224547e-01,1.000000000000e+00,9.482868733657e-01,6.932498411102e-01,9.813317693453e-01,7.687929657080e-01,2.241099348751e-01,4.000000000000e+00,2.389718420295e+01,128,0
2.170000000000e+00,217,5.515921116955e-01,1.000000000000e+00,9.482380794075e-01,6.932491962822e-01,9.813457134692e-01,7.687935019356e-01,2.239412274518e-01,4.000000000000e+00,2.389712891869e+01,128,0
2.180000000000e+00,218,5.507247335544e-01,1.000000000000e+00,9.482025011413e-01,6.932491871746e-01,9.813558537383e-01,7.687934641792e-01,2.238189126427e-01,4.000000000000e+00,2.389712813785e+01,128,0
2.190000000000e+00,219,5.510770089767e-01,1.000000000000e+00,9.481862492115e-01,6.932488034568e-01,9.813539577089e-01,7.687933944827e-01,2.238414735211e-01,4.000000000000e+00,2.389709523995e+01,128,0
2.200000000000e+00,220,5.523163413136e-01,1.000000000000e+00,9.481830292223e-01,6.932486447881e-01,9.813434362361e-01,7.687931783268e-01,2.239682513924e-01,4.000000000000e+00,2.389708163657e+01,128,0
2.210000000000e+00,221,5.537421598151e-01,1.000000000000e+00,9.481810266530e-01,6.932482835149e-01,9.813318624774e-01,7.687931479207e-01,2.241075592006e-01,4.000000000000e+00,2.389705066306e+01,128,0
2.220000000000e+00,222,5.546301910966e-01,1.000000000000e+00,9.481713031621e-01,6.932482014948e-01,9.813290776156e-01,7.687929097606e-01,2.241410832689e-01,4.000000000000e+00,2.389704363113e+01,128,0
2.230000000000e+00,223,5.545239973661e-01,1.000000000000e+00,9.481480929775e-01,6.932482893068e-01,9.813375962310e-01,7.687923703837e-01,2.240384054858e-01,4.000000000000e+00,2.389705115962e+01,128,0
2.240000000000e+00,224,5.532048778809e-01,1.000000000000e+00,9.481163100160e-01,6.932480233137e-01,9.813486609812e-01,7.687923605172e-01,2.239047335460e-01,4.000000000000e+00,2.389702835493e+01,128,0
2.250000000000e+00,225,5.509312597401e-01,1.000000000000e+00,9.480813032134e-01,6.932474385143e-01,9.813534687958e-01,7.687934757769e-01,2.238462743978e-01,4.000000000000e+00,2.389697821779e+01,128,0
2.260000000000e+00,226,5.480424253449e-01,1.000000000000e+00,9.480426045971e-01,6.932463518926e-01,9.813589806755e-01,7.687951155249e-01,2.237789207345e-01,4.000000000000e+00,2.389688505795e+01,128,0
2.270000000000e+00,227,5.452397044941e-01,1.000000000000e+00,9.480021075424e-01,6.932458378454e-01,9.813727876104e-01,7.687959874327e-01,2.236119781110e-01,4.000000000000e+00,2.389684098714e+01,128,0
2.280000000000e+00,228,5.430979250132e-01,1.000000000000e+00,9.479703988009e-01,6.932451740648e-01,9.813842797514e-01,7.687965704636e-01,2.234728363798e-01,4.000000000000e+00,2.389678407944e+01,128,0
2.290000000000e+00,229,5.419411703177e-01,1.000000000000e+00,9.479523240401e-01,6.932448412467e-01,9.813891514278e-01,7.687969601287e-01,2.234138115083e-01,4.000000000000e+00,2.389675554614e+01,128,0
2.300000000000e+00,230,5.417493151436e-01,1.000000000000e+00,9.479444920201e-01,6.932443007793e-01,9.813902232913e-01,7.687971642938e-01,2.234004504471e-01,4.000000000000e+00,2.389670921070e+01,128,0
2.310000000000e+00,231,5.417492983630e-01,1.000000000000e+00,9.479444916532e-01,6.932443007854e-01,9.813902238876e-01,7.687971642913e-01,2.234004432594e-01,4.000000000000e+00,2.389670921123e+01,128,0
2.320000000000e+00,232,5.420379108744e-01,1.000000000000e+00,9.479449183947e-01,6.932440678282e-01,9.813901147173e-01,7.687971272830e-01,2.234015732653e-01,4.000000000000e+00,2.389668923935e+01,128,0
2.330000000000e+00,233,5.424106665575e-01,1.000000000000e+00,9.479498074591e-01,6.932436566540e-01,9.813870336284e-01,7.687970558673e-01,2.234384050131e-01,4.000000000000e+00,2.389665398865e+01,128,0
2.340000000000e+00,234,5.422515169087e-01,1.000000000000e+00,9.479527779240e-01,6.932431253071e-01,9.813825368185e-01,7.687973856038e-01,2.234922155176e-01,4.000000000000e+00,2.389660843548e+01,128,0
2.350000000000e+00,235,5.413169901529e-01,1.000000000000e+00,9.479468760870e-01,6.932426262134e-01,9.813816966213e-01,7.687981171869e-01,2.235019490359e-01,4.000000000000e+00,2.389656564756e+01,128,0
2.360000000000e+00,236,5.372281967327e-01,1.000000000000e+00,9.479037579506e-01,6.932421653064e-01,9.814079532436e-01,7.687990873645e-01,2.231848986529e-01,4.000000000000e+00,2.389652613356e+01,128,0
2.370000000000e+00,237,5.351714928568e-01,1.000000000000e+00,9.478846682105e-01,6.932419143742e-01,9.814206582083e-01,7.687994093547e-01,2.230314649614e-01,4.000000000000e+00,2.389650462095e+01,128,0
2.380000000000e+00,238,5.339030821744e-01,1.000000000000e+00,9.478816762563e-01,6.932417936486e-01,9.814207960322e-01,7.688002817831e-01,2.230297060950e-01,4.000000000000e+00,2.389649427106e+01,128,0
2.390000000000e+00,239,5.339031453162e-01,1.000000000000e+00,9.478816768616e-01,6.932417936486e-01,9.814207952743e-01,7.688002817887e-01,2.230297152370e-01,4.000000000000e+00,2.389649427107e+01,128,0
2.400000000000e+00,240,5.355466211788e-01,1.000000000000e+00,9.479239455874e-01,6.932421332819e-01,9.814055836837e-01,7.688002239041e-01,2.232134520677e-01,4.000000000000e+00,2.389652338807e+01,128,0
2.410000000000e+00,241,5.383975825657e-01,1.000000000000e+00,9.479631310677e-01,6.932430480698e-01,9.813989132591e-01,7.687987013428e-01,2.232946364930e-01,4.000000000000e+00,2.389660181382e+01,128,0
2.420000000000e+00,242,5.419139751900e-01,1.000000000000e+00,9.480107971722e-01,6.932442439466e-01,9.813890490177e-01,7.687970921015e-01,2.234145679409e-01,4.000000000000e+00,2.389670433832e+01,128,0
2.430000000000e+00,243,5.455952889178e-01,1.000000000000e+00,9.480623331004e-01,6.932452274488e-01,9.813730466313e-01,7.687958666599e-01,2.236083643123e-01,4.000000000000e+00,2.389678865618e+01,128,0
2.440000000000e+00,244,5.487671002392e-01,1.000000000000e+00,9.481127265676e-01,6.932461313444e-01,9.813561979010e-01,7.687949618122e-01,2.238123077956e-01,4.000000000000e+00,2.389686614967e+01,128,0
2.450000000000e+00,245,5.510762641889e-01,1.000000000000e+00,9.481539943907e-01,6.932471489961e-01,9.813451189886e-01,7.687940685246e-01,2.239467529544e-01,4.000000000000e+00,2.389695339633e+01,128,0
2.460000000000e+00,246,5.525859436760e-01,1.000000000000e+00,9.481850239871e-01,6.932480076730e-01,9.813405006083e-01,7.687932669223e-01,2.240031477265e-01,4.000000000000e+00,2.389702701399e+01,128,0
2.470000000000e+00,247,5.536209841353e-01,1.000000000000e+00,9.482116020976e-01,6.932490536708e-01,9.813369197511e-01,7.687929296128e-01,2.240471793172e-01,4.000000000000e+00,2.389711669194e+01,128,0
2.480000000000e+00,248,5.548173328521e-01,1.000000000000e+00,9.482396835064e-01,6.932498573987e-01,9.813322517564e-01,7.687924782583e-01,2.241041292703e-01,4.000000000000e+00,2.389718559945e+01,128,0
2.490000000000e+00,249,5.564803103513e-01,1.000000000000e+00,9.482730060356e-01,6.932511815918e-01,9.813306020916e-01,7.687913709083e-01,2.241250918141e-01,4.000000000000e+00,2.389729912976e+01,128,0
2.500000000000e+00,250,5.591619748352e-01,1.000000000000e+00,9.483170682957e-01,6.932523088249e-01,9.813245257196e-01,7.687899728702e-01,2.241992904424e-01,4.000000000000e+00,2.389739577437e+01,128,0
2.510000000000e+00,251,5.626942258264e-01,1.000000000000e+00,9.483768492939e-01,6.932533275219e-01,9.813053687301e-01,7.687891779628e-01,2.244311807243e-01,4.000000000000e+00,2.389748311412e+01,128,0
2.520000000000e+00,252,5.668606722038e-01,1.000000000000e+00,9.484436525677e-01,6.932540353282e-01,9.812789225781e-01,7.687884208005e-01,2.247507476449e-01,4.000000000000e+00,2.389754379946e+01,128,0
2.530000000000e+00,253,5.709888617403e-01,1.000000000000e+00,9.485071373617e-01,6.932551856920e-01,9.812626404198e-01,7.687869607743e-01,2.249480757389e-01,4.000000000000e+00,2.389764242903e+01,128,0
2.540000000000e+00,254,5.744307073723e-01,1.000000000000e+00,9.485620098331e-01,6.932564288612e-01,9.812540181167e-01,7.687853777887e-01,2.250530850948e-01,4.000000000000e+00,2.389774901636e+01,128,0
2.550000000000e+00,255,5.768121197421e-01,1.000000000000e+00,9.486067325623e-01,6.932573801757e-01,9.812490936195e-01,7.687842989913e-01,2.251132550989e-01,4.000000000000e+00,2.389783058111e+01,128,0
2.560000000000e+00,256,5.779819162750e-01,1.000000000000e+00,9.486422072986e-01,6.932580214735e-01,9.812442005199e-01,7.687840833969e-01,2.251727964730e-01,4.000000000000e+00,2.389788556562e+01,128,0
2.570000000000e+00,257,5.782541980549e-01,1.000000000000e+00,9.486730193644e-01,6.932581698158e-01,9.812357151603e-01,7.687845234216e-01,2.252752720887e-01,4.000000000000e+00,2.389789828443e+01,128,0
2.580000000000e+00,258,5.779994950563e-01,1.000000000000e+00,9.486991463319e-01,6.932585351436e-01,9.812327815540e-01,7.687847606413e-01,2.253109545225e-01,4.000000000000e+00,2.389792960757e+01,128,0
2.590000000000e+00,259,5.780145707638e-01,1.000000000000e+00,9.487231110966e-01,6.932589763909e-01,9.812350427193e-01,7.687845017662e-01,2.252840354404e-01,4.000000000000e+00,2.389796744012e+01,128,0
2.600000000000e+00,260,5.787612819050e-01,1.000000000000e+00,9.487537076082e-01,6.932597086247e-01,9.812350796266e-01,7.687842328137e-01,2.252841820780e-01,4.000000000000e+00,2.389803022210e+01,128,0
2.610000000000e+00,261,5.807405521032e-01,1.000000000000e+00,9.487964047303e-01,6.932602880920e-01,9.812262262102e-01,7.687837173857e-01,2.253914472704e-01,4.000000000000e+00,2.389807990603e+01,128,0
2.620000000000e+00,262,5.838283806570e-01,1.000000000000e+00,9.488508638108e-01,6.932611933363e-01,9.812129181104e-01,7.687826829643e-01,2.255527134287e-01,4.000000000000e+00,2.389815752269e+01,128,0
2.630000000000e+00,263,5.876226745417e-01,1.000000000000e+00,9.489109728306e-01,6.932620301916e-01,9.811965702258e-01,7.687816307398e-01,2.257505954377e-01,4.000000000000e+00,2.389822927600e+01,128,0
2.640000000000e+00,264,5.916258576903e-01,1.000000000000e+00,9.489715786591e-01,6.932628654027e-01,9.811780911083e-01,7.687808021991e-01,2.259741884536e-01,4.000000000000e+00,2.389830088872e+01,128,0
2.650000000000e+00,265,5.952671277411e-01,1.000000000000e+00,9.490274144805e-01,6.932636230238e-01,9.811592555865e-01,7.687801796973e-01,2.262020213740e-01,4.000000000000e+00,2.389836584905e+01,128,0
2.660000000000e+00,266,5.983352654409e-01,1.000000000000e+00,9.490762881827e-01,6.932644568289e-01,9.811456938498e-01,7.687793593646e-01,2.263662992966e-01,4.000000000000e+00,2.389843734195e+01,128,0
2.670000000000e+00,267,6.005889720078e-01,1.000000000000e+00,9.491160217333e-01,6.932656737137e-01,9.811407780764e-01,7.687783560771e-01,2.264265892940e-01,4.000000000000e+00,2.389854168193e+01,128,0
2.680000000000e+00,268,6.024136756232e-01,1.000000000000e+00,9.491482704966e-01,6.932665972078e-01,9.811391118793e-01,7.687775222871e-01,2.264474398791e-01,4.000000000000e+00,2.389862086610e+01,128,0
2.690000000000e+00,269,6.043803708099e-01,1.000000000000e+00,9.491821140937e-01,6.932675917378e-01,9.811314711825e-01,7.687770825789e-01,2.265404228446e-01,4.000000000000e+00,2.389870614172e+01,128,0
2.700000000000e+00,270,6.071322116420e-01,1.000000000000e+00,9.492227604411e-01,6.932680683678e-01,9.811120115716e-01,7.687770352646e-01,2.267755668610e-01,4.000000000000e+00,2.389874701037e+01,128,0
2.710000000000e+00,271,6.109299296248e-01,1.000000000000e+00,9.492701894148e-01,6.932691095451e-01,9.810929554932e-01,7.687762021097e-01,2.270063056041e-01,4.000000000000e+00,2.389883628659e+01,128,0
2.720000000000e+00,272,6.158185625976e-01,1.000000000000e+00,9.493213803584e-01,6.932703970692e-01,9.810787408350e-01,7.687746737830e-01,2.271788414427e-01,4.000000000000e+00,2.389894668677e+01,128,0
2.730000000000e+00,273,6.216329634688e-01,1.000000000000e+00,9.493781112593e-01,6.932719879148e-01,9.810628347073e-01,7.687729542893e-01,2.273720339607e-01,4.000000000000e+00,2.389908309686e+01,128,0
2.740000000000e+00,274,6.278155981815e-01,1.000000000000e+00,9.494366897085e-01,6.932732140462e-01,9.810389852273e-01,7.687715444166e-01,2.276607649887e-01,4.000000000000e+00,2.389918823478e+01,128,0
2.750000000000e+00,275,6.337568071337e-01,1.000000000000e+00,9.494925038116e-01,6.932742178641e-01,9.810136141153e-01,7.687702766120e-01,2.279676782863e-01,4.000000000000e+00,2.389927431046e+01,128,0
2.760000000000e+00,276,6.387339534374e-01,1.000000000000e+00,9.495395818336e-01,6.932751641257e-01,9.809916402706e-01,7.687694201327e-01,2.282335629032e-01,4.000000000000e+00,2.389935545129e+01,128,0
2.770000000000e+00,277,6.424965077065e-01,1.000000000000e+00,9.495751893131e-01,6.932757488014e-01,9.809760867857e-01,7.687689829618e-01,2.284216939827e-01,4.000000000000e+00,2.389940558680e+01,128,0
2.780000000000e+00,278,6.451106049737e-01,1.000000000000e+00,9.496014607829e-01,6.932765478429e-01,9.809669083786e-01,7.687684576568e-01,2.285330870506e-01,4.000000000000e+00,2.389947410432e+01,128,0
2.790000000000e+00,279,6.469858035099e-01,1.000000000000e+00,9.496217781749e-01,6.932770245242e-01,9.809611958692e-01,7.687680651189e-01,2.286024001660e-01,4.000000000000e+00,2.389951497974e+01,128,0
2.800000000000e+00,280,6.486321506530e-01,1.000000000000e+00,9.496400487997e-01,6.932777226430e-01,9.809561064536e-01,7.687676387114e-01,2.286643776338e-01,4.000000000000e+00,2.389957484366e+01,128,0
2.810000000000e+00,281,6.504747584716e-01,1.000000000000e+00,9.496580326726e-01,6.932780324385e-01,9.809495435975e-01,7.687674255684e-01,2.287438143514e-01,4.000000000000e+00,2.389960140880e+01,128,0
2.820000000000e+00,282,6.530153756256e-01,1.000000000000e+00,9.496812883419e-01,6.932785499841e-01,9.809400501885e-01,7.687671130893e-01,2.288587802199e-01,4.000000000000e+00,2.389964578877e+01,128,0
2.830000000000e+00,283,6.562938064643e-01,1.000000000000e+00,9.497087783440e-01,6.932786583602e-01,9.809212488643e-01,7.687671263092e-01,2.290857151069e-01,4.000000000000e+00,2.389965508213e+01,128,0
2.840000000000e+00,284,6.600388872677e-01,1.000000000000e+00,9.497395828728e-01,6.932788911447e-01,9.809011851904e-01,7.687667961391e-01,2.293279857187e-01,4.000000000000e+00,2.389967504365e+01,128,0
2.850000000000e+00,285,6.636300010381e-01,1.000000000000e+00,9.497680089953e-01,6.932794117029e-01,9.808895141662e-01,7.687661732322e-01,2.294692327817e-01,4.000000000000e+00,2.389971968220e+01,128,0
2.860000000000e+00,286,6.665877198835e-01,1.000000000000e+00,9.497932934355e-01,6.932800206626e-01,9.808847903033e-01,7.687654636369e-01,2.295267310945e-01,4.000000000000e+00,2.389977190148e+01,128,0
2.870000000000e+00,287,6.686125349795e-01,1.000000000000e+00,9.498113891390e-01,6.932803330323e-01,9.808768516880e-01,7.687651917451e-01,2.296227740879e-01,4.000000000000e+00,2.389979868777e+01,128,0
2.880000000000e+00,288,6.696770845707e-01,1.000000000000e+00,9.498221698868e-01,6.932800341831e-01,9.808666438335e-01,7.687655977549e-01,2.297456942410e-01,4.000000000000e+00,2.389977306089e+01,128,0
2.890000000000e+00,289,6.699678145156e-01,1.000000000000e+00,9.498266255608e-01,6.932798828198e-01,9.808586821114e-01,7.687661970964e-01,2.298416347509e-01,4.000000000000e+00,2.389976008122e+01,128,0
2.900000000000e+00,290,6.698220214240e-01,1.000000000000e+00,9.498267574655e-01,6.932796047053e-01,9.808568693942e-01,7.687667646582e-01,2.298632774824e-01,4.000000000000e+00,2.389973623245e+01,128,0
2.910000000000e+00,291,6.700861179232e-01,1.000000000000e+00,9.498297494566e-01,6.932800237090e-01,9.808598057042e-01,7.687663848138e-01,2.298281937570e-01,4.000000000000e+00,2.389977216272e+01,128,0
2.920000000000e+00,292,6.712694085211e-01,1.000000000000e+00,9.498362245219e-01,6.932801718672e-01,9.808559446988e-01,7.687661962109e-01,2.298749025679e-01,4.000000000000e+00,2.389978486756e+01,128,0
2.930000000000e+00,293,6.736494387947e-01,1.000000000000e+00,9.498481665703e-01,6.932804258950e-01,9.808451164550e-01,7.687659657158e-01,2.300057655731e-01,4.000000000000e+00,2.389980665093e+01,128,0
2.940000000000e+00,294,6.770068041929e-01,1.000000000000e+00,9.498629137188e-01,6.932805792235e-01,9.808307371153e-01,7.687658342499e-01,2.301793942935e-01,4.000000000000e+00,2.389981979917e+01,128,0
2.950000000000e+00,295,6.810437754416e-01,1.000000000000e+00,9.498824149256e-01,6.932809427489e-01,9.808164216651e-01,7.687654341270e-01,2.303524273000e-01,4.000000000000e+00,2.389985097226e+01,128,0
2.960000000000e+00,296,6.852262849144e-01,1.000000000000e+00,9.499006135031e-01,6.932812549532e-01,9.807977479523e-01,7.687651183190e-01,2.305780078375e-01,4.000000000000e+00,2.389987774453e+01,128,0
2.970000000000e+00,297,6.889186416606e-01,1.000000000000e+00,9.499156672302e-01,6.932813916877e-01,9.807830104659e-01,7.687647543414e-01,2.307559493987e-01,4.000000000000e+00,2.389988946986e+01,128,0
2.980000000000e+00,298,6.918040313734e-01,1.000000000000e+00,9.499258100366e-01,6.932819523941e-01,9.807758087172e-01,7.687642092538e-01,2.308433134943e-01,4.000000000000e+00,2.389993755194e+01,128,0
2.990000000000e+00,299,6.936519848611e-01,1.000000000000e+00,9.499301040465e-01,6.932821252726e-01,9.807722004843e-01,7.687640587389e-01,2.308869955507e-01,4.000000000000e+00,2.389995237678e+01,128,0
3.000000000000e+00,300,6.949239211129e-01,1.000000000000e+00,9.499310427772e-01,6.932825357711e-01,9.807700796914e-01,7.687636175417e-01,2.309129263131e-01,4.000000000000e+00,2.389998757828e+01,128,0
3.010000000000e+00,301,6.959698517861e-01,1.000000000000e+00,9.499273607744e-01,6.932822846660e-01,9.807623621659e-01,7.687638734869e-01,2.310058424808e-01,4.000000000000e+00,2.389996604524e+01,128,0
3.020000000000e+00,302,6.973693433898e-01,1.000000000000e+00,9.499238793853e-01,6.932821849894e-01,9.807521019026e-01,7.687642661609e-01,2.311295667730e-01,4.000000000000e+00,2.389995749767e+01,128,0
3.030000000000e+00,303,6.993071879115e-01,1.000000000000e+00,9.499229630120e-01,6.932821263710e-01,9.807435583927e-01,7.687643853733e-01,2.312326100957e-01,4.000000000000e+00,2.389995247097e+01,128,0
3.040000000000e+00,304,7.018862475761e-01,1.000000000000e+00,9.499313071453e-01,6.932828129943e-01,9.807416654532e-01,7.687634256484e-01,2.312560214046e-01,4.000000000000e+00,2.390001135107e+01,128,0
3.050000000000e+00,305,7.050220151168e-01,1.000000000000e+00,9.499424958893e-01,6.932833749602e-01,9.807353980207e-01,7.687625714446e-01,2.313321155937e-01,4.000000000000e+00,2.390005954161e+01,128,0
3.060000000000e+00,306,7.081144019484e-01,1.000000000000e+00,9.499513857662e-01,6.932833997296e-01,9.807214992240e-01,7.687624704562e-01,2.314998511271e-01,4.000000000000e+00,2.390006166568e+01,128,0
3.070000000000e+00,307,7.106428693411e-01,1.000000000000e+00,9.499563599946e-01,6.932832108808e-01,9.807067870681e-01,7.687627741081e-01,2.316772251151e-01,4.000000000000e+00,2.390004547121e+01,128,0
3.080000000000e+00,308,7.119639269593e-01,1.000000000000e+00,9.499609598752e-01,6.932831010493e-01,9.807010606553e-01,7.687629613552e-01,2.317462344864e-01,4.000000000000e+00,2.390003605278e+01,128,0
3.090000000000e+00,309,7.120576802642e-01,1.000000000000e+00,9.499634950271e-01,6.932833236473e-01,9.807024026103e-01,7.687626784071e-01,2.317302261644e-01,4.000000000000e+00,2.390005514134e+01,128,0
3.100000000000e+00,310,7.109105173504e-01,1.000000000000e+00,9.499595487507e-01,6.932830530066e-01,9.807061625637e-01,7.687628684835e-01,2.316846297682e-01,4.000000000000e+00,2.390003193294e+01,128,0
3.110000000000e+00,311,7.090363270545e-01,1.000000000000e+00,9.499525038548e-01,6.932830405178e-01,9.807139288846e-01,7.687631044057e-01,2.315909034428e-01,4.000000000000e+00,2.390003086199e+01,128,0
3.120000000000e+00,312,7.068500102961e-01,1.000000000000e+00,9.499432990847e-01,6.932827183740e-01,9.807213740952e-01,7.687635958521e-01,2.315007950938e-01,4.000000000000e+00,2.390000323707e+01,128,0
3.130000000000e+00,313,7.049715290498e-01,1.000000000000e+00,9.499373371973e-01,6.932826508463e-01,9.807276108995e-01,7.687636856691e-01,2.314254803461e-01,4.000000000000e+00,2.389999744635e+01,128,0
3.140000000000e+00,314,7.039267774790e-01,1.000000000000e+00,9.499337618996e-01,6.932823831326e-01,9.807279761696e-01,7.687639503010e-01,2.314208503961e-01,4.000000000000e+00,2.389997448905e+01,128,0
3.150000000000e+00,315,7.036393899205e-01,1.000000000000e+00,9.499331214089e-01,6.932820787711e-01,9.807242962652e-01,7.687645075152e-01,2.314650024447e-01,4.000000000000e+00,2.389994838914e+01,128,0
3.160000000000e+00,316,7.039404725293e-01,1.000000000000e+00,9.499361601290e-01,6.932820009580e-01,9.807217566447e-01,7.687646123750e-01,2.314955830222e-01,4.000000000000e+00,2.389994171644e+01,128,0
3.170000000000e+00,317,7.042682828355e-01,1.000000000000e+00,9.499451390973e-01,6.932823214388e-01,9.807263667764e-01,7.687640553613e-01,2.314402194464e-01,4.000000000000e+00,2.389996919862e+01,128,0
3.180000000000e+00,318,7.043094848797e-01,1.000000000000e+00,9.499531931785e-01,6.932827408300e-01,9.807305692417e-01,7.687634507458e-01,2.313898572297e-01,4.000000000000e+00,2.390000516275e+01,128,0
3.190000000000e+00,319,7.035774078707e-01,1.000000000000e+00,9.499535184686e-01,6.932823540565e-01,9.807301728933e-01,7.687638368338e-01,2.313943187819e-01,4.000000000000e+00,2.389997199569e+01,128,0
3.200000000000e+00,320,7.020739216687e-01,1.000000000000e+00,9.499474633936e-01,6.932819391463e-01,9.807298146168e-01,7.687645985710e-01,2.313982975556e-01,4.000000000000e+00,2.389993641591e+01,128,0
3.210000000000e+00,321,6.999267311355e-01,1.000000000000e+00,9.499398229732e-01,6.932814928327e-01,9.807348617265e-01,7.687651606354e-01,2.313370247216e-01,4.000000000000e+00,2.389989814330e+01,128,0
3.220000000000e+00,322,6.975529919028e-01,1.000000000000e+00,9.499330443264e-01,6.932816965603e-01,9.807467643707e-01,7.687649367221e-01,2.311935679446e-01,4.000000000000e+00,2.389991561348e+01,128,0
3.230000000000e+00,323,6.955550801239e-01,1.000000000000e+00,9.499260948802e-01,6.932818137823e-01,9.807589515808e-01,7.687645264808e-01,2.310466063678e-01,4.000000000000e+00,2.389992566559e+01,128,0
3.240000000000e+00,324,6.944217612851e-01,1.000000000000e+00,9.499200984474e-01,6.932819599490e-01,9.807656256353e-01,7.687645636102e-01,2.309661943956e-01,4.000000000000e+00,2.389993819979e+01,128,0
3.250000000000e+00,325,6.943789137378e-01,1.000000000000e+00,9.499166063382e-01,6.932818011494e-01,9.807628487623e-01,7.687648201357e-01,2.309995701596e-01,4.000000000000e+00,2.389992458229e+01,128,0
3.260000000000e+00,326,6.951195145091e-01,1.000000000000e+00,9.499202284834e-01,6.932819018132e-01,9.807598693303e-01,7.687645251941e-01,2.310356052149e-01,4.000000000000e+00,2.389993321449e+01,128,0
3.270000000000e+00,327,6.963777581678e-01,1.000000000000e+00,9.499277667629e-01,6.932823285450e-01,9.807584695377e-01,7.687639396821e-01,2.310528497423e-01,4.000000000000e+00,2.389996980800e+01,128,0
3.280000000000e+00,328,6.974751429620e-01,1.000000000000e+00,9.499338099463e-01,6.932823490620e-01,9.807547066623e-01,7.687637918891e-01,2.310982720579e-01,4.000000000000e+00,2.389997156739e+01,128,0
3.290000000000e+00,329,6.979027822085e-01,1.000000000000e+00,9.499360683186e-01,6.932824981072e-01,9.807530970532e-01,7.687636922512e-01,2.311178182724e-01,4.000000000000e+00,2.389998434848e+01,128,0
3.300000000000e+00,330,6.972482032390e-01,1.000000000000e+00,9.499374950545e-01,6.932826723467e-01,9.807616752581e-01,7.687631461831e-01,2.310144524742e-01,4.000000000000e+00,2.389999929008e+01,128,0
3.310000000000e+00,331,6.954074579063e-01,1.000000000000e+00,9.499333758529e-01,6.932830357501e-01,9.807731439695e-01,7.687627625509e-01,2.308763651703e-01,4.000000000000e+00,2.390003045314e+01,128,0
3.320000000000e+00,332,6.927040070724e-01,1.000000000000e+00,9.499204366529e-01,6.932825610158e-01,9.807811740795e-01,7.687632100452e-01,2.307790763110e-01,4.000000000000e+00,2.389998974310e+01,128,0
3.330000000000e+00,333,6.896016462699e-01,1.000000000000e+00,9.499033644678e-01,6.932821525512e-01,9.807882958470e-01,7.687640275979e-01,2.306928034945e-01,4.000000000000e+00,2.389995471600e+01,128,0
3.340000000000e+00,334,6.866109149096e-01,1.000000000000e+00,9.498872110738e-01,6.932817142203e-01,9.807968841561e-01,7.687645828367e-01,2.305888106826e-01,4.000000000000e+00,2.389991712788e+01,128,0
3.350000000000e+00,335,6.840235897992e-01,1.000000000000e+00,9.498764955278e-01,6.932818823518e-01,9.808112059940e-01,7.687642183439e-01,2.304161376299e-01,4.000000000000e+00,2.389993154562e+01,128,0
3.360000000000e+00,336,6.820537321712e-01,1.000000000000e+00,9.498687348357e-01,6.932820750029e-01,9.808248633808e-01,7.687637503911e-01,2.302515032971e-01,4.000000000000e+00,2.389994806600e+01,128,0
3.370000000000e+00,337,6.805522845344e-01,1.000000000000e+00,9.498629511914e-01,6.932819720418e-01,9.808322940070e-01,7.687638393577e-01,2.301617588716e-01,4.000000000000e+00,2.389993923679e+01,128,0
3.380000000000e+00,338,6.790978799947e-01,1.000000000000e+00,9.498564157493e-01,6.932814789291e-01,9.808319849355e-01,7.687644409877e-01,2.301650809538e-01,4.000000000000e+00,2.389989695103e+01,128,0
3.390000000000e+00,339,6.771547187993e-01,1.000000000000e+00,9.498499709819e-01,6.932808909748e-01,9.808350486153e-01,7.687648009839e-01,2.301276286902e-01,4.000000000000e+00,2.389984653252e+01,128,0
3.400000000000e+00,340,6.742459814304e-01,1.000000000000e+00,9.498395150876e-01,6.932806928375e-01,9.808472422849e-01,7.687650039115e-01,2.299803355447e-01,4.000000000000e+00,2.389982954181e+01,128,0
3.410000000000e+00,341,6.702431850376e-01,1.000000000000e+00,9.498208009597e-01,6.932801677376e-01,9.808653225479e-01,7.687654445043e-01,2.297617468119e-01,4.000000000000e+00,2.389978451343e+01,128,0
3.420000000000e+00,342,6.653217478423e-01,1.000000000000e+00,9.497936866808e-01,6.932796488223e-01,9.808850204686e-01,7.687661537701e-01,2.295236477559e-01,4.000000000000e+00,2.389974001555e+01,128,0
3.430000000000e+00,343,6.599713197596e-01,1.000000000000e+00,9.497618914269e-01,6.932788527782e-01,9.809047917839e-01,7.687669585944e-01,2.292844384365e-01,4.000000000000e+00,2.389967175368e+01,128,0
3.440000000000e+00,344,6.546860148260e-01,1.000000000000e+00,9.497279206193e-01,6.932782623008e-01,9.809247593268e-01,7.687677050332e-01,2.290430342523e-01,4.000000000000e+00,2.389962111967e+01,128,0
3.450000000000e+00,345,6.500158966574e-01,1.000000000000e+00,9.496935414166e-01,6.932773845113e-01,9.809406256711e-01,7.687686220618e-01,2.288508798386e-01,4.000000000000e+00,2.389954584872e+01,128,0
3.460000000000e+00,346,6.464829193058e-01,1.000000000000e+00,9.496642163952e-01,6.932767297496e-01,9.809522459036e-01,7.687694518192e-01,2.287101413113e-01,4.000000000000e+00,2.389948970280e+01,128,0
3.470000000000e+00,347,6.441091491666e-01,1.000000000000e+00,9.496417061157e-01,6.932761141375e-01,9.809589601929e-01,7.687700352119e-01,2.286286271828e-01,4.000000000000e+00,2.389943691419e+01,128,0
3.480000000000e+00,348,6.425401396594e-01,1.000000000000e+00,9.496248528057e-01,6.932759051400e-01,9.809681184968e-01,7.687697633053e-01,2.285179598921e-01,4.000000000000e+00,2.389941899275e+01,128,0
3.490000000000e+00,349,6.412272540264e-01,1.000000000000e+00,9.496086079566e-01,6.932758825345e-01,9.809806029615e-01,7.687694120934e-01,2.283673158894e-01,4.000000000000e+00,2.389941705433e+01,128,0
3.500000000000e+00,350,6.397699207993e-01,1.000000000000e+00,9.495905005021e-01,6.932754903855e-01,9.809893511781e-01,7.687695867000e-01,2.282614477817e-01,4.000000000000e+00,2.389938342780e+01,128,0
3.510000000000e+00,351,6.377227462247e-01,1.000000000000e+00,9.495678627836e-01,6.932747474392e-01,9.809904622910e-01,7.687704758845e-01,2.282474338679e-01,4.000000000000e+00,2.389931972084e+01,128,0
3.520000000000e+00,352,6.349106469044e-01,1.000000000000e+00,9.495392572138e-01,6.932738215829e-01,9.809967006753e-01,7.687712537092e-01,2.281714106424e-01,4.000000000000e+00,2.389924032995e+01,128,0
3.530000000000e+00,353,6.314446604448e-01,1.000000000000e+00,9.495026276006e-01,6.932736011267e-01,9.810148670803e-01,7.687715781235e-01,2.279520572079e-01,4.000000000000e+00,2.389922142621e+01,128,0
3.540000000000e+00,354,6.276958414901e-01,1.000000000000e+00,9.494598188918e-01,6.932730627170e-01,9.810354608129e-01,7.687720253257e-01,2.277031617601e-01,4.000000000000e+00,2.389917525861e+01,128,0
3.550000000000e+00,355,6.243386671326e-01,1.000000000000e+00,9.494168492743e-01,6.932727618270e-01,9.810522438292e-01,7.687724012720e-01,2.275004377465e-01,4.000000000000e+00,2.389914945793e+01,128,0
3.560000000000e+00,356,6.217454985714e-01,1.000000000000e+00,9.493793748875e-01,6.932721735174e-01,9.810622791110e-01,7.687729205866e-01,2.273788882696e-01,4.000000000000e+00,2.389909901179e+01,128,0
3.570000000000e+00,357,6.200603077391e-01,1.000000000000e+00,9.493488052083e-01,6.932716751361e-01,9.810662141113e-01,7.687732802663e-01,2.273310086716e-01,4.000000000000e+00,2.389905627694e+01,128,0
3.580000000000e+00,358,6.190351703967e-01,1.000000000000e+00,9.493225088047e-01,6.932711261951e-01,9.810683120566e-01,7.687736594472e-01,2.273052507886e-01,4.000000000000e+00,2.389900920689e+01,128,0
3.590000000000e+00,359,6.183800727091e-01,1.000000000000e+00,9.492991583033e-01,6.932707663422e-01,9.810741111800e-01,7.687736203531e-01,2.272349954404e-01,4.000000000000e+00,2.389897835066e+01,128,0
3.600000000000e+00,360,6.174836261609e-01,1.000000000000e+00,9.492754731936e-01,6.932704139721e-01,9.810782239081e-01,7.687736892596e-01,2.271850915068e-01,4.000000000000e+00,2.389894813614e+01,128,0
3.610000000000e+00,361,6.157942184496e-01,1.000000000000e+00,9.492466456404e-01,6.932697091851e-01,9.810856939143e-01,7.687738290250e-01,2.270943981014e-01,4.000000000000e+00,2.389888770328e+01,128,0
3.620000000000e+00,362,6.129530371206e-01,1.000000000000e+00,9.492075028691e-01,6.932691783591e-01,9.811004507920e-01,7.687743200257e-01,2.269159384434e-01,4.000000000000e+00,2.389884218711e+01,128,0
3.630000000000e+00,363,6.089068618177e-01,1.000000000000e+00,9.491583618770e-01,6.932680567221e-01,9.811182412717e-01,7.687754884687e-01,2.267004033553e-01,4.000000000000e+00,2.389874601181e+01,128,0
3.640000000000e+00,364,6.041206137264e-01,1.000000000000e+00,9.491029162380e-01,6.932668517682e-01,9.811327298868e-01,7.687769962947e-01,2.265246368088e-01,4.000000000000e+00,2.389864269324e+01,128,0
3.650000000000e+00,365,5.990441389463e-01,1.000000000000e+00,9.490439137873e-01,6.932653311119e-01,9.811471609767e-01,7.687786895702e-01,2.263493106451e-01,4.000000000000e+00,2.389851230597e+01,128,0
3.660000000000e+00,366,5.943076145575e-01,1.000000000000e+00,9.489827213767e-01,6.932643746084e-01,9.811680977028e-01,7.687798146327e-01,2.260959656177e-01,4.000000000000e+00,2.389843029211e+01,128,0
3.670000000000e+00,367,5.901524281671e-01,1.000000000000e+00,9.489225863748e-01,6.932633355833e-01,9.811901805208e-01,7.687807534550e-01,2.258287326603e-01,4.000000000000e+00,2.389834120315e+01,128,0
3.680000000000e+00,368,5.870258693727e-01,1.000000000000e+00,9.488722198900e-01,6.932625131877e-01,9.812076263838e-01,7.687812444961e-01,2.256176156159e-01,4.000000000000e+00,2.389827068903e+01,128,0
3.690000000000e+00,369,5.847606884445e-01,1.000000000000e+00,9.488337611593e-01,6.932613694881e-01,9.812122454950e-01,7.687822142642e-01,2.255609696947e-01,4.000000000000e+00,2.389817262620e+01,128,0
3.700000000000e+00,370,5.828522235055e-01,1.000000000000e+00,9.488017704310e-01,6.932600142752e-01,9.812114499003e-01,7.687832744728e-01,2.255694701422e-01,4.000000000000e+00,2.389805642876e+01,128,0
3.710000000000e+00,371,5.807929356505e-01,1.000000000000e+00,9.487649615083e-01,6.932589334951e-01,9.812176837551e-01,7.687841823831e-01,2.254933976003e-01,4.000000000000e+00,2.389796376222e+01,128,0
3.720000000000e+00,372,5.781412480321e-01,1.000000000000e+00,9.487212624690e-01,6.932579168134e-01,9.812337190708e-01,7.687848902777e-01,2.252991457402e-01,4.000000000000e+00,2.389787659210e+01,128,0
3.730000000000e+00,373,5.749216697855e-01,1.000000000000e+00,9.486728669419e-01,6.932571116277e-01,9.812496622184e-01,7.687855862856e-01,2.251061794655e-01,4.000000000000e+00,2.389780755602e+01,128,0
3.740000000000e+00,374,5.710493741042e-01,1.000000000000e+00,9.486187270622e-01,6.932558124328e-01,9.812643338281e-01,7.687868375343e-01,2.249281550068e-01,4.000000000000e+00,2.389769616467e+01,128,0
3.750000000000e+00,375,5.671219298228e-01,1.000000000000e+00,9.485609548163e-01,6.932548934618e-01,9.812813687969e-01,7.687881010401e-01,2.247219327072e-01,4.000000000000e+00,2.389761737381e+01,128,0
3.760000000000e+00,376,5.634670467067e-01,1.000000000000e+00,9.485050420687e-01,6.932536875526e-01,9.812944808228e-01,7.687896220058e-01,2.245628013185e-01,4.000000000000e+00,2.389751398211e+01,128,0
3.770000000000e+00,377,5.608512124522e-01,1.000000000000e+00,9.484587076624e-01,6.932529427670e-01,9.813039389904e-01,7.687904135515e-01,2.244481164562e-01,4.000000000000e+00,2.389745012642e+01,128,0
3.780000000000e+00,378,5.594672392601e-01,1.000000000000e+00,9.484240581566e-01,6.932523315754e-01,9.813078566743e-01,7.687908980575e-01,2.244003692899e-01,4.000000000000e+00,2.389739772492e+01,128,0
3.790000000000e+00,379,5.592878629015e-01,1.000000000000e+00,9.484000956215e-01,6.932521273429e-01,9.813105620309e-01,7.687908553025e-01,2.243675730033e-01,4.000000000000e+00,2.389738021476e+01,128,0
3.800000000000e+00,380,5.599945392786e-01,1.000000000000e+00,9.483836487329e-01,6.932520932907e-01,9.813119052818e-01,7.687904493963e-01,2.243513433915e-01,4.000000000000e+00,2.389737729524e+01,128,0
3.810000000000e+00,381,5.609174625829e-01,1.000000000000e+00,9.483741149276e-01,6.932520121559e-01,9.813116036297e-01,7.687899535847e-01,2.243549165904e-01,4.000000000000e+00,2.389737033905e+01,128,0
3.820000000000e+00,382,5.617511444669e-01,1.000000000000e+00,9.483679342740e-01,6.932520106977e-01,9.813076750553e-01,7.687896472001e-01,2.244023016369e-01,4.000000000000e+00,2.389737021403e+01,128,0
3.830000000000e+00,383,5.617375308921e-01,1.000000000000e+00,9.483591482076e-01,6.932513266714e-01,9.812991950323e-01,7.687902199111e-01,2.245040365209e-01,4.000000000000e+00,2.389731156828e+01,128,0
3.840000000000e+00,384,5.609164693731e-01,1.000000000000e+00,9.483389242866e-01,6.932510590364e-01,9.812997250036e-01,7.687907577181e-01,2.244974284622e-01,4.000000000000e+00,2.389728862238e+01,128,0
3.850000000000e+00,385,5.592355643474e-01,1.000000000000e+00,9.483049453986e-01,6.932508381774e-01,9.813152284975e-01,7.687909764393e-01,2.243102489799e-01,4.000000000000e+00,2.389726968687e+01,128,0
3.860000000000e+00,386,5.572942693064e-01,1.000000000000e+00,9.482683183656e-01,6.932509106730e-01,9.813314144759e-01,7.687909549166e-01,2.241150751880e-01,4.000000000000e+00,2.389727590233e+01,128,0
3.870000000000e+00,387,5.555458599654e-01,1.000000000000e+00,9.482383079492e-01,6.932504318454e-01,9.813367173691e-01,7.687915365228e-01,2.240507281764e-01,4.000000000000e+00,2.389723484978e+01,128,0
3.880000000000e+00,388,5.544497681981e-01,1.000000000000e+00,9.482169685638e-01,6.932500515198e-01,9.813369933819e-01,7.687922877972e-01,2.240470932837e-01,4.000000000000e+00,2.389720224245e+01,128,0
3.890000000000e+00,389,5.541407872119e-01,1.000000000000e+00,9.482035578729e-01,6.932496791566e-01,9.813351252933e-01,7.687927064573e-01,2.240693262527e-01,4.000000000000e+00,2.389717031786e+01,128,0
3.900000000000e+00,390,5.544552670811e-01,1.000000000000e+00,9.481989559547e-01,6.932495036035e-01,9.813339127523e-01,7.687924429341e-01,2.240838104056e-01,4.000000000000e+00,2.389715526682e+01,128,0
3.910000000000e+00,391,5.544552934967e-01,1.000000000000e+00,9.481989563546e-01,6.932495036047e-01,9.813339123997e-01,7.687924429347e-01,2.240838146594e-01,4.000000000000e+00,2.389715526692e+01,128,0
3.920000000000e+00,392,5.552574131282e-01,1.000000000000e+00,9.481997720721e-01,6.932495880714e-01,9.813328726487e-01,7.687919283692e-01,2.240964237169e-01,4.000000000000e+00,2.389716250867e+01,128,0
3.930000000000e+00,393,5.557665703680e-01,1.000000000000e+00,9.482018226902e-01,6.932493103438e-01,9.813306485703e-01,7.687918813102e-01,2.241230265618e-01,4.000000000000e+00,2.389713869773e+01,128,0
3.940000000000e+00,394,5.556484297157e-01,1.000000000000e+00,9.481993298243e-01,6.932490990606e-01,9.813309888381e-01,7.687920206061e-01,2.241187524719e-01,4.000000000000e+00,2.389712058342e+01,128,0
3.950000000000e+00,395,5.526004787515e-01,1.000000000000e+00,9.481750273051e-01,6.932481735705e-01,9.813443372821e-01,7.687931267869e-01,2.239570047378e-01,4.000000000000e+00,2.389704123707e+01,128,0
3.960000000000e+00,396,5.500968480319e-01,1.000000000000e+00,9.481562816157e-01,6.932472100444e-01,9.813480569440e-01,7.687944362843e-01,2.239113658457e-01,4.000000000000e+00,2.389695863022e+01,128,0
3.970000000000e+00,397,5.476247555379e-01,1.000000000000e+00,9.481336414274e-01,6.932467641721e-01,9.813568368519e-01,7.687955495268e-01,2.238051092713e-01,4.000000000000e+00,2.389692040402e+01,128,0
3.980000000000e+00,398,5.457692130589e-01,1.000000000000e+00,9.481127372072e-01,6.932465462976e-01,9.813700643182e-01,7.687958717365e-01,2.236453929607e-01,4.000000000000e+00,2.389690172492e+01,128,0
3.990000000000e+00,399,5.449259886736e-01,1.000000000000e+00,9.481041388647e-01,6.932466953217e-01,9.813788461707e-01,7.687956274483e-01,2.235395918907e-01,4.000000000000e+00,2.389691450125e+01,128,0
4.000000000000e+00,400,5.449260317399e-01,1.000000000000e+00,9.481041391295e-01,6.932466953160e-01,9.813788457574e-01,7.687956274648e-01,2.235395968714e-01,4.000000000000e+00,2.389691450075e+01,128,0
4.010000000000e+00,401,5.453654337259e-01,1.000000000000e+00,9.481130175742e-01,6.932467344391e-01,9.813759716736e-01,7.687953923329e-01,2.235742934132e-01,4.000000000000e+00,2.389691785491e+01,128,0
4.020000000000e+00,402,5.489673011334e-01,1.000000000000e+00,9.481725158577e-01,6.932469584868e-01,9.813476373556e-01,7.687952142918e-01,2.239162246257e-01,4.000000000000e+00,2.389693706329e+01,128,0
4.030000000000e+00,403,5.510801736163e-01,1.000000000000e+00,9.482051831244e-01,6.932474332478e-01,9.813405422133e-01,7.687942410280e-01,2.240021842730e-01,4.000000000000e+00,2.389697776627e+01,128,0
4.040000000000e+00,404,5.528606723728e-01,1.000000000000e+00,9.482321178423e-01,6.932483943907e-01,9.813415099858e-01,7.687930715787e-01,2.239912838139e-01,4.000000000000e+00,2.389706016892e+01,128,0
4.050000000000e+00,405,5.540368537666e-01,1.000000000000e+00,9.482568887330e-01,6.932488714206e-01,9.813384889667e-01,7.687925995640e-01,2.240281055268e-01,4.000000000000e+00,2.389710106680e+01,128,0
4.060000000000e+00,406,5.547195091842e-01,1.000000000000e+00,9.482796049674e-01,6.932493644616e-01,9.813320689539e-01,7.687926791400e-01,2.241059378505e-01,4.000000000000e+00,2.389714333751e+01,128,0
4.070000000000e+00,407,5.552358580042e-01,1.000000000000e+00,9.482996832594e-01,6.932498288802e-01,9.813290347679e-01,7.687924611047e-01,2.241429087369e-01,4.000000000000e+00,2.389718315441e+01,128,0
4.080000000000e+00,408,5.560326914310e-01,1.000000000000e+00,9.483210642862e-01,6.932507024492e-01,9.813273816035e-01,7.687919581677e-01,2.241635513034e-01,4.000000000000e+00,2.389725805013e+01,128,0
4.090000000000e+00,409,5.576255292296e-01,1.000000000000e+00,9.483490705906e-01,6.932514006114e-01,9.813191602378e-01,7.687913873288e-01,2.242632774796e-01,4.000000000000e+00,2.389731790759e+01,128,0
4.100000000000e+00,410,5.602561271124e-01,1.000000000000e+00,9.483868972458e-01,6.932524700210e-01,9.813078070770e-01,7.687905729699e-01,2.244010789905e-01,4.000000000000e+00,2.389740959476e+01,128,0
4.110000000000e+00,411,5.638492308307e-01,1.000000000000e+00,9.484324862814e-01,6.932537757003e-01,9.812969189007e-01,7.687890762925e-01,2.245334639968e-01,4.000000000000e+00,2.389752153966e+01,128,0
4.120000000000e+00,412,5.679866007474e-01,1.000000000000e+00,9.484863381612e-01,6.932551270977e-01,9.812845270147e-01,7.687871550644e-01,2.246840259033e-01,4.000000000000e+00,2.389763740528e+01,128,0
4.130000000000e+00,413,5.722047016145e-01,1.000000000000e+00,9.485449045290e-01,6.932563031058e-01,9.812663110975e-01,7.687857941810e-01,2.249047003653e-01,4.000000000000e+00,2.389773823425e+01,128,0
4.140000000000e+00,414,5.759191752919e-01,1.000000000000e+00,9.486019769838e-01,6.932569739760e-01,9.812457643703e-01,7.687851502983e-01,2.251530862172e-01,4.000000000000e+00,2.389779575389e+01,128,0
4.150000000000e+00,415,5.786815084675e-01,1.000000000000e+00,9.486512003346e-01,6.932577338846e-01,9.812290390305e-01,7.687846812591e-01,2.253554516417e-01,4.000000000000e+00,2.389786090788e+01,128,0
4.160000000000e+00,416,5.803525968948e-01,1.000000000000e+00,9.486879469463e-01,6.932584285637e-01,9.812248644857e-01,7.687838752389e-01,2.254063696835e-01,4.000000000000e+00,2.389792046942e+01,128,0
4.170000000000e+00,417,5.811364435499e-01,1.000000000000e+00,9.487139432601e-01,6.932595246359e-01,9.812308461756e-01,7.687830564786e-01,2.253351003602e-01,4.000000000000e+00,2.389801444680e+01,128,0
4.180000000000e+00,418,5.814791186586e-01,1.000000000000e+00,9.487355257061e-01,6.932600334979e-01,9.812321532402e-01,7.687828362476e-01,2.253197449364e-01,4.000000000000e+00,2.389805807693e+01,128,0
4.190000000000e+00,419,5.819749007730e-01,1.000000000000e+00,9.487609789518e-01,6.932603821052e-01,9.812251862073e-01,7.687830970967e-01,2.254040686576e-01,4.000000000000e+00,2.389808796680e+01,128,0
4.200000000000e+00,420,5.830844072798e-01,1.000000000000e+00,9.487925950222e-01,6.932607153785e-01,9.812142935731e-01,7.687830923175e-01,2.255357345742e-01,4.000000000000e+00,2.389811654200e+01,128,0
4.210000000000e+00,421,5.849920005249e-01,1.000000000000e+00,9.488295262120e-01,6.932613945314e-01,9.812062000078e-01,7.687824108532e-01,2.256339164381e-01,4.000000000000e+00,2.389817477344e+01,128,0
4.220000000000e+00,422,5.875846256847e-01,1.000000000000e+00,9.488707985878e-01,6.932621582992e-01,9.811972619008e-01,7.687815289442e-01,2.257423554738e-01,4.000000000000e+00,2.389824026019e+01,128,0
4.230000000000e+00,423,5.906587495818e-01,1.000000000000e+00,9.489172609399e-01,6.932629281510e-01,9.811865514288e-01,7.687806600297e-01,2.258721808486e-01,4.000000000000e+00,2.389830626891e+01,128,0
4.240000000000e+00,424,5.937324320066e-01,1.000000000000e+00,9.489663711611e-01,6.932637355803e-01,9.811741058419e-01,7.687798195594e-01,2.260229692806e-01,4.000000000000e+00,2.389837549995e+01,128,0
4.250000000000e+00,425,5.962667180930e-01,1.000000000000e+00,9.490131737606e-01,6.932641975172e-01,9.811615049574e-01,7.687791207564e-01,2.261753525934e-01,4.000000000000e+00,2.389841510776e+01,128,0
4.260000000000e+00,426,5.980298702241e-01,1.000000000000e+00,9.490527854806e-01,6.932648210631e-01,9.811542536491e-01,7.687787869764e-01,2.262633341998e-01,4.000000000000e+00,2.389846857259e+01,128,0
4.270000000000e+00,427,5.991382802715e-01,1.000000000000e+00,9.490851507961e-01,6.932650583326e-01,9.811480120341e-01,7.687788687557e-01,2.263388223912e-01,4.000000000000e+00,2.389848891689e+01,128,0
4.280000000000e+00,428,5.999299434596e-01,1.000000000000e+00,9.491141219881e-01,6.932654510533e-01,9.811392297250e-01,7.687790633474e-01,2.264450870426e-01,4.000000000000e+00,2.389852259018e+01,128,0
4.290000000000e+00,429,6.008431283641e-01,1.000000000000e+00,9.491399070277e-01,6.932659694131e-01,9.811360782547e-01,7.687786405130e-01,2.264835262557e-01,4.000000000000e+00,2.389856703636e+01,128,0
4.300000000000e+00,430,6.024502213293e-01,1.000000000000e+00,9.491668308128e-01,6.932671804650e-01,9.811380399124e-01,7.687775675033e-01,2.264608455806e-01,4.000000000000e+00,2.389867087721e+01,128,0
4.310000000000e+00,431,6.050345463252e-01,1.000000000000e+00,9.492001737301e-01,6.932679487488e-01,9.811288594017e-01,7.687768900491e-01,2.265722208400e-01,4.000000000000e+00,2.389873675362e+01,128,0
4.320000000000e+00,432,6.089246524942e-01,1.000000000000e+00,9.492451724540e-01,6.932687317312e-01,9.811079202709e-01,7.687762785565e-01,2.268254635954e-01,4.000000000000e+00,2.389880389070e+01,128,0
4.330000000000e+00,433,6.137215742668e-01,1.000000000000e+00,9.492968015758e-01,6.932695787868e-01,9.810832880457e-01,7.687755040688e-01,2.271233164511e-01,4.000000000000e+00,2.389887652214e+01,128,0
4.340000000000e+00,434,6.189172379542e-01,1.000000000000e+00,9.493504672756e-01,6.932706415447e-01,9.810627204554e-01,7.687741423922e-01,2.273723139807e-01,4.000000000000e+00,2.389896764970e+01,128,0
4.350000000000e+00,435,6.239225747245e-01,1.000000000000e+00,9.494004752460e-01,6.932719550955e-01,9.810480563607e-01,7.687726884160e-01,2.275502985337e-01,4.000000000000e+00,2.389908028269e+01,128,0
4.360000000000e+00,436,6.283404902599e-01,1.000000000000e+00,9.494459076071e-01,6.932730075284e-01,9.810362156578e-01,7.687715268563e-01,2.276940098236e-01,4.000000000000e+00,2.389917052630e+01,128,0
4.370000000000e+00,437,6.319863620739e-01,1.000000000000e+00,9.494860611127e-01,6.932739618128e-01,9.810219256493e-01,7.687707216641e-01,2.278671928390e-01,4.000000000000e+00,2.389925235444e+01,128,0
4.380000000000e+00,438,6.347537846943e-01,1.000000000000e+00,9.495184559863e-01,6.932743204283e-01,9.810065327404e-01,7.687704423789e-01,2.280531971586e-01,4.000000000000e+00,2.389928310519e+01,128,0
4.390000000000e+00,439,6.370835929640e-01,1.000000000000e+00,9.495445252713e-01,6.932750167718e-01,9.809967677589e-01,7.687701499280e-01,2.281715797438e-01,4.000000000000e+00,2.389934281583e+01,128,0
4.400000000000e+00,440,6.392339391879e-01,1.000000000000e+00,9.495655814182e-01,6.932755302825e-01,9.809889685582e-01,7.687699134933e-01,2.282660967370e-01,4.000000000000e+00,2.389938684894e+01,128,0
4.410000000000e+00,441,6.419282066394e-01,1.000000000000e+00,9.495881107461e-01,6.932762722820e-01,9.809796456814e-01,7.687692267576e-01,2.283791848333e-01,4.000000000000e+00,2.389945047503e+01,128,0
4.420000000000e+00,442,6.451973866583e-01,1.000000000000e+00,9.496134968440e-01,6.932769562020e-01,9.809664120110e-01,7.687685246919e-01,2.285394106284e-01,4.000000000000e+00,2.389950912111e+01,128,0
4.430000000000e+00,443,6.491067571841e-01,1.000000000000e+00,9.496430765420e-01,6.932778156893e-01,9.809547772454e-01,7.687675084728e-01,2.286804911773e-01,4.000000000000e+00,2.389958282243e+01,128,0
4.440000000000e+00,444,6.531886700346e-01,1.000000000000e+00,9.496733496981e-01,6.932785003147e-01,9.809399605228e-01,7.687667963596e-01,2.288598212832e-01,4.000000000000e+00,2.389964152957e+01,128,0
4.450000000000e+00,445,6.570974201337e-01,1.000000000000e+00,9.497045960838e-01,6.932787485568e-01,9.809211000288e-01,7.687664992863e-01,2.290875850161e-01,4.000000000000e+00,2.389966281659e+01,128,0
4.460000000000e+00,446,6.604854410282e-01,1.000000000000e+00,9.497336397468e-01,6.932790582714e-01,9.809030390517e-01,7.687663080547e-01,2.293057552595e-01,4.000000000000e+00,2.389968937497e+01,128,0
4.470000000000e+00,447,6.626781816525e-01,1.000000000000e+00,9.497559932007e-01,6.932790624279e-01,9.808915614969e-01,7.687662676891e-01,2.294442427664e-01,4.000000000000e+00,2.389968973139e+01,128,0
4.480000000000e+00,448,6.638407292714e-01,1.000000000000e+00,9.497719606377e-01,6.932795735934e-01,9.808927056596e-01,7.687658559213e-01,2.294308584567e-01,4.000000000000e+00,2.389973356455e+01,128,0
4.490000000000e+00,449,6.640267523010e-01,1.000000000000e+00,9.497811626675e-01,6.932797650001e-01,9.808966941527e-01,7.687658201680e-01,2.293828920998e-01,4.000000000000e+00,2.389974997798e+01,128,0
4.500000000000e+00,450,6.640649599343e-01,1.000000000000e+00,9.497869646532e-01,6.932798030371e-01,9.808939643068e-01,7.687659739145e-01,2.294158608738e-01,4.000000000000e+00,2.389975323972e+01,128,0
4.510000000000e+00,451,6.641827992673e-01,1.000000000000e+00,9.497892418941e-01,6.932793063549e-01,9.808840175341e-01,7.687667438062e-01,2.295354668657e-01,4.000000000000e+00,2.389971064846e+01,128,0
4.520000000000e+00,452,6.649846175812e-01,1.000000000000e+00,9.497941867667e-01,6.932793526119e-01,9.808776735619e-01,7.687669987652e-01,2.296120497911e-01,4.000000000000e+00,2.389971461506e+01,128,0
4.530000000000e+00,453,6.665733404076e-01,1.000000000000e+00,9.498024632911e-01,6.932796158024e-01,9.808736041155e-01,7.687667671526e-01,2.296613677487e-01,4.000000000000e+00,2.389973718404e+01,128,0
4.540000000000e+00,454,6.690123176644e-01,1.000000000000e+00,9.498164316413e-01,6.932800357936e-01,9.808658864230e-01,7.687661660774e-01,2.297548343908e-01,4.000000000000e+00,2.389977319899e+01,128,0
4.550000000000e+00,455,6.720675406156e-01,1.000000000000e+00,9.498342626716e-01,6.932804599346e-01,9.808546426454e-01,7.687655778380e-01,2.298908506900e-01,4.000000000000e+00,2.389980956989e+01,128,0
4.560000000000e+00,456,6.750089255902e-01,1.000000000000e+00,9.498514774577e-01,6.932806055948e-01,9.808428232908e-01,7.687654301342e-01,2.300335832789e-01,4.000000000000e+00,2.389982206055e+01,128,0
4.570000000000e+00,457,6.776144620835e-01,1.000000000000e+00,9.498669745973e-01,6.932808056704e-01,9.808313665421e-01,7.687652832242e-01,2.301719865683e-01,4.000000000000e+00,2.389983921747e+01,128,0
4.580000000000e+00,458,6.793889945872e-01,1.000000000000e+00,9.498786078892e-01,6.932806422131e-01,9.808219754947e-01,7.687655445471e-01,2.302851653302e-01,4.000000000000e+00,2.389982520065e+01,128,0
4.590000000000e+00,459,6.807094995140e-01,1.000000000000e+00,9.498878438274e-01,6.932809280705e-01,9.808170227355e-01,7.687653161181e-01,2.303451625203e-01,4.000000000000e+00,2.389984971356e+01,128,0
4.600000000000e+00,460,6.814588237642e-01,1.000000000000e+00,9.498902941396e-01,6.932807580302e-01,9.808127348620e-01,7.687654703420e-01,2.303967604299e-01,4.000000000000e+00,2.389983513222e+01,128,0
4.610000000000e+00,461,6.822918059558e-01,1.000000000000e+00,9.498910711867e-01,6.932811039478e-01,9.808119784020e-01,7.687653063997e-01,2.304061740249e-01,4.000000000000e+00,2.389986479545e+01,128,0
4.620000000000e+00,462,6.835168213487e-01,1.000000000000e+00,9.498923744347e-01,6.932814860932e-01,9.808126804447e-01,7.687648543500e-01,2.303980189050e-01,4.000000000000e+00,2.389989756537e+01,128,0
4.630000000000e+00,463,6.855622888408e-01,1.000000000000e+00,9.498954861851e-01,6.932818035444e-01,9.808048980054e-01,7.687644799270e-01,2.304921866321e-01,4.000000000000e+00,2.389992478766e+01,128,0
4.640000000000e+00,464,6.885080529881e-01,1.000000000000e+00,9.498994695537e-01,6.932817312699e-01,9.807871600361e-01,7.687645525038e-01,2.307061599767e-01,4.000000000000e+00,2.389991858993e+01,128,0
4.650000000000e+00,465,6.919097046791e-01,1.000000000000e+00,9.499070124683e-01,6.932818375232e-01,9.807715888529e-01,7.687646077957e-01,2.308941374443e-01,4.000000000000e+00,2.389992770144e+01,128,0
4.660000000000e+00,466,6.954023626638e-01,1.000000000000e+00,9.499191614593e-01,6.932824658919e-01,9.807635889405e-01,7.687637646711e-01,2.309911896703e-01,4.000000000000e+00,2.389998158592e+01,128,0
4.670000000000e+00,467,6.982697945321e-01,1.000000000000e+00,9.499324251662e-01,6.932829380021e-01,9.807588354112e-01,7.687629364790e-01,2.310489401217e-01,4.000000000000e+00,2.390002207091e+01,128,0
4.680000000000e+00,468,7.004908488960e-01,1.000000000000e+00,9.499434530932e-01,6.932833625892e-01,9.807530943820e-01,7.687623759702e-01,2.311185673795e-01,4.000000000000e+00,2.390005848075e+01,128,0
4.690000000000e+00,469,7.014479221167e-01,1.000000000000e+00,9.499463333980e-01,6.932829657151e-01,9.807454013927e-01,7.687628814034e-01,2.312110674435e-01,4.000000000000e+00,2.390002444740e+01,128,0
4.700000000000e+00,470,7.014211842766e-01,1.000000000000e+00,9.499448187519e-01,6.932827268503e-01,9.807416705760e-01,7.687633801391e-01,2.312558881108e-01,4.000000000000e+00,2.390000396394e+01,128,0
4.710000000000e+00,471,7.005993452791e-01,1.000000000000e+00,9.499417266907e-01,6.932825618475e-01,9.807450269958e-01,7.687635877844e-01,2.312152501473e-01,4.000000000000e+00,2.389998981441e+01,128,0
4.720000000000e+00,472,6.996438224572e-01,1.000000000000e+00,9.499378829288e-01,6.932827373702e-01,9.807509031501e-01,7.687634046250e-01,2.311444898444e-01,4.000000000000e+00,2.390000486605e+01,128,0
4.730000000000e+00,473,6.988940951595e-01,1.000000000000e+00,9.499307151535e-01,6.932825776389e-01,9.807523439003e-01,7.687635385861e-01,2.311269722832e-01,4.000000000000e+00,2.389999116858e+01,128,0
4.740000000000e+00,474,6.986133155833e-01,1.000000000000e+00,9.499263114076e-01,6.932826249954e-01,9.807542684224e-01,7.687636331197e-01,2.311037889563e-01,4.000000000000e+00,2.389999522955e+01,128,0
4.750000000000e+00,475,6.988933578346e-01,1.000000000000e+00,9.499263160217e-01,6.932828265444e-01,9.807546419596e-01,7.687634288011e-01,2.310994487243e-01,4.000000000000e+00,2.390001251304e+01,128,0
4.760000000000e+00,476,6.993616478426e-01,1.000000000000e+00,9.499292221953e-01,6.932827352155e-01,9.807508890810e-01,7.687633664875e-01,2.311446578260e-01,4.000000000000e+00,2.390000468129e+01,128,0
4.770000000000e+00,477,6.998687312374e-01,1.000000000000e+00,9.499329017328e-01,6.932826211388e-01,9.807445778925e-01,7.687635381699e-01,2.312207185475e-01,4.000000000000e+00,2.389999489884e+01,128,0
4.780000000000e+00,478,6.996865953765e-01,1.000000000000e+00,9.499354714059e-01,6.932822107627e-01,9.807419375902e-01,7.687641272891e-01,2.312522378992e-01,4.000000000000e+00,2.389995970781e+01,128,0
4.790000000000e+00,479,6.987583062463e-01,1.000000000000e+00,9.499391150612e-01,6.932823227761e-01,9.807480891893e-01,7.687639946454e-01,2.311781012070e-01,4.000000000000e+00,2.389996931330e+01,128,0
4.800000000000e+00,480,6.968358429369e-01,1.000000000000e+00,9.499400138662e-01,6.932822661420e-01,9.807591505709e-01,7.687638449114e-01,2.310445802315e-01,4.000000000000e+00,2.389996445675e+01,128,0
4.810000000000e+00,481,6.944004085339e-01,1.000000000000e+00,9.499370680545e-01,6.932823013693e-01,9.807706630126e-01,7.687638536030e-01,2.309056934245e-01,4.000000000000e+00,2.389996747760e+01,128,0
4.820000000000e+00,482,6.917783944195e-01,1.000000000000e+00,9.499254882073e-01,6.932816175407e-01,9.807746644271e-01,7.687647530885e-01,2.308568437297e-01,4.000000000000e+00,2.389990883734e+01,128,0
4.830000000000e+00,483,6.895226484587e-01,1.000000000000e+00,9.499128543656e-01,6.932810739659e-01,9.807763224891e-01,7.687656635912e-01,2.308363865078e-01,4.000000000000e+00,2.389986222443e+01,128,0
4.840000000000e+00,484,6.880029659498e-01,1.000000000000e+00,9.499044968492e-01,6.932809841215e-01,9.807815628527e-01,7.687657431525e-01,2.307730794845e-01,4.000000000000e+00,2.389985452006e+01,128,0
4.850000000000e+00,485,6.873788564508e-01,1.000000000000e+00,9.499023264953e-01,6.932814940214e-01,9.807910409919e-01,7.687649688552e-01,2.306591343680e-01,4.000000000000e+00,2.389989824523e+01,128,0
4.860000000000e+00,486,6.876802960737e-01,1.000000000000e+00,9.499016338909e-01,6.932817340174e-01,9.807927070270e-01,7.687645335233e-01,2.306392299302e-01,4.000000000000e+00,2.389991882553e+01,128,0
4.870000000000e+00,487,6.884465393437e-01,1.000000000000e+00,9.499025680816e-01,6.932816727301e-01,9.807878970980e-01,7.687647231730e-01,2.306972178125e-01,4.000000000000e+00,2.389991356998e+01,128,0
4.880000000000e+00,488,6.892620696150e-01,1.000000000000e+00,9.499076505393e-01,6.932818487227e-01,9.807857005986e-01,7.687644707473e-01,2.307238674256e-01,4.000000000000e+00,2.389992866183e+01,128,0
4.890000000000e+00,489,6.894410336411e-01,1.000000000000e+00,9.499117314353e-01,6.932817802247e-01,9.807849215997e-01,7.687642807840e-01,2.307332104716e-01,4.000000000000e+00,2.389992278793e+01,128,0
4.900000000000e+00,490,6.889494155467e-01,1.000000000000e+00,9.499136940860e-01,6.932818412264e-01,9.807871953217e-01,7.687642479746e-01,2.307058252239e-01,4.000000000000e+00,2.389992801900e+01,128,0
4.910000000000e+00,491,6.876200646276e-01,1.000000000000e+00,9.499090401305e-01,6.932815709724e-01,9.807924234775e-01,7.687646027840e-01,2.306425164259e-01,4.000000000000e+00,2.389990484398e+01,128,0
4.920000000000e+00,492,6.857145216521e-01,1.000000000000e+00,9.499016312562e-01,6.932816500274e-01,9.808027406195e-01,7.687645387739e-01,2.305180914037e-01,4.000000000000e+00,2.389991162316e+01,128,0
4.930000000000e+00,493,6.835858465164e-01,1.000000000000e+00,9.498912740424e-01,6.932816671873e-01,9.808147686937e-01,7.687643282178e-01,2.303729712313e-01,4.000000000000e+00,2.389991309467e+01,128,0
4.940000000000e+00,494,6.817307084895e-01,1.000000000000e+00,9.498802416776e-01,6.932818657101e-01,9.808249635119e-01,7.687641254752e-01,2.302501221892e-01,4.000000000000e+00,2.389993011855e+01,128,0
4.950000000000e+00,495,6.804204322320e-01,1.000000000000e+00,9.498666320809e-01,6.932815062441e-01,9.808262849389e-01,7.687645850003e-01,2.302338806314e-01,4.000000000000e+00,2.389989929336e+01,128,0
4.960000000000e+00,496,6.797119206715e-01,1.000000000000e+00,9.498559813937e-01,6.932812118487e-01,9.808236481206e-01,7.687650202020e-01,2.302654537679e-01,4.000000000000e+00,2.389987404821e+01,128,0
4.970000000000e+00,497,6.793549216392e-01,1.000000000000e+00,9.498516370297e-01,6.932813382087e-01,9.808264898576e-01,7.687647287130e-01,2.302312692357e-01,4.000000000000e+00,2.389988488390e+01,128,0
4.980000000000e+00,498,6.788667734412e-01,1.000000000000e+00,9.498501093649e-01,6.932816818212e-01,9.808354452951e-01,7.687639223947e-01,2.301234952961e-01,4.000000000000e+00,2.389991434956e+01,128,0
4.990000000000e+00,499,6.778213706230e-01,1.000000000000e+00,9.498470743725e-01,6.932818093481e-01,9.808438445150e-01,7.687635903722e-01,2.300222546204e-01,4.000000000000e+00,2.389992528535e+01,128,0
5.000000000000e+00,500,6.758659618831e-01,1.000000000000e+00,9.498386390375e-01,6.932812424726e-01,9.808485001173e-01,7.687642735018e-01,2.299656120266e-01,4.000000000000e+00,2.389987667428e+01,128,0


==> mesh_quality_jacobian_tine.csv <==
time,step,minScaledJ,maxScaledJ,meanScaledJ,minUnif,maxUnif,meanUnif,minDetJ,maxDetJ,totalVolume,samplePoints,negScaledJCount
0.000000000000e+00,0,7.143751545769e-01,1.000000000000e+00,9.499466290721e-01,6.932826806253e-01,9.806865899225e-01,7.687636614755e-01,2.319205039857e-01,4.000000000000e+00,2.390000000000e+01,128,0
1.000000000000e-02,1,7.139593875905e-01,1.000000000000e+00,9.499456478779e-01,6.932831893515e-01,9.806913391373e-01,7.687636242897e-01,2.318636180450e-01,4.000000000000e+00,2.390004362500e+01,128,0
2.000000000000e-02,2,7.127132682461e-01,1.000000000000e+00,9.499432587221e-01,6.932828509170e-01,9.806999817201e-01,7.687635722433e-01,2.317590460300e-01,4.000000000000e+00,2.390001460307e+01,128,0
3.000000000000e-02,3,7.111760903449e-01,1.000000000000e+00,9.499404224621e-01,6.932826182222e-01,9.807089872109e-01,7.687637913255e-01,2.316501834210e-01,4.000000000000e+00,2.389999464873e+01,128,0
4.000000000000e-02,4,7.100072467720e-01,1.000000000000e+00,9.499416662902e-01,6.932827010892e-01,9.807109068540e-01,7.687640003815e-01,2.316270880529e-01,4.000000000000e+00,2.390000175484e+01,128,0
5.000000000000e-02,5,7.094628694185e-01,1.000000000000e+00,9.499455685580e-01,6.932828309778e-01,9.807168970771e-01,7.687635906739e-01,2.315549123668e-01,4.000000000000e+00,2.390001289322e+01,128,0
6.000000000000e-02,6,7.095990569023e-01,1.000000000000e+00,9.499509954004e-01,6.932833393253e-01,9.807216257190e-01,7.687630458231e-01,2.314982745507e-01,4.000000000000e+00,2.390005648579e+01,128,0
7.000000000000e-02,7,7.103086732936e-01,1.000000000000e+00,9.499540173535e-01,6.932832024034e-01,9.807134405585e-01,7.687628445634e-01,2.315969305697e-01,4.000000000000e+00,2.390004474424e+01,128,0
8.000000000000e-02,8,7.108003307327e-01,1.000000000000e+00,9.499532528938e-01,6.932832111817e-01,9.807006730340e-01,7.687631109131e-01,2.317510034998e-01,4.000000000000e+00,2.390004549702e+01,128,0
9.000000000000e-02,9,7.099928348036e-01,1.000000000000e+00,9.499482227270e-01,6.932829070584e-01,9.807057996809e-01,7.687630867701e-01,2.316888873463e-01,4.000000000000e+00,2.390001941739e+01,128,0
1.000000000000e-01,10,7.069822313073e-01,1.000000000000e+00,9.499378574639e-01,6.932832896324e-01,9.807104456788e-01,7.687626862448e-01,2.316331421680e-01,4.000000000000e+00,2.390005222444e+01,128,0
1.100000000000e-01,11,7.019467152320e-01,1.000000000000e+00,9.499239210733e-01,6.932834240243e-01,9.807403159326e-01,7.687626885315e-01,2.312728127928e-01,4.000000000000e+00,2.390006374904e+01,128,0
1.200000000000e-01,12,6.960769889570e-01,1.000000000000e+00,9.499043373944e-01,6.932829670858e-01,9.807579690267e-01,7.687633708685e-01,2.310594186051e-01,4.000000000000e+00,2.390002456494e+01,128,0
1.300000000000e-01,13,6.899395559870e-01,1.000000000000e+00,9.498854456300e-01,6.932819813284e-01,9.807754975456e-01,7.687644839137e-01,2.308470922168e-01,4.000000000000e+00,2.389994003314e+01,128,0
1.400000000000e-01,14,6.838554614381e-01,1.000000000000e+00,9.498670723410e-01,6.932811291929e-01,9.808068958803e-01,7.687650448220e-01,2.304675219921e-01,4.000000000000e+00,2.389986696027e+01,128,0
1.500000000000e-01,15,6.783748267520e-01,1.000000000000e+00,9.498515214553e-01,6.932807963849e-01,9.808356169242e-01,7.687653473686e-01,2.301206933161e-01,4.000000000000e+00,2.389983842123e+01,128,0
1.600000000000e-01,16,6.743577742139e-01,1.000000000000e+00,9.498361071266e-01,6.932801887479e-01,9.808546893703e-01,7.687655533724e-01,2.298900632232e-01,4.000000000000e+00,2.389978631510e+01,128,0
1.700000000000e-01,17,6.716575802489e-01,1.000000000000e+00,9.498214198633e-01,6.932800595201e-01,9.808601320121e-01,7.687657262943e-01,2.298242860841e-01,4.000000000000e+00,2.389977523358e+01,128,0
1.800000000000e-01,18,6.697546169481e-01,1.000000000000e+00,9.498050568981e-01,6.932796332537e-01,9.808616901040e-01,7.687655574639e-01,2.298051348138e-01,4.000000000000e+00,2.389973868052e+01,128,0
1.900000000000e-01,19,6.680091845444e-01,1.000000000000e+00,9.497829507656e-01,6.932794762886e-01,9.808590388611e-01,7.687653365827e-01,2.298369949928e-01,4.000000000000e+00,2.389972522052e+01,128,0
2.000000000000e-01,20,6.655805477549e-01,1.000000000000e+00,9.497554271374e-01,6.932788278012e-01,9.808611355510e-01,7.687656983165e-01,2.298111618483e-01,4.000000000000e+00,2.389966961188e+01,128,0
2.100000000000e-01,21,6.622131101578e-01,1.000000000000e+00,9.497197411576e-01,6.932784164210e-01,9.808728607802e-01,7.687661246290e-01,2.296693483485e-01,4.000000000000e+00,2.389963433561e+01,128,0
2.200000000000e-01,22,6.578974841132e-01,1.000000000000e+00,9.496801786035e-01,6.932776659759e-01,9.808848805476e-01,7.687667646226e-01,2.295237030826e-01,4.000000000000e+00,2.389956998442e+01,128,0
2.300000000000e-01,23,6.528623881271e-01,1.000000000000e+00,9.496354274135e-01,6.932771989033e-01,9.809109173094e-01,7.687670383902e-01,2.292091703442e-01,4.000000000000e+00,2.389952993278e+01,128,0
2.400000000000e-01,24,6.476735139783e-01,1.000000000000e+00,9.495909781502e-01,6.932769889954e-01,9.809401284047e-01,7.687674908165e-01,2.288565547408e-01,4.000000000000e+00,2.389951193314e+01,128,0
2.500000000000e-01,25,6.438239920094e-01,1.000000000000e+00,9.495486918800e-01,6.932761909298e-01,9.809575139495e-01,7.687681237025e-01,2.286461393121e-01,4.000000000000e+00,2.389944349910e+01,128,0
2.600000000000e-01,26,6.418545615055e-01,1.000000000000e+00,9.495130719800e-01,6.932755514834e-01,9.809517239091e-01,7.687686854173e-01,2.287154723761e-01,4.000000000000e+00,2.389938866690e+01,128,0
2.700000000000e-01,27,6.412712959193e-01,1.000000000000e+00,9.494813461007e-01,6.932747992325e-01,9.809401633421e-01,7.687688718886e-01,2.288543351594e-01,4.000000000000e+00,2.389932416206e+01,128,0
2.800000000000e-01,28,6.412951916652e-01,1.000000000000e+00,9.494473121869e-01,6.932749034143e-01,9.809292659170e-01,7.687684956543e-01,2.289859006844e-01,4.000000000000e+00,2.389933309554e+01,128,0
2.900000000000e-01,29,6.412642566907e-01,1.000000000000e+00,9.494091987672e-01,6.932747446211e-01,9.809246918474e-01,7.687682371310e-01,2.290409576261e-01,4.000000000000e+00,2.389931947919e+01,128,0
3.000000000000e-01,30,6.409692550539e-01,1.000000000000e+00,9.493648034346e-01,6.932748523472e-01,9.809320646802e-01,7.687679388373e-01,2.289520909332e-01,4.000000000000e+00,2.389932871659e+01,128,0
3.100000000000e-01,31,6.397098311428e-01,1.000000000000e+00,9.493152514354e-01,6.932741017284e-01,9.809300929782e-01,7.687682186349e-01,2.289752633499e-01,4.000000000000e+00,2.389926435199e+01,128,0
3.200000000000e-01,32,6.368765937152e-01,1.000000000000e+00,9.492551687270e-01,6.932733805130e-01,9.809333824417e-01,7.687686058119e-01,2.289349828531e-01,4.000000000000e+00,2.389920250899e+01,128,0
3.300000000000e-01,33,6.322074582229e-01,1.000000000000e+00,9.491876032933e-01,6.932723640197e-01,9.809491868951e-01,7.687697230480e-01,2.287434658639e-01,4.000000000000e+00,2.389911534689e+01,128,0
3.400000000000e-01,34,6.266067843476e-01,1.000000000000e+00,9.491138095286e-01,6.932713350989e-01,9.809702935218e-01,7.687708311372e-01,2.284879715505e-01,4.000000000000e+00,2.389902711975e+01,128,0
3.500000000000e-01,35,6.209666898346e-01,1.000000000000e+00,9.490404620979e-01,6.932702059772e-01,9.809902741952e-01,7.687717805749e-01,2.282459840828e-01,4.000000000000e+00,2.389893030132e+01,128,0
3.600000000000e-01,36,6.158339391838e-01,1.000000000000e+00,9.489696352667e-01,6.932689069368e-01,9.810077921468e-01,7.687726386814e-01,2.280335735781e-01,4.000000000000e+00,2.389881891381e+01,128,0
3.700000000000e-01,37,6.115586340846e-01,1.000000000000e+00,9.489023080799e-01,6.932680007194e-01,9.810285490242e-01,7.687732308972e-01,2.277824124360e-01,4.000000000000e+00,2.389874120984e+01,128,0
3.800000000000e-01,38,6.084766505056e-01,1.000000000000e+00,9.488405276133e-01,6.932664459435e-01,9.810355783217e-01,7.687739821017e-01,2.276963384678e-01,4.000000000000e+00,2.389860789604e+01,128,0
3.900000000000e-01,39,6.063619534369e-01,1.000000000000e+00,9.487808634420e-01,6.932652464462e-01,9.810334657485e-01,7.687742933407e-01,2.277208450680e-01,4.000000000000e+00,2.389850504642e+01,128,0
4.000000000000e-01,40,6.040164987561e-01,1.000000000000e+00,9.487181256237e-01,6.932636426831e-01,9.810327925679e-01,7.687747897926e-01,2.277276561104e-01,4.000000000000e+00,2.389836753469e+01,128,0
4.100000000000e-01,41,6.007240392728e-01,1.000000000000e+00,9.486433623581e-01,6.932625679617e-01,9.810442747273e-01,7.687750923313e-01,2.275882565453e-01,4.000000000000e+00,2.389827538547e+01,128,0
4.200000000000e-01,42,5.958963971654e-01,1.000000000000e+00,9.485574803393e-01,6.932610940583e-01,9.810666784172e-01,7.687760290855e-01,2.273167773270e-01,4.000000000000e+00,2.389814901046e+01,128,0
4.300000000000e-01,43,5.899408219645e-01,1.000000000000e+00,9.484634523779e-01,6.932597290399e-01,9.810923900923e-01,7.687770848143e-01,2.270054864923e-01,4.000000000000e+00,2.389803197251e+01,128,0
4.400000000000e-01,44,5.837042577728e-01,1.000000000000e+00,9.483700240680e-01,6.932578225375e-01,9.811065513551e-01,7.687784590529e-01,2.268330996379e-01,4.000000000000e+00,2.389786850894e+01,128,0
4.500000000000e-01,45,5.777189275474e-01,1.000000000000e+00,9.482792179009e-01,6.932555676477e-01,9.811212471396e-01,7.687801910178e-01,2.266539849951e-01,4.000000000000e+00,2.389767517721e+01,128,0
4.600000000000e-01,46,5.721701995158e-01,1.000000000000e+00,9.481907446689e-01,6.932539004726e-01,9.811442891870e-01,7.687816154552e-01,2.263746706252e-01,4.000000000000e+00,2.389753223729e+01,128,0
4.700000000000e-01,47,5.676347532620e-01,1.000000000000e+00,9.481076966505e-01,6.932524059782e-01,9.811687323397e-01,7.687826249840e-01,2.260786016429e-01,4.000000000000e+00,2.389740410395e+01,128,0
4.800000000000e-01,48,5.651249265418e-01,1.000000000000e+00,9.480368820218e-01,6.932515432291e-01,9.811754560816e-01,7.687827766759e-01,2.259967949636e-01,4.000000000000e+00,2.389733013507e+01,128,0
4.900000000000e-01,49,5.644484425592e-01,1.000000000000e+00,9.479799878241e-01,6.932504046065e-01,9.811665830689e-01,7.687830536456e-01,2.261029044370e-01,4.000000000000e+00,2.389723251445e+01,128,0
5.000000000000e-01,50,5.647115622311e-01,1.000000000000e+00,9.479269074591e-01,6.932498438198e-01,9.811651201709e-01,7.687830688676e-01,2.261200960783e-01,4.000000000000e+00,2.389718443526e+01,128,0
5.100000000000e-01,51,5.651278036251e-01,1.000000000000e+00,9.478746805957e-01,6.932489464703e-01,9.811620070780e-01,7.687832042234e-01,2.261569204264e-01,4.000000000000e+00,2.389710750114e+01,128,0
5.200000000000e-01,52,5.651066311024e-01,1.000000000000e+00,9.478184296592e-01,6.932484623748e-01,9.811601261826e-01,7.687832304077e-01,2.261792163165e-01,4.000000000000e+00,2.389706599748e+01,128,0
5.300000000000e-01,53,5.641134919081e-01,1.000000000000e+00,9.477560735736e-01,6.932478331333e-01,9.811629842295e-01,7.687835411026e-01,2.261442300507e-01,4.000000000000e+00,2.389701205000e+01,128,0
5.400000000000e-01,54,5.620169159521e-01,1.000000000000e+00,9.476858411941e-01,6.932472492561e-01,9.811722116479e-01,7.687842874813e-01,2.260324496362e-01,4.000000000000e+00,2.389696199198e+01,128,0
5.500000000000e-01,55,5.590761242348e-01,1.000000000000e+00,9.476113211968e-01,6.932467419306e-01,9.811912648280e-01,7.687851913339e-01,2.258022093281e-01,4.000000000000e+00,2.389691849718e+01,128,0
5.600000000000e-01,56,5.561871491377e-01,1.000000000000e+00,9.475428769894e-01,6.932461170630e-01,9.812081604506e-01,7.687860926793e-01,2.255979020714e-01,4.000000000000e+00,2.389686492528e+01,128,0
5.700000000000e-01,57,5.545015126818e-01,1.000000000000e+00,9.474888390862e-01,6.932455250493e-01,9.812109388769e-01,7.687865692413e-01,2.255639087856e-01,4.000000000000e+00,2.389681417025e+01,128,0
5.800000000000e-01,58,5.541573351723e-01,1.000000000000e+00,9.474500838933e-01,6.932445326768e-01,9.812012291226e-01,7.687871893568e-01,2.256802272132e-01,4.000000000000e+00,2.389672909176e+01,128,0
5.900000000000e-01,59,5.546322815905e-01,1.000000000000e+00,9.474169846439e-01,6.932443279156e-01,9.812011361492e-01,7.687873148810e-01,2.256811828984e-01,4.000000000000e+00,2.389671153715e+01,128,0
6.000000000000e-01,60,5.555069321387e-01,1.000000000000e+00,9.473866630806e-01,6.932440607955e-01,9.812072251306e-01,7.687869544638e-01,2.256075198557e-01,4.000000000000e+00,2.389668863642e+01,128,0
6.100000000000e-01,61,5.565476836423e-01,1.000000000000e+00,9.473583909403e-01,6.932442264863e-01,9.812122629202e-01,7.687861914964e-01,2.255468870639e-01,4.000000000000e+00,2.389670284141e+01,128,0
6.200000000000e-01,62,5.572154232884e-01,1.000000000000e+00,9.473311487970e-01,6.932437196055e-01,9.812090460435e-01,7.687859736238e-01,2.255852794795e-01,4.000000000000e+00,2.389665938560e+01,128,0
6.300000000000e-01,63,5.568705471456e-01,1.000000000000e+00,9.473002653069e-01,6.932431028686e-01,9.812021236482e-01,7.687863877996e-01,2.256682796089e-01,4.000000000000e+00,2.389660651179e+01,128,0
6.400000000000e-01,64,5.549298747817e-01,1.000000000000e+00,9.472598872576e-01,6.932420571099e-01,9.812012052709e-01,7.687871374476e-01,2.256785105824e-01,4.000000000000e+00,2.389651685778e+01,128,0
6.500000000000e-01,65,5.513011001374e-01,1.000000000000e+00,9.472097035212e-01,6.932412304237e-01,9.812150058765e-01,7.687880386329e-01,2.255113770456e-01,4.000000000000e+00,2.389644598552e+01,128,0
6.600000000000e-01,66,5.469813724404e-01,1.000000000000e+00,9.471576051332e-01,6.932404495007e-01,9.812343592655e-01,7.687889002921e-01,2.252773054533e-01,4.000000000000e+00,2.389637903691e+01,128,0
6.700000000000e-01,67,5.430640190660e-01,1.000000000000e+00,9.471139527878e-01,6.932392490380e-01,9.812453425249e-01,7.687901080834e-01,2.251438572093e-01,4.000000000000e+00,2.389627612177e+01,128,0
6.800000000000e-01,68,5.400470258932e-01,1.000000000000e+00,9.470825678293e-01,6.932384522327e-01,9.812552912754e-01,7.687909681258e-01,2.250232146180e-01,4.000000000000e+00,2.389620781245e+01,128,0
6.900000000000e-01,69,5.382109977302e-01,1.000000000000e+00,9.470658333514e-01,6.932375520881e-01,9.812624242465e-01,7.687912576824e-01,2.249364527342e-01,4.000000000000e+00,2.389613064437e+01,128,0
7.000000000000e-01,70,5.379700734930e-01,1.000000000000e+00,9.470657060079e-01,6.932371541487e-01,9.812599375512e-01,7.687909835798e-01,2.249661251156e-01,4.000000000000e+00,2.389609652975e+01,128,0
7.100000000000e-01,71,5.379700772620e-01,1.000000000000e+00,9.470657060294e-01,6.932371541284e-01,9.812599372507e-01,7.687909835767e-01,2.249661287242e-01,4.000000000000e+00,2.389609652801e+01,128,0
7.200000000000e-01,72,5.401687648898e-01,1.000000000000e+00,9.470903453452e-01,6.932364259182e-01,9.812390497660e-01,7.687905935539e-01,2.252174781813e-01,4.000000000000e+00,2.389603410011e+01,128,0
7.300000000000e-01,73,5.405954633889e-01,1.000000000000e+00,9.470947396215e-01,6.932365023658e-01,9.812449902187e-01,7.687900632330e-01,2.251458880962e-01,4.000000000000e+00,2.389604065378e+01,128,0
7.400000000000e-01,74,5.405956007320e-01,1.000000000000e+00,9.470947397147e-01,6.932365023347e-01,9.812449874632e-01,7.687900632105e-01,2.251459213066e-01,4.000000000000e+00,2.389604065112e+01,128,0
7.500000000000e-01,75,5.402620545017e-01,1.000000000000e+00,9.470960545337e-01,6.932368410588e-01,9.812533956406e-01,7.687896878500e-01,2.250447783833e-01,4.000000000000e+00,2.389606968919e+01,128,0
7.600000000000e-01,76,5.395362625774e-01,1.000000000000e+00,9.471002153405e-01,6.932368609014e-01,9.812531918276e-01,7.687899192690e-01,2.250472527197e-01,4.000000000000e+00,2.389607139026e+01,128,0
7.700000000000e-01,77,5.386178479332e-01,1.000000000000e+00,9.471086774061e-01,6.932366824741e-01,9.812467783688e-01,7.687906596506e-01,2.251244655022e-01,4.000000000000e+00,2.389605609407e+01,128,0
7.800000000000e-01,78,5.374311032902e-01,1.000000000000e+00,9.471409441655e-01,6.932372809986e-01,9.812484569484e-01,7.687911776498e-01,2.251047024031e-01,4.000000000000e+00,2.389610740436e+01,128,0
7.900000000000e-01,79,5.382753590058e-01,1.000000000000e+00,9.471719979027e-01,6.932384966656e-01,9.812584337783e-01,7.687906218924e-01,2.249853466319e-01,4.000000000000e+00,2.389621162163e+01,128,0
8.000000000000e-01,80,5.411181738655e-01,1.000000000000e+00,9.472219182882e-01,6.932394236284e-01,9.812516652190e-01,7.687899572628e-01,2.250677353541e-01,4.000000000000e+00,2.389629108929e+01,128,0
8.100000000000e-01,81,5.455623963740e-01,1.000000000000e+00,9.472888006604e-01,6.932407898309e-01,9.812340707112e-01,7.687891584369e-01,2.252810610254e-01,4.000000000000e+00,2.389640821341e+01,128,0
8.200000000000e-01,82,5.506642217800e-01,1.000000000000e+00,9.473609763883e-01,6.932420481278e-01,9.812157667373e-01,7.687878104391e-01,2.255028610340e-01,4.000000000000e+00,2.389651608774e+01,128,0
8.300000000000e-01,83,5.556175963978e-01,1.000000000000e+00,9.474316620273e-01,6.932436675964e-01,9.811990585573e-01,7.687863389453e-01,2.257057087013e-01,4.000000000000e+00,2.389665492676e+01,128,0
8.400000000000e-01,84,5.597484097818e-01,1.000000000000e+00,9.474955729375e-01,6.932449524312e-01,9.811855018290e-01,7.687854203535e-01,2.258702751409e-01,4.000000000000e+00,2.389676507826e+01,128,0
8.500000000000e-01,85,5.625876593448e-01,1.000000000000e+00,9.475499301335e-01,6.932463557305e-01,9.811783170261e-01,7.687849198519e-01,2.259580788167e-01,4.000000000000e+00,2.389688538698e+01,128,0
8.600000000000e-01,86,5.640334514986e-01,1.000000000000e+00,9.475967280096e-01,6.932475882012e-01,9.811776472428e-01,7.687845422764e-01,2.259671572271e-01,4.000000000000e+00,2.389699105101e+01,128,0
8.700000000000e-01,87,5.644780113696e-01,1.000000000000e+00,9.476395765579e-01,6.932486577061e-01,9.811814503981e-01,7.687842185569e-01,2.259221483537e-01,4.000000000000e+00,2.389708274409e+01,128,0
8.800000000000e-01,88,5.647604196915e-01,1.000000000000e+00,9.476881422109e-01,6.932496551114e-01,9.811831218444e-01,7.687842554803e-01,2.259027947639e-01,4.000000000000e+00,2.389716825634e+01,128,0
8.900000000000e-01,89,5.659897737260e-01,1.000000000000e+00,9.477473728216e-01,6.932500639719e-01,9.811700341477e-01,7.687843424625e-01,2.260609987159e-01,4.000000000000e+00,2.389720331004e+01,128,0
9.000000000000e-01,90,5.681208855301e-01,1.000000000000e+00,9.478167460731e-01,6.932508477970e-01,9.811544830058e-01,7.687841092262e-01,2.262492246348e-01,4.000000000000e+00,2.389727051162e+01,128,0
9.100000000000e-01,91,5.707549503357e-01,1.000000000000e+00,9.478885602411e-01,6.932518405290e-01,9.811503300080e-01,7.687830458630e-01,2.263001276312e-01,4.000000000000e+00,2.389735562440e+01,128,0
9.200000000000e-01,92,5.737750953027e-01,1.000000000000e+00,9.479622847670e-01,6.932533793523e-01,9.811530781245e-01,7.687816865772e-01,2.262682265567e-01,4.000000000000e+00,2.389748755791e+01,128,0
9.300000000000e-01,93,5.773854865219e-01,1.000000000000e+00,9.480405411214e-01,6.932542061446e-01,9.811409086323e-01,7.687807333960e-01,2.264156987142e-01,4.000000000000e+00,2.389755844482e+01,128,0
9.400000000000e-01,94,5.808032341305e-01,1.000000000000e+00,9.481180475347e-01,6.932550435835e-01,9.811198177776e-01,7.687800980028e-01,2.266708015664e-01,4.000000000000e+00,2.389763024494e+01,128,0
9.500000000000e-01,95,5.829481911482e-01,1.000000000000e+00,9.481875285225e-01,6.932555618717e-01,9.811042125286e-01,7.687795931536e-01,2.268594739523e-01,4.000000000000e+00,2.389767468198e+01,128,0
9.600000000000e-01,96,5.836495343991e-01,1.000000000000e+00,9.482450973836e-01,6.932562735671e-01,9.810995977647e-01,7.687791041507e-01,2.269157229476e-01,4.000000000000e+00,2.389773570164e+01,128,0
9.700000000000e-01,97,5.830977125125e-01,1.000000000000e+00,9.482955203759e-01,6.932569058843e-01,9.811038969608e-01,7.687793295082e-01,2.268643746855e-01,4.000000000000e+00,2.389778991578e+01,128,0
9.800000000000e-01,98,5.822782799295e-01,1.000000000000e+00,9.483440608249e-01,6.932575008936e-01,9.811109281954e-01,7.687794606149e-01,2.267800382575e-01,4.000000000000e+00,2.389784093137e+01,128,0
9.900000000000e-01,99,5.820305689231e-01,1.000000000000e+00,9.483996871859e-01,6.932581763473e-01,9.811200686742e-01,7.687794807833e-01,2.266703225932e-01,4.000000000000e+00,2.389789884445e+01,128,0
1.000000000000e+00,100,5.830594342199e-01,1.000000000000e+00,9.484646436776e-01,6.932587248511e-01,9.811251829641e-01,7.687790678047e-01,2.266090730462e-01,4.000000000000e+00,2.389794587308e+01,128,0
1.010000000000e+00,101,5.855508254347e-01,1.000000000000e+00,9.485391822165e-01,6.932598002412e-01,9.811209988204e-01,7.687785362876e-01,2.266604224503e-01,4.000000000000e+00,2.389803807735e+01,128,0
1.020000000000e+00,102,5.897500812342e-01,1.000000000000e+00,9.486215911906e-01,6.932605741184e-01,9.811054986741e-01,7.687778670624e-01,2.268480380277e-01,4.000000000000e+00,2.389810443020e+01,128,0
1.030000000000e+00,103,5.951659517132e-01,1.000000000000e+00,9.487074356815e-01,6.932619898456e-01,9.810787189800e-01,7.687767736015e-01,2.271722526437e-01,4.000000000000e+00,2.389822581666e+01,128,0
1.040000000000e+00,104,6.007111782507e-01,1.000000000000e+00,9.487898342709e-01,6.932633981302e-01,9.810554679232e-01,7.687755279813e-01,2.274538993911e-01,4.000000000000e+00,2.389834656608e+01,128,0
1.050000000000e+00,105,6.056856301285e-01,1.000000000000e+00,9.488633851814e-01,6.932652746683e-01,9.810413022749e-01,7.687740254238e-01,2.276263268176e-01,4.000000000000e+00,2.389850746628e+01,128,0
1.060000000000e+00,106,6.099207293853e-01,1.000000000000e+00,9.489308169962e-01,6.932666221728e-01,9.810289806417e-01,7.687734229904e-01,2.277760786636e-01,4.000000000000e+00,2.389862300671e+01,128,0
1.070000000000e+00,107,6.137525129895e-01,1.000000000000e+00,9.489937478957e-01,6.932676792209e-01,9.810140449362e-01,7.687730906446e-01,2.279571326445e-01,4.000000000000e+00,2.389871364294e+01,128,0
1.080000000000e+00,108,6.168978910986e-01,1.000000000000e+00,9.490529073815e-01,6.932686086842e-01,9.810002501571e-01,7.687729230875e-01,2.281243201608e-01,4.000000000000e+00,2.389879333998e+01,128,0
1.090000000000e+00,109,6.195643080024e-01,1.000000000000e+00,9.491067372598e-01,6.932696118679e-01,9.809985494951e-01,7.687724957057e-01,2.281456590650e-01,4.000000000000e+00,2.389887935871e+01,128,0
1.100000000000e+00,110,6.222984666457e-01,1.000000000000e+00,9.491608509542e-01,6.932711096300e-01,9.809990042254e-01,7.687720506020e-01,2.281413988997e-01,4.000000000000e+00,2.389900778648e+01,128,0
1.110000000000e+00,111,6.261841659582e-01,1.000000000000e+00,9.492192882317e-01,6.932722845482e-01,9.809934313300e-01,7.687714266449e-01,2.282095961723e-01,4.000000000000e+00,2.389910853240e+01,128,0
1.120000000000e+00,112,6.317067007234e-01,1.000000000000e+00,9.492843205037e-01,6.932735536306e-01,9.809672725385e-01,7.687704842363e-01,2.285262383514e-01,4.000000000000e+00,2.389921735350e+01,128,0
1.130000000000e+00,113,6.381943709653e-01,1.000000000000e+00,9.493521341454e-01,6.932743376417e-01,9.809328873948e-01,7.687697119925e-01,2.289417418869e-01,4.000000000000e+00,2.389928458122e+01,128,0
1.140000000000e+00,114,6.446574314700e-01,1.000000000000e+00,9.494149232090e-01,6.932756118652e-01,9.809113352544e-01,7.687686286139e-01,2.292028225094e-01,4.000000000000e+00,2.389939384460e+01,128,0
1.150000000000e+00,115,6.504812257956e-01,1.000000000000e+00,9.494710694255e-01,6.932764487882e-01,9.808925729710e-01,7.687679434025e-01,2.294298871325e-01,4.000000000000e+00,2.389946561039e+01,128,0
1.160000000000e+00,116,6.552588467973e-01,1.000000000000e+00,9.495178694733e-01,6.932774036128e-01,9.808765772627e-01,7.687671384024e-01,2.296236717493e-01,4.000000000000e+00,2.389954748668e+01,128,0
1.170000000000e+00,117,6.582167799536e-01,1.000000000000e+00,9.495558853928e-01,6.932781460511e-01,9.808697033074e-01,7.687667095651e-01,2.297072228733e-01,4.000000000000e+00,2.389961115117e+01,128,0
1.180000000000e+00,118,6.595697840641e-01,1.000000000000e+00,9.495845842019e-01,6.932787111926e-01,9.808706634481e-01,7.687664619751e-01,2.296961037913e-01,4.000000000000e+00,2.389965961257e+01,128,0
1.190000000000e+00,119,6.599395574526e-01,1.000000000000e+00,9.496098714358e-01,6.932790005782e-01,9.808701102387e-01,7.687668390605e-01,2.297030172038e-01,4.000000000000e+00,2.389968442771e+01,128,0
1.200000000000e+00,120,6.601938654598e-01,1.000000000000e+00,9.496347920780e-01,6.932788451667e-01,9.808732704486e-01,7.687673030255e-01,2.296647586837e-01,4.000000000000e+00,2.389967110099e+01,128,0
1.210000000000e+00,121,6.609385807321e-01,1.000000000000e+00,9.496617940211e-01,6.932789740823e-01,9.808757073644e-01,7.687673092057e-01,2.296354616238e-01,4.000000000000e+00,2.389968215566e+01,128,0
1.220000000000e+00,122,6.625193539949e-01,1.000000000000e+00,9.496915765460e-01,6.932788145036e-01,9.808731811726e-01,7.687673948717e-01,2.296658106011e-01,4.000000000000e+00,2.389966847160e+01,128,0
1.230000000000e+00,123,6.647750445868e-01,1.000000000000e+00,9.497224371682e-01,6.932795754113e-01,9.808727498408e-01,7.687669281669e-01,2.296716419855e-01,4.000000000000e+00,2.389973372044e+01,128,0
1.240000000000e+00,124,6.677124086729e-01,1.000000000000e+00,9.497543202979e-01,6.932799546979e-01,9.808695125963e-01,7.687664544739e-01,2.297110146237e-01,4.000000000000e+00,2.389976624489e+01,128,0
1.250000000000e+00,125,6.715627184088e-01,1.000000000000e+00,9.497838881424e-01,6.932803817410e-01,9.808495475364e-01,7.687658544951e-01,2.299522636695e-01,4.000000000000e+00,2.389980286463e+01,128,0
1.260000000000e+00,126,6.752816985454e-01,1.000000000000e+00,9.498096192060e-01,6.932801351729e-01,9.808245296909e-01,7.687659640624e-01,2.302539270817e-01,4.000000000000e+00,2.389978172095e+01,128,0
1.270000000000e+00,127,6.777972479048e-01,1.000000000000e+00,9.498269300353e-01,6.932802982776e-01,9.808157131449e-01,7.687659467279e-01,2.303604437898e-01,4.000000000000e+00,2.389979570749e+01,128,0
1.280000000000e+00,128,6.788292037865e-01,1.000000000000e+00,9.498382886196e-01,6.932805645719e-01,9.808211201023e-01,7.687659425291e-01,2.302954224921e-01,4.000000000000e+00,2.389981854276e+01,128,0
1.290000000000e+00,129,6.791088488554e-01,1.000000000000e+00,9.498459886681e-01,6.932808077140e-01,9.808329546816e-01,7.687659154646e-01,2.301528255744e-01,4.000000000000e+00,2.389983939272e+01,128,0
1.300000000000e+00,130,6.793943706458e-01,1.000000000000e+00,9.498524132316e-01,6.932810522942e-01,9.808397537934e-01,7.687658935746e-01,2.300709887501e-01,4.000000000000e+00,2.389986036603e+01,128,0
1.310000000000e+00,131,6.802587850246e-01,1.000000000000e+00,9.498598464350e-01,6.932807827377e-01,9.808421159731e-01,7.687662618609e-01,2.300422640196e-01,4.000000000000e+00,2.389983725095e+01,128,0
1.320000000000e+00,132,6.821429899459e-01,1.000000000000e+00,9.498696501424e-01,6.932810206772e-01,9.808386856542e-01,7.687663839841e-01,2.300838509090e-01,4.000000000000e+00,2.389985765480e+01,128,0
1.330000000000e+00,133,6.854416884805e-01,1.000000000000e+00,9.498838569332e-01,6.932810251488e-01,9.808249931165e-01,7.687663585719e-01,2.302490705586e-01,4.000000000000e+00,2.389985803824e+01,128,0
1.340000000000e+00,134,6.901817752073e-01,1.000000000000e+00,9.498989712847e-01,6.932815090592e-01,9.807988110599e-01,7.687657736902e-01,2.305653902256e-01,4.000000000000e+00,2.389989953476e+01,128,0
1.350000000000e+00,135,6.956253632161e-01,1.000000000000e+00,9.499140155352e-01,6.932817485782e-01,9.807668806092e-01,7.687654802691e-01,2.309508760061e-01,4.000000000000e+00,2.389992007416e+01,128,0
1.360000000000e+00,136,7.008199200738e-01,1.000000000000e+00,9.499259268142e-01,6.932825100317e-01,9.807412435330e-01,7.687649387340e-01,2.312608612277e-01,4.000000000000e+00,2.389998537104e+01,128,0
1.370000000000e+00,137,7.051945783559e-01,1.000000000000e+00,9.499334713174e-01,6.932830486011e-01,9.807272851554e-01,7.687643738480e-01,2.314297413329e-01,4.000000000000e+00,2.390003155516e+01,128,0
1.380000000000e+00,138,7.087598810004e-01,1.000000000000e+00,9.499359917743e-01,6.932832250619e-01,9.807128278122e-01,7.687640906309e-01,2.316043433812e-01,4.000000000000e+00,2.390004668729e+01,128,0
1.390000000000e+00,139,7.111539721698e-01,1.000000000000e+00,9.499335724250e-01,6.932830321601e-01,9.807019390118e-01,7.687643900947e-01,2.317355780586e-01,4.000000000000e+00,2.390003014528e+01,128,0
1.400000000000e+00,140,7.121589335321e-01,1.000000000000e+00,9.499287204678e-01,6.932827412834e-01,9.807033833444e-01,7.687648611001e-01,2.317179074419e-01,4.000000000000e+00,2.390000520163e+01,128,0
1.410000000000e+00,141,7.122499207465e-01,1.000000000000e+00,9.499241205719e-01,6.932829848708e-01,9.806979124281e-01,7.687648789513e-01,2.317841276359e-01,4.000000000000e+00,2.390002609007e+01,128,0
1.420000000000e+00,142,7.122236189928e-01,1.000000000000e+00,9.499229758556e-01,6.932831514376e-01,9.807095825831e-01,7.687646835376e-01,2.316434422665e-01,4.000000000000e+00,2.390004037375e+01,128,0
1.430000000000e+00,143,7.130284565318e-01,1.000000000000e+00,9.499241429684e-01,6.932834357752e-01,9.807128023553e-01,7.687643802975e-01,2.316048256708e-01,4.000000000000e+00,2.390006475672e+01,128,0
1.440000000000e+00,144,7.125585141773e-01,1.000000000000e+00,9.499271215120e-01,6.932829176008e-01,9.806964945427e-01,7.687647485308e-01,2.318011813727e-01,4.000000000000e+00,2.390002032143e+01,128,0
1.450000000000e+00,145,7.100908954593e-01,1.000000000000e+00,9.499321665994e-01,6.932828356226e-01,9.807098946095e-01,7.687649790273e-01,2.316394145713e-01,4.000000000000e+00,2.390001329153e+01,128,0
1.460000000000e+00,146,7.082805099136e-01,1.000000000000e+00,9.499379919947e-01,6.932828693855e-01,9.807262164510e-01,7.687647108258e-01,2.314424884219e-01,4.000000000000e+00,2.390001618681e+01,128,0
1.470000000000e+00,147,7.071602566581e-01,1.000000000000e+00,9.499424529329e-01,6.932832383469e-01,9.807320952537e-01,7.687641083888e-01,2.313718561316e-01,4.000000000000e+00,2.390004782653e+01,128,0
1.480000000000e+00,148,7.067269657745e-01,1.000000000000e+00,9.499427399280e-01,6.932831865910e-01,9.807369696516e-01,7.687641865333e-01,2.313129946660e-01,4.000000000000e+00,2.390004338828e+01,128,0
1.490000000000e+00,149,7.076382286448e-01,1.000000000000e+00,9.499396933320e-01,6.932830044986e-01,9.807298583995e-01,7.687645918488e-01,2.313986537550e-01,4.000000000000e+00,2.390002777322e+01,128,0
1.500000000000e+00,150,7.101239366620e-01,1.000000000000e+00,9.499344472269e-01,6.932830266817e-01,9.807053943322e-01,7.687646859475e-01,2.316938781292e-01,4.000000000000e+00,2.390002967550e+01,128,0
1.510000000000e+00,151,7.130365659033e-01,1.000000000000e+00,9.499281558693e-01,6.932825744003e-01,9.807038635422e-01,7.687650240915e-01,2.317119741538e-01,4.000000000000e+00,2.389999089086e+01,128,0
1.520000000000e+00,152,7.114558477940e-01,1.000000000000e+00,9.499225656075e-01,6.932821542754e-01,9.807194650799e-01,7.687656493441e-01,2.315233623706e-01,4.000000000000e+00,2.389995486385e+01,128,0
1.530000000000e+00,153,7.089226226310e-01,1.000000000000e+00,9.499191143486e-01,6.932815372884e-01,9.807361078328e-01,7.687661992123e-01,2.313220251736e-01,4.000000000000e+00,2.389990195549e+01,128,0
1.540000000000e+00,154,7.071987883583e-01,1.000000000000e+00,9.499206248068e-01,6.932817359890e-01,9.807491450762e-01,7.687662093155e-01,2.311648734440e-01,4.000000000000e+00,2.389991899460e+01,128,0
1.550000000000e+00,155,7.066723397566e-01,1.000000000000e+00,9.499258514443e-01,6.932819179420e-01,9.807568125706e-01,7.687657308076e-01,2.310725033497e-01,4.000000000000e+00,2.389993459758e+01,128,0
1.560000000000e+00,156,7.073501708027e-01,1.000000000000e+00,9.499321833915e-01,6.932823155901e-01,9.807514121408e-01,7.687652960232e-01,2.311379982141e-01,4.000000000000e+00,2.389996869707e+01,128,0
1.570000000000e+00,157,7.089526603446e-01,1.000000000000e+00,9.499361460124e-01,6.932819266960e-01,9.807315116214e-01,7.687655386874e-01,2.313778098163e-01,4.000000000000e+00,2.389993534826e+01,128,0
1.580000000000e+00,158,7.103078073624e-01,1.000000000000e+00,9.499385286146e-01,6.932817811030e-01,9.807112411404e-01,7.687658626398e-01,2.316222896711e-01,4.000000000000e+00,2.389992286325e+01,128,0
1.590000000000e+00,159,7.103760433600e-01,1.000000000000e+00,9.499388592749e-01,6.932819980975e-01,9.807110558921e-01,7.687655197017e-01,2.316247053825e-01,4.000000000000e+00,2.389994147114e+01,128,0
1.600000000000e+00,160,7.092580761898e-01,1.000000000000e+00,9.499365525451e-01,6.932823788057e-01,9.807212628071e-01,7.687649884007e-01,2.315018559385e-01,4.000000000000e+00,2.389997411801e+01,128,0
1.610000000000e+00,161,7.074305554659e-01,1.000000000000e+00,9.499312383202e-01,6.932826000731e-01,9.807331355242e-01,7.687650974185e-01,2.313587735144e-01,4.000000000000e+00,2.389999309238e+01,128,0
1.620000000000e+00,162,7.055426766874e-01,1.000000000000e+00,9.499242350893e-01,6.932823294980e-01,9.807431532164e-01,7.687654810455e-01,2.312376677759e-01,4.000000000000e+00,2.389996988972e+01,128,0
1.630000000000e+00,163,7.039228589833e-01,1.000000000000e+00,9.499186236479e-01,6.932822738337e-01,9.807475883761e-01,7.687657160410e-01,2.311841037749e-01,4.000000000000e+00,2.389996511634e+01,128,0
1.640000000000e+00,164,7.030518300678e-01,1.000000000000e+00,9.499162249680e-01,6.932821470764e-01,9.807512129860e-01,7.687655503717e-01,2.311402615977e-01,4.000000000000e+00,2.389995424652e+01,128,0
1.650000000000e+00,165,7.030961339175e-01,1.000000000000e+00,9.499173269132e-01,6.932824702942e-01,9.807458497059e-01,7.687654334798e-01,2.312052467783e-01,4.000000000000e+00,2.389998196343e+01,128,0
1.660000000000e+00,166,7.041950101733e-01,1.000000000000e+00,9.499197397894e-01,6.932824652612e-01,9.807337132929e-01,7.687652858595e-01,2.313516897862e-01,4.000000000000e+00,2.389998153183e+01,128,0
1.670000000000e+00,167,7.056446647062e-01,1.000000000000e+00,9.499237779932e-01,6.932828809949e-01,9.807197953565e-01,7.687649430186e-01,2.315199806460e-01,4.000000000000e+00,2.390001718235e+01,128,0
1.680000000000e+00,168,7.065453688398e-01,1.000000000000e+00,9.499266955467e-01,6.932832811661e-01,9.807222155252e-01,7.687642632153e-01,2.314911091072e-01,4.000000000000e+00,2.390005149842e+01,128,0
1.690000000000e+00,169,7.064514789051e-01,1.000000000000e+00,9.499254222370e-01,6.932836246000e-01,9.807268909054e-01,7.687636959632e-01,2.314349769969e-01,4.000000000000e+00,2.390008094915e+01,128,0
1.700000000000e+00,170,7.053115919562e-01,1.000000000000e+00,9.499184807395e-01,6.932832878719e-01,9.807208648541e-01,7.687641478402e-01,2.315074131007e-01,4.000000000000e+00,2.390005207347e+01,128,0
1.710000000000e+00,171,7.027381739724e-01,1.000000000000e+00,9.499063986975e-01,6.932827230829e-01,9.807183056311e-01,7.687647767858e-01,2.315378258350e-01,4.000000000000e+00,2.390000364088e+01,128,0
1.720000000000e+00,172,6.983012344230e-01,1.000000000000e+00,9.498912096964e-01,6.932826899863e-01,9.807363804882e-01,7.687649944731e-01,2.313196918190e-01,4.000000000000e+00,2.390000080273e+01,128,0
1.730000000000e+00,173,6.929717862526e-01,1.000000000000e+00,9.498734224558e-01,6.932826441329e-01,9.807665192254e-01,7.687648420662e-01,2.309559787841e-01,4.000000000000e+00,2.389999687065e+01,128,0
1.740000000000e+00,174,6.879014894711e-01,1.000000000000e+00,9.498558398548e-01,6.932825757114e-01,9.807939782460e-01,7.687653570380e-01,2.306245873797e-01,4.000000000000e+00,2.389999100329e+01,128,0
1.750000000000e+00,175,6.839905119799e-01,1.000000000000e+00,9.498399678419e-01,6.932817816085e-01,9.808091840168e-01,7.687659500984e-01,2.304404521202e-01,4.000000000000e+00,2.389992290660e+01,128,0
1.760000000000e+00,176,6.810265138145e-01,1.000000000000e+00,9.498272715437e-01,6.932813202719e-01,9.808140708505e-01,7.687663112595e-01,2.303811048317e-01,4.000000000000e+00,2.389988334577e+01,128,0
1.770000000000e+00,177,6.787190695623e-01,1.000000000000e+00,9.498164329380e-01,6.932807596678e-01,9.808179700160e-01,7.687663479217e-01,2.303335932565e-01,4.000000000000e+00,2.389983527265e+01,128,0
1.780000000000e+00,178,6.764658102372e-01,1.000000000000e+00,9.498037938694e-01,6.932807192635e-01,9.808239771842e-01,7.687661767631e-01,2.302610762631e-01,4.000000000000e+00,2.389983180789e+01,128,0
1.790000000000e+00,179,6.738652565352e-01,1.000000000000e+00,9.497868540615e-01,6.932803699238e-01,9.808342762117e-01,7.687662877981e-01,2.301365183506e-01,4.000000000000e+00,2.389980185129e+01,128,0
1.800000000000e+00,180,6.707419831719e-01,1.000000000000e+00,9.497644359752e-01,6.932799804965e-01,9.808425730421e-01,7.687663878276e-01,2.300360868567e-01,4.000000000000e+00,2.389976845717e+01,128,0
1.810000000000e+00,181,6.665162988251e-01,1.000000000000e+00,9.497360165378e-01,6.932793928832e-01,9.808580703767e-01,7.687668065727e-01,2.298486118458e-01,4.000000000000e+00,2.389971806839e+01,128,0
1.820000000000e+00,182,6.613032799754e-01,1.000000000000e+00,9.496997918155e-01,6.932786624362e-01,9.808850630636e-01,7.687671586672e-01,2.295223215066e-01,4.000000000000e+00,2.389965543165e+01,128,0
1.830000000000e+00,183,6.557165003740e-01,1.000000000000e+00,9.496601246663e-01,6.932778674686e-01,9.809097174533e-01,7.687682293440e-01,2.292241970454e-01,4.000000000000e+00,2.389958726253e+01,128,0
1.840000000000e+00,184,6.506514127803e-01,1.000000000000e+00,9.496188814054e-01,6.932767638583e-01,9.809303472483e-01,7.687691286751e-01,2.289743825686e-01,4.000000000000e+00,2.389949262763e+01,128,0
1.850000000000e+00,185,6.462669325099e-01,1.000000000000e+00,9.495796109928e-01,6.932763708408e-01,9.809475944610e-01,7.687694701396e-01,2.287659673924e-01,4.000000000000e+00,2.389945892642e+01,128,0
1.860000000000e+00,186,6.430332281578e-01,1.000000000000e+00,9.495428395229e-01,6.932759117270e-01,9.809639158444e-01,7.687694694964e-01,2.285686706497e-01,4.000000000000e+00,2.389941955758e+01,128,0
1.870000000000e+00,187,6.412669235904e-01,1.000000000000e+00,9.495105886857e-01,6.932759149295e-01,9.809675606318e-01,7.687695015201e-01,2.285246986009e-01,4.000000000000e+00,2.389941983220e+01,128,0
1.880000000000e+00,188,6.409941212455e-01,1.000000000000e+00,9.494823221460e-01,6.932752612315e-01,9.809568845333e-01,7.687697377277e-01,2.286529705965e-01,4.000000000000e+00,2.389936377802e+01,128,0
1.890000000000e+00,189,6.414986918869e-01,1.000000000000e+00,9.494548476887e-01,6.932748249759e-01,9.809355033758e-01,7.687696494579e-01,2.289105797748e-01,4.000000000000e+00,2.389932636953e+01,128,0
1.900000000000e+00,190,6.413445167527e-01,1.000000000000e+00,9.494230969453e-01,6.932743550847e-01,9.809214296986e-01,7.687697025859e-01,2.290799962570e-01,4.000000000000e+00,2.389928607693e+01,128,0
1.910000000000e+00,191,6.397598696656e-01,1.000000000000e+00,9.493804524054e-01,6.932742775571e-01,9.809281730374e-01,7.687695127952e-01,2.289985723494e-01,4.000000000000e+00,2.389927942905e+01,128,0
1.920000000000e+00,192,6.369512517458e-01,1.000000000000e+00,9.493302203197e-01,6.932741059249e-01,9.809425528643e-01,7.687698256720e-01,2.288249359150e-01,4.000000000000e+00,2.389926471183e+01,128,0
1.930000000000e+00,193,6.336474446825e-01,1.000000000000e+00,9.492745047316e-01,6.932733399166e-01,9.809516307582e-01,7.687704782375e-01,2.287147814148e-01,4.000000000000e+00,2.389919902792e+01,128,0
1.940000000000e+00,194,6.298212940576e-01,1.000000000000e+00,9.492165333078e-01,6.932726346307e-01,9.809600981996e-01,7.687712323955e-01,2.286120429288e-01,4.000000000000e+00,2.389913855114e+01,128,0
1.950000000000e+00,195,6.259191883359e-01,1.000000000000e+00,9.491562534299e-01,6.932716205459e-01,9.809767845590e-01,7.687719989966e-01,2.284098921498e-01,4.000000000000e+00,2.389905159599e+01,128,0
1.960000000000e+00,196,6.225861128742e-01,1.000000000000e+00,9.490987751908e-01,6.932709509238e-01,9.809868693253e-01,7.687727876708e-01,2.282876729755e-01,4.000000000000e+00,2.389899417793e+01,128,0
1.970000000000e+00,197,6.201850433071e-01,1.000000000000e+00,9.490456896238e-01,6.932700562672e-01,9.809911953697e-01,7.687732980342e-01,2.282347478085e-01,4.000000000000e+00,2.389891746424e+01,128,0
1.980000000000e+00,198,6.185063366601e-01,1.000000000000e+00,9.489954033203e-01,6.932696339396e-01,9.810007234551e-01,7.687731267298e-01,2.281194491597e-01,4.000000000000e+00,2.389888125127e+01,128,0
1.990000000000e+00,199,6.171793728703e-01,1.000000000000e+00,9.489476283038e-01,6.932688216642e-01,9.810060820542e-01,7.687732517421e-01,2.280541352692e-01,4.000000000000e+00,2.389881160206e+01,128,0
2.000000000000e+00,200,6.155647744449e-01,1.000000000000e+00,9.488961402399e-01,6.932680994016e-01,9.810131411142e-01,7.687734215369e-01,2.279683804188e-01,4.000000000000e+00,2.389874967137e+01,128,0
2.010000000000e+00,201,6.130799553142e-01,1.000000000000e+00,9.488405011639e-01,6.932669270874e-01,9.810187792159e-01,7.687739672482e-01,2.278994013159e-01,4.000000000000e+00,2.389864915145e+01,128,0
2.020000000000e+00,202,6.096211112545e-01,1.000000000000e+00,9.487769935017e-01,6.932654976790e-01,9.810198242573e-01,7.687746547680e-01,2.278856248427e-01,4.000000000000e+00,2.389852658804e+01,128,0
2.030000000000e+00,203,6.046810987583e-01,1.000000000000e+00,9.487040646334e-01,6.932641187714e-01,9.810309465311e-01,7.687757417669e-01,2.277503159962e-01,4.000000000000e+00,2.389840835586e+01,128,0
2.040000000000e+00,204,5.984139308005e-01,1.000000000000e+00,9.486191604421e-01,6.932626380240e-01,9.810570506826e-01,7.687769757949e-01,2.274341847610e-01,4.000000000000e+00,2.389828139277e+01,128,0
2.050000000000e+00,205,5.917254449962e-01,1.000000000000e+00,9.485304448714e-01,6.932615147895e-01,9.810903435150e-01,7.687781372880e-01,2.270316301668e-01,4.000000000000e+00,2.389818508455e+01,128,0
2.060000000000e+00,206,5.860591623102e-01,1.000000000000e+00,9.484493699087e-01,6.932597494471e-01,9.811125325747e-01,7.687793983218e-01,2.267625133458e-01,4.000000000000e+00,2.389803372223e+01,128,0
2.070000000000e+00,207,5.820147200386e-01,1.000000000000e+00,9.483794243748e-01,6.932582314741e-01,9.811201597136e-01,7.687803017802e-01,2.266692691823e-01,4.000000000000e+00,2.389790357100e+01,128,0
2.080000000000e+00,208,5.791409157604e-01,1.000000000000e+00,9.483175935013e-01,6.932564967343e-01,9.811251017162e-01,7.687811837799e-01,2.266082416745e-01,4.000000000000e+00,2.389775483571e+01,128,0
2.090000000000e+00,209,5.771216561237e-01,1.000000000000e+00,9.482588539280e-01,6.932555861064e-01,9.811301843674e-01,7.687815302909e-01,2.265461882331e-01,4.000000000000e+00,2.389767675982e+01,128,0
2.100000000000e+00,210,5.757470558428e-01,1.000000000000e+00,9.482043768562e-01,6.932546299251e-01,9.811313791418e-01,7.687816456554e-01,2.265309983220e-01,4.000000000000e+00,2.389759477875e+01,128,0
2.110000000000e+00,211,5.746941732644e-01,1.000000000000e+00,9.481508555350e-01,6.932539156793e-01,9.811357618478e-01,7.687814552488e-01,2.264775488036e-01,4.000000000000e+00,2.389753354108e+01,128,0
2.120000000000e+00,212,5.733570384192e-01,1.000000000000e+00,9.480966877164e-01,6.932529843907e-01,9.811375324873e-01,7.687818681383e-01,2.264554328007e-01,4.000000000000e+00,2.389745369511e+01,128,0
2.130000000000e+00,213,5.711954579954e-01,1.000000000000e+00,9.480363779613e-01,6.932518784273e-01,9.811423921242e-01,7.687826967245e-01,2.263959125820e-01,4.000000000000e+00,2.389735887366e+01,128,0
2.140000000000e+00,214,5.682766228043e-01,1.000000000000e+00,9.479709212617e-01,6.932510708465e-01,9.811530067801e-01,7.687834330753e-01,2.262672131834e-01,4.000000000000e+00,2.389728963492e+01,128,0
2.150000000000e+00,215,5.652553038910e-01,1.000000000000e+00,9.479057696119e-01,6.932499924016e-01,9.811600523105e-01,7.687843424279e-01,2.261813489688e-01,4.000000000000e+00,2.389719717394e+01,128,0
2.160000000000e+00,216,5.625763370852e-01,1.000000000000e+00,9.478426587757e-01,6.932494451056e-01,9.811678302509e-01,7.687851182705e-01,2.260870817239e-01,4.000000000000e+00,2.389715025151e+01,128,0
2.170000000000e+00,217,5.605056021335e-01,1.000000000000e+00,9.477841728691e-01,6.932488032466e-01,9.811819854204e-01,7.687857941614e-01,2.259158125667e-01,4.000000000000e+00,2.389709522193e+01,128,0
2.180000000000e+00,218,5.596318406072e-01,1.000000000000e+00,9.477360442695e-01,6.932487983082e-01,9.811946628139e-01,7.687859567291e-01,2.257628869417e-01,4.000000000000e+00,2.389709479853e+01,128,0
2.190000000000e+00,219,5.603624472529e-01,1.000000000000e+00,9.477051026962e-01,6.932484207503e-01,9.811919816732e-01,7.687858832089e-01,2.257949223885e-01,4.000000000000e+00,2.389706242883e+01,128,0
2.200000000000e+00,220,5.622244963056e-01,1.000000000000e+00,9.476860083817e-01,6.932482704597e-01,9.811796789581e-01,7.687854979234e-01,2.259432025968e-01,4.000000000000e+00,2.389704954378e+01,128,0
2.210000000000e+00,221,5.642857616958e-01,1.000000000000e+00,9.476696412802e-01,6.932479190789e-01,9.811665164117e-01,7.687853286470e-01,2.261016922983e-01,4.000000000000e+00,2.389701941846e+01,128,0
2.220000000000e+00,222,5.654721940459e-01,1.000000000000e+00,9.476474453229e-01,6.932478476590e-01,9.811655037188e-01,7.687852069447e-01,2.261138501148e-01,4.000000000000e+00,2.389701329534e+01,128,0
2.230000000000e+00,223,5.652223211683e-01,1.000000000000e+00,9.476140927848e-01,6.932479473337e-01,9.811779545336e-01,7.687849069338e-01,2.259637416541e-01,4.000000000000e+00,2.389702184085e+01,128,0
2.240000000000e+00,224,5.638047282290e-01,1.000000000000e+00,9.475759041201e-01,6.932476952536e-01,9.811899651323e-01,7.687850227799e-01,2.258186591699e-01,4.000000000000e+00,2.389700022903e+01,128,0
2.250000000000e+00,225,5.618276497961e-01,1.000000000000e+00,9.475379894415e-01,6.932471264748e-01,9.811900913805e-01,7.687858544260e-01,2.258166755071e-01,4.000000000000e+00,2.389695146550e+01,128,0
2.260000000000e+00,226,5.592922922701e-01,1.000000000000e+00,9.474996790029e-01,6.932460568966e-01,9.811889301891e-01,7.687871117998e-01,2.258298157699e-01,4.000000000000e+00,2.389685976704e+01,128,0
2.270000000000e+00,227,5.563861043758e-01,1.000000000000e+00,9.474603549505e-01,6.932455598279e-01,9.812007173424e-01,7.687877834247e-01,2.256872321115e-01,4.000000000000e+00,2.389681715192e+01,128,0
2.280000000000e+00,228,5.541250486587e-01,1.000000000000e+00,9.474289300595e-01,6.932449134674e-01,9.812103972588e-01,7.687881619460e-01,2.255699469990e-01,4.000000000000e+00,2.389676173780e+01,128,0
2.290000000000e+00,229,5.530060683698e-01,1.000000000000e+00,9.474099579272e-01,6.932445989903e-01,9.812142565821e-01,7.687883476513e-01,2.255231405172e-01,4.000000000000e+00,2.389673477696e+01,128,0
2.300000000000e+00,230,5.528562239501e-01,1.000000000000e+00,9.474010867008e-01,6.932440777592e-01,9.812150602318e-01,7.687883546026e-01,2.255130250303e-01,4.000000000000e+00,2.389669009075e+01,128,0
2.310000000000e+00,231,5.528561820842e-01,1.000000000000e+00,9.474010864553e-01,6.932440777725e-01,9.812150612497e-01,7.687883546132e-01,2.255130127624e-01,4.000000000000e+00,2.389669009189e+01,128,0
2.320000000000e+00,232,5.535755343223e-01,1.000000000000e+00,9.474045615494e-01,6.932434738101e-01,9.812120577479e-01,7.687877317919e-01,2.255487528429e-01,4.000000000000e+00,2.389663831315e+01,128,0
2.330000000000e+00,233,5.536314849198e-01,1.000000000000e+00,9.474092636490e-01,6.932429638026e-01,9.812046328775e-01,7.687876120327e-01,2.256379001967e-01,4.000000000000e+00,2.389659458948e+01,128,0
2.340000000000e+00,234,5.536314096364e-01,1.000000000000e+00,9.474092629444e-01,6.932429637717e-01,9.812046325290e-01,7.687876119253e-01,2.256379043755e-01,4.000000000000e+00,2.389659458683e+01,128,0
2.350000000000e+00,235,5.528531386991e-01,1.000000000000e+00,9.474083517409e-01,6.932424866882e-01,9.812004432238e-01,7.687879533402e-01,2.256880503476e-01,4.000000000000e+00,2.389655368592e+01,128,0
2.360000000000e+00,236,5.480882809256e-01,1.000000000000e+00,9.473824280052e-01,6.932420719996e-01,9.812264348381e-01,7.687888932604e-01,2.253742011620e-01,4.000000000000e+00,2.389651813429e+01,128,0
2.370000000000e+00,237,5.456982901597e-01,1.000000000000e+00,9.473733181968e-01,6.932418444720e-01,9.812386366044e-01,7.687891773311e-01,2.252268398341e-01,4.000000000000e+00,2.389649862819e+01,128,0
2.380000000000e+00,238,5.445744216482e-01,1.000000000000e+00,9.473799986108e-01,6.932417471574e-01,9.812351049297e-01,7.687898227279e-01,2.252693600532e-01,4.000000000000e+00,2.389649028534e+01,128,0
2.390000000000e+00,239,5.450259205645e-01,1.000000000000e+00,9.474016219335e-01,6.932415310252e-01,9.812229781609e-01,7.687900625506e-01,2.254154582200e-01,4.000000000000e+00,2.389647175621e+01,128,0
2.400000000000e+00,240,5.465566809674e-01,1.000000000000e+00,9.474337514358e-01,6.932421302443e-01,9.812175054181e-01,7.687896660043e-01,2.254819553575e-01,4.000000000000e+00,2.389652312765e+01,128,0
2.410000000000e+00,241,5.491774999230e-01,1.000000000000e+00,9.474738993070e-01,6.932430650778e-01,9.812159861590e-01,7.687885626841e-01,2.255010370675e-01,4.000000000000e+00,2.389660327194e+01,128,0
2.420000000000e+00,242,5.525484983448e-01,1.000000000000e+00,9.475222559790e-01,6.932442815173e-01,9.812124303391e-01,7.687875400475e-01,2.255449121531e-01,4.000000000000e+00,2.389670755933e+01,128,0
2.430000000000e+00,243,5.563448115577e-01,1.000000000000e+00,9.475755131486e-01,6.932452870197e-01,9.812000320904e-01,7.687866992040e-01,2.256952769524e-01,4.000000000000e+00,2.389679376335e+01,128,0
2.440000000000e+00,244,5.597611261349e-01,1.000000000000e+00,9.476294467879e-01,6.932462134990e-01,9.811848605225e-01,7.687860914388e-01,2.258790327621e-01,4.000000000000e+00,2.389687319303e+01,128,0
2.450000000000e+00,245,5.621460917512e-01,1.000000000000e+00,9.476766523628e-01,6.932472546717e-01,9.811751644577e-01,7.687854891217e-01,2.259968355602e-01,4.000000000000e+00,2.389696245628e+01,128,0
2.460000000000e+00,246,5.635480445244e-01,1.000000000000e+00,9.477165026001e-01,6.932481368288e-01,9.811727128882e-01,7.687850833296e-01,2.260271231233e-01,4.000000000000e+00,2.389703808705e+01,128,0
2.470000000000e+00,247,5.645109897835e-01,1.000000000000e+00,9.477543190424e-01,6.932492062803e-01,9.811706965770e-01,7.687852290328e-01,2.260523124351e-01,4.000000000000e+00,2.389712977587e+01,128,0
2.480000000000e+00,248,5.656365058996e-01,1.000000000000e+00,9.477934524577e-01,6.932500329960e-01,9.811674115672e-01,7.687851919606e-01,2.260926090426e-01,4.000000000000e+00,2.389720065431e+01,128,0
2.490000000000e+00,249,5.670006441613e-01,1.000000000000e+00,9.478372624986e-01,6.932513799301e-01,9.811704196754e-01,7.687846843820e-01,2.260574154732e-01,4.000000000000e+00,2.389731613446e+01,128,0
2.500000000000e+00,250,5.693737967794e-01,1.000000000000e+00,9.478903397318e-01,6.932525294843e-01,9.811692303103e-01,7.687837444282e-01,2.260726948868e-01,4.000000000000e+00,2.389741469293e+01,128,0
2.510000000000e+00,251,5.731251455144e-01,1.000000000000e+00,9.479587386958e-01,6.932535689526e-01,9.811514224804e-01,7.687832172420e-01,2.262883524606e-01,4.000000000000e+00,2.389750381368e+01,128,0
2.520000000000e+00,252,5.777341303805e-01,1.000000000000e+00,9.480334762348e-01,6.932542964835e-01,9.811241489180e-01,7.687824742203e-01,2.266179466324e-01,4.000000000000e+00,2.389756619026e+01,128,0
2.530000000000e+00,253,5.817994641413e-01,1.000000000000e+00,9.481053407012e-01,6.932554662796e-01,9.811122034175e-01,7.687813272335e-01,2.267629994548e-01,4.000000000000e+00,2.389766648609e+01,128,0
2.540000000000e+00,254,5.848822543093e-01,1.000000000000e+00,9.481696959315e-01,6.932567288636e-01,9.811095769200e-01,7.687801376118e-01,2.267957110450e-01,4.000000000000e+00,2.389777473820e+01,128,0
2.550000000000e+00,255,5.868635527063e-01,1.000000000000e+00,9.482267870998e-01,6.932576999935e-01,9.811098388781e-01,7.687794087367e-01,2.267933411306e-01,4.000000000000e+00,2.389785800208e+01,128,0
2.560000000000e+00,256,5.877809466120e-01,1.000000000000e+00,9.482788797202e-01,6.932583611494e-01,9.811062031069e-01,7.687793632726e-01,2.268377390499e-01,4.000000000000e+00,2.389791468933e+01,128,0
2.570000000000e+00,257,5.880326349437e-01,1.000000000000e+00,9.483277993086e-01,6.932585285147e-01,9.810941102623e-01,7.687796240245e-01,2.269837573803e-01,4.000000000000e+00,2.389792903921e+01,128,0
2.580000000000e+00,258,5.875529032095e-01,1.000000000000e+00,9.483731971924e-01,6.932589115708e-01,9.810892784761e-01,7.687797903012e-01,2.270423579475e-01,4.000000000000e+00,2.389796188243e+01,128,0
2.590000000000e+00,259,5.870099593612e-01,1.000000000000e+00,9.484158564877e-01,6.932593682850e-01,9.810949730774e-01,7.687796273256e-01,2.269740326216e-01,4.000000000000e+00,2.389800104121e+01,128,0
2.600000000000e+00,260,5.872265657508e-01,1.000000000000e+00,9.484644794312e-01,6.932601129600e-01,9.811044111286e-01,7.687796288930e-01,2.268607823571e-01,4.000000000000e+00,2.389806489007e+01,128,0
2.610000000000e+00,261,5.889167829459e-01,1.000000000000e+00,9.485223250435e-01,6.932607024485e-01,9.811028968875e-01,7.687792348830e-01,2.268795293261e-01,4.000000000000e+00,2.389811543337e+01,128,0
2.620000000000e+00,262,5.917748057669e-01,1.000000000000e+00,9.485887756495e-01,6.932616154106e-01,9.810927961614e-01,7.687783340639e-01,2.270021241508e-01,4.000000000000e+00,2.389819371197e+01,128,0
2.630000000000e+00,263,5.953800052008e-01,1.000000000000e+00,9.486598189737e-01,6.932624576564e-01,9.810802792041e-01,7.687774017758e-01,2.271538116923e-01,4.000000000000e+00,2.389826592766e+01,128,0
2.640000000000e+00,264,5.992876408670e-01,1.000000000000e+00,9.487312671298e-01,6.932632965410e-01,9.810644214673e-01,7.687766980420e-01,2.273458012797e-01,4.000000000000e+00,2.389833785556e+01,128,0
2.650000000000e+00,265,6.029325827365e-01,1.000000000000e+00,9.487990128316e-01,6.932640555468e-01,9.810484003530e-01,7.687761931215e-01,2.275396993555e-01,4.000000000000e+00,2.389840293479e+01,128,0
2.660000000000e+00,266,6.058021184328e-01,1.000000000000e+00,9.488594537635e-01,6.932648890208e-01,9.810395267937e-01,7.687755685050e-01,2.276474315378e-01,4.000000000000e+00,2.389847439951e+01,128,0
2.670000000000e+00,267,6.075522262779e-01,1.000000000000e+00,9.489115365324e-01,6.932661048907e-01,9.810412065689e-01,7.687750264867e-01,2.276281594648e-01,4.000000000000e+00,2.389857865276e+01,128,0
2.680000000000e+00,268,6.087559169027e-01,1.000000000000e+00,9.489570716022e-01,6.932670270240e-01,9.810512986672e-01,7.687746972575e-01,2.275071594046e-01,4.000000000000e+00,2.389865772047e+01,128,0
2.690000000000e+00,269,6.104129012219e-01,1.000000000000e+00,9.490046665220e-01,6.932680176414e-01,9.810524950172e-01,7.687746550880e-01,2.274935349843e-01,4.000000000000e+00,2.389874266082e+01,128,0
2.700000000000e+00,270,6.133456982397e-01,1.000000000000e+00,9.490575251333e-01,6.932684867678e-01,9.810391004601e-01,7.687746669972e-01,2.276555134824e-01,4.000000000000e+00,2.389878288620e+01,128,0
2.710000000000e+00,271,6.171996354732e-01,1.000000000000e+00,9.491137522717e-01,6.932695182504e-01,9.810210024865e-01,7.687740866092e-01,2.278746974455e-01,4.000000000000e+00,2.389887133139e+01,128,0
2.720000000000e+00,272,6.217658514648e-01,1.000000000000e+00,9.491711354933e-01,6.932707948765e-01,9.810090422304e-01,7.687731314813e-01,2.280200364485e-01,4.000000000000e+00,2.389898079739e+01,128,0
2.730000000000e+00,273,6.272743095961e-01,1.000000000000e+00,9.492316025253e-01,6.932723734311e-01,9.809892780712e-01,7.687721106829e-01,2.282597770843e-01,4.000000000000e+00,2.389911615389e+01,128,0
2.740000000000e+00,274,6.335325504112e-01,1.000000000000e+00,9.492938734136e-01,6.932735864788e-01,9.809594388504e-01,7.687711388876e-01,2.286207787351e-01,4.000000000000e+00,2.389922017018e+01,128,0
2.750000000000e+00,275,6.396464727532e-01,1.000000000000e+00,9.493535400519e-01,6.932745777990e-01,9.809294413428e-01,7.687700965104e-01,2.289835166076e-01,4.000000000000e+00,2.389930517439e+01,128,0
2.760000000000e+00,276,6.447340710802e-01,1.000000000000e+00,9.494065339990e-01,6.932755121734e-01,9.809092454315e-01,7.687694310122e-01,2.292279550965e-01,4.000000000000e+00,2.389938529610e+01,128,0
2.770000000000e+00,277,6.484288035380e-01,1.000000000000e+00,9.494498430736e-01,6.932760857412e-01,9.808965458387e-01,7.687692308120e-01,2.293816535184e-01,4.000000000000e+00,2.389943447922e+01,128,0
2.780000000000e+00,278,6.507640525148e-01,1.000000000000e+00,9.494844931460e-01,6.932768736825e-01,9.808917134350e-01,7.687690055588e-01,2.294406076997e-01,4.000000000000e+00,2.389950204506e+01,128,0
2.790000000000e+00,279,6.522348244299e-01,1.000000000000e+00,9.495137165160e-01,6.932773396109e-01,9.808908208895e-01,7.687688815324e-01,2.294517603642e-01,4.000000000000e+00,2.389954199849e+01,128,0
2.800000000000e+00,280,6.534519874522e-01,1.000000000000e+00,9.495402483491e-01,6.932780276169e-01,9.808936765936e-01,7.687687013860e-01,2.294178709041e-01,4.000000000000e+00,2.389960099534e+01,128,0
2.810000000000e+00,281,6.549270219796e-01,1.000000000000e+00,9.495669041011e-01,6.932783274669e-01,9.808965637554e-01,7.687686766999e-01,2.293832823107e-01,4.000000000000e+00,2.389962670772e+01,128,0
2.820000000000e+00,282,6.571518917102e-01,1.000000000000e+00,9.495969241786e-01,6.932788344555e-01,9.808930989376e-01,7.687685044576e-01,2.294255048477e-01,4.000000000000e+00,2.389967018250e+01,128,0
2.830000000000e+00,283,6.605004018533e-01,1.000000000000e+00,9.496306790400e-01,6.932789304698e-01,9.808766383765e-01,7.687683738199e-01,2.296241923141e-01,4.000000000000e+00,2.389967841583e+01,128,0
2.840000000000e+00,284,6.643717772811e-01,1.000000000000e+00,9.496658219110e-01,6.932791500657e-01,9.808523309230e-01,7.687679309661e-01,2.299176633076e-01,4.000000000000e+00,2.389969724645e+01,128,0
2.850000000000e+00,285,6.676328117859e-01,1.000000000000e+00,9.496973967179e-01,6.932796583937e-01,9.808433770373e-01,7.687673950210e-01,2.300261199967e-01,4.000000000000e+00,2.389974083631e+01,128,0
2.860000000000e+00,286,6.699918194101e-01,1.000000000000e+00,9.497256057210e-01,6.932802571072e-01,9.808419977799e-01,7.687669657496e-01,2.300432562941e-01,4.000000000000e+00,2.389979217704e+01,128,0
2.870000000000e+00,287,6.716466701884e-01,1.000000000000e+00,9.497479680001e-01,6.932805598016e-01,9.808407373284e-01,7.687666882802e-01,2.300587148095e-01,4.000000000000e+00,2.389981813369e+01,128,0
2.880000000000e+00,288,6.725645306263e-01,1.000000000000e+00,9.497656379133e-01,6.932802507542e-01,9.808381016485e-01,7.687669134048e-01,2.300902619569e-01,4.000000000000e+00,2.389979163227e+01,128,0
2.890000000000e+00,289,6.726582336682e-01,1.000000000000e+00,9.497774724462e-01,6.932800888235e-01,9.808407359092e-01,7.687673395544e-01,2.300583431675e-01,4.000000000000e+00,2.389977774640e+01,128,0
2.900000000000e+00,290,6.720618948628e-01,1.000000000000e+00,9.497852538720e-01,6.932798002323e-01,9.808540628727e-01,7.687679328416e-01,2.298973020418e-01,4.000000000000e+00,2.389975299921e+01,128,0
2.910000000000e+00,291,6.716029136232e-01,1.000000000000e+00,9.497924571712e-01,6.932802080522e-01,9.808703856843e-01,7.687677751674e-01,2.297006888787e-01,4.000000000000e+00,2.389978797048e+01,128,0
2.920000000000e+00,292,6.723422595884e-01,1.000000000000e+00,9.498023999760e-01,6.932803426360e-01,9.808759613099e-01,7.687676729099e-01,2.296335251485e-01,4.000000000000e+00,2.389979951130e+01,128,0
2.930000000000e+00,293,6.746201243400e-01,1.000000000000e+00,9.498161550192e-01,6.932805819839e-01,9.808635295862e-01,7.687675136280e-01,2.297837220261e-01,4.000000000000e+00,2.389982003588e+01,128,0
2.940000000000e+00,294,6.779742474523e-01,1.000000000000e+00,9.498314679529e-01,6.932807206917e-01,9.808489210724e-01,7.687674142620e-01,2.299601022485e-01,4.000000000000e+00,2.389983193037e+01,128,0
2.950000000000e+00,295,6.820047833455e-01,1.000000000000e+00,9.498497119090e-01,6.932810691176e-01,9.808285366233e-01,7.687671548203e-01,2.302063503474e-01,4.000000000000e+00,2.389986180868e+01,128,0
2.960000000000e+00,296,6.864041261291e-01,1.000000000000e+00,9.498662163262e-01,6.932813652040e-01,9.808030307143e-01,7.687667694937e-01,2.305143554500e-01,4.000000000000e+00,2.389988719881e+01,128,0
2.970000000000e+00,297,6.902299268203e-01,1.000000000000e+00,9.498805136896e-01,6.932814868682e-01,9.807801561553e-01,7.687664746212e-01,2.307904696298e-01,4.000000000000e+00,2.389989763183e+01,128,0
2.980000000000e+00,298,6.929143932749e-01,1.000000000000e+00,9.498893538991e-01,6.932820347018e-01,9.807723129462e-01,7.687661295648e-01,2.308855634930e-01,4.000000000000e+00,2.389994461007e+01,128,0
2.990000000000e+00,299,6.945178185148e-01,1.000000000000e+00,9.498942211028e-01,6.932821963759e-01,9.807707855743e-01,7.687662585930e-01,2.309041275409e-01,4.000000000000e+00,2.389995847410e+01,128,0
3.000000000000e+00,300,6.955094957170e-01,1.000000000000e+00,9.498950263432e-01,6.932825974586e-01,9.807734982336e-01,7.687659923847e-01,2.308717273477e-01,4.000000000000e+00,2.389999286818e+01,128,0
3.010000000000e+00,301,6.965959870395e-01,1.000000000000e+00,9.498938011253e-01,6.932823369184e-01,9.807704895243e-01,7.687661989019e-01,2.309078162850e-01,4.000000000000e+00,2.389997052605e+01,128,0
3.020000000000e+00,302,6.982117579737e-01,1.000000000000e+00,9.498928935261e-01,6.932822275473e-01,9.807574323618e-01,7.687665844672e-01,2.310652812405e-01,4.000000000000e+00,2.389996114714e+01,128,0
3.030000000000e+00,303,7.002273688003e-01,1.000000000000e+00,9.498929308767e-01,6.932821597608e-01,9.807492013872e-01,7.687667545021e-01,2.311645454414e-01,4.000000000000e+00,2.389995533425e+01,128,0
3.040000000000e+00,304,7.025185697621e-01,1.000000000000e+00,9.498979535520e-01,6.932828385461e-01,9.807426701125e-01,7.687661450325e-01,2.312439196216e-01,4.000000000000e+00,2.390001354223e+01,128,0
3.050000000000e+00,305,7.054916559216e-01,1.000000000000e+00,9.499048421432e-01,6.932833938720e-01,9.807337391297e-01,7.687653981901e-01,2.313521488501e-01,4.000000000000e+00,2.390006116337e+01,128,0
3.060000000000e+00,306,7.089358079637e-01,1.000000000000e+00,9.499129713221e-01,6.932834133404e-01,9.807169735358e-01,7.687652879658e-01,2.315544735841e-01,4.000000000000e+00,2.390006283286e+01,128,0
3.070000000000e+00,307,7.108972266648e-01,1.000000000000e+00,9.499183308940e-01,6.932832210227e-01,9.807148482677e-01,7.687653783677e-01,2.315799592844e-01,4.000000000000e+00,2.390004634092e+01,128,0
3.080000000000e+00,308,7.112913141876e-01,1.000000000000e+00,9.499232641428e-01,6.932831095286e-01,9.807248302175e-01,7.687655322014e-01,2.314594153477e-01,4.000000000000e+00,2.390003677991e+01,128,0
3.090000000000e+00,309,7.113642936849e-01,1.000000000000e+00,9.499245142310e-01,6.932833319193e-01,9.807180514924e-01,7.687652252438e-01,2.315413983060e-01,4.000000000000e+00,2.390005585070e+01,128,0
3.100000000000e+00,310,7.113350226728e-01,1.000000000000e+00,9.499219748118e-01,6.932830617539e-01,9.807041578362e-01,7.687654205791e-01,2.317088280842e-01,4.000000000000e+00,2.390003268305e+01,128,0
3.110000000000e+00,311,7.092327111255e-01,1.000000000000e+00,9.499167048535e-01,6.932830509141e-01,9.807127331410e-01,7.687657723667e-01,2.316053410575e-01,4.000000000000e+00,2.390003175351e+01,128,0
3.120000000000e+00,312,7.066208321773e-01,1.000000000000e+00,9.499101846713e-01,6.932827313801e-01,9.807329952943e-01,7.687662724975e-01,2.313605746422e-01,4.000000000000e+00,2.390000435239e+01,128,0
3.130000000000e+00,313,7.043961643232e-01,1.000000000000e+00,9.499056610025e-01,6.932826664813e-01,9.807478619626e-01,7.687663507079e-01,2.311811281795e-01,4.000000000000e+00,2.389999878710e+01,128,0
3.140000000000e+00,314,7.032203862882e-01,1.000000000000e+00,9.499031064726e-01,6.932823995038e-01,9.807558567235e-01,7.687663902287e-01,2.310844364837e-01,4.000000000000e+00,2.389997589294e+01,128,0
3.150000000000e+00,315,7.030646635169e-01,1.000000000000e+00,9.499043317301e-01,6.932820943693e-01,9.807483753572e-01,7.687668339837e-01,2.311744586508e-01,4.000000000000e+00,2.389994972673e+01,128,0
3.160000000000e+00,316,7.033861888229e-01,1.000000000000e+00,9.499069389302e-01,6.932820157400e-01,9.807438580661e-01,7.687668422783e-01,2.312289022357e-01,4.000000000000e+00,2.389994298404e+01,128,0
3.170000000000e+00,317,7.033810934641e-01,1.000000000000e+00,9.499129784266e-01,6.932823353947e-01,9.807465687317e-01,7.687664215836e-01,2.311964585917e-01,4.000000000000e+00,2.389997039538e+01,128,0
3.180000000000e+00,318,7.031196410704e-01,1.000000000000e+00,9.499176074083e-01,6.932827539354e-01,9.807514646728e-01,7.687658111022e-01,2.311377278559e-01,4.000000000000e+00,2.390000628658e+01,128,0
3.190000000000e+00,319,7.024748504607e-01,1.000000000000e+00,9.499190839491e-01,6.932823670437e-01,9.807496702588e-01,7.687660649605e-01,2.311590596346e-01,4.000000000000e+00,2.389997310938e+01,128,0
3.200000000000e+00,320,7.011372189214e-01,1.000000000000e+00,9.499158800444e-01,6.932819524388e-01,9.807515066142e-01,7.687666246796e-01,2.311365570653e-01,4.000000000000e+00,2.389993755578e+01,128,0
3.210000000000e+00,321,6.989484898372e-01,1.000000000000e+00,9.499106396818e-01,6.932815050773e-01,9.807620909392e-01,7.687671078542e-01,2.310084691004e-01,4.000000000000e+00,2.389989919331e+01,128,0
3.220000000000e+00,322,6.962087140452e-01,1.000000000000e+00,9.499035322739e-01,6.932817067252e-01,9.807821396337e-01,7.687669780668e-01,2.307667180996e-01,4.000000000000e+00,2.389991648515e+01,128,0
3.230000000000e+00,323,6.938495689410e-01,1.000000000000e+00,9.498958300422e-01,6.932818212219e-01,9.808012625051e-01,7.687667278264e-01,2.305360684429e-01,4.000000000000e+00,2.389992630356e+01,128,0
3.240000000000e+00,324,6.926512741216e-01,1.000000000000e+00,9.498897544759e-01,6.932819644731e-01,9.808066655434e-01,7.687669438947e-01,2.304709920195e-01,4.000000000000e+00,2.389993858775e+01,128,0
3.250000000000e+00,325,6.929940654047e-01,1.000000000000e+00,9.498857718603e-01,6.932818026167e-01,9.807968712983e-01,7.687671348209e-01,2.305890389651e-01,4.000000000000e+00,2.389992470811e+01,128,0
3.260000000000e+00,326,6.941160420539e-01,1.000000000000e+00,9.498864086282e-01,6.932818994479e-01,9.807810842725e-01,7.687668595299e-01,2.307796121652e-01,4.000000000000e+00,2.389993301165e+01,128,0
3.270000000000e+00,327,6.955735924196e-01,1.000000000000e+00,9.498886209728e-01,6.932823217049e-01,9.807715250782e-01,7.687662698959e-01,2.308953081057e-01,4.000000000000e+00,2.389996922144e+01,128,0
3.280000000000e+00,328,6.971322624691e-01,1.000000000000e+00,9.498916038331e-01,6.932823377478e-01,9.807516445669e-01,7.687661881151e-01,2.311352119771e-01,4.000000000000e+00,2.389997059717e+01,128,0
3.290000000000e+00,329,6.979502150016e-01,1.000000000000e+00,9.498910937566e-01,6.932824830454e-01,9.807393430829e-01,7.687660967139e-01,2.312837711068e-01,4.000000000000e+00,2.389998305688e+01,128,0
3.300000000000e+00,330,6.972255372906e-01,1.000000000000e+00,9.498883542290e-01,6.932826542539e-01,9.807481315171e-01,7.687657268139e-01,2.311778653995e-01,4.000000000000e+00,2.389999773856e+01,128,0
3.310000000000e+00,331,6.952410937608e-01,1.000000000000e+00,9.498805794720e-01,6.932830147248e-01,9.807619865989e-01,7.687654620405e-01,2.310109794240e-01,4.000000000000e+00,2.390002865015e+01,128,0
3.320000000000e+00,332,6.926820848012e-01,1.000000000000e+00,9.498673565721e-01,6.932825372842e-01,9.807666264816e-01,7.687658507314e-01,2.309545960240e-01,4.000000000000e+00,2.389998770804e+01,128,0
3.330000000000e+00,333,6.898284760219e-01,1.000000000000e+00,9.498513967814e-01,6.932821255489e-01,9.807748236206e-01,7.687666028317e-01,2.308553436064e-01,4.000000000000e+00,2.389995240047e+01,128,0
3.340000000000e+00,334,6.869723373763e-01,1.000000000000e+00,9.498346767696e-01,6.932816821278e-01,9.807856198126e-01,7.687670574634e-01,2.307247043117e-01,4.000000000000e+00,2.389991437585e+01,128,0
3.350000000000e+00,335,6.842108526491e-01,1.000000000000e+00,9.498197311054e-01,6.932818429685e-01,9.807996683948e-01,7.687668228700e-01,2.305553215391e-01,4.000000000000e+00,2.389992816839e+01,128,0
3.360000000000e+00,336,6.820295040882e-01,1.000000000000e+00,9.498062727509e-01,6.932820268544e-01,9.808135855962e-01,7.687664711453e-01,2.303875441143e-01,4.000000000000e+00,2.389994393713e+01,128,0
3.370000000000e+00,337,6.806404212185e-01,1.000000000000e+00,9.497958569236e-01,6.932819147583e-01,9.808141874271e-01,7.687665857861e-01,2.303801895917e-01,4.000000000000e+00,2.389993432457e+01,128,0
3.380000000000e+00,338,6.796815832595e-01,1.000000000000e+00,9.497859434822e-01,6.932814129807e-01,9.808060445230e-01,7.687668788404e-01,2.304780293969e-01,4.000000000000e+00,2.389989129578e+01,128,0
3.390000000000e+00,339,6.780961191978e-01,1.000000000000e+00,9.497750238793e-01,6.932808150889e-01,9.808028409834e-01,7.687669026064e-01,2.305161898096e-01,4.000000000000e+00,2.389984002513e+01,128,0
3.400000000000e+00,340,6.751270896392e-01,1.000000000000e+00,9.497593428461e-01,6.932806040355e-01,9.808159634956e-01,7.687669257982e-01,2.303576757226e-01,4.000000000000e+00,2.389982192684e+01,128,0
3.410000000000e+00,341,6.708923403033e-01,1.000000000000e+00,9.497364723737e-01,6.932800649613e-01,9.808383676489e-01,7.687673168924e-01,2.300868989996e-01,4.000000000000e+00,2.389977570017e+01,128,0
3.420000000000e+00,342,6.657597426369e-01,1.000000000000e+00,9.497066201841e-01,6.932795322067e-01,9.808640001238e-01,7.687679474597e-01,2.297771790854e-01,4.000000000000e+00,2.389973001558e+01,128,0
3.430000000000e+00,343,6.602288599469e-01,1.000000000000e+00,9.496723070143e-01,6.932787216505e-01,9.808911074851e-01,7.687685664839e-01,2.294494401808e-01,4.000000000000e+00,2.389966050934e+01,128,0
3.440000000000e+00,344,6.547698863635e-01,1.000000000000e+00,9.496351797983e-01,6.932781146386e-01,9.809179536876e-01,7.687691034530e-01,2.291250260352e-01,4.000000000000e+00,2.389960845752e+01,128,0
3.450000000000e+00,345,6.501279306199e-01,1.000000000000e+00,9.495977499049e-01,6.932772188240e-01,9.809388963055e-01,7.687697679266e-01,2.288716091109e-01,4.000000000000e+00,2.389953164098e+01,128,0
3.460000000000e+00,346,6.467736672753e-01,1.000000000000e+00,9.495634683057e-01,6.932765446278e-01,9.809489595645e-01,7.687703717021e-01,2.287496397619e-01,4.000000000000e+00,2.389947382863e+01,128,0
3.470000000000e+00,347,6.447388912664e-01,1.000000000000e+00,9.495335702778e-01,6.932759081154e-01,9.809488347873e-01,7.687707263431e-01,2.287506228119e-01,4.000000000000e+00,2.389941924789e+01,128,0
3.480000000000e+00,348,6.433304345726e-01,1.000000000000e+00,9.495055199204e-01,6.932756771304e-01,9.809479528023e-01,7.687703831801e-01,2.287610745439e-01,4.000000000000e+00,2.389939944105e+01,128,0
3.490000000000e+00,349,6.419774841990e-01,1.000000000000e+00,9.494773578289e-01,6.932756320111e-01,9.809533600400e-01,7.687701172458e-01,2.286957982836e-01,4.000000000000e+00,2.389939557210e+01,128,0
3.500000000000e+00,350,6.407237633067e-01,1.000000000000e+00,9.494483028312e-01,6.932752188857e-01,9.809536649680e-01,7.687702484934e-01,2.286917803007e-01,4.000000000000e+00,2.389936014691e+01,128,0
3.510000000000e+00,351,6.393576874883e-01,1.000000000000e+00,9.494166251314e-01,6.932744572909e-01,9.809458874489e-01,7.687707596448e-01,2.287849921050e-01,4.000000000000e+00,2.389929484098e+01,128,0
3.520000000000e+00,352,6.370516600981e-01,1.000000000000e+00,9.493789995463e-01,6.932735132537e-01,9.809461547496e-01,7.687712224081e-01,2.287809921725e-01,4.000000000000e+00,2.389921389125e+01,128,0
3.530000000000e+00,353,6.335358565823e-01,1.000000000000e+00,9.493323163461e-01,6.932732727753e-01,9.809643646127e-01,7.687715674631e-01,2.285610921117e-01,4.000000000000e+00,2.389919327068e+01,128,0
3.540000000000e+00,354,6.297169361819e-01,1.000000000000e+00,9.492801969647e-01,6.932727141808e-01,9.809842315048e-01,7.687721993171e-01,2.283209420588e-01,4.000000000000e+00,2.389914537238e+01,128,0
3.550000000000e+00,355,6.264421274501e-01,1.000000000000e+00,9.492267969412e-01,6.932723948736e-01,9.809978588453e-01,7.687726494980e-01,2.281562696386e-01,4.000000000000e+00,2.389911799254e+01,128,0
3.560000000000e+00,356,6.241777810487e-01,1.000000000000e+00,9.491783972483e-01,6.932717897678e-01,9.810019370420e-01,7.687731110631e-01,2.281065720883e-01,4.000000000000e+00,2.389906610629e+01,128,0
3.570000000000e+00,357,6.230322253286e-01,1.000000000000e+00,9.491346240963e-01,6.932712750641e-01,9.809957259450e-01,7.687732784836e-01,2.281810857559e-01,4.000000000000e+00,2.389902197194e+01,128,0
3.580000000000e+00,358,6.225661103893e-01,1.000000000000e+00,9.490945809493e-01,6.932707089157e-01,9.809878011197e-01,7.687735396429e-01,2.282762329076e-01,4.000000000000e+00,2.389897342653e+01,128,0
3.590000000000e+00,359,6.222279574377e-01,1.000000000000e+00,9.490559648363e-01,6.932703312914e-01,9.809846529697e-01,7.687735072935e-01,2.283139051680e-01,4.000000000000e+00,2.389894104656e+01,128,0
3.600000000000e+00,360,6.217229770479e-01,1.000000000000e+00,9.490169535353e-01,6.932699624714e-01,9.809866418463e-01,7.687734519546e-01,2.282896078326e-01,4.000000000000e+00,2.389890942161e+01,128,0
3.610000000000e+00,361,6.203685293650e-01,1.000000000000e+00,9.489737253415e-01,6.932692429235e-01,9.809921154807e-01,7.687734315416e-01,2.282229809749e-01,4.000000000000e+00,2.389884772323e+01,128,0
3.620000000000e+00,362,6.175709074447e-01,1.000000000000e+00,9.489219024343e-01,6.932686972673e-01,9.810064921429e-01,7.687737959845e-01,2.280490859590e-01,4.000000000000e+00,2.389880093557e+01,128,0
3.630000000000e+00,363,6.135764661265e-01,1.000000000000e+00,9.488633700089e-01,6.932675614579e-01,9.810216242412e-01,7.687747899095e-01,2.278655965261e-01,4.000000000000e+00,2.389870354537e+01,128,0
3.640000000000e+00,364,6.090522310091e-01,1.000000000000e+00,9.487994225662e-01,6.932663440314e-01,9.810295683669e-01,7.687758054430e-01,2.277687608770e-01,4.000000000000e+00,2.389859915767e+01,128,0
3.650000000000e+00,365,6.042936765571e-01,1.000000000000e+00,9.487332005231e-01,6.932648110813e-01,9.810355258564e-01,7.687769779268e-01,2.276956358461e-01,4.000000000000e+00,2.389846771671e+01,128,0
3.660000000000e+00,366,5.994940960115e-01,1.000000000000e+00,9.486633755650e-01,6.932638402359e-01,9.810562852520e-01,7.687778217574e-01,2.274443999142e-01,4.000000000000e+00,2.389838447342e+01,128,0
3.670000000000e+00,367,5.951637049403e-01,1.000000000000e+00,9.485944686641e-01,6.932627856873e-01,9.810790505041e-01,7.687786438879e-01,2.271689018444e-01,4.000000000000e+00,2.389829405374e+01,128,0
3.680000000000e+00,368,5.919535687187e-01,1.000000000000e+00,9.485331729472e-01,6.932619488392e-01,9.810929041283e-01,7.687789545754e-01,2.270010932272e-01,4.000000000000e+00,2.389822230070e+01,128,0
3.690000000000e+00,369,5.900726693241e-01,1.000000000000e+00,9.484830091212e-01,6.932607927917e-01,9.810923971779e-01,7.687793561577e-01,2.270062673811e-01,4.000000000000e+00,2.389812317949e+01,128,0
3.700000000000e+00,370,5.888065808611e-01,1.000000000000e+00,9.484392633480e-01,6.932594265681e-01,9.810829920258e-01,7.687797347271e-01,2.271186148771e-01,4.000000000000e+00,2.389800603843e+01,128,0
3.710000000000e+00,371,5.870235546781e-01,1.000000000000e+00,9.483912135728e-01,6.932583341344e-01,9.810857197478e-01,7.687801379972e-01,2.270848185764e-01,4.000000000000e+00,2.389791237307e+01,128,0
3.720000000000e+00,372,5.842711106461e-01,1.000000000000e+00,9.483377331513e-01,6.932573057762e-01,9.811017882642e-01,7.687806536281e-01,2.268901383009e-01,4.000000000000e+00,2.389782420215e+01,128,0
3.730000000000e+00,373,5.810143257378e-01,1.000000000000e+00,9.482794360107e-01,6.932564912220e-01,9.811165556153e-01,7.687810325572e-01,2.267113313060e-01,4.000000000000e+00,2.389775436309e+01,128,0
3.740000000000e+00,374,5.772897139918e-01,1.000000000000e+00,9.482181557751e-01,6.932551861217e-01,9.811265111807e-01,7.687819046225e-01,2.265901734787e-01,4.000000000000e+00,2.389764246587e+01,128,0
3.750000000000e+00,375,5.733898867457e-01,1.000000000000e+00,9.481542614471e-01,6.932542633917e-01,9.811446537505e-01,7.687828660277e-01,2.263705676282e-01,4.000000000000e+00,2.389756335305e+01,128,0
3.760000000000e+00,376,5.699442008119e-01,1.000000000000e+00,9.480930161623e-01,6.932530544242e-01,9.811592436388e-01,7.687840627518e-01,2.261935886414e-01,4.000000000000e+00,2.389745969956e+01,128,0
3.770000000000e+00,377,5.675707964518e-01,1.000000000000e+00,9.480385225171e-01,6.932523079541e-01,9.811663473154e-01,7.687845778328e-01,2.261072922635e-01,4.000000000000e+00,2.389739569971e+01,128,0
3.780000000000e+00,378,5.665100982565e-01,1.000000000000e+00,9.479936108605e-01,6.932516967650e-01,9.811653445196e-01,7.687848638001e-01,2.261188929998e-01,4.000000000000e+00,2.389734329863e+01,128,0
3.790000000000e+00,379,5.665566436211e-01,1.000000000000e+00,9.479573594620e-01,6.932514940968e-01,9.811584855313e-01,7.687849115977e-01,2.262014673517e-01,4.000000000000e+00,2.389732592266e+01,128,0
3.800000000000e+00,380,5.674165136386e-01,1.000000000000e+00,9.479273338361e-01,6.932514637560e-01,9.811622214304e-01,7.687846924710e-01,2.261563772064e-01,4.000000000000e+00,2.389732332136e+01,128,0
3.810000000000e+00,381,5.685395713020e-01,1.000000000000e+00,9.479043832653e-01,6.932513893180e-01,9.811641430120e-01,7.687843708887e-01,2.261331371338e-01,4.000000000000e+00,2.389731693934e+01,128,0
3.820000000000e+00,382,5.696999205745e-01,1.000000000000e+00,9.478855051552e-01,6.932513987565e-01,9.811602266719e-01,7.687839606727e-01,2.261803868876e-01,4.000000000000e+00,2.389731774857e+01,128,0
3.830000000000e+00,383,5.704020797728e-01,1.000000000000e+00,9.478674493197e-01,6.932507296784e-01,9.811468126125e-01,7.687842433587e-01,2.263416556347e-01,4.000000000000e+00,2.389726038464e+01,128,0
3.840000000000e+00,384,5.699524093299e-01,1.000000000000e+00,9.478399286762e-01,6.932504786540e-01,9.811455499238e-01,7.687846481540e-01,2.263566834496e-01,4.000000000000e+00,2.389723886293e+01,128,0
3.850000000000e+00,385,5.680498130935e-01,1.000000000000e+00,9.478018367297e-01,6.932502745959e-01,9.811630847122e-01,7.687851627735e-01,2.261449987861e-01,4.000000000000e+00,2.389722136794e+01,128,0
3.860000000000e+00,386,5.658541977934e-01,1.000000000000e+00,9.477610079416e-01,6.932503665805e-01,9.811817227660e-01,7.687853676182e-01,2.259202479767e-01,4.000000000000e+00,2.389722925427e+01,128,0
3.870000000000e+00,387,5.643451002038e-01,1.000000000000e+00,9.477283620342e-01,6.932499108664e-01,9.811836236937e-01,7.687858385936e-01,2.258969484257e-01,4.000000000000e+00,2.389719018351e+01,128,0
3.880000000000e+00,388,5.636049326469e-01,1.000000000000e+00,9.477049120377e-01,6.932495553670e-01,9.811806245426e-01,7.687864395194e-01,2.259328379203e-01,4.000000000000e+00,2.389715970476e+01,128,0
3.890000000000e+00,389,5.635922047359e-01,1.000000000000e+00,9.476887719073e-01,6.932492077431e-01,9.811762166373e-01,7.687866792779e-01,2.259857270467e-01,4.000000000000e+00,2.389712990128e+01,128,0
3.900000000000e+00,390,5.635922388184e-01,1.000000000000e+00,9.476887720953e-01,6.932492077490e-01,9.811762163711e-01,7.687866792883e-01,2.259857302617e-01,4.000000000000e+00,2.389712990179e+01,128,0
3.910000000000e+00,391,5.648928348527e-01,1.000000000000e+00,9.476765425948e-01,6.932491662743e-01,9.811757338924e-01,7.687857973491e-01,2.259915166017e-01,4.000000000000e+00,2.389712634597e+01,128,0
3.920000000000e+00,392,5.655456865034e-01,1.000000000000e+00,9.476767916918e-01,6.932489154389e-01,9.811737555663e-01,7.687856782215e-01,2.260151770503e-01,4.000000000000e+00,2.389710484068e+01,128,0
3.930000000000e+00,393,5.655459777064e-01,1.000000000000e+00,9.476767921735e-01,6.932489154313e-01,9.811737521197e-01,7.687856781210e-01,2.260152186195e-01,4.000000000000e+00,2.389710484003e+01,128,0
3.940000000000e+00,394,5.654919130752e-01,1.000000000000e+00,9.476743276767e-01,6.932487332777e-01,9.811744246092e-01,7.687856235409e-01,2.260069589268e-01,4.000000000000e+00,2.389708922318e+01,128,0
3.950000000000e+00,395,5.622897516232e-01,1.000000000000e+00,9.476592108060e-01,6.932478708562e-01,9.811841780718e-01,7.687861511238e-01,2.258886079217e-01,4.000000000000e+00,2.389701528413e+01,128,0
3.960000000000e+00,396,5.599957644915e-01,1.000000000000e+00,9.476490958222e-01,6.932469400996e-01,9.811814150591e-01,7.687869412577e-01,2.259211824672e-01,4.000000000000e+00,2.389693548689e+01,128,0
3.970000000000e+00,397,5.574790063575e-01,1.000000000000e+00,9.476362271175e-01,6.932465268572e-01,9.811871292692e-01,7.687878164708e-01,2.258519200314e-01,4.000000000000e+00,2.389690005822e+01,128,0
3.980000000000e+00,398,5.552503446799e-01,1.000000000000e+00,9.476245371887e-01,6.932463398521e-01,9.812009779634e-01,7.687881563815e-01,2.256847199786e-01,4.000000000000e+00,2.389688402568e+01,128,0
3.990000000000e+00,399,5.540866288114e-01,1.000000000000e+00,9.476228756872e-01,6.932465187926e-01,9.812115533642e-01,7.687880055895e-01,2.255573008299e-01,4.000000000000e+00,2.389689936682e+01,128,0
4.000000000000e+00,400,5.540866771063e-01,1.000000000000e+00,9.476228759604e-01,6.932465187883e-01,9.812115527011e-01,7.687880055974e-01,2.255573088251e-01,4.000000000000e+00,2.389689936646e+01,128,0
4.010000000000e+00,401,5.563163580285e-01,1.000000000000e+00,9.476666583467e-01,6.932466446233e-01,9.811939008548e-01,7.687876135606e-01,2.257703336239e-01,4.000000000000e+00,2.389691015470e+01,128,0
4.020000000000e+00,402,5.587998554532e-01,1.000000000000e+00,9.477035160339e-01,6.932468705354e-01,9.811765088967e-01,7.687871987289e-01,2.259803067576e-01,4.000000000000e+00,2.389692952291e+01,128,0
4.030000000000e+00,403,5.608719720163e-01,1.000000000000e+00,9.477393158576e-01,6.932473730872e-01,9.811720672196e-01,7.687863955258e-01,2.260342922314e-01,4.000000000000e+00,2.389697260848e+01,128,0
4.040000000000e+00,404,5.622461941443e-01,1.000000000000e+00,9.477706882509e-01,6.932483628960e-01,9.811790347250e-01,7.687856182178e-01,2.259510486407e-01,4.000000000000e+00,2.389705746874e+01,128,0
4.050000000000e+00,405,5.633501193389e-01,1.000000000000e+00,9.478024938379e-01,6.932488712678e-01,9.811781823172e-01,7.687854182096e-01,2.259617430041e-01,4.000000000000e+00,2.389710105369e+01,128,0
4.060000000000e+00,406,5.641880391519e-01,1.000000000000e+00,9.478338792668e-01,6.932493970931e-01,9.811711197704e-01,7.687856061904e-01,2.260473623387e-01,4.000000000000e+00,2.389714613516e+01,128,0
4.070000000000e+00,407,5.646965869179e-01,1.000000000000e+00,9.478637066247e-01,6.932498940964e-01,9.811678587145e-01,7.687855536102e-01,2.260871025630e-01,4.000000000000e+00,2.389718874573e+01,128,0
4.080000000000e+00,408,5.653634407028e-01,1.000000000000e+00,9.478945675001e-01,6.932507987221e-01,9.811678192398e-01,7.687853654621e-01,2.260883125030e-01,4.000000000000e+00,2.389726630415e+01,128,0
4.090000000000e+00,409,5.670369630576e-01,1.000000000000e+00,9.479311315916e-01,6.932515258998e-01,9.811602180303e-01,7.687850850645e-01,2.261805943012e-01,4.000000000000e+00,2.389732864932e+01,128,0
4.100000000000e+00,410,5.697599392552e-01,1.000000000000e+00,9.479760374004e-01,6.932526226113e-01,9.811513017664e-01,7.687847634913e-01,2.262890403358e-01,4.000000000000e+00,2.389742267733e+01,128,0
4.110000000000e+00,411,5.732273645097e-01,1.000000000000e+00,9.480266909960e-01,6.932539550327e-01,9.811456221531e-01,7.687838523267e-01,2.263586353215e-01,4.000000000000e+00,2.389753691514e+01,128,0
4.120000000000e+00,412,5.772425771108e-01,1.000000000000e+00,9.480844222386e-01,6.932553329232e-01,9.811394437583e-01,7.687825104766e-01,2.264342849712e-01,4.000000000000e+00,2.389765505236e+01,128,0
4.130000000000e+00,413,5.815797316484e-01,1.000000000000e+00,9.481478690678e-01,6.932565361659e-01,9.811247002949e-01,7.687814601498e-01,2.266131161865e-01,4.000000000000e+00,2.389775821653e+01,128,0
4.140000000000e+00,414,5.856065483911e-01,1.000000000000e+00,9.482129139539e-01,6.932572345414e-01,9.811045526602e-01,7.687809405984e-01,2.268567322076e-01,4.000000000000e+00,2.389781809453e+01,128,0
4.150000000000e+00,415,5.886137606978e-01,1.000000000000e+00,9.482718080290e-01,6.932580213950e-01,9.810876970195e-01,7.687805337498e-01,2.270607108288e-01,4.000000000000e+00,2.389788555889e+01,128,0
4.160000000000e+00,416,5.900443626673e-01,1.000000000000e+00,9.483198592891e-01,6.932587432055e-01,9.810862581302e-01,7.687799693000e-01,2.270786570250e-01,4.000000000000e+00,2.389794744678e+01,128,0
4.170000000000e+00,417,5.901867345032e-01,1.000000000000e+00,9.483589942636e-01,6.932598657896e-01,9.810984242787e-01,7.687796328161e-01,2.269328038881e-01,4.000000000000e+00,2.389804369750e+01,128,0
4.180000000000e+00,418,5.901586083806e-01,1.000000000000e+00,9.483960966944e-01,6.932604008985e-01,9.811019482156e-01,7.687796666055e-01,2.268907282412e-01,4.000000000000e+00,2.389808957816e+01,128,0
4.190000000000e+00,419,5.906476279160e-01,1.000000000000e+00,9.484376073003e-01,6.932607755330e-01,9.810935026373e-01,7.687799329703e-01,2.269929174512e-01,4.000000000000e+00,2.389812169971e+01,128,0
4.200000000000e+00,420,5.917999666887e-01,1.000000000000e+00,9.484839792492e-01,6.932611317976e-01,9.810799518056e-01,7.687798127832e-01,2.271566807992e-01,4.000000000000e+00,2.389815224628e+01,128,0
4.210000000000e+00,421,5.934925794548e-01,1.000000000000e+00,9.485334837433e-01,6.932618293405e-01,9.810751263463e-01,7.687792287874e-01,2.272154626142e-01,4.000000000000e+00,2.389821205467e+01,128,0
4.220000000000e+00,422,5.958173755682e-01,1.000000000000e+00,9.485864150559e-01,6.932626083236e-01,9.810707450584e-01,7.687785660047e-01,2.272689528495e-01,4.000000000000e+00,2.389827884619e+01,128,0
4.230000000000e+00,423,5.986379153668e-01,1.000000000000e+00,9.486436775174e-01,6.932633921421e-01,9.810616238925e-01,7.687779366624e-01,2.273796290518e-01,4.000000000000e+00,2.389834605265e+01,128,0
4.240000000000e+00,424,6.015197826266e-01,1.000000000000e+00,9.487033334706e-01,6.932642128658e-01,9.810520013214e-01,7.687772158119e-01,2.274963854853e-01,4.000000000000e+00,2.389841642380e+01,128,0
4.250000000000e+00,425,6.039375524375e-01,1.000000000000e+00,9.487612068063e-01,6.932646871283e-01,9.810426663440e-01,7.687764752858e-01,2.276093906756e-01,4.000000000000e+00,2.389845708857e+01,128,0
4.260000000000e+00,426,6.053973627335e-01,1.000000000000e+00,9.488137813964e-01,6.932653223811e-01,9.810437225128e-01,7.687761874073e-01,2.275971676568e-01,4.000000000000e+00,2.389851155735e+01,128,0
4.270000000000e+00,427,6.062418410917e-01,1.000000000000e+00,9.488613100043e-01,6.932655694692e-01,9.810483477889e-01,7.687762990668e-01,2.275415694225e-01,4.000000000000e+00,2.389853274361e+01,128,0
4.280000000000e+00,428,6.069583320342e-01,1.000000000000e+00,9.489047988558e-01,6.932659678599e-01,9.810477644539e-01,7.687764692845e-01,2.275489321011e-01,4.000000000000e+00,2.389856690318e+01,128,0
4.290000000000e+00,429,6.074864146737e-01,1.000000000000e+00,9.489443726136e-01,6.932664893715e-01,9.810547002361e-01,7.687762451045e-01,2.274656835304e-01,4.000000000000e+00,2.389861161975e+01,128,0
4.300000000000e+00,430,6.083493619320e-01,1.000000000000e+00,9.489826046747e-01,6.932677017825e-01,9.810660746380e-01,7.687757078561e-01,2.273294505146e-01,4.000000000000e+00,2.389871557748e+01,128,0
4.310000000000e+00,431,6.106611059282e-01,1.000000000000e+00,9.490265425013e-01,6.932684675209e-01,9.810634488742e-01,7.687754000784e-01,2.273617526938e-01,4.000000000000e+00,2.389878123587e+01,128,0
4.320000000000e+00,432,6.147363542221e-01,1.000000000000e+00,9.490791502726e-01,6.932692439562e-01,9.810411986033e-01,7.687749801373e-01,2.276308192380e-01,4.000000000000e+00,2.389884781178e+01,128,0
4.330000000000e+00,433,6.197605111151e-01,1.000000000000e+00,9.491364576480e-01,6.932700814896e-01,9.810148529149e-01,7.687743464792e-01,2.279493495289e-01,4.000000000000e+00,2.389891962697e+01,128,0
4.340000000000e+00,434,6.249813083361e-01,1.000000000000e+00,9.491939174685e-01,6.932711322095e-01,9.809898716478e-01,7.687733199794e-01,2.282515992189e-01,4.000000000000e+00,2.389900972261e+01,128,0
4.350000000000e+00,435,6.297567580696e-01,1.000000000000e+00,9.492475712610e-01,6.932724327186e-01,9.809735667887e-01,7.687723738001e-01,2.284493797399e-01,4.000000000000e+00,2.389912123765e+01,128,0
4.360000000000e+00,436,6.338934670018e-01,1.000000000000e+00,9.492980335497e-01,6.932734729845e-01,9.809613071924e-01,7.687717272527e-01,2.285981440667e-01,4.000000000000e+00,2.389921043824e+01,128,0
4.370000000000e+00,437,6.374586205951e-01,1.000000000000e+00,9.493439173667e-01,6.932744164866e-01,9.809474964925e-01,7.687711774057e-01,2.287655452765e-01,4.000000000000e+00,2.389929134206e+01,128,0
4.380000000000e+00,438,6.403112557399e-01,1.000000000000e+00,9.493843798950e-01,6.932747650312e-01,9.809358125952e-01,7.687709865697e-01,2.289067997403e-01,4.000000000000e+00,2.389932122934e+01,128,0
4.390000000000e+00,439,6.424792996821e-01,1.000000000000e+00,9.494182124436e-01,6.932754504539e-01,9.809316521990e-01,7.687709139498e-01,2.289575589552e-01,4.000000000000e+00,2.389938000370e+01,128,0
4.400000000000e+00,440,6.443923744023e-01,1.000000000000e+00,9.494479232270e-01,6.932759507215e-01,9.809319584337e-01,7.687709845087e-01,2.289542751041e-01,4.000000000000e+00,2.389942290134e+01,128,0
4.410000000000e+00,441,6.468768151708e-01,1.000000000000e+00,9.494765690008e-01,6.932766784530e-01,9.809251396512e-01,7.687706012111e-01,2.290371439030e-01,4.000000000000e+00,2.389948530412e+01,128,0
4.420000000000e+00,442,6.500524711851e-01,1.000000000000e+00,9.495071065745e-01,6.932773476193e-01,9.809127178510e-01,7.687701370533e-01,2.291875682479e-01,4.000000000000e+00,2.389954268521e+01,128,0
4.430000000000e+00,443,6.537250334360e-01,1.000000000000e+00,9.495397720842e-01,6.932781923536e-01,9.808993055614e-01,7.687694646105e-01,2.293500895693e-01,4.000000000000e+00,2.389961512164e+01,128,0
4.440000000000e+00,444,6.577000929616e-01,1.000000000000e+00,9.495733022311e-01,6.932788626100e-01,9.808846381345e-01,7.687689468111e-01,2.295276134256e-01,4.000000000000e+00,2.389967259677e+01,128,0
4.450000000000e+00,445,6.617423179598e-01,1.000000000000e+00,9.496086538403e-01,6.932790972699e-01,9.808624058553e-01,7.687686523463e-01,2.297960567215e-01,4.000000000000e+00,2.389969271914e+01,128,0
4.460000000000e+00,446,6.652209658404e-01,1.000000000000e+00,9.496415935547e-01,6.932793934945e-01,9.808439122399e-01,7.687682833225e-01,2.300194436196e-01,4.000000000000e+00,2.389971812080e+01,128,0
4.470000000000e+00,447,6.673291940412e-01,1.000000000000e+00,9.496694804578e-01,6.932793842890e-01,9.808347051063e-01,7.687681974843e-01,2.301305294281e-01,4.000000000000e+00,2.389971733142e+01,128,0
4.480000000000e+00,448,6.678216876864e-01,1.000000000000e+00,9.496896074359e-01,6.932798851727e-01,9.808456370405e-01,7.687679912263e-01,2.299990379552e-01,4.000000000000e+00,2.389976028299e+01,128,0
4.490000000000e+00,449,6.672702855380e-01,1.000000000000e+00,9.497050982696e-01,6.932800686069e-01,9.808642855737e-01,7.687681756251e-01,2.297741771043e-01,4.000000000000e+00,2.389977601279e+01,128,0
4.500000000000e+00,450,6.669323612443e-01,1.000000000000e+00,9.497171165049e-01,6.932800982474e-01,9.808718556343e-01,7.687682666318e-01,2.296828621859e-01,4.000000000000e+00,2.389977855451e+01,128,0
4.510000000000e+00,451,6.670496587792e-01,1.000000000000e+00,9.497276797085e-01,6.932795912771e-01,9.808719127253e-01,7.687687643883e-01,2.296817555442e-01,4.000000000000e+00,2.389973508096e+01,128,0
4.520000000000e+00,452,6.676117706104e-01,1.000000000000e+00,9.497380965152e-01,6.932796260183e-01,9.808722866065e-01,7.687690055106e-01,2.296772729899e-01,4.000000000000e+00,2.389973806007e+01,128,0
4.530000000000e+00,453,6.687638857622e-01,1.000000000000e+00,9.497495042192e-01,6.932798747629e-01,9.808766063482e-01,7.687689158418e-01,2.296253567516e-01,4.000000000000e+00,2.389975939032e+01,128,0
4.540000000000e+00,454,6.709351558167e-01,1.000000000000e+00,9.497643247541e-01,6.932802776595e-01,9.808681727221e-01,7.687684858968e-01,2.297274475581e-01,4.000000000000e+00,2.389979393945e+01,128,0
4.550000000000e+00,455,6.738312684688e-01,1.000000000000e+00,9.497816114552e-01,6.932806855468e-01,9.808549399696e-01,7.687679407543e-01,2.298874492789e-01,4.000000000000e+00,2.389982891661e+01,128,0
4.560000000000e+00,456,6.767029650619e-01,1.000000000000e+00,9.497997981879e-01,6.932808164299e-01,9.808404610195e-01,7.687678525918e-01,2.300622606051e-01,4.000000000000e+00,2.389984014013e+01,128,0
4.570000000000e+00,457,6.792713135625e-01,1.000000000000e+00,9.498156545310e-01,6.932810018285e-01,9.808289769705e-01,7.687676653411e-01,2.302009814724e-01,4.000000000000e+00,2.389985603848e+01,128,0
4.580000000000e+00,458,6.810106920788e-01,1.000000000000e+00,9.498297472020e-01,6.932808232949e-01,9.808215179773e-01,7.687678880949e-01,2.302908354398e-01,4.000000000000e+00,2.389984072882e+01,128,0
4.590000000000e+00,459,6.820813860027e-01,1.000000000000e+00,9.498394291172e-01,6.932810946438e-01,9.808214359740e-01,7.687676495048e-01,2.302920491185e-01,4.000000000000e+00,2.389986399761e+01,128,0
4.600000000000e+00,460,6.826865107571e-01,1.000000000000e+00,9.498450433475e-01,6.932809102255e-01,9.808218312232e-01,7.687678729948e-01,2.302871275850e-01,4.000000000000e+00,2.389984818331e+01,128,0
4.610000000000e+00,461,6.832014772977e-01,1.000000000000e+00,9.498470001824e-01,6.932812426067e-01,9.808257853582e-01,7.687679529073e-01,2.302396908767e-01,4.000000000000e+00,2.389987668579e+01,128,0
4.620000000000e+00,462,6.839955505513e-01,1.000000000000e+00,9.498485300504e-01,6.932816116629e-01,9.808330458735e-01,7.687677954380e-01,2.301523891287e-01,4.000000000000e+00,2.389990833330e+01,128,0
4.630000000000e+00,463,6.860287482425e-01,1.000000000000e+00,9.498511321115e-01,6.932819160669e-01,9.808233448302e-01,7.687675473541e-01,2.302696951558e-01,4.000000000000e+00,2.389993443679e+01,128,0
4.640000000000e+00,464,6.894395181577e-01,1.000000000000e+00,9.498550903434e-01,6.932818300525e-01,9.807973558679e-01,7.687675006839e-01,2.305832146627e-01,4.000000000000e+00,2.389992706081e+01,128,0
4.650000000000e+00,465,6.932065564607e-01,1.000000000000e+00,9.498623237631e-01,6.932819216709e-01,9.807701575832e-01,7.687676622820e-01,2.309114776375e-01,4.000000000000e+00,2.389993491734e+01,128,0
4.660000000000e+00,466,6.966255388733e-01,1.000000000000e+00,9.498703490591e-01,6.932825365528e-01,9.807560916321e-01,7.687670073385e-01,2.310817155522e-01,4.000000000000e+00,2.389998764531e+01,128,0
4.670000000000e+00,467,6.993568426113e-01,1.000000000000e+00,9.498805702421e-01,6.932829978547e-01,9.807450543352e-01,7.687664315973e-01,2.312152819620e-01,4.000000000000e+00,2.390002720348e+01,128,0
4.680000000000e+00,468,7.014956109426e-01,1.000000000000e+00,9.498886029770e-01,6.932834157334e-01,9.807424593011e-01,7.687658751048e-01,2.312469423327e-01,4.000000000000e+00,2.390006303806e+01,128,0
4.690000000000e+00,469,7.026419020157e-01,1.000000000000e+00,9.498939379670e-01,6.932830147616e-01,9.807315518398e-01,7.687663011550e-01,2.313782278041e-01,4.000000000000e+00,2.390002865331e+01,128,0
4.700000000000e+00,470,7.026549904422e-01,1.000000000000e+00,9.498943641861e-01,6.932827735587e-01,9.807263677648e-01,7.687666935793e-01,2.314405829632e-01,4.000000000000e+00,2.390000796934e+01,128,0
4.710000000000e+00,471,7.015409086523e-01,1.000000000000e+00,9.498927675513e-01,6.932826069743e-01,9.807374782454e-01,7.687669045280e-01,2.313063765221e-01,4.000000000000e+00,2.389999368418e+01,128,0
4.720000000000e+00,472,7.001850881503e-01,1.000000000000e+00,9.498890319815e-01,6.932827803277e-01,9.807503725776e-01,7.687668171539e-01,2.311509277345e-01,4.000000000000e+00,2.390000854980e+01,128,0
4.730000000000e+00,473,6.992706887557e-01,1.000000000000e+00,9.498833267097e-01,6.932826183391e-01,9.807574249751e-01,7.687669389496e-01,2.310656943639e-01,4.000000000000e+00,2.389999465875e+01,128,0
4.740000000000e+00,474,6.988065989586e-01,1.000000000000e+00,9.498800447044e-01,6.932826653907e-01,9.807593335072e-01,7.687671980610e-01,2.310427037760e-01,4.000000000000e+00,2.389999869358e+01,128,0
4.750000000000e+00,475,6.988650116651e-01,1.000000000000e+00,9.498784980912e-01,6.932828670944e-01,9.807628869711e-01,7.687669814139e-01,2.309999925933e-01,4.000000000000e+00,2.390001599034e+01,128,0
4.760000000000e+00,476,6.993871904414e-01,1.000000000000e+00,9.498809883714e-01,6.932827738212e-01,9.807550119970e-01,7.687668424557e-01,2.310949398848e-01,4.000000000000e+00,2.390000799185e+01,128,0
4.770000000000e+00,477,7.000463393020e-01,1.000000000000e+00,9.498840028449e-01,6.932826580406e-01,9.807456405725e-01,7.687667515648e-01,2.312079260827e-01,4.000000000000e+00,2.389999806329e+01,128,0
4.780000000000e+00,478,6.999258927919e-01,1.000000000000e+00,9.498881776293e-01,6.932822464658e-01,9.807413416960e-01,7.687672128166e-01,2.312594580233e-01,4.000000000000e+00,2.389996276945e+01,128,0
4.790000000000e+00,479,6.986599857786e-01,1.000000000000e+00,9.498907008840e-01,6.932823570660e-01,9.807508478470e-01,7.687670920204e-01,2.311448417668e-01,4.000000000000e+00,2.389997225376e+01,128,0
4.800000000000e+00,480,6.962060881840e-01,1.000000000000e+00,9.498909556015e-01,6.932822991681e-01,9.807724601275e-01,7.687669565856e-01,2.308840066107e-01,4.000000000000e+00,2.389996728884e+01,128,0
4.810000000000e+00,481,6.932886452096e-01,1.000000000000e+00,9.498880865866e-01,6.932823346457e-01,9.807924345594e-01,7.687669916493e-01,2.306430146821e-01,4.000000000000e+00,2.389997033115e+01,128,0
4.820000000000e+00,482,6.906229377155e-01,1.000000000000e+00,9.498803135921e-01,6.932816515136e-01,9.808065594803e-01,7.687676525117e-01,2.304720130148e-01,4.000000000000e+00,2.389991175061e+01,128,0
4.830000000000e+00,483,6.885233337389e-01,1.000000000000e+00,9.498715115546e-01,6.932811062936e-01,9.808097307312e-01,7.687684176816e-01,2.304332969532e-01,4.000000000000e+00,2.389986499660e+01,128,0
4.840000000000e+00,484,6.868682350665e-01,1.000000000000e+00,9.498629941366e-01,6.932810112352e-01,9.808198791696e-01,7.687684388343e-01,2.303107649120e-01,4.000000000000e+00,2.389985684513e+01,128,0
4.850000000000e+00,485,6.858669785304e-01,1.000000000000e+00,9.498574210826e-01,6.932815135638e-01,9.808293843409e-01,7.687679148376e-01,2.301964887456e-01,4.000000000000e+00,2.389989992105e+01,128,0
4.860000000000e+00,486,6.861814562425e-01,1.000000000000e+00,9.498533612800e-01,6.932817464359e-01,9.808252448898e-01,7.687675945467e-01,2.302466284890e-01,4.000000000000e+00,2.389991989045e+01,128,0
4.870000000000e+00,487,6.873298434652e-01,1.000000000000e+00,9.498525915618e-01,6.932816787377e-01,9.808081891874e-01,7.687678092613e-01,2.304523709765e-01,4.000000000000e+00,2.389991408515e+01,128,0
4.880000000000e+00,488,6.883600894522e-01,1.000000000000e+00,9.498537679352e-01,6.932818486005e-01,9.807970244316e-01,7.687675352176e-01,2.305872292454e-01,4.000000000000e+00,2.389992865135e+01,128,0
4.890000000000e+00,489,6.887521395739e-01,1.000000000000e+00,9.498546452460e-01,6.932817732561e-01,9.807908267234e-01,7.687672313737e-01,2.306619509166e-01,4.000000000000e+00,2.389992219036e+01,128,0
4.900000000000e+00,490,6.884174836160e-01,1.000000000000e+00,9.498537397083e-01,6.932818270609e-01,9.807872458764e-01,7.687671811451e-01,2.307052034831e-01,4.000000000000e+00,2.389992680427e+01,128,0
4.910000000000e+00,491,6.871684686320e-01,1.000000000000e+00,9.498481496687e-01,6.932815501070e-01,9.807928415413e-01,7.687675315631e-01,2.306374546362e-01,4.000000000000e+00,2.389990305472e+01,128,0
4.920000000000e+00,492,6.851821755714e-01,1.000000000000e+00,9.498386641004e-01,6.932816231627e-01,9.808019104475e-01,7.687676437231e-01,2.305280863205e-01,4.000000000000e+00,2.389990931944e+01,128,0
4.930000000000e+00,493,6.828564044973e-01,1.000000000000e+00,9.498254456847e-01,6.932816345459e-01,9.808183128991e-01,7.687675224866e-01,2.303301789765e-01,4.000000000000e+00,2.389991029558e+01,128,0
4.940000000000e+00,494,6.809243849402e-01,1.000000000000e+00,9.498111781822e-01,6.932818265784e-01,9.808278129942e-01,7.687674615291e-01,2.302157074394e-01,4.000000000000e+00,2.389992676289e+01,128,0
4.950000000000e+00,495,6.799776568582e-01,1.000000000000e+00,9.497961015666e-01,6.932814599392e-01,9.808255187983e-01,7.687678402609e-01,2.302430867762e-01,4.000000000000e+00,2.389989532260e+01,128,0
4.960000000000e+00,496,6.798159872026e-01,1.000000000000e+00,9.497832060051e-01,6.932811575457e-01,9.808131876337e-01,7.687681798539e-01,2.303916274349e-01,4.000000000000e+00,2.389986939160e+01,128,0
4.970000000000e+00,497,6.796569373047e-01,1.000000000000e+00,9.497731959492e-01,6.932812733899e-01,9.808069191882e-01,7.687679271537e-01,2.304673599909e-01,4.000000000000e+00,2.389987932552e+01,128,0
4.980000000000e+00,498,6.790383413610e-01,1.000000000000e+00,9.497638321278e-01,6.932816032244e-01,9.808111919735e-01,7.687672533638e-01,2.304160760417e-01,4.000000000000e+00,2.389990760968e+01,128,0
4.990000000000e+00,499,6.779823292607e-01,1.000000000000e+00,9.497544841971e-01,6.932817173140e-01,9.808177178598e-01,7.687670118502e-01,2.303374272691e-01,4.000000000000e+00,2.389991739317e+01,128,0
5.000000000000e+00,500,6.762525520902e-01,1.000000000000e+00,9.497429188585e-01,6.932811398850e-01,9.808175201346e-01,7.687674921211e-01,2.303393358505e-01,4.000000000000e+00,2.389986787715e+01,128,0


==> original_gismo_energy_momentum.csv <==
step,time,angle_deg,kinetic_energy,momentum_x,momentum_y
5,0.025,0.05,0.001411512829470341,0.6145832631928543,0.0001394190195314507
10,0.05,0.09999999999999999,0.01301942574663867,2.416666728576275,0.000365690875149028
15,0.075,0.15,0.061036979862237,5.343749487750076,0.0005668637757438054
20,0.1,0.2,0.1848034452183626,9.333333094374714,0.0007162068577175971
25,0.125,0.2500000000000001,0.4344216714095059,14.32291710534463,0.0008102367321050543
30,0.15,0.3000000000000001,0.8680555535456859,20.2500001766835,0.0008542450620691536
35,0.1750000000000001,0.3500000000000001,1.549383011189063,27.05208235798093,0.0008564969065199129
40,0.2000000000000001,0.4000000000000002,2.545205581352635,34.66666505714573,0.0008257000729840966
45,0.2250000000000001,0.4500000000000002,3.923216470643518,43.03124903716598,0.0007700696279011147
50,0.2500000000000001,0.5000000000000002,5.749929428621475,52.08333325246173,0.0006969868324070497
55,0.2750000000000001,0.5500000000000003,8.088771567042718,61.76041631824791,0.0006124988931132712
60,0.3000000000000002,0.6000000000000003,10.99834142050726,71.99999887104124,0.0005213289000507301
65,0.3250000000000002,0.6500000000000004,14.53082647109958,82.73958212366814,0.0004270898755878438
70,0.3500000000000002,0.7000000000000004,18.73057862220438,93.91666567574075,0.0003323109792063572
75,0.3750000000000002,0.7500000000000004,23.63285362287477,105.4687483529705,0.0002386788255915873
80,0.4000000000000002,0.8000000000000005,29.2627177557562,117.3333301786405,0.0001474172365936582
85,0.4250000000000003,0.8500000000000005,35.6341215469856,129.4479125437957,5.983773437484574e-05
90,0.4500000000000003,0.9000000000000006,42.74913855781848,141.7499966619319,-2.259009471716755e-05
95,0.4750000000000003,0.9500000000000006,50.59736892220708,154.17708197236,-9.861329402664765e-05
100,0.5000000000000003,1.000000000000001,59.15550865174691,166.6666664095658,-0.0001678720810322498
105,0.5250000000000004,1.050000000000001,68.38708667128944,179.1562489210515,-0.0002309664812595313
110,0.5500000000000004,1.100000000000001,78.24236697374252,191.5833309817563,-0.0002880854047209169
115,0.5750000000000004,1.150000000000001,88.65838780910209,203.8854138974398,-0.0003394975297808939
120,0.6000000000000004,1.200000000000001,99.55915755612806,215.9999969089879,-0.0003861242174818535
125,0.6250000000000004,1.250000000000001,110.8560431142978,227.8645792073527,-0.0004287842944246667
130,0.6500000000000005,1.300000000000001,122.448344027091,239.4166616487398,-0.0004672596875773677
135,0.6750000000000005,1.350000000000001,134.2240331577816,250.5937457206651,-0.0005001546077720498
140,0.7000000000000005,1.400000000000001,146.0606531138131,261.3333313892672,-0.0005260897991458124
145,0.7250000000000005,1.450000000000001,157.8263692954484,271.5729164579888,-0.0005452752259602622
150,0.7500000000000006,1.500000000000001,169.3811887761286,281.2499991734313,-0.0005596868512449948
155,0.7750000000000006,1.550000000000001,180.5783573287599,290.3020809722607,-0.0005701062092749731
160,0.8000000000000006,1.600000000000001,191.2658823184777,298.6666639392079,-0.0005764956399269736
165,0.8250000000000006,1.650000000000001,201.288196431858,306.2812473900582,-0.0005801631517574624
170,0.8500000000000006,1.700000000000001,210.4880604908253,313.0833301428648,-0.0005822687337373456
175,0.8750000000000007,1.750000000000001,218.7086813781064,319.0104130009247,-0.0005820766069234706
180,0.9000000000000007,1.800000000000001,225.7959915334598,323.9999974353161,-0.0005771366423168167
185,0.9250000000000007,1.850000000000001,231.6010671394683,327.9895829449233,-0.0005658519887389579
190,0.9500000000000007,1.900000000000001,235.9826917372985,330.9166670376005,-0.0005497764757507184
195,0.9750000000000008,1.950000000000002,238.8100900297338,332.7187490612616,-0.0005319602075679608
200,1.000000000000001,2.000000000000001,239.9658471128412,333.3333317437644,-0.0005121037044867327
205,1.025,2.05,240.2425912237502,333.3333323829814,-0.0003414211829872449
210,1.05,2.099999999999999,240.5066779583595,333.3333324464113,-6.757536168272571e-05
215,1.074999999999999,2.149999999999998,240.7611358928145,333.3333315378302,0.0002052479453477085
220,1.099999999999999,2.199999999999997,241.007732938442,333.3333314255399,0.0004484300834524668
225,1.124999999999998,2.249999999999996,241.2476980525579,333.3333329120451,0.0006564840434742925
230,1.149999999999997,2.299999999999995,241.4819732994005,333.3333339701538,0.0008295393043016297
235,1.174999999999997,2.349999999999994,241.7113053553681,333.3333328582504,0.0009683481366038471
240,1.199999999999996,2.399999999999993,241.9363009202955,333.3333316795519,0.001078368050349915
245,1.224999999999996,2.449999999999992,242.1574325918214,333.3333321511154,0.001165888446749724
250,1.249999999999995,2.499999999999991,242.3750147309695,333.3333323783464,0.001233677764044483
255,1.274999999999995,2.54999999999999,242.5892555553864,333.3333314866178,0.001285085382034007
260,1.299999999999994,2.599999999999989,242.8003403492049,333.3333313366256,0.001326397938211404
265,1.324999999999994,2.649999999999987,243.0084789257714,333.3333329121005,0.001363778639372148
270,1.349999999999993,2.699999999999986,243.2139028102245,333.3333339230765,0.001398696276142086
275,1.374999999999993,2.749999999999985,243.4168380827501,333.3333326167144,0.001429147322251523
280,1.399999999999992,2.799999999999984,243.6174953523726,333.3333316182919,0.001457436164560317
285,1.424999999999992,2.849999999999983,243.8160265779626,333.3333322247927,0.00148516018218392
290,1.449999999999991,2.899999999999982,244.0124869818938,333.3333321358123,0.001510574289615374
295,1.474999999999991,2.949999999999981,244.2068877958056,333.3333312035534,0.001534248018615569
300,1.49999999999999,2.99999999999998,244.3992695382041,333.3333316848245,0.001560462963851539
305,1.524999999999989,3.049999999999979,244.5897305277234,333.3333335052125,0.001592058761429138
310,1.549999999999989,3.099999999999978,244.7784065890192,333.3333335710893,0.001626337838636638
315,1.574999999999988,3.149999999999977,244.9654413055545,333.3333318932732,0.001660703882449087
320,1.599999999999988,3.199999999999976,245.1509624943123,333.3333318021685,0.001697563633407506
325,1.624999999999987,3.249999999999975,245.3350163035215,333.3333323156738,0.001735212452701029
330,1.649999999999987,3.299999999999974,245.5175754400304,333.3333315160443,0.001771594432624313
335,1.674999999999986,3.349999999999973,245.6986180783212,333.3333312021687,0.001809401530761368
340,1.699999999999986,3.399999999999971,245.8781831451781,333.3333328689332,0.001852797334254586
345,1.724999999999985,3.44999999999997,246.056367700254,333.3333338504882,0.001900664244447292
350,1.749999999999985,3.499999999999969,246.2332922467315,333.3333322986093,0.001948586703780763
355,1.774999999999984,3.549999999999968,246.4090758449716,333.3333316217839,0.001998382846769564
360,1.799999999999984,3.599999999999967,246.5837698410462,333.3333322711293,0.002049510847180747
365,1.824999999999983,3.649999999999966,246.7573384341487,333.3333316801589,0.002099015723510289
370,1.849999999999983,3.699999999999965,246.9297350883865,333.333331097524,0.002148762111664648
375,1.874999999999982,3.749999999999964,247.1009715495403,333.3333326203865,0.002203528912392672
380,1.899999999999981,3.799999999999963,247.2711257938542,333.3333338660858,0.002262953534124257
385,1.924999999999981,3.849999999999962,247.4403076515076,333.3333323793061,0.002322142117078652
390,1.94999999999998,3.899999999999961,247.6086284096826,333.3333315956089,0.002382727193462553
395,1.97499999999998,3.94999999999996,247.7761304928019,333.3333322468218,0.002444375996221548
400,1.999999999999979,3.999999999999959,247.9427656502409,333.3333316131032,0.00250391614726252
405,2.024999999999979,4.049999999999958,248.1084760448207,333.3333311228178,0.002563566145726892
410,2.049999999999979,4.099999999999957,248.2732659464233,333.3333328205727,0.00262835573435044
415,2.074999999999978,4.149999999999956,248.4372081158742,333.3333337956219,0.002697145884481189
420,2.099999999999977,4.199999999999955,248.6004076281004,333.3333320897464,0.002765098700806989
425,2.124999999999977,4.249999999999954,248.7629638739122,333.3333316903152,0.002834670894182212
430,2.149999999999976,4.299999999999953,248.924891003849,333.333332231013,0.002904360607433154
435,2.174999999999976,4.349999999999952,249.0861205012103,333.3333313445794,0.002971498690022556
440,2.199999999999975,4.399999999999951,249.2465942728219,333.3333313883103,0.003039903284769663
445,2.224999999999975,4.44999999999995,249.4063266348307,333.3333333854014,0.003113973743597453
450,2.249999999999974,4.499999999999948,249.5653966157442,333.3333334051691,0.003190181228478695
455,2.274999999999974,4.549999999999947,249.7239083559647,333.3333316428099,0.003265490947117256
460,2.299999999999973,4.599999999999946,249.8819345070532,333.333331974589,0.003342626622987233
465,2.324999999999973,4.649999999999945,250.0394427560499,333.3333319933903,0.003418164899199883
470,2.349999999999972,4.699999999999944,250.1963484855609,333.3333310616792,0.003491697948000083
475,2.374999999999972,4.749999999999943,250.3526120707348,333.3333322092343,0.003568953049026824
480,2.399999999999971,4.799999999999942,250.5082744897488,333.3333338459891,0.0036513024123348
485,2.424999999999971,4.849999999999941,250.6634273232221,333.3333324135189,0.003732958844975043
490,2.44999999999997,4.89999999999994,250.8181668672096,333.3333315792192,0.003815329834469749
495,2.474999999999969,4.949999999999939,250.9725076954693,333.3333322243183,0.003898056064819043
500,2.499999999999969,4.999999999999938,251.1263689532336,333.3333314232528,0.003977830491643882
505,2.524999999999968,5.049999999999937,251.27967603133,333.333331469281,0.004058554934426417
510,2.549999999999968,5.099999999999936,251.4324343152126,333.3333335171716,0.004145050531710104
515,2.574999999999967,5.149999999999935,251.584720815452,333.333333228012,0.004233008447700026
520,2.599999999999967,5.199999999999934,251.7366346492085,333.3333315228659,0.004319854776896892
525,2.624999999999966,5.249999999999932,251.8882217662713,333.3333320906854,0.004408087349281664
530,2.649999999999966,5.299999999999931,252.0394149198425,333.3333318472697,0.004493948457250485
535,2.674999999999965,5.34999999999993,252.1901226597505,333.3333313387364,0.004578977502132542
540,2.699999999999965,5.399999999999929,252.3403316088949,333.3333331348282,0.004669279180960832
545,2.724999999999964,5.449999999999928,252.4901142568388,333.3333336566913,0.004762720680586807
550,2.749999999999964,5.499999999999927,252.6395660649854,333.3333316949989,0.004853919123669836
555,2.774999999999963,5.549999999999926,252.7887327919382,333.3333320074167,0.004946267683147543
560,2.799999999999963,5.599999999999925,252.9375405491639,333.3333322929103,0.005037349817672565
565,2.824999999999962,5.649999999999924,253.0858935851016,333.3333319679078,0.005127563413026892
570,2.849999999999961,5.699999999999923,253.2338019755655,333.3333334912778,0.00522269023575106
575,2.874999999999961,5.749999999999922,253.3813705588285,333.3333336076848,0.00532064243433128
580,2.89999999999996,5.799999999999921,253.5286808741103,333.3333318341244,0.005415107530408747
585,2.92499999999996,5.84999999999992,253.675704594267,333.3333325885451,0.005510651800356481
590,2.949999999999959,5.899999999999919,253.8223208651465,333.3333328206385,0.005606774805612558
595,2.974999999999959,5.949999999999918,253.9685460267532,333.3333334294448,0.005704893298867919
600,2.999999999999958,5.999999999999917,254.1145345495018,333.3333334065467,0.005805195455918177
605,3.024999999999958,6.049999999999915,254.2602423160436,333.333333288413,0.005901993573228423
610,3.049999999999957,6.099999999999914,254.405154882926,333.3333297298519,0.006007417588211883
615,3.074999999999957,6.149999999999913,254.5492341767421,333.3333174070059,0.006127309404075021
620,3.099999999999956,6.199999999999912,254.6929525126585,333.3333078289745,0.006253404688059794
625,3.124999999999956,6.249999999999911,254.836487187459,333.3333047704107,0.006377553450570672
630,3.149999999999955,6.29999999999991,254.9798614498391,333.3333078773238,0.006495051027511078
635,3.174999999999955,6.349999999999909,255.1230410913262,333.3333149319116,0.006603426578603688
640,3.199999999999954,6.399999999999908,255.2659764915246,333.3333231030742,0.006702598845994334
645,3.224999999999953,6.449999999999907,255.4086204842787,333.3333299251467,0.006793740958600303
650,3.249999999999953,6.499999999999906,255.5509352854956,333.3333337166216,0.006879068882351236
655,3.274999999999952,6.549999999999905,255.6928942359034,333.3333337667515,0.006961128764402469
660,3.299999999999952,6.599999999999904,255.834481398455,333.3333302068922,0.00704258981668282
665,3.324999999999951,6.649999999999903,255.9756902615301,333.3333238165977,0.007125872943307132
670,3.349999999999951,6.699999999999902,256.116522202862,333.3333157606589,0.007213035554649361
675,3.37499999999995,6.749999999999901,256.2569848813964,333.3333073693707,0.007305619451050571
680,3.39999999999995,6.799999999999899,256.3970906572423,333.3332999419633,0.007404620087214653
685,3.424999999999949,6.849999999999898,256.5368550514212,333.3332946021753,0.007510464270849405
690,3.449999999999949,6.899999999999897,256.6762952972226,333.3332921891802,0.007623042647804416
695,3.474999999999948,6.949999999999896,256.8154290278784,333.3332931880267,0.007741765101050291
700,3.499999999999948,6.999999999999895,256.9542731627116,333.3332976967257,0.007865638680962739
705,3.524999999999947,7.049999999999894,257.0928430378394,333.3333054267429,0.007993368365246223
710,3.549999999999947,7.099999999999893,257.2311518126148,333.3333157414023,0.008123461751099015
715,3.574999999999946,7.149999999999892,257.369210154926,333.3333277215486,0.008254347793878569
720,3.599999999999945,7.199999999999891,257.5070261834056,333.3333402616349,0.008384484912805246
725,3.624999999999945,7.24999999999989,257.6446056206532,333.33335217712,0.008512469640800607
730,3.649999999999944,7.299999999999889,257.7819520963401,333.3333623219727,0.008637121890098805
735,3.674999999999944,7.349999999999888,257.919067531488,333.3333696934165,0.008757557310652309
740,3.699999999999943,7.399999999999887,258.0559525384252,333.3333735229299,0.008873227853052557
745,3.724999999999943,7.449999999999886,258.1926067808365,333.3333733357272,0.008983941692213282
750,3.749999999999942,7.499999999999885,258.329029255606,333.3333689841506,0.009089851217211065
755,3.774999999999942,7.549999999999883,258.4652184758665,333.33336064713,0.009191422062759136
760,3.799999999999941,7.599999999999882,258.6011725536773,333.3333488072585,0.009289379201122161
765,3.824999999999941,7.649999999999881,258.736889194546,333.3333342044095,0.00938464375087289
770,3.84999999999994,7.69999999999988,258.8723656271628,333.3333177779315,0.009478260800542371
775,3.87499999999994,7.749999999999879,259.0075984962657,333.3333005976213,0.009571329836098326
780,3.899999999999939,7.799999999999878,259.1425837479789,333.3332837921017,0.009664938556739999
785,3.924999999999939,7.849999999999877,259.2773165336619,333.3332684741184,0.009760107287216879
790,3.949999999999938,7.899999999999876,259.4117911534266,333.3332556684994,0.009857742885706511
795,3.974999999999937,7.949999999999875,259.5460010535929,333.333246242903,0.009958604573234275
800,3.999999999999937,7.999999999999874,259.6799388859163,333.3332408465147,0.01006327857878975
805,4.024999999999936,8.049999999999873,259.8135966301367,333.3332398587901,0.01017216087230177
810,4.049999999999936,8.099999999999872,259.9469657766345,333.3332433537282,0.01028544454119729
815,4.074999999999935,8.149999999999871,260.0800375622273,333.3332510828687,0.01040311065450883
820,4.099999999999935,8.19999999999987,260.2128032498117,333.333262481151,0.01052492120264903
825,4.124999999999934,8.249999999999869,260.3452544411239,333.3332766970673,0.01065041528124411
830,4.149999999999934,8.299999999999867,260.4773834110953,333.3332926471887,0.01077891124553165
835,4.174999999999933,8.349999999999866,260.6091834521209,333.3333090922064,0.01090952038162452
840,4.199999999999933,8.399999999999865,260.740649216834,333.3333247297448,0.01104117977650843
845,4.224999999999932,8.449999999999864,260.8717770492859,333.3333382977426,0.01117271385631868
850,4.249999999999932,8.499999999999863,261.0025652964454,333.3333486818442,0.01130293366783586
855,4.274999999999931,8.549999999999862,261.1330145943317,333.3333550201007,0.01143077935277415
860,4.299999999999931,8.599999999999861,261.263128124463,333.333356795877,0.0115555009235625
865,4.32499999999993,8.64999999999986,261.3929118324581,333.3333539225312,0.01167686159888559
870,4.349999999999929,8.699999999999859,261.5223746026426,333.3333467943196,0.01179533458744819
875,4.374999999999929,8.749999999999858,261.6515281890462,333.3333362926842,0.0119122518838215
880,4.399999999999928,8.799999999999857,261.7803862825611,333.3333236758124,0.01202959994113045
885,4.424999999999928,8.849999999999856,261.9089634558817,333.3333102525163,0.0121491886623335
890,4.449999999999927,8.899999999999855,262.0372739360376,333.3332972651226,0.0122724219710042
895,4.474999999999927,8.949999999999854,262.165330589107,333.3332858160576,0.01240026582621945
900,4.499999999999926,8.999999999999853,262.2931442396995,333.3332768013721,0.01253324849351931
905,4.524999999999926,9.049999999999851,262.4207232611726,333.3332708609425,0.01267149102807275
910,4.549999999999925,9.09999999999985,262.5480733898245,333.3332683485694,0.01281475903509466
915,4.574999999999925,9.149999999999849,262.6751977217825,333.3332693229112,0.01296252627311545
920,4.599999999999924,9.199999999999848,262.8020968548493,333.3332735589547,0.01311404263615468
925,4.624999999999924,9.249999999999847,262.9287691405233,333.3332805787222,0.0132684012436135
930,4.649999999999923,9.299999999999846,263.0552110136969,333.3332896985556,0.01342460138224366
935,4.674999999999923,9.349999999999845,263.1814173697949,333.3333000890725,0.01358160547433451
940,4.699999999999922,9.399999999999844,263.3073819616891,333.3333108427894,0.01373838933457505
945,4.724999999999921,9.449999999999843,263.4330977919728,333.333321043859,0.01389398558887844
950,4.749999999999921,9.499999999999842,263.5585574803674,333.3333298343872,0.01404752052731495
955,4.77499999999992,9.549999999999841,263.6837535909528,333.333336472419,0.01419824474155695
960,4.79999999999992,9.59999999999984,263.8086789095598,333.3333403778879,0.01434555789527459
965,4.824999999999919,9.649999999999839,263.933326667378,333.3333411643016,0.01448902778203198
970,4.849999999999919,9.699999999999838,264.0576907120445,333.3333386554808,0.01462840364156959
975,4.874999999999918,9.749999999999837,264.1817656316324,333.3333328880113,0.01476362349773108
980,4.899999999999918,9.799999999999836,264.3055468395208,333.3333241010317,0.0148948151767247
985,4.924999999999917,9.849999999999834,264.4290306290891,333.3333127155443,0.01502229065899829
990,4.949999999999917,9.899999999999833,264.5522142064751,333.3332993055636,0.01514653361310847
995,4.974999999999916,9.949999999999832,264.6750957080245,333.3332845634101,0.01526818024386145
1000,4.999999999999916,9.999999999999831,264.7976742066205,333.3332692611803,0.01538799402502278
1005,5.024999999999915,10.04999999999983,264.9199497088276,333.3332542102639,0.01550683530818547
1010,5.049999999999915,10.09999999999983,265.0419231427387,333.3332402205148,0.01562562720559013
1015,5.074999999999914,10.14999999999983,265.1635963351986,333.3332280605641,0.01574531939642321
1020,5.099999999999913,10.19999999999983,265.284971976609,333.3332184206396,0.01586685163974266
1025,5.124999999999913,10.24999999999983,265.4060535718347,333.3332118791564,0.01599111869534053
1030,5.149999999999912,10.29999999999982,265.5268453767246,333.3332088742914,0.01611893816108245
1035,5.174999999999912,10.34999999999982,265.6473523210933,333.3332096816621,0.01625102242138987
1040,5.199999999999911,10.39999999999982,265.7675799205411,333.3332143991228,0.01638795552893946
1045,5.224999999999911,10.44999999999982,265.8875341809071,333.3332229395447,0.01653017547654745
1050,5.24999999999991,10.49999999999982,266.0072215002395,333.3332350321921,0.016677961990615
1055,5.27499999999991,10.54999999999982,266.1266485739092,333.3332502330275,0.01683142970890628
1060,5.299999999999909,10.59999999999982,266.2458223085576,333.3332679437803,0.01699052644345533
1065,5.324999999999909,10.64999999999982,266.3647497502989,333.3332874391787,0.01715503615591807
1070,5.349999999999908,10.69999999999982,266.483438031603,333.3333079010691,0.0173245862965361
1075,5.374999999999908,10.74999999999982,266.6018943401831,333.333328457677,0.01749865928722816
1080,5.399999999999907,10.79999999999981,266.7201259116085,333.3333482257167,0.01767660814403182
1085,5.424999999999907,10.84999999999981,266.8381400458644,333.3333663528454,0.01785767650530268
1090,5.449999999999906,10.89999999999981,266.9559441465096,333.3333820578949,0.01804102364630711
1095,5.474999999999905,10.94999999999981,267.073545779877,333.3333946667955,0.01822575531330517
1100,5.499999999999905,10.99999999999981,267.1909527504702,333.3334036425725,0.01841096131913833
1105,5.524999999999904,11.04999999999981,267.3081731879591,333.3334086087838,0.0185957606457039
1110,5.549999999999904,11.09999999999981,267.4252156401358,333.3334093664297,0.01877935415158372
1115,5.574999999999903,11.14999999999981,267.5420891651465,333.33340590485,0.01896108379401928
1120,5.599999999999903,11.19999999999981,267.6588034149514,333.3333984071542,0.01914049550230934
1125,5.624999999999902,11.2499999999998,267.7753687002794,333.3333872502428,0.01931740072739352
1130,5.649999999999902,11.2999999999998,267.8917960252836,333.3333729985595,0.01949192960608759
1135,5.674999999999901,11.3499999999998,268.0080970784073,333.3333563900169,0.01966456721119064
1140,5.699999999999901,11.3999999999998,268.124284164684,333.3333383124542,0.01983616402085397
1145,5.7249999999999,11.4499999999998,268.2403699336052,333.3333197825535,0.02000789694985317
1150,5.7499999999999,11.4999999999998,268.3563666107138,333.3333018539548,0.02018101017505086
1155,5.774999999999899,11.5499999999998,268.4722854254574,333.333285431055,0.02035648607475049
1160,5.799999999999899,11.5999999999998,268.5881361134077,333.3332712404926,0.02053501879388131
1165,5.824999999999898,11.6499999999998,268.7039266029141,333.3332598284393,0.0207170402058674
1170,5.849999999999898,11.6999999999998,268.8196628715546,333.3332515544565,0.02090274729356523
1175,5.874999999999897,11.74999999999979,268.9353489221368,333.3332465907732,0.02109213557308176
1180,5.899999999999896,11.79999999999979,269.0509868477922,333.3332449297041,0.02128503725845055
1185,5.924999999999896,11.84999999999979,269.1665769618647,333.3332463989806,0.02148116064630701
1190,5.949999999999895,11.89999999999979,269.282117972807,333.333250683846,0.02168012780688633
1195,5.974999999999895,11.94999999999979,269.3976071876505,333.3332573542943,0.02188150870178429
1200,5.999999999999894,11.99999999999979,269.5130407303851,333.3332658956903,0.0220848507429201
1205,6.024999999999894,12.04999999999979,269.6284137638983,333.3332757408967,0.02228970348306536
1210,6.049999999999893,12.09999999999979,269.7437207063028,333.3332863020339,0.02249563854714023
1215,6.074999999999893,12.14999999999979,269.8589554346297,333.3332970002364,0.0227022651938118
1220,6.099999999999892,12.19999999999978,269.9741114707621,333.3333072919468,0.02290924204248267
1225,6.124999999999892,12.24999999999978,270.0891821464604,333.3333166907598,0.02311628554622658
1230,6.149999999999891,12.29999999999978,270.204160745874,333.3333247841341,0.02332317579182241
1235,6.174999999999891,12.34999999999978,270.3190406255043,333.333331244783,0.02352976012964158
1240,6.19999999999989,12.39999999999978,270.4338153126687,333.3333358368959,0.02373595505371107
1245,6.22499999999989,12.44999999999978,270.5484785843923,333.3333384176515,0.02394174663917892
1250,6.249999999999889,12.49999999999978,270.6630245291358,333.3333389346883,0.02414718973726426
1255,6.274999999999888,12.54999999999978,270.7774475939436,333.3333374202951,0.02435240603937761
1260,6.299999999999888,12.59999999999978,270.8917426195297,333.3333339831393,0.02455758105218964
1265,6.324999999999887,12.64999999999977,271.0059048654397,333.333328798233,0.02476295999600753
1270,6.349999999999887,12.69999999999977,271.1199300271053,333.3333220958294,0.02496884263363075
1275,6.374999999999886,12.74999999999977,271.2338142460223,333.3333141497429,0.02517557705826579
1280,6.399999999999886,12.79999999999977,271.3475541139481,333.3333052655609,0.02538355252909219
1285,6.424999999999885,12.84999999999977,271.4611466715995,333.3332957690553,0.02559319148199801
1290,6.449999999999885,12.89999999999977,271.5745894021316,333.3332859950813,0.02580494092454755
1295,6.474999999999884,12.94999999999977,271.687880219506,333.3332762771277,0.02601926344680461
1300,6.499999999999884,12.99999999999977,271.8010174519375,333.3332669377377,0.02623662814436001
1305,6.524999999999883,13.04999999999977,271.9139998205856,333.3332582798771,0.02645750173150807
1310,6.549999999999883,13.09999999999977,272.02682641388,333.3332505794114,0.02668234014076187
1315,6.574999999999882,13.14999999999976,272.1394966579637,333.3332440787437,0.02691158085707107
1320,6.599999999999882,13.19999999999976,272.252010283933,333.3332389816947,0.02714563620382204
1325,6.624999999999881,13.24999999999976,272.3643672926905,333.3332354496803,0.02738488774206438
1330,6.64999999999988,13.29999999999976,272.4765679182684,333.3332335991852,0.02762968187897985
1335,6.67499999999988,13.34999999999976,272.5886125905897,333.3332335005431,0.02788032673636054
1340,6.699999999999879,13.39999999999976,272.7005018985654,333.3332351779843,0.0281370902593423
1345,6.724999999999879,13.44999999999976,272.8122365544095,333.3332386108874,0.02840019951449028
1350,6.749999999999878,13.49999999999976,272.9238173599343,333.3332437361497,0.0286698410760483
1355,6.774999999999878,13.54999999999976,273.035245175489,333.3332504515564,0.02894616237931213
1360,6.799999999999877,13.59999999999975,273.1465208920616,333.3332586200276,0.02922927389665908
1365,6.824999999999877,13.64999999999975,273.2576454068699,333.3332680745465,0.02951925198702998
1370,6.849999999999876,13.69999999999975,273.3686196027252,333.3332786236413,0.02981614226855189
1375,6.874999999999876,13.74999999999975,273.4794443312211,333.3332900572084,0.03011996337063927
1380,6.899999999999875,13.79999999999975,273.5901203997319,333.3333021524985,0.03043071093300376
1385,6.924999999999875,13.84999999999975,273.7006485620733,333.3333146800746,0.0307483617345381
1390,6.949999999999874,13.89999999999975,273.811029512641,333.3333274095751,0.03107287784962187
1395,6.974999999999874,13.94999999999975,273.9212638837477,333.3333401151238,0.031404210756655
1400,6.999999999999873,13.99999999999975,274.0313522458306,333.333352580239,0.03174230532669675
1405,7.024999999999872,14.04999999999974,274.1412951102108,333.3333646021416,0.03208710364907685
1410,7.049999999999872,14.09999999999974,274.2510929340417,333.333375995378,0.03243854866090246
1415,7.074999999999871,14.14999999999974,274.360746127112,333.3333865947184,0.03279658755412651
1420,7.099999999999871,14.19999999999974,274.4702550601342,333.3333962572949,0.03316117495122128
1425,7.12499999999987,14.24999999999974,274.5796200742169,333.3334048640225,0.03353227584252316
1430,7.14999999999987,14.29999999999974,274.6888414911842,333.3334123203251,0.03390986827407771
1435,7.174999999999869,14.34999999999974,274.7979196244112,333.3334185562163,0.03429394578745804
1440,7.199999999999869,14.39999999999974,274.9068547899259,333.3334235258483,0.03468451959753427
1445,7.224999999999868,14.44999999999974,275.0156474394734,333.3334272485665,0.03508174067192815
1450,7.249999999999868,14.49999999999974,275.1242965145032,333.3334297112009,0.03548573250764342
1455,7.274999999999867,14.54999999999973,275.2328017841307,333.333430847157,0.03589653081688304
1460,7.299999999999867,14.59999999999973,275.3411633804043,333.333430616803,0.03631418700450773
1465,7.324999999999866,14.64999999999973,275.4493816416553,333.3334290007162,0.0367387668656276
1470,7.349999999999866,14.69999999999973,275.5574570885277,333.333425998663,0.03717035243775413
1475,7.374999999999865,14.74999999999973,275.6653904269714,333.3334216300499,0.03760904604017945
1480,7.399999999999864,14.79999999999973,275.7731825616046,333.3334159346253,0.03805497458623996
1485,7.424999999999864,14.84999999999973,275.8808346132843,333.3334089730242,0.03850829365467545
1490,7.449999999999863,14.89999999999973,275.9883479379659,333.3334008271246,0.03896919126055387
1495,7.474999999999863,14.94999999999973,276.0957241450442,333.3333916001925,0.03943789128556752
1500,7.499999999999862,14.99999999999972,276.2029651138109,333.3333814167781,0.03991465646153181
1505,7.524999999999862,15.04999999999972,276.310073006753,333.3333704222899,0.0403997907187561
1510,7.549999999999861,15.09999999999972,276.417050278425,333.3333587821654,0.04089364070647428
1515,7.574999999999861,15.14999999999972,276.5238996786437,333.3333466805564,0.04139659627170789
1520,7.59999999999986,15.19999999999972,276.6306242488643,333.3333343186306,0.04190908970059642
1525,7.62499999999986,15.24999999999972,276.7372272853926,333.3333219155178,0.04243159160283383
1530,7.649999999999859,15.29999999999972,276.8437121996806,333.3333097008904,0.04296459060157876
1535,7.674999999999859,15.34999999999972,276.9500823967591,333.3332978881685,0.04350854792051884
1540,7.699999999999858,15.39999999999972,277.0563411676226,333.3332866704308,0.04406389584234038
1545,7.724999999999858,15.44999999999972,277.1624916194409,333.3332762212633,0.0446310394986692
1550,7.749999999999857,15.49999999999971,277.2685366269743,333.3332666934761,0.04521035619066058
1555,7.774999999999856,15.54999999999971,277.3744787960558,333.3332582175772,0.04580219521139284
1560,7.799999999999856,15.59999999999971,277.4803204356877,333.3332509006128,0.04640687864956838
1565,7.824999999999855,15.64999999999971,277.5860635372902,333.3332448254495,0.04702470267145026
1570,7.849999999999855,15.69999999999971,277.6917097591279,333.3332400500717,0.04765594041799104
1575,7.874999999999854,15.74999999999971,277.7972604161696,333.3332366082178,0.04830084438367166
1580,7.899999999999854,15.79999999999971,277.9027164752416,333.3332345094623,0.04895964836537114
1585,7.924999999999853,15.84999999999971,278.0080785538681,333.3332337399277,0.04963257076363115
1590,7.949999999999853,15.89999999999971,278.1133469230533,333.3332342633699,0.05031981747364495
1595,7.974999999999852,15.9499999999997,278.218521513303,333.3332360225315,0.05102158473629137
1600,7.999999999999852,15.9999999999997,278.3236019235898,333.3332389408071,0.05173806189958885
1605,8.024999999999855,16.04999999999971,278.4285874328644,333.3332429241545,0.05246943405004689
1610,8.049999999999859,16.09999999999972,278.5334770138002,333.3332478632457,0.05321588446834891
1615,8.074999999999863,16.14999999999973,278.6382693483873,333.3332536357639,0.05397759691719715
1620,8.099999999999866,16.19999999999973,278.7429628451382,333.3332601089024,0.05475475778720226
1625,8.12499999999987,16.24999999999974,278.847555657647,333.3332671419535,0.05554755785114568
1630,8.149999999999874,16.29999999999975,278.9520457040904,333.3332745889213,0.05635619397174049
1635,8.174999999999878,16.34999999999976,279.056430687511,333.3332823011538,0.05718087056515271
1640,8.199999999999882,16.39999999999976,279.1607081166919,333.3332901299453,0.05802180086537054
1645,8.224999999999886,16.44999999999977,279.2648753273339,333.3332979290246,0.05887920801327895
1650,8.24999999999989,16.49999999999978,279.3689295034421,333.3333055569351,0.05975332597783242
1655,8.274999999999894,16.54999999999979,279.4728676986845,333.3333128792204,0.06064440033525081
1660,8.299999999999898,16.5999999999998,279.5766868576463,333.3333197704137,0.06155268891606358
1665,8.324999999999902,16.6499999999998,279.6803838368426,333.3333261157854,0.06247846234577104
1670,8.349999999999905,16.69999999999981,279.7839554254127,333.3333318128468,0.0634220044905467
1675,8.374999999999909,16.74999999999982,279.8873983654107,333.3333367725987,0.0643836128485106
1680,8.399999999999913,16.79999999999983,279.9907093716616,333.3333409204797,0.06536359884480536
1685,8.424999999999917,16.84999999999983,280.0938851511106,333.3333441970823,0.06636228810708911
1690,8.449999999999921,16.89999999999984,280.196922421635,333.333346558591,0.0673800206929
1695,8.474999999999925,16.94999999999985,280.2998179302945,333.3333479769966,0.06841715128609251
1700,8.499999999999929,16.99999999999986,280.4025684709639,333.3333484400682,0.06947404935924931
1705,8.524999999999933,17.04999999999987,280.5051709013181,333.3333479511385,0.07055109931308259
1710,8.549999999999937,17.09999999999987,280.6076221590834,333.3333465286765,0.07164870057566669
1715,8.574999999999941,17.14999999999988,280.7099192775497,333.3333442057229,0.0727672676624168
1720,8.599999999999945,17.19999999999989,280.8120594001949,333.3333410291555,0.07390723018693693
1725,8.624999999999948,17.2499999999999,280.9140397943954,333.3333370588415,0.07506903280896249
1730,8.649999999999952,17.2999999999999,281.0158578640932,333.3333323666596,0.07625313511234033
1735,8.674999999999956,17.34999999999991,281.1175111613171,333.3333270354284,0.07746001140012204
1740,8.69999999999996,17.39999999999992,281.2189973964692,333.3333211577365,0.07869015039380045
1745,8.724999999999964,17.44999999999993,281.3203144472565,333.3333148346977,0.079944054834306
1750,8.749999999999968,17.49999999999994,281.4214603661657,333.3333081746285,0.08122224097163055
1755,8.774999999999972,17.54999999999994,281.5224333863755,333.333301291655,0.08252523794369063
1760,8.799999999999976,17.59999999999995,281.6232319260471,333.333294304268,0.08385358704466145
1765,8.82499999999998,17.64999999999996,281.7238545908994,333.3332873338248,0.08520784088345934
1770,8.849999999999984,17.69999999999997,281.8243001750245,333.3332805030168,0.08658856244080798
1775,8.874999999999988,17.74999999999998,281.9245676599182,333.3332739342951,0.08799632403824548
1780,8.899999999999991,17.79999999999998,282.0246562117053,333.3332677482892,0.08943170622619956
1785,8.924999999999995,17.84999999999999,282.1245651765911,333.3332620622177,0.09089529661495749
1790,8.949999999999999,17.9,282.2242940745559,333.3332569883007,0.09238768865928726
1795,8.975000000000003,17.95000000000001,282.3238425913903,333.3332526322161,0.09390948042299152
1800,9.000000000000007,18.00000000000001,282.4232105691139,333.333249091577,0.09546127333947413
1805,9.025000000000011,18.05000000000002,282.5223979949386,333.3332464544882,0.09704367098761835
1810,9.050000000000015,18.10000000000003,282.6214049888702,333.3332447981746,0.09865727791109946
1815,9.075000000000019,18.15000000000004,282.7202317901135,333.3332441877109,0.1003026984855415
1820,9.100000000000023,18.20000000000005,282.8188787424618,333.333244674877,0.1019805358635244
1825,9.125000000000027,18.25000000000005,282.9173462788217,333.3332462971408,0.1036913910043342
1830,9.150000000000031,18.30000000000006,283.0156349050958,333.3332490768112,0.1054358618008388
1835,9.175000000000034,18.35000000000007,283.1137451836153,333.3332530203637,0.1072145423165988
1840,9.200000000000038,18.40000000000008,283.2116777163203,333.3332581179579,0.1090280221339906
1845,9.225000000000042,18.45000000000008,283.3094331279081,333.3332643431639,0.1108768858202486
1850,9.250000000000046,18.50000000000009,283.4070120491735,333.3332716529209,0.1127617125103108
1855,9.27500000000005,18.5500000000001,283.5044151007112,333.333279987712,0.1146830756046469
1860,9.300000000000054,18.60000000000011,283.6016428772329,333.3332892719941,0.1166415425765395
1865,9.325000000000058,18.65000000000012,283.6986959326707,333.3332994148661,0.1186376748828772
1870,9.350000000000062,18.70000000000012,283.7955747662692,333.3333103109824,0.1206720279700209
1875,9.375000000000066,18.75000000000013,283.8922798098562,333.3333218417025,0.1227451513636337
1880,9.40000000000007,18.80000000000014,283.9888114164723,333.3333338764797,0.1248575888346695
1885,9.425000000000074,18.85000000000015,284.0851698505316,333.3333462744598,0.1270098786286615
1890,9.450000000000077,18.90000000000015,284.1813552796651,333.3333588862687,0.1292025537488257
1895,9.475000000000081,18.95000000000016,284.277367768432,333.3333715559852,0.1314361422858217
1900,9.500000000000085,19.00000000000017,284.3732072740262,333.3333841232428,0.1337111677850231
1905,9.525000000000089,19.05000000000018,284.468873644126,333.3333964254382,0.1360281496479923
1910,9.550000000000093,19.10000000000019,284.5643666170514,333.3334083000146,0.1383876035703819
1915,9.575000000000097,19.15000000000019,284.6596858243395,333.3334195867687,0.1407900420134318
1920,9.600000000000101,19.2000000000002,284.7548307958924,333.333430130148,0.1432359747257017
1925,9.625000000000105,19.25000000000021,284.8498009678379,333.3334397815047,0.1457259093229853
1930,9.650000000000109,19.30000000000022,284.9445956932138,333.3334484012581,0.1482603519477248
1935,9.675000000000113,19.35000000000023,285.039214255624,333.3334558609475,0.1508398080374063
1940,9.700000000000117,19.40000000000023,285.1336558859658,333.3334620451457,0.1534647832284594
1945,9.72500000000012,19.45000000000024,285.2279197823229,333.3334668532088,0.1561357844300316
1950,9.750000000000124,19.50000000000025,285.3220051331203,333.3334702008787,0.1588533211124023
1955,9.775000000000128,19.55000000000026,285.4159111435267,333.3334720217022,0.1616179068399405
1960,9.800000000000132,19.60000000000026,285.5096370650921,333.3334722682878,0.164430061085425
1965,9.825000000000136,19.65000000000027,285.6031822285228,333.3334709134198,0.1672903113526445
1970,9.85000000000014,19.70000000000028,285.6965460793594,333.3334679510219,0.1701991956185243
1975,9.875000000000144,19.75000000000029,285.7897282162183,333.3334633969787,0.1731572650900457
1980,9.900000000000148,19.8000000000003,285.882728431123,333.3334572898318,0.1761650872441087
1985,9.925000000000152,19.8500000000003,285.975546751242,333.3334496913334,0.1792232490947248
1990,9.950000000000156,19.90000000000031,286.0681834811704,333.3334406868379,0.1823323605887417
1995,9.97500000000016,19.95000000000032,286.1606392447014,333.3334303855135,0.1854930580086011
2000,10.00000000000016,20.00000000000033,286.2529150247653,333.333418920303,0.1887060072065965
2005,10.02500000000017,20.05000000000033,286.345012200085,333.3334064475924,0.1919719064834628
2010,10.05000000000017,20.10000000000034,286.4369325768695,333.3333931465186,0.195291488885084
2015,10.07500000000018,20.15000000000035,286.5286784137311,333.3333792178083,0.1986655236735371
2020,10.10000000000018,20.20000000000036,286.6202524379983,333.3333648821072,0.202094816744369
2025,10.12500000000018,20.25000000000037,286.711657851554,333.3333503777031,0.2055802097578727
2030,10.15000000000019,20.30000000000037,286.8028983105253,333.333335959161,0.2091225776962356
2035,10.17500000000019,20.35000000000038,286.8939777651841,333.3333218930516,0.2127228151382245
2040,10.20000000000019,20.40000000000039,286.9849002541325,333.3333084304917,0.2163817852552171
2045,10.2250000000002,20.4500000000004,287.0756697462134,333.3332957967155,0.2201003077884622
2050,10.2500000000002,20.50000000000041,287.1662900388683,333.3332841919,0.2238791620043012
2055,10.27500000000021,20.55000000000041,287.2567646906433,333.3332737899245,0.2277190854037905
2060,10.30000000000021,20.60000000000042,287.3470969714309,333.3332647369814,0.2316207727304017
2065,10.32500000000021,20.65000000000043,287.4372898247482,333.3332571506835,0.235584876114687
2070,10.35000000000022,20.70000000000044,287.5273458394982,333.3332511196516,0.239612006083106
2075,10.37500000000022,20.75000000000044,287.6172672298345,333.333246703535,0.2437027331195489
2080,10.40000000000023,20.80000000000045,287.7070558221641,333.333243933428,0.247857589579105
2085,10.42500000000023,20.85000000000046,287.7967130484283,333.3332428126528,0.2520770718053518
2090,10.45000000000023,20.90000000000047,287.8862399449446,333.3332433179086,0.2563616423402383
2095,10.47500000000024,20.95000000000048,287.9756371560674,333.3332454007394,0.2607117321283203
2100,10.50000000000024,21.00000000000048,288.0649049420624,333.3332489893246,0.2651277426324627
2105,10.52500000000025,21.05000000000049,288.1540431905439,333.3332539903621,0.2696100478843451
2110,10.55000000000025,21.1000000000005,288.2430514310545,333.3332602916711,0.2741589961881159
2115,10.57500000000025,21.15000000000051,288.3319288521119,333.3332677648127,0.2787749115270425
2120,10.60000000000026,21.20000000000051,288.4206743204787,333.3332762674251,0.2834580949589585
2125,10.62500000000026,21.25000000000052,288.5092864021855,333.3332856462025,0.2882088256600873
2130,10.65000000000027,21.30000000000053,288.5977633848978,333.3332957397815,0.2930273616859526
2135,10.67500000000027,21.35000000000054,288.6861033013176,333.3333063816683,0.2979139404912781
2140,10.70000000000027,21.40000000000055,288.7743039533433,333.3333174031426,0.3028687792137452
2145,10.72500000000028,21.45000000000055,288.8623629367243,333.3333286360862,0.3078920747476469
2150,10.75000000000028,21.50000000000056,288.9502776659763,333.3333399156734,0.3129840036276846
2155,10.77500000000028,21.55000000000057,289.0380453994011,333.3333510829085,0.3181447217492449
2160,10.80000000000029,21.60000000000058,289.1256632639919,333.3333619869268,0.3233743639603217
2165,10.82500000000029,21.65000000000058,289.2131282801322,333.3333724870639,0.3286730435498034
2170,10.8500000000003,21.70000000000059,289.3004373859477,333.3333824546415,0.3340408516689427
2175,10.8750000000003,21.7500000000006,289.3875874612277,333.3333917744668,0.3394778567052934
2180,10.9000000000003,21.80000000000061,289.4745753508344,333.3334003460211,0.3449841036493591
2185,10.92500000000031,21.85000000000062,289.5613978875655,333.3334080843661,0.3505596134680569
2190,10.95000000000031,21.90000000000062,289.648051914406,333.333414920754,0.3562043825105958
2195,10.97500000000032,21.95000000000063,289.734534306123,333.3334208029322,0.3619183819460826
2200,11.00000000000032,22.00000000000064,289.8208419901604,333.3334256952571,0.3677015573038674
2205,11.02500000000032,22.05000000000065,289.906971966803,333.3334295785062,0.3735538280158694
2210,11.05000000000033,22.10000000000066,289.992921328572,333.3334324495175,0.3794750870638913
2215,11.07500000000033,22.15000000000066,290.0786872787637,333.333434320649,0.3854652006855754
2220,11.10000000000034,22.20000000000067,290.1642671490595,333.3334352190642,0.3915240081261935
2225,11.12500000000034,22.25000000000068,290.2496584161276,333.3334351858944,0.3976513214230881
2230,11.15000000000034,22.30000000000069,290.3348587171117,333.3334342752717,0.4038469252223065
2235,11.17500000000035,22.35000000000069,290.4198658639061,333.3334325532736,0.4101105765926217
2240,11.20000000000035,22.4000000000007,290.5046778560918,333.3334300967693,0.4164420048366981
2245,11.22500000000035,22.45000000000071,290.589292892424,333.3334269921994,0.4228409112618201
2250,11.25000000000036,22.50000000000072,290.6737093807446,333.33342333428,0.4293069689045526
2255,11.27500000000036,22.55000000000073,290.757925946218,333.3334192246497,0.4358398221946275
2260,11.30000000000037,22.60000000000073,290.8419414377898,333.3334147704717,0.4424390865382634
2265,11.32500000000037,22.65000000000074,290.9257549327656,333.3334100829794,0.4491043478198313
2270,11.35000000000037,22.70000000000075,291.0093657394542,333.3334052759873,0.4558351618199309
2275,11.37500000000038,22.75000000000076,291.0927733978343,333.3334004643806,0.4626310535401985
2280,11.40000000000038,22.80000000000076,291.1759776781894,333.3333957625708,0.469491516456387
2285,11.42500000000039,22.85000000000077,291.2589785777411,333.3333912829493,0.4764160116945899
2290,11.45000000000039,22.90000000000078,291.341776315317,333.3333871343539,0.4834039671530015
2295,11.47500000000039,22.95000000000079,291.4243713240472,333.3333834205341,0.4904547765836615
2300,11.5000000000004,23.0000000000008,291.5067642422351,333.3333802386659,0.4975677986523832
2305,11.5250000000004,23.0500000000008,291.5889559025027,333.3333776779201,0.5047423559953974
2310,11.55000000000041,23.10000000000081,291.6709473192968,333.3333758180852,0.511977734297109
2315,11.57500000000041,23.15000000000082,291.7527396749637,333.3333747282958,0.5192731814076643
2320,11.60000000000041,23.20000000000083,291.8343343045406,333.3333744658692,0.5266279065230555
2325,11.62500000000042,23.25000000000083,291.9157326794302,333.3333750752512,0.5340410794371184
2330,11.65000000000042,23.30000000000084,291.9969363902241,333.3333765871351,0.541511829891415
2335,11.67500000000043,23.35000000000085,292.0779471288289,333.333379017729,0.5490392470278365
2340,11.70000000000043,23.40000000000086,292.1587666701574,333.3333823682213,0.5566223789569416
2345,11.72500000000043,23.45000000000087,292.2393968535713,333.3333866244228,0.5642602324445505
2350,11.75000000000044,23.50000000000087,292.319839564345,333.3333917566507,0.5719517727224974
2355,11.77500000000044,23.55000000000088,292.4000967153386,333.3333977198168,0.5796959234157215
2360,11.80000000000044,23.60000000000089,292.4801702291134,333.3334044537542,0.587491566588195
2365,11.82500000000045,23.6500000000009,292.5600620207001,333.3334118837823,0.5953375428905101
2370,11.85000000000045,23.70000000000091,292.6397739812332,333.3334199215157,0.6032326518029822
2375,11.87500000000046,23.75000000000091,292.7193079626328,333.333428465903,0.6111756519566871
2380,11.90000000000046,23.80000000000092,292.7986657635223,333.3334374044916,0.619165261516593
2385,11.92500000000046,23.85000000000093,292.8778491165876,333.333446614919,0.6272001586081759
2390,11.95000000000047,23.90000000000094,292.9568596774961,333.3334559665876,0.6352789817666936
2395,11.97500000000047,23.95000000000094,293.0356990155873,333.3334653225176,0.6434003303915876
2400,12.00000000000048,24.00000000000095,293.1143686064639,333.3334745413491,0.6515627651836633
2405,12.02500000000048,24.05000000000096,293.1928698266327,333.3334834794413,0.6597648085527732
2410,12.05000000000048,24.10000000000097,293.2712039503626,333.3334919930532,0.6680049449744474
2415,12.07500000000049,24.15000000000098,293.3493721489033,333.3334999405517,0.6762816212911833
2420,12.10000000000049,24.20000000000098,293.4273754922131,333.3335071846057,0.6845932469474496
2425,12.1250000000005,24.25000000000099,293.5052149533785,333.3335135943354,0.6929381941589632
2430,12.1500000000005,24.300000000001,293.5828914158777,333.3335190473542,0.7013147980282954
2435,12.1750000000005,24.35000000000101,293.6604056838823,333.3335234316978,0.7097213566146294
2440,12.20000000000051,24.40000000000101,293.7377584957754,333.3335266475814,0.7181561309851423
2445,12.22500000000051,24.45000000000102,293.8149505410952,333.3335286089925,0.726617345279081
2450,12.25000000000052,24.50000000000103,293.8919824810666,333.3335292450754,0.7351031868215872
2455,12.27500000000052,24.55000000000104,293.9688549729174,333.3335285013346,0.7436118063345614
2460,12.30000000000052,24.60000000000105,294.0455686981148,333.3335263406342,0.7521413182947896
2465,12.32500000000053,24.65000000000105,294.1221243946104,333.3335227440329,0.7606898014849655
2470,12.35000000000053,24.70000000000106,294.1985228931123,333.3335177114451,0.7692552997900179
2475,12.37500000000053,24.75000000000107,294.2747651572875,333.3335112621698,0.7778358232668119
2480,12.40000000000054,24.80000000000108,294.3508523276646,333.3335034352986,0.7864293495143158
2485,12.42500000000054,24.85000000000108,294.4267857688097,333.3334942900126,0.7950338253402665
2490,12.45000000000055,24.90000000000109,294.5025671191323,333.3334839057714,0.8036471686920681
2495,12.47500000000055,24.9500000000011,294.5781983424557,333.3334723823978,0.8122672707873799
2500,12.50000000000055,25.00000000000111,294.6536817801534,333.3334598400313,0.8208919983420986
2505,12.52500000000056,25.05000000000112,294.7290202023862,333.3334464188942,0.829519195747535
2510,12.55000000000056,25.10000000000112,294.804216856659,333.333432278835,0.8381466870207701
2515,12.57500000000057,25.15000000000113,294.8792755116719,333.3334175985801,0.8467722773138773
2520,12.60000000000057,25.20000000000114,294.9542004941353,333.3334025745945,0.8553937537454854
2525,12.62500000000057,25.25000000000115,295.0289967161527,333.3333874194888,0.8640088853233912
2530,12.65000000000058,25.30000000000116,295.1036696906626,333.3333723598901,0.8726154217249893
2535,12.67500000000058,25.35000000000116,295.1782255270882,333.3333576340942,0.8812110910136073
2540,12.70000000000059,25.40000000000117,295.2526707980492,333.3333434898358,0.8897935932860586
2545,12.72500000000059,25.45000000000118,295.3270122777756,333.3333301630822,0.8983605503271368
2550,12.75000000000059,25.50000000000119,295.4012567350871,333.3333178628723,0.9069094781530067
2555,12.7750000000006,25.55000000000119,295.4754108009053,333.3333067718895,0.9154377915850258
2560,12.8000000000006,25.6000000000012,295.5494808844996,333.3332970456706,0.9239428043733517
2565,12.82500000000061,25.65000000000121,295.6234731123699,333.3332888115618,0.9324217297637192
2570,12.85000000000061,25.70000000000122,295.6973932814854,333.3332821681459,0.940871683005581
2575,12.87500000000061,25.75000000000123,295.7712468235536,333.3332771851498,0.9492896854985489
2580,12.90000000000062,25.80000000000123,295.8450387785263,333.3332739037342,0.9576726702249925
2585,12.92500000000062,25.85000000000124,295.9187737761831,333.3332723371499,0.9660174882419614
2590,12.95000000000062,25.90000000000125,295.9924560247488,333.3332724717266,0.9743209160665836
2595,12.97500000000063,25.95000000000126,296.0660893056586,333.3332742681821,0.9825796638044872
2600,13.00000000000063,26.00000000000126,296.1396769735926,333.3332776632067,0.9907903838768097
2605,13.02500000000064,26.05000000000127,296.2132219610515,333.3332825713296,0.9989496802161204
2610,13.05000000000064,26.10000000000128,296.2867267867358,333.3332888870127,1.007054117805161
2615,13.07500000000064,26.15000000000129,296.3601935671235,333.333296486967,1.015100232444583
2620,13.10000000000065,26.2000000000013,296.4336240306478,333.3333052326346,1.023084540646872
2625,13.12500000000065,26.2500000000013,296.5070195340055,333.3333149728372,1.031003549549314
2630,13.15000000000066,26.30000000000131,296.5803810800921,333.3333255465031,1.038853766751729
2635,13.17500000000066,26.35000000000132,296.6537093372121,333.3333367854754,1.046631709981425
2640,13.20000000000066,26.40000000000133,296.7270046592066,333.3333485173312,1.054333916495803
2645,13.22500000000067,26.45000000000134,296.8002671059486,333.333360568075,1.061956952357689
2650,13.25000000000067,26.50000000000134,296.8734964646551,333.3333727650439,1.069497420544872
2655,13.27500000000068,26.55000000000135,296.9466922713029,333.3333849394137,1.076951969138862
2660,13.30000000000068,26.60000000000136,297.019853831513,333.3333969285063,1.084317299096231
2665,13.32500000000068,26.65000000000137,297.0929802415578,333.3334085780402,1.091590170831188
2670,13.35000000000069,26.70000000000137,297.1660704089997,333.3334197440789,1.098767410185277
2675,13.37500000000069,26.75000000000138,297.2391230729153,333.3334302947194,1.10584591355614
2680,13.40000000000069,26.80000000000139,297.3121368236368,333.3334401114988,1.112822652096895
2685,13.4250000000007,26.8500000000014,297.3851101219889,333.3334490905157,1.119694674929442
2690,13.4500000000007,26.90000000000141,297.4580413179758,333.3334571432669,1.126459111306343
2695,13.47500000000071,26.95000000000141,297.5309286689404,333.3334641972143,1.133113171676028
2700,13.50000000000071,27.00000000000142,297.6037703571618,333.3334701960937,1.139654147605591
2705,13.52500000000071,27.05000000000143,297.6765645069331,333.3334750999998,1.146079410519144
2710,13.55000000000072,27.10000000000144,297.7493092010585,333.3334788852428,1.152386409235168
2715,13.57500000000072,27.15000000000144,297.8220024968317,333.3334815440502,1.158572666269795
2720,13.60000000000073,27.20000000000145,297.8946424413845,333.3334830840772,1.16463577291643
2725,13.62500000000073,27.25000000000146,297.9672270864472,333.3334835278074,1.170573383085915
2730,13.65000000000073,27.30000000000147,298.039754502382,333.3334829118215,1.176383205936389
2735,13.67500000000074,27.35000000000148,298.1122227914703,333.333481285973,1.1820629973146
2740,13.70000000000074,27.40000000000148,298.1846301003005,333.333478712472,1.187610550049139
2745,13.72500000000075,27.45000000000149,298.256974631186,333.3334752649002,1.193023683149434
2750,13.75000000000075,27.5000000000015,298.3292546524346,333.3334710271404,1.198300229984273
2755,13.77500000000075,27.55000000000151,298.4014685073865,333.3334660922629,1.203438025517304
2760,13.80000000000076,27.60000000000151,298.4736146220296,333.333460561329,1.208434892697073
2765,13.82500000000076,27.65000000000152,298.5456915110763,333.3334545421404,1.213288628115297
2770,13.85000000000077,27.70000000000153,298.6176977823743,333.3334481479363,1.217996987071576
2775,13.87500000000077,27.75000000000154,298.6896321395437,333.3334414960271,1.222557668099298
2780,13.90000000000077,27.80000000000155,298.7614933826661,333.3334347063818,1.226968297237536
2785,13.92500000000078,27.85000000000155,298.8332804070697,333.3334279001738,1.231226412084467
2790,13.95000000000078,27.90000000000156,298.9049922000714,333.3334211982796,1.235329445831902
2795,13.97500000000078,27.95000000000157,298.9766278357081,333.3334147197749,1.239274711436386
2800,14.00000000000079,28.00000000000158,299.0481864674039,333.3334085803838,1.243059386090849
2805,14.02500000000079,28.05000000000159,299.119667318683,333.3334028909571,1.246680496149792
2810,14.0500000000008,28.10000000000159,299.1910696719614,333.3333977559566,1.250134902666026
2815,14.0750000000008,28.1500000000016,299.2623928555146,333.3333932719638,1.253419287681959
2820,14.1000000000008,28.20000000000161,299.3336362287953,333.3333895262628,1.256530141414535
2825,14.12500000000081,28.25000000000162,299.4047991662226,333.3333865954891,1.259463750453203
2830,14.15000000000081,28.30000000000162,299.4758810396289,333.3333845443665,1.262216187091328
2835,14.17500000000082,28.35000000000163,299.5468811995833,333.3333834245706,1.264783299871389
2840,14.20000000000082,28.40000000000164,299.6177989558115,333.333383273735,1.267160705442204
2845,14.22500000000082,28.45000000000165,299.6886335569196,333.3333841146069,1.2693437817766
2850,14.25000000000083,28.50000000000166,299.759384169694,333.3333859543941,1.271327662802487
2855,14.27500000000083,28.55000000000166,299.8300498582091,333.3333887843072,1.273107234475252
2860,14.30000000000084,28.60000000000167,299.9006295629865,333.3333925793176,1.274677132304893
2865,14.32500000000084,28.65000000000168,299.9711220804855,333.333397298157,1.276031740332929
2870,14.35000000000084,28.70000000000169,300.0415260431225,333.3334028835442,1.27716519154549
2875,14.37500000000085,28.75000000000169,300.1118399001192,333.3334092626826,1.27807136968829
2880,14.40000000000085,28.8000000000017,300.1820618993586,333.3334163479964,1.27874391244521
2885,14.42500000000086,28.85000000000171,300.2521900705222,333.3334240381321,1.279176215929486
2890,14.45000000000086,28.90000000000172,300.3222222096967,333.3334322192025,1.279361440423588
2895,14.47500000000086,28.95000000000173,300.3921558656789,333.333440766262,1.279292517311506
2900,14.50000000000087,29.00000000000173,300.4619883281894,333.3334495450146,1.278962157129476
2905,14.52500000000087,29.05000000000174,300.5317166181766,333.33345841369,1.278362858671236
2910,14.55000000000087,29.10000000000175,300.6013374804401,333.3334672251035,1.277486919078525
2915,14.57500000000088,29.15000000000176,300.6708473787629,333.3334758288401,1.27632644485771
2920,14.60000000000088,29.20000000000176,300.7402424937322,333.3334840735164,1.274873363750816
2925,14.62500000000089,29.25000000000177,300.8095187235298,333.3334918091138,1.273119437434077
2930,14.65000000000089,29.30000000000178,300.8786716878487,333.3334988892963,1.27105627499434
2935,14.67500000000089,29.35000000000179,300.9476967352313,333.3335051737073,1.268675347141156
2940,14.7000000000009,29.4000000000018,301.0165889540722,333.3335105302,1.26596800115833
2945,14.7250000000009,29.4500000000018,301.0853431875539,333.3335148369541,1.262925476580564
2950,14.75000000000091,29.50000000000181,301.1539540528063,333.3335179844572,1.259538921609029
2955,14.77500000000091,29.55000000000182,301.2224159646245,333.3335198773567,1.255799410281576
2960,14.80000000000091,29.60000000000183,301.2907231639846,333.333520436128,1.251697960434369
2965,14.82500000000092,29.65000000000184,301.3588697516777,333.3335195985884,1.247225552487664
2970,14.85000000000092,29.70000000000184,301.4268497272549,333.333517321243,1.242373149094617
2975,14.87500000000093,29.75000000000185,301.4946570334753,333.333513580478,1.23713171569433
2980,14.90000000000093,29.80000000000186,301.5622856062553,333.3335083735965,1.231492241986268
2985,14.92500000000093,29.85000000000187,301.6297294300467,333.3335017197277,1.225445764340189
2990,14.95000000000094,29.90000000000187,301.696982598284,333.3334936605796,1.218983389123257
2995,14.97500000000094,29.95000000000188,301.7640393783813,333.333484261069,1.212096316884618
3000,15.00000000000095,30.00000000000189,301.8308942803426,333.3334736097802,1.204775867313752
3005,15.02500000000095,30.0500000000019,301.8975421277807,333.3334618192259,1.197013504824072
3010,15.05000000000095,30.10000000000191,301.9639781297629,333.3334490259006,1.18880086457788
3015,15.07500000000096,30.15000000000191,302.030197951411,333.3334353900192,1.180129778712348
3020,15.10000000000096,30.20000000000192,302.0961977809108,333.3334210949035,1.170992302485929
3025,15.12500000000096,30.25000000000193,302.1619743901697,333.3334063459326,1.161380740038729
3030,15.15000000000097,30.30000000000194,302.2275251861278,333.3333913689636,1.151287669434074
3035,15.17500000000097,30.35000000000194,302.2928482495553,333.3333764081451,1.140705966658754
3040,15.20000000000098,30.40000000000195,302.3579423568657,333.3333617231021,1.129628828361581
3045,15.22500000000098,30.45000000000196,302.4228068994004,333.3333475844608,1.118049792794178
3050,15.25000000000098,30.50000000000197,302.4874415957282,333.3333342548518,1.105962722663839
3055,15.27500000000099,30.55000000000198,302.5518462418669,333.3333219707682,1.093361788435284
3060,15.30000000000099,30.60000000000198,302.6160205584217,333.3333109413553,1.080241496393867
3065,15.325000000001,30.65000000000199,302.6799641051996,333.3333013472159,1.066596713139221
3070,15.350000000001,30.700000000002,302.7436762264779,333.3332933390659,1.052422689919177
3075,15.375000000001,30.75000000000201,302.8071560145044,333.3332870369182,1.037715088871191
3080,15.40000000000101,30.80000000000202,302.8704022868004,333.3332825297579,1.022470010548005
3085,15.42500000000101,30.85000000000202,302.933413575079,333.3332798756331,1.006684022195076
3090,15.45000000000102,30.90000000000203,302.9961881243142,333.3332791021409,0.9903541864859697
3095,15.47500000000102,30.95000000000204,303.0587239006865,333.3332802072771,0.9734780904530184
3100,15.50000000000102,31.00000000000205,303.1210186072548,333.3332831606426,0.9560538743734543
3105,15.52500000000103,31.05000000000205,303.1830697062563,333.3332879049539,0.9380802603833951
3110,15.55000000000103,31.10000000000206,303.2448744470736,333.3332943578622,0.9195565806243393
3115,15.57500000000103,31.15000000000207,303.3064298989521,333.3333024140507,0.9004828047464597
3120,15.60000000000104,31.20000000000208,303.367732987617,333.3333119475687,0.8808595666208644
3125,15.62500000000104,31.25000000000209,303.4287805350549,333.3333228143956,0.8606881901152201
3130,15.65000000000105,31.30000000000209,303.4895693017638,333.333334855187,0.839970713829518
3135,15.67500000000105,31.3500000000021,303.5500960308597,333.3333478981685,0.8187099146649777
3140,15.70000000000105,31.40000000000211,303.6103574934764,333.3333617621382,0.7969093301425022
3145,15.72500000000106,31.45000000000212,303.6703505349602,333.3333762595202,0.7745732793692538
3150,15.75000000000106,31.50000000000212,303.7300721214064,333.3333911994354,0.7517068825664249
3155,15.77500000000107,31.55000000000213,303.7895193861079,333.3334063907131,0.7283160790676311
3160,15.80000000000107,31.60000000000214,303.8486896755696,333.3334216448162,0.7044076437028266
3165,15.82500000000107,31.65000000000215,303.9075805947109,333.3334367786091,0.6799892014701857
3170,15.85000000000108,31.70000000000216,303.9661900509798,333.3334516169339,0.6550692404073351
3175,15.87500000000108,31.75000000000216,304.0245162970693,333.3334659949471,0.6296571225543484
3180,15.90000000000109,31.80000000000217,304.0825579719939,333.3334797601896,0.603763092910824
3185,15.92500000000109,31.85000000000218,304.140314140004,333.3334927743583,0.5773982864681653
3190,15.95000000000109,31.90000000000219,304.1977843278852,333.3335049147709,0.5505747321953542
3195,15.9750000000011,31.95000000000219,304.254968560287,333.3335160755732,0.5233053557545714
3200,16.0000000000011,32.0000000000022,304.3118673916307,333.3335261685392,0.4956039792687902
3205,16.0250000000011,32.05000000000219,304.3684819358673,333.3335351236179,0.4674853182279808
3210,16.05000000000109,32.10000000000218,304.4248138933958,333.3335428892076,0.438964975806307
3215,16.07500000000109,32.15000000000217,304.4808655750021,333.3335494321552,0.4100594342310573
3220,16.10000000000108,32.20000000000216,304.5366399226773,333.3335547375235,0.3807860430546546
3225,16.12500000000108,32.25000000000215,304.5921405271212,333.3335588081355,0.3511630041949341
3230,16.15000000000107,32.30000000000214,304.6473716417911,333.3335616639392,0.3212093535864642
3235,16.17500000000107,32.35000000000213,304.7023381932835,333.3335633411869,0.2909449393038404
3240,16.20000000000106,32.40000000000212,304.7570457878998,333.3335638914896,0.2603903960161784
3245,16.22500000000106,32.45000000000211,304.8115007141791,333.3335633807125,0.2295671156553045
3250,16.25000000000105,32.5000000000021,304.8657099412381,333.3335618877824,0.1984972141771624
3255,16.27500000000105,32.55000000000209,304.9196811127226,333.33355950337,0.1672034943328764
3260,16.30000000000104,32.60000000000208,304.9734225362385,333.3335563285044,0.1357094043818847
3265,16.32500000000104,32.65000000000207,305.0269431680741,333.3335524730794,0.1040389926960623
3270,16.35000000000103,32.70000000000206,305.0802525931548,333.3335480543114,0.07221685825244095
3275,16.37500000000103,32.75000000000205,305.1333610001067,333.3335431951201,0.04026809702209366
3280,16.40000000000102,32.80000000000204,305.1862791514183,333.3335380224597,0.00821824431947582
3285,16.42500000000102,32.85000000000203,305.2390183487083,333.3335326656077,-0.02390678680367819
3290,16.45000000000101,32.90000000000202,305.2915903931634,333.3335272544195,-0.05608077098435671
3295,16.47500000000101,32.95000000000201,305.3440075412742,333.3335219175589,-0.08827723962321965
3300,16.500000000001,33.000000000002,305.3962824560698,333.3335167807343,-0.1204695533905404
3305,16.525000000001,33.05000000000199,305.4484281540802,333.3335119649348,-0.1526309779086152
3310,16.55000000000099,33.10000000000198,305.5004579483683,333.3335075846999,-0.1847347623044515
3315,16.57500000000099,33.15000000000197,305.5523853879753,333.3335037464307,-0.2167542202866495
3320,16.60000000000098,33.20000000000196,305.6042241942541,333.3335005467726,-0.2486628133607089
3325,16.62500000000098,33.25000000000195,305.6559881945432,333.3334980710827,-0.2804342357424221
3330,16.65000000000097,33.30000000000194,305.7076912537379,333.3334963920023,-0.3120425005008745
3335,16.67500000000097,33.35000000000193,305.7593472043341,333.3334955681725,-0.3434620264117352
3340,16.70000000000096,33.40000000000192,305.8109697755409,333.3334956430869,-0.3746677249668617
3345,16.72500000000096,33.45000000000191,305.8625725221297,333.3334966441416,-0.4056350869551539
3350,16.75000000000095,33.5000000000019,305.9141687536178,333.3334985818611,-0.4363402679760515
3355,16.77500000000095,33.55000000000189,305.9657714644912,333.3335014493576,-0.4667601722527968
3360,16.80000000000094,33.60000000000188,306.0173932660519,333.3335052220299,-0.4968725340252931
3365,16.82500000000094,33.65000000000187,306.0690463206107,333.3335098575128,-0.5266559958643935
3370,16.85000000000093,33.70000000000186,306.120742278567,333.3335152959077,-0.5560901831512748
3375,16.87500000000093,33.75000000000185,306.1724922189725,333.3335214602868,-0.5851557739995179
3380,16.90000000000092,33.80000000000184,306.2243065941063,333.3335282574906,-0.6138345638804727
3385,16.92500000000092,33.85000000000183,306.2761951785839,333.3335355792314,-0.6421095242153321
3390,16.95000000000091,33.90000000000182,306.3281670233762,333.3335433034663,-0.6699648541986488
3395,16.97500000000091,33.95000000000181,306.3802304151851,333.3335512960773,-0.6973860251567334
3400,17.0000000000009,34.0000000000018,306.4323928414389,333.3335594128033,-0.7243598167548964
3405,17.0250000000009,34.05000000000179,306.4846609611816,333.3335675014178,-0.7508743444133623
3410,17.05000000000089,34.10000000000178,306.5370405820572,333.333575404126,-0.7769190773412514
3415,17.07500000000089,34.15000000000177,306.5895366435095,333.3335829601349,-0.8024848466592274
3420,17.10000000000088,34.20000000000176,306.642153206298,333.3335900083675,-0.8275638431546253
3425,17.12500000000088,34.25000000000176,306.6948934483329,333.3335963902535,-0.8521496042868475
3430,17.15000000000087,34.30000000000175,306.7477596668184,333.333601952546,-0.8762369901766425
3435,17.17500000000087,34.35000000000174,306.8007532867041,333.3336065501387,-0.8998221483929
3440,17.20000000000086,34.40000000000173,306.8538748752972,333.3336100487809,-0.9229024674868125
3445,17.22500000000086,34.45000000000172,306.9071241630134,333.3336123276761,-0.9454765193397672
3450,17.25000000000085,34.50000000000171,306.9605000701034,333.3336132818831,-0.9675439905236143
3455,17.27500000000085,34.5500000000017,307.0140007392992,333.3336128245003,-0.9891056030120287
3460,17.30000000000084,34.60000000000169,307.0676235742221,333.3336108885775,-1.010163024732306
3465,17.32500000000084,34.65000000000168,307.1213652834456,333.3336074287265,-1.030718770578505
3470,17.35000000000083,34.70000000000167,307.1752219300837,333.3336024224295,-1.050776094670458
3475,17.37500000000083,34.75000000000166,307.2291889866989,333.3335958710031,-1.070338874773982
3480,17.40000000000082,34.80000000000165,307.2832613953224,333.3335878002416,-1.089411489945127
3485,17.42500000000082,34.85000000000164,307.337433632257,333.3335782607256,-1.107998692596895
3490,17.45000000000081,34.90000000000163,307.3916997772317,333.333567327819,-1.126105476301252
3495,17.47500000000081,34.95000000000162,307.446053586254,333.3335551013388,-1.143736940755191
3500,17.5000000000008,35.00000000000161,307.5004885673837,333.3335417049374,-1.160898155434489
3505,17.5250000000008,35.0500000000016,307.5549980582851,333.3335272851841,-1.177594023528693
3510,17.55000000000079,35.10000000000159,307.6095753041442,333.3335120103424,-1.193829147813259
3515,17.57500000000079,35.15000000000158,307.6642135342274,333.3334960688641,-1.209607700125263
3520,17.60000000000078,35.20000000000157,307.7189060348928,333.3334796675548,-1.224933296122688
3525,17.62500000000078,35.25000000000156,307.7736462166027,333.3334630294058,-1.239808876951468
3530,17.65000000000077,35.30000000000155,307.8284276721408,333.3334463910854,-1.254236599384443
3535,17.67500000000077,35.35000000000154,307.8832442229078,333.3334300000204,-1.268217735876291
3540,17.70000000000076,35.40000000000153,307.9380899501617,333.3334141110738,-1.281752585821336
3545,17.72500000000076,35.45000000000152,307.9929592078659,333.3333989827866,-1.294840399106691
3550,17.75000000000075,35.50000000000151,308.0478465634632,333.3333848724581,-1.307479314010847
3555,17.77500000000075,35.5500000000015,308.102746485329,333.3333720233861,-1.319666337854037
3560,17.80000000000074,35.60000000000149,308.1576530218153,333.3333606507257,-1.331397352019187
3565,17.82500000000074,35.65000000000148,308.2125596081933,333.3333509389744,-1.342667081221084
3570,17.85000000000073,35.70000000000147,308.2674589603405,333.3333430410544,-1.35346907476302
3575,17.87500000000073,35.75000000000146,308.3223430097643,333.3333370776496,-1.363795699924329
3580,17.90000000000072,35.80000000000145,308.3772028605848,333.3333331371567,-1.373638144115465
3585,17.92500000000072,35.85000000000144,308.4320287622354,333.3333312761092,-1.382986426068344
3590,17.95000000000071,35.90000000000143,308.4868100950567,333.3333315199247,-1.39182941579158
3595,17.97500000000071,35.95000000000142,308.5415353670542,333.3333338640122,-1.400154862722246
3600,18.0000000000007,36.00000000000141,308.5961922201948,333.3333382751332,-1.407949431435033
3605,18.0250000000007,36.0500000000014,308.6507674449146,333.3333446930382,-1.415198744186053
3610,18.05000000000069,36.10000000000139,308.7052470015461,333.333353032325,-1.421887429528947
3615,18.07500000000069,36.15000000000138,308.7596160475927,333.3333631845313,-1.42799917620822
3620,18.10000000000068,36.20000000000137,308.8138589697966,333.3333750203953,-1.433516791522607
3625,18.12500000000068,36.25000000000136,308.8679594202121,333.3333883923304,-1.438422263380271
3630,18.15000000000067,36.30000000000135,308.9219003554784,333.3334031370325,-1.442696825294132
3635,18.17500000000067,36.35000000000134,308.9756640786873,333.3334190782345,-1.446321023613176
3640,18.20000000000066,36.40000000000133,309.0292322832943,333.3334360295613,-1.449274786364287
3645,18.22500000000066,36.45000000000132,309.0825860986198,333.3334537974345,-1.451537493126066
3650,18.25000000000065,36.50000000000131,309.1357061366008,333.3334721840271,-1.453088045463392
3655,18.27500000000065,36.5500000000013,309.1885725394561,333.3334909901805,-1.453904937498755
3660,18.30000000000064,36.60000000000129,309.2411650280528,333.3335100182622,-1.453966326308863
3665,18.32500000000064,36.65000000000128,309.2934629507715,333.3335290749061,-1.453250101881751
3670,18.35000000000063,36.70000000000127,309.3454453327455,333.333547973591,-1.451733956464087
3675,18.37500000000063,36.75000000000126,309.3970909253655,333.3335665370059,-1.449395453176698
3680,18.40000000000062,36.80000000000125,309.4483782560124,333.3335845991811,-1.44621209384761
3685,18.42500000000062,36.85000000000124,309.4992856779793,333.333602007331,-1.442161386052562
3690,18.45000000000061,36.90000000000123,309.5497914206088,333.3336186233957,-1.437220909403096
3695,18.47500000000061,36.95000000000122,309.5998736396841,333.3336343252749,-1.43136838114092
3700,18.5000000000006,37.00000000000121,309.6495104681408,333.3336490077325,-1.424581721151698
3705,18.5250000000006,37.0500000000012,309.6986800671615,333.333662582977,-1.416839116493659
3710,18.55000000000059,37.10000000000119,309.7473606778136,333.333674980957,-1.408119085584367
3715,18.57500000000059,37.15000000000118,309.795530673257,333.3336861493481,-1.398400542167745
3720,18.60000000000058,37.20000000000117,309.8431686116871,333.3336960532855,-1.38766285920308
3725,18.62500000000058,37.25000000000116,309.8902532899343,333.3337046748657,-1.375885932768607
3730,18.65000000000057,37.30000000000115,309.9367637982438,333.3337120124331,-1.363050246429792
3735,18.67500000000057,37.35000000000114,309.9826795763359,333.333718079753,-1.349136935161862
3740,18.70000000000056,37.40000000000113,310.0279804698233,333.3337229049455,-1.334127850427003
3745,18.72500000000056,37.45000000000112,310.072646788029,333.3337265293671,-1.318005625418929
3750,18.75000000000055,37.50000000000111,310.1166593628554,333.3337290063915,-1.300753740808464
3755,18.77500000000055,37.5500000000011,310.159999608727,333.3337304001369,-1.282356591072844
3760,18.80000000000054,37.60000000000109,310.2026495835001,333.333730784125,-1.262799551413175
3765,18.82500000000054,37.65000000000108,310.244592050317,333.3337302399378,-1.242069045238479
3770,18.85000000000053,37.70000000000107,310.285810540223,333.3337288558425,-1.22015261218202
3775,18.87500000000053,37.75000000000106,310.3262894154419,333.3337267254125,-1.197038976590531
3780,18.90000000000052,37.80000000000105,310.3660139331678,333.3337239461683,-1.17271811639731
3785,18.92500000000052,37.85000000000104,310.4049703096564,333.3337206182158,-1.147181332247366
3790,18.95000000000051,37.90000000000103,310.443145784422,333.3337168429111,-1.12042131678039
3795,18.97500000000051,37.95000000000102,310.4805286843546,333.333712721548,-1.0924322238582
3800,19.0000000000005,38.00000000000101,310.5171084875673,333.3337083540848,-1.063209737530381
3805,19.0250000000005,38.050000000001,310.552875886693,333.3337038378881,-1.032751140580873
3810,19.05000000000049,38.10000000000099,310.5878228514592,333.3336992665362,-1.00105538237391
3815,19.07500000000049,38.15000000000098,310.6219426902763,333.3336947286587,-0.968123145754566
3820,19.10000000000048,38.20000000000097,310.6552301106182,333.3336903068231,-0.9339569127218912
3825,19.12500000000048,38.25000000000096,310.687681277964,333.3336860764877,-0.898561028577233
3830,19.15000000000047,38.30000000000095,310.7192938730725,333.3336821050225,-0.8619417642373324
3835,19.17500000000047,38.35000000000094,310.7500671473085,333.3336784507981,-0.8241073763821101
3840,19.20000000000046,38.40000000000093,310.7800019758044,333.3336751623611,-0.7850681650905802
3845,19.22500000000046,38.45000000000092,310.8091009081731,333.3336722777098,-0.7448365286164624
3850,19.25000000000045,38.50000000000091,310.837368216488,333.3336698236679,-0.7034270149250079
3855,19.27500000000045,38.5500000000009,310.8648099402604,333.3336678153907,-0.6608563696173264
3860,19.30000000000044,38.60000000000089,310.8914339280657,333.3336662559901,-0.6171435798463181
3865,19.32500000000044,38.65000000000088,310.9172498755253,333.3336651363257,-0.572309913819645
3870,19.35000000000043,38.70000000000087,310.9422693592526,333.3336644349462,-0.5263789554755509
3875,19.37500000000043,38.75000000000086,310.9665058664004,333.3336641182125,-0.4793766339051828
3880,19.40000000000042,38.80000000000085,310.9899748194056,333.333664140611,-0.4313312470829471
3885,19.42500000000042,38.85000000000084,311.0126935955059,333.3336644452675,-0.3822734794566585
3890,19.45000000000041,38.90000000000083,311.0346815405881,333.3336649646783,-0.3322364129402301
3895,19.47500000000041,38.95000000000082,311.0559599768918,333.3336656216416,-0.2812555308346569
3900,19.50000000000041,39.00000000000081,311.0765522041166,333.3336663304158,-0.2293687142073244
3905,19.5250000000004,39.0500000000008,311.0964834934621,333.3336669980908,-0.1766162302343082
3910,19.5500000000004,39.10000000000079,311.1157810740946,333.3336675261456,-0.1230407120196286
3915,19.57500000000039,39.15000000000078,311.1344741116232,333.3336678121918,-0.06868712939133292
3920,19.60000000000039,39.20000000000077,311.152593678123,333.3336677518766,-0.01360275017995871
3925,19.62500000000038,39.25000000000076,311.1701727133384,333.3336672409067,0.04216290851101689
3930,19.65000000000038,39.30000000000075,311.1872459767423,333.3336661771665,0.09855813958246262
3935,19.67500000000037,39.35000000000074,311.2038499899966,333.3336644628635,0.1555291161521968
3940,19.70000000000037,39.40000000000073,311.2200229698824,333.3336620066888,0.2130199731851521
3945,19.72500000000036,39.45000000000072,311.2358047514527,333.3336587259292,0.2709729010866972
3950,19.75000000000036,39.50000000000071,311.2512367014048,333.333654548464,0.3293282515278468
3955,19.77500000000035,39.5500000000007,311.26636162187,333.3336494146407,0.3880246559307592
3960,19.80000000000035,39.60000000000069,311.281223644815,333.3336432789435,0.446999156921434
3965,19.82500000000034,39.65000000000068,311.2958681174972,333.3336361114424,0.5061873530081922
3970,19.85000000000034,39.70000000000067,311.3103414795231,333.3336278990027,0.5655235566632193
3975,19.87500000000033,39.75000000000066,311.3246911321302,333.3336186461926,0.6249409659180278
3980,19.90000000000033,39.80000000000065,311.3389653005488,333.3336083759223,0.6843718494627362
3985,19.92500000000032,39.85000000000064,311.353212890293,333.3335971297777,0.7437477451507366
3990,19.95000000000032,39.90000000000063,311.367483338373,333.3335849680688,0.8029996716650065
3995,19.97500000000031,39.95000000000062,311.3818264603993,333.3335719695873,0.8620583529687882
4000,20.00000000000031,40.00000000000061,311.3962922945768,333.3335582310983,0.9208544550028623
4005,20.0250000000003,40.0500000000006,311.4109309435012,333.3335438665812,0.9793188339200407
4010,20.0500000000003,40.10000000000059,311.4257924145207,333.3335290062213,1.037382794961904
4015,20.07500000000029,40.15000000000058,311.4409264593094,333.3335137951967,1.094978360889416
4020,20.10000000000029,40.20000000000057,311.456382412966,333.3334983922275,1.152038548672051
4025,20.12500000000028,40.25000000000056,311.4722090327975,333.3334829679425,1.20849765294192
4030,20.15000000000028,40.30000000000055,311.4884543365185,333.3334677030243,1.264291534507779
4035,20.17500000000027,40.35000000000054,311.5051654394072,333.3334527861527,1.319357912034735
4040,20.20000000000027,40.40000000000053,311.5223883896085,333.3334384117241,1.373636654807972
4045,20.22500000000026,40.45000000000052,311.540168000607,333.3334247773382,1.427070074341237
4050,20.25000000000026,40.50000000000051,311.5585476797646,333.3334120810384,1.479603212442191
4055,20.27500000000025,40.5500000000005,311.5775692297487,333.3334005178309,1.531184122216823
4060,20.30000000000025,40.60000000000049,311.5972724382654,333.3333902709322,1.581764117077756
4065,20.32500000000024,40.65000000000048,311.6176945971268,333.3333815026585,1.631297989284793
4070,20.35000000000024,40.70000000000047,311.6388701853184,333.3333743527372,1.679744261009613
4075,20.37500000000023,40.75000000000046,311.6608306715069,333.3333689376668,1.727065428341587
4080,20.40000000000023,40.80000000000045,311.6836043885311,333.3333653500617,1.773228187189718
4085,20.42500000000022,40.85000000000044,311.7072164524519,333.3333636582561,1.818203641660567
4090,20.45000000000022,40.90000000000043,311.7316887176157,333.3333639061484,1.861967491232338
4095,20.47500000000021,40.95000000000042,311.7570397639557,333.3333661132501,1.904500193326783
4100,20.50000000000021,41.00000000000041,311.7832849136556,333.3333702749525,1.945787098085754
4105,20.5250000000002,41.0500000000004,311.8104362742485,333.3333763629903,1.985818552207605
4110,20.5500000000002,41.10000000000039,311.838502805185,333.3333843261292,2.024589968832012
4115,20.57500000000019,41.15000000000038,311.8674904047292,333.3333940910482,2.062101860624418
4120,20.60000000000019,41.20000000000037,311.8974020140535,333.3334055634544,2.098359833435508
4125,20.62500000000018,41.25000000000036,311.9282377353428,333.3334186294157,2.133374538180721
4130,20.65000000000018,41.30000000000035,311.9599949607564,333.3334331569095,2.167161578905914
4135,20.67500000000017,41.35000000000034,311.9926685091955,333.3334489975957,2.199741375392185
4140,20.70000000000017,41.40000000000033,312.0262507679661,333.3334659888026,2.231138979120721
4145,20.72500000000016,41.45000000000032,312.0607318365603,333.3334839556879,2.261383841928623
4150,20.75000000000016,41.50000000000031,312.096099670124,333.3335027135898,2.290509537302079
4155,20.77500000000015,41.5500000000003,312.1323402203641,333.3335220704919,2.318553434917099
4160,20.80000000000015,41.60000000000029,312.1694375720741,333.3335418295969,2.345556329780695
4165,20.82500000000014,41.65000000000028,312.2073740737798,333.3335617919486,2.371562028125461
4170,20.85000000000014,41.70000000000027,312.2461304614607,333.3335817590656,2.396616893096779
4175,20.87500000000013,41.75000000000026,312.2856859746714,333.3336015355259,2.42076935409162
4180,20.90000000000013,41.80000000000025,312.3260184648267,333.3336209314599,2.444069384593288
4185,20.92500000000012,41.85000000000024,312.3671044957812,333.3336397649007,2.466567954169515
4190,20.95000000000012,41.90000000000023,312.4089194371874,333.333657863964,2.488316461167802
4195,20.97500000000011,41.95000000000022,312.4514375513687,333.3336750687984,2.509366153390087
4200,21.00000000000011,42.00000000000021,312.4946320746299,333.3336912332897,2.529767544667949
4205,21.0250000000001,42.0500000000002,312.5384752940706,333.333706226503,2.54956983574259
4210,21.0500000000001,42.10000000000019,312.5829386209153,333.3337199338483,2.568820348143713
4215,21.07500000000009,42.15000000000018,312.6279926612737,333.3337322579407,2.587563979835921
4220,21.10000000000009,42.20000000000017,312.6736072851575,333.3337431192157,2.605842691227818
4225,21.12500000000008,42.25000000000016,312.7197516941821,333.3337524562352,2.623695029721625
4230,21.15000000000008,42.30000000000015,312.7663944882564,333.333760225779,2.641155700294653
4235,21.17500000000007,42.35000000000014,312.8135037310923,333.3337664026747,2.658255188686085
4240,21.20000000000007,42.40000000000013,312.8610470141917,333.3337709794279,2.675019442619689
4245,21.22500000000006,42.45000000000012,312.9089915186413,333.3337739656706,2.69146961515714
4250,21.25000000000006,42.50000000000011,312.9573040738526,333.3337753874434,2.707621872832226
4255,21.27500000000005,42.5500000000001,313.0059512122704,333.3337752863334,2.723487269654404
4260,21.30000000000005,42.60000000000009,313.0548992190605,333.3337737185148,2.739071686518964
4265,21.32500000000004,42.65000000000008,313.1041141757426,333.3337707536725,2.754375834004037
4270,21.35000000000004,42.70000000000007,313.1535619970878,333.3337664738531,2.769395315247377
4275,21.37500000000003,42.75000000000006,313.2032084606651,333.3337609722696,2.784120744370521
4280,21.40000000000003,42.80000000000005,313.2530192284228,333.3337543520215,2.798537914115403
4285,21.42500000000002,42.85000000000004,313.3029598605015,333.3337467247984,2.812628006947784
4290,21.45000000000002,42.90000000000003,313.352995821379,333.3337382095346,2.826367842161313
4295,21.47500000000001,42.95000000000002,313.4030924788636,333.3337289310533,2.839730151677749
4300,21.50000000000001,43.00000000000001,313.4532150965731,333.3337190186655,2.852683877166103
4305,21.525,43.05,313.5033288208455,333.3337086047715,2.865194481327415
4310,21.55,43.09999999999999,313.5533986630418,333.3336978234405,2.877224266623608
4315,21.57499999999999,43.14999999999998,313.6033894783424,333.3336868089779,2.888732695352453
4320,21.59999999999999,43.19999999999997,313.6532659421295,333.3336756944824,2.899676705715497
4325,21.62499999999998,43.24999999999996,313.7029925250749,333.3336646104171,2.910011019440116
4330,21.64999999999998,43.29999999999995,313.7525334678629,333.3336536831619,2.91968843715519
4335,21.67499999999997,43.34999999999994,313.8018527566344,333.3336430335895,2.928660119072215
4340,21.69999999999997,43.39999999999993,313.8509140999656,333.3336327756559,2.936875849116678
4345,21.72499999999996,43.44999999999992,313.8996809081383,333.333623015023,2.944284281310562
4350,21.74999999999996,43.49999999999991,313.9481162753958,333.3336138477073,2.950833168267613
4355,21.77499999999995,43.5499999999999,313.9961829658483,333.3336053588014,2.9564695721117
4360,21.79999999999995,43.59999999999989,314.0438434035534,333.3335976212522,2.961140058654772
4365,21.82499999999994,43.64999999999988,314.0910596673335,333.3335906947432,2.964790876099798
4370,21.84999999999994,43.69999999999987,314.1377934907998,333.3335846246845,2.967368119785208
4375,21.87499999999993,43.74999999999986,314.1840062680519,333.3335794413329,2.968817884707093
4380,21.89999999999993,43.79999999999986,314.2296590655604,333.3335751590988,2.969086407626903
4385,21.92499999999992,43.84999999999985,314.2747126406448,333.3335717760219,2.968120200575941
4390,21.94999999999992,43.89999999999984,314.3191274670306,333.3335692734812,2.965866177535624
4395,21.97499999999991,43.94999999999983,314.3628637679114,333.333567616137,2.962271775951516
4400,21.99999999999991,43.99999999999982,314.4058815569815,333.3335667521585,2.957285074599604
4405,22.0249999999999,44.04999999999981,314.4481406878079,333.3335666137215,2.950854909167048
4410,22.0499999999999,44.0999999999998,314.489600911991,333.3335671178254,2.942930986718916
4415,22.07499999999989,44.14999999999979,314.5302219464102,333.3335681674078,2.933464000048697
4420,22.09999999999989,44.19999999999978,314.5699635499168,333.3335696527772,2.922405742720339
4425,22.12499999999988,44.24999999999977,314.6087856097416,333.3335714533612,2.909709225462341
4430,22.14999999999988,44.29999999999976,314.6466482377816,333.3335734397147,2.895328794380712
4435,22.17499999999987,44.34999999999975,314.6835118769925,333.3335754758118,2.879220251356218
4440,22.19999999999987,44.39999999999974,314.7193374179292,333.333577421548,2.861340976821882
4445,22.22499999999986,44.44999999999973,314.7540863254937,333.3335791354327,2.841650055048669
4450,22.24999999999986,44.49999999999972,314.7877207758228,333.3335804773994,2.820108401924924
4455,22.27499999999985,44.54999999999971,314.8202038032265,333.333581311691,2.796678895168805
4460,22.29999999999985,44.5999999999997,314.851499456998,333.3335815097674,2.771326506816877
4465,22.32499999999984,44.64999999999969,314.8815729677968,333.3335809531489,2.744018437781405
4470,22.34999999999984,44.69999999999968,314.9103909232933,333.3335795361573,2.714724254203816
4475,22.37499999999983,44.74999999999967,314.9379214526115,333.3335771684886,2.683416025289147
4480,22.39999999999983,44.79999999999966,314.9641344190235,333.3335737775612,2.650068462254674
4485,22.42499999999982,44.84999999999965,314.9890016202158,333.3335693105908,2.614659057982413
4490,22.44999999999982,44.89999999999964,315.0124969953181,333.3335637363595,2.577168226916868
4495,22.47499999999981,44.94999999999963,315.0345968376931,333.3335570466319,2.537579444706447
4500,22.49999999999981,44.99999999999962,315.055280012319,333.333549257205,2.495879387032911
4505,22.5249999999998,45.04999999999961,315.0745281763308,333.3335404085611,2.452058067033415
4510,22.5499999999998,45.0999999999996,315.0923260010707,333.3335305661253,2.406108970627586
4515,22.57499999999979,45.14999999999959,315.1086613936246,333.3335198201019,2.358029189017588
4520,22.59999999999979,45.19999999999958,315.1235257156459,333.3335082849051,2.307819547676018
4525,22.62499999999978,45.24999999999957,315.1369139968085,333.3334960981812,2.255484730840001
4530,22.64999999999978,45.29999999999956,315.148825139917,333.3334834194262,2.201033400669322
4535,22.67499999999977,45.34999999999955,315.1592621143975,333.3334704282037,2.144478310095059
4540,22.69999999999977,45.39999999999954,315.1682321345682,333.333457321972,2.085836408324616
4545,22.72499999999976,45.44999999999953,315.1757468188702,333.3334443135377,2.025128937947033
4550,22.74999999999976,45.49999999999952,315.1818223260535,333.3334316281342,1.962381522536286
4555,22.77499999999975,45.54999999999951,315.1864794642631,333.3334195001318,1.897624243639964
4560,22.79999999999975,45.5999999999995,315.1897437616507,333.3334081691868,1.830891705198341
4565,22.82499999999974,45.64999999999949,315.1916453467335,333.3333978704031,1.762223061244946
4570,22.84999999999974,45.69999999999948,315.1922186477585,333.3333888192922,1.691662013206388
4575,22.87499999999973,45.74999999999947,315.1915022306099,333.3333812066246,1.619256836801792
4580,22.89999999999973,45.79999999999946,315.1895387340801,333.3333751968862,1.545060400346322
4585,22.92499999999972,45.84999999999945,315.1863748481663,333.3333709272496,1.469130170768
4590,22.94999999999972,45.89999999999944,315.1820612975663,333.333368506885,1.391528206531131
4595,22.97499999999971,45.94999999999943,315.1766528169254,333.3333680165658,1.312321135805407
4600,22.99999999999971,45.99999999999942,315.1702081121658,333.3333695085498,1.231580118589139
4605,23.0249999999997,46.04999999999941,315.1627898038947,333.3333730067206,1.149380791464036
4610,23.0499999999997,46.0999999999994,315.1544643494758,333.3333785069925,1.065803193724063
4615,23.07499999999969,46.14999999999939,315.1453019407659,333.333385977971,0.9809316736876168
4620,23.09999999999969,46.19999999999938,315.1353763749972,333.3333953618873,0.894854774085891
4625,23.12499999999968,46.24999999999937,315.1247648967085,333.3334065757887,0.807665095510842
4630,23.14999999999968,46.29999999999936,315.1135480092161,333.333419513005,0.719459137020928
4635,23.17499999999967,46.34999999999935,315.1018092546216,333.3334340448878,0.6303371131053539
4640,23.19999999999967,46.39999999999934,315.0896349618147,333.3334500228083,0.5404027464192893
4645,23.22499999999966,46.44999999999933,315.0771139626098,333.3334672804109,0.4497630356825901
4650,23.24999999999966,46.49999999999932,315.064337276637,333.3334856361042,0.3585279984419589
4655,23.27499999999965,46.54999999999931,315.0513977661003,333.3335048957551,0.2668103885183268
4660,23.29999999999965,46.5999999999993,315.0383897620819,333.33352485555,0.1747253881120896
4665,23.32499999999964,46.64999999999929,315.0254086646116,333.3335453049972,0.08239027475750493
4670,23.34999999999964,46.69999999999928,315.0125505191647,333.3335660300002,-0.01007593646770166
4675,23.37499999999963,46.74999999999927,314.9999115727963,333.333586815958,-0.1025528748523867
4680,23.39999999999963,46.79999999999926,314.9875878135516,333.3336074508362,-0.1949192192103153
4685,23.42499999999962,46.84999999999925,314.9756744972494,333.3336277281506,-0.2870531251710284
4690,23.44999999999962,46.89999999999924,314.9642656661301,333.3336474498042,-0.3788326732103968
4695,23.47499999999961,46.94999999999923,314.9534536642071,333.3336664287237,-0.4701363357707906
4700,23.49999999999961,46.99999999999922,314.9433286544921,333.3336844912575,-0.5608434615330631
4705,23.5249999999996,47.04999999999921,314.9339781434633,333.3337014792825,-0.650834774633652
4710,23.5499999999996,47.0999999999992,314.9254865183416,333.3337172520021,-0.7399928863457421
4715,23.57499999999959,47.14999999999919,314.9179346027642,333.3337316873888,-0.8282028164669004
4720,23.59999999999959,47.19999999999918,314.9113992365006,333.3337446832978,-0.9153525214228244
4725,23.62499999999958,47.24999999999917,314.9059528846068,333.3337561582009,-1.001333425836875
4730,23.64999999999958,47.29999999999916,314.9016632813097,333.3337660515837,-1.08604095410892
4735,23.67499999999957,47.34999999999915,314.8985931134503,333.3337743239967,-1.169375058351093
4740,23.69999999999957,47.39999999999914,314.8967997479032,333.3337809567778,-1.2512407388505
4745,23.72499999999956,47.44999999999913,314.8963350068343,333.3337859515,-1.331548553095821
4750,23.74999999999956,47.49999999999912,314.8972449939106,333.3337893291303,-1.410215109276675
4755,23.77499999999955,47.54999999999911,314.8995699738479,333.3337911289527,-1.487163540088752
4760,23.79999999999955,47.5999999999991,314.9033443068533,333.3337914072974,-1.56232395259927
4765,23.82499999999954,47.64999999999909,314.9085964385148,333.3337902360851,-1.635633849907622
4770,23.84999999999954,47.69999999999908,314.9153489447979,333.333787701237,-1.707038520299546
4775,23.87499999999953,47.74999999999907,314.9236186307477,333.3337839009789,-1.776491389608255
4780,23.89999999999953,47.79999999999906,314.9334166805045,333.3337789440511,-1.843954332503634
4785,23.92499999999952,47.84999999999905,314.9447488552686,333.3337729478836,-1.909397938470093
4790,23.94999999999952,47.89999999999904,314.9576157348266,333.3337660367368,-1.972801728264025
4795,23.97499999999951,47.94999999999903,314.9720129974158,333.333758339839,-2.034154316717354
4800,23.99999999999951,47.99999999999902,314.9879317318588,333.3337499895408,-2.093453517803209
4805,24.0249999999995,48.04999999999901,315.0053587752325,333.3337411195195,-2.150706388018855
4810,24.0499999999995,48.099999999999,315.0242770687555,333.3337318630204,-2.205929204140618
4815,24.07499999999949,48.14999999999899,315.0446660241495,333.3337223511809,-2.259147371737851
4820,24.09999999999949,48.19999999999898,315.0665018926591,333.3337127114387,-2.310395261125305
4825,24.12499999999948,48.24999999999897,315.0897581287752,333.3337030660292,-2.359715967338695
4830,24.14999999999948,48.29999999999896,315.1144057410162,333.3336935305912,-2.407160991573541
4835,24.17499999999947,48.34999999999895,315.1404136225888,333.3336842128809,-2.452789841858816
4840,24.19999999999947,48.39999999999894,315.1677488554918,333.3336752116096,-2.496669551456638
4845,24.22499999999946,48.44999999999893,315.1963769825849,333.3336666153988,-2.538874114341928
4850,24.24999999999946,48.49999999999892,315.2262622433725,333.3336585018612,-2.579483838174737
4855,24.27499999999946,48.54999999999891,315.257367770696,333.3336509368198,-2.618584616433984
4860,24.29999999999945,48.5999999999989,315.2896557470659,333.333643973636,-2.656267122838996
4865,24.32499999999945,48.64999999999889,315.3230875210852,333.3336376526847,-2.692625932791167
4870,24.34999999999944,48.69999999999888,315.3576236862359,333.3336320009711,-2.727758578692042
4875,24.37499999999944,48.74999999999887,315.3932241260047,333.3336270318673,-2.761764547398121
4880,24.39999999999943,48.79999999999886,315.4298480304136,333.3336227449855,-2.794744230330765
4885,24.42499999999943,48.84999999999885,315.4674538908287,333.3336191262169,-2.826797839149104
4890,24.44999999999942,48.89999999999884,315.505999480546,333.3336161479074,-2.858024301162598
4895,24.47499999999942,48.94999999999883,315.5454418291777,333.3336137692073,-2.888520150618517
4900,24.49999999999941,48.99999999999882,315.5857371988354,333.3336119365831,-2.918378433293618
4905,24.52499999999941,49.04999999999881,315.6268410695741,333.3336105845212,-2.947687642731253
4910,24.5499999999994,49.0999999999988,315.6687081405161,333.333609636416,-2.976530706824113
4915,24.5749999999994,49.14999999999879,315.7112923516063,333.3336090056637,-3.004984043254751
4920,24.59999999999939,49.19999999999878,315.7545469291264,333.3336085969557,-3.033116701405049
4925,24.62499999999939,49.24999999999877,315.7984244560784,333.3336083077844,-3.060989606841343
4930,24.64999999999938,49.29999999999876,315.8428769664565,333.3336080301391,-3.088654922292791
4935,24.67499999999938,49.34999999999875,315.8878560604982,333.3336076524039,-3.116155536301221
4940,24.69999999999937,49.39999999999874,315.9333130362479,333.3336070613968,-3.143524687476346
4945,24.72499999999937,49.44999999999873,315.9791990316033,333.3336061445818,-3.17078572872611
4950,24.74999999999936,49.49999999999872,316.0254651700445,333.3336047923439,-3.197952032044049
4955,24.77499999999936,49.54999999999871,316.0720627031856,333.3336029003457,-3.225027030653413
4960,24.79999999999935,49.5999999999987,316.1189431434366,333.3336003718757,-3.252004391652323
4965,24.82499999999935,49.64999999999869,316.1660583808833,333.3335971201415,-3.278868308975578
4970,24.84999999999934,49.69999999999868,316.2133607796767,333.3335930704585,-3.305593903629754
4975,24.87499999999934,49.74999999999867,316.260803250536,333.3335881622429,-3.332147715848628
4980,24.89999999999933,49.79999999999866,316.3083392976392,333.3335823507904,-3.358488272204117
4985,24.92499999999933,49.84999999999865,316.3559230395459,333.3335756087475,-3.38456670977379
4990,24.94999999999932,49.89999999999864,316.4035092052521,333.3335679272355,-3.41032743924732
4995,24.97499999999932,49.94999999999863,316.4510531075979,333.333559316603,-3.435708829317469
5000,24.99999999999931,49.99999999999862,316.4985105970167,333.3335498067378,-3.46064389577548
5005,25.02499999999931,50.04999999999861,316.5458379991845,333.3335394469477,-3.485060980286799
5010,25.0499999999993,50.0999999999986,316.5929920402197,333.3335283053847,-3.508884405837629
5015,25.0749999999993,50.14999999999859,316.6399297629712,333.333516468026,-3.532035098095882
5020,25.09999999999929,50.19999999999858,316.6866084375167,333.3335040372047,-3.554431164339432
5025,25.12499999999929,50.24999999999857,316.7329854684808,333.33349112977,-3.575988424080935
5030,25.14999999999928,50.29999999999856,316.779018300974,333.3334778748488,-3.59662088787824
5035,25.17499999999928,50.34999999999855,316.8246643263562,333.3334644113316,-3.616241183051033
5040,25.19999999999927,50.39999999999854,316.8698807882103,333.3334508850965,-3.634760926986652
5045,25.22499999999927,50.44999999999853,316.9146246883306,333.3334374460744,-3.652091050409298
5050,25.24999999999926,50.49999999999852,316.9588526919761,333.3334242452091,-3.668142074343415
5055,25.27499999999926,50.54999999999851,317.002521031289,333.3334114314133,-3.682824345523894
5060,25.29999999999925,50.5999999999985,317.0455854055555,333.3333991485841,-3.696048235703429
5065,25.32499999999925,50.64999999999849,317.0880008754568,333.3333875327679,-3.707724310950161
5070,25.34999999999924,50.69999999999848,317.1297216618447,333.3333767099357,-3.717763496894325
5075,25.37499999999924,50.74999999999847,317.1707007631656,333.3333667951375,-3.726077250892173
5080,25.39999999999923,50.79999999999846,317.2108896994754,333.333357891142,-3.732577666028253
5085,25.42499999999923,50.84999999999845,317.2502383943445,333.3333500884617,-3.737177567928866
5090,25.44999999999922,50.89999999999844,317.288695142366,333.3333434650791,-3.739790602679282
5095,25.47499999999922,50.94999999999843,317.3262066202332,333.3333380860665,-3.740331319852008
5100,25.49999999999921,50.99999999999842,317.3627179264275,333.3333340032513,-3.738715255695755
5105,25.52499999999921,51.04999999999841,317.398172644904,333.3333312548965,-3.734859019312592
5110,25.5499999999992,51.0999999999984,317.4325129304546,333.3333298653768,-3.728680384319008
5115,25.5749999999992,51.14999999999839,317.4656796140674,333.3333298448737,-3.720098387994837
5120,25.59999999999919,51.19999999999838,317.4976123269228,333.3333311891281,-3.709033439424917
5125,25.62499999999919,51.24999999999837,317.5282496419367,333.3333338792639,-3.695407437679993
5130,25.64999999999918,51.29999999999836,317.5575292320822,333.3333378817571,-3.679143900667754
5135,25.67499999999918,51.34999999999835,317.5853880448556,333.3333431485264,-3.660168104951847
5140,25.69999999999917,51.39999999999834,317.6117624925998,333.3333496172556,-3.638407236528607
5145,25.72499999999917,51.44999999999833,317.6365886583471,333.3333572118967,-3.613790552321991
5150,25.74999999999916,51.49999999999832,317.6598025170849,333.3333658434112,-3.586249551969549
5155,25.77499999999916,51.54999999999831,317.6813401723125,333.3333754107703,-3.555718159316261
5160,25.79999999999915,51.5999999999983,317.7011381076967,333.3333858021584,-3.522132912927626
5165,25.82499999999915,51.64999999999829,317.7191334536916,333.3333968964342,-3.48543316485362
5170,25.84999999999914,51.69999999999828,317.7352642687663,333.33340856477,-3.445561286808267
5175,25.87499999999914,51.74999999999827,317.7494698348517,333.333420672471,-3.402462882907231
5180,25.89999999999913,51.79999999999826,317.7616909664629,333.3334330809334,-3.356087008066536
5185,25.92499999999913,51.84999999999825,317.7718703327374,333.3334456496678,-3.306386391167659
5190,25.94999999999912,51.89999999999824,317.7799527915996,333.3334582383866,-3.253317662081487
5195,25.97499999999912,51.94999999999823,317.7858857349462,333.3334707090574,-3.196841581651069
5200,25.99999999999911,51.99999999999822,317.7896194437313,333.3334829279088,-3.136923273738619
5205,26.02499999999911,52.04999999999821,317.7911074515704,333.3334947673183,-3.073532458446473
5210,26.0499999999991,52.0999999999982,317.7903069154089,333.3335061075595,-3.006643685625755
5215,26.0749999999991,52.14999999999819,317.7871789916017,333.3335168383442,-2.936236567856183
5220,26.09999999999909,52.19999999999818,317.781689215569,333.3335268601741,-2.862296011941247
5225,26.12499999999909,52.24999999999817,317.7738078832631,333.333536085435,-2.78481244808233
5230,26.14999999999908,52.29999999999816,317.7635104323118,333.3335444392525,-2.703782055953126
5235,26.17499999999908,52.34999999999815,317.7507778206916,333.3335518600961,-2.619206986701571
5240,26.19999999999907,52.39999999999814,317.735596900633,333.3335583001307,-2.531095580038771
5245,26.22499999999907,52.44999999999813,317.7179607853312,333.3335637253367,-2.439462575495913
5250,26.24999999999906,52.49999999999812,317.6978692058836,333.3335681153857,-2.344329316934263
5255,26.27499999999906,52.54999999999811,317.6753288558099,333.3335714633494,-2.245723949312439
5260,26.29999999999905,52.5999999999981,317.6503537202251,333.3335737751895,-2.143681606702197
5265,26.32499999999905,52.64999999999809,317.622965386749,333.3335750691191,-2.038244590462743
5270,26.34999999999904,52.69999999999808,317.5931933349778,333.3335753748298,-1.929462536418733
5275,26.37499999999904,52.74999999999807,317.5610752011964,333.3335747326088,-1.81739256980109
5280,26.39999999999903,52.79999999999806,317.5266570149155,333.3335731923889,-1.702099446610587
5285,26.42499999999903,52.84999999999805,317.4899934035773,333.3335708127419,-1.583655679967669
5290,26.44999999999902,52.89999999999804,317.4511477616669,333.3335676598261,-1.462141649875766
5295,26.47499999999902,52.94999999999803,317.4101923803497,333.3335638063418,-1.337645694718822
5300,26.49999999999901,52.99999999999802,317.3672085335552,333.3335593304604,-1.210264182666681
5305,26.52499999999901,53.04999999999801,317.3222865164048,333.3335543147762,-1.080101561035376
5310,26.549999999999,53.099999999998,317.2755256317969,333.3335488452752,-0.9472703815046764
5315,26.574999999999,53.14999999999799,317.2270341209245,333.3335430103236,-0.811891298974067
5320,26.59999999999899,53.19999999999798,317.1769290335801,333.3335368996794,-0.674093041705512
5325,26.62499999999899,53.24999999999797,317.125336034222,333.3335306035412,-0.5340123503052334
5330,26.64999999999898,53.29999999999797,317.0723891399358,333.3335242116031,-0.3917938830066445
5335,26.67499999999898,53.34999999999796,317.0182303868128,333.3335178121449,-0.2475900846659984
5340,26.69999999999897,53.39999999999795,316.9630094216275,333.3335114911337,-0.1015610168615346
5345,26.72499999999897,53.44999999999794,316.9068830162907,333.3335053313392,0.04612585347605566
5350,26.74999999999896,53.49999999999793,316.8500145032244,333.3334994114501,0.1952959094118434
5355,26.77499999999896,53.54999999999792,316.7925731307035,333.3334938052202,0.3457676856731995
5360,26.79999999999895,53.59999999999791,316.7347333381729,333.3334885805934,0.497353218764844
5365,26.82499999999895,53.6499999999979,316.6766739527415,333.3334837988565,0.6498584474161797
5370,26.84999999999894,53.69999999999789,316.6185773093537,333.3334795138033,0.8030836648310391
5375,26.87499999999894,53.74999999999788,316.5606282985614,333.3334757709039,0.9568240237794106
5380,26.89999999999893,53.79999999999787,316.503013347463,333.3334726065314,1.11087009503972
5385,26.92499999999893,53.84999999999786,316.4459193409547,333.3334700472225,1.26500847908235
5390,26.94999999999892,53.89999999999785,316.3895324921576,333.3334681090125,1.419022470200318
5395,26.97499999999892,53.94999999999784,316.3340371726173,333.3334667968651,1.57269277153685
5400,26.99999999999891,53.99999999999783,316.2796147144668,333.3334661042182,1.725798258635653
5405,27.02499999999891,54.04999999999782,316.2264421980327,333.3334660126817,1.878116788226151
5410,27.0499999999989,54.09999999999781,316.1746912409152,333.3334664919075,2.029426048601043
5415,27.0749999999989,54.1499999999978,316.1245268039779,333.3334674997014,2.179504445621855
5420,27.09999999999889,54.19999999999779,316.0761060310554,333.333468982304,2.328132019794871
5425,27.12499999999889,54.24999999999778,316.0295771404836,333.3334708749694,2.475091387020302
5430,27.14999999999888,54.29999999999777,315.9850783858069,333.3334731028143,2.620168695973166
5435,27.17499999999888,54.34999999999776,315.9427371028048,333.3334755819344,2.763154594242451
5440,27.19999999999887,54.39999999999775,315.9026688591757,333.3334782208059,2.903845194867363
5445,27.22499999999887,54.44999999999774,315.8649767218838,333.3334809219447,3.042043034599868
5450,27.24999999999886,54.49999999999773,315.8297506554556,333.3334835838083,3.177558015068194
5455,27.27499999999886,54.54999999999772,315.7970670623607,333.3334861029046,3.310208318053032
5460,27.29999999999885,54.59999999999771,315.7669884741199,333.3334883760518,3.439821286277728
5465,27.32499999999885,54.6499999999977,315.7395633990793,333.3334903027571,3.566234261499885
5470,27.34999999999884,54.69999999999769,315.7148263297619,333.3334917876257,3.689295372233116
5475,27.37499999999884,54.74999999999768,315.6927979097726,333.3334927427612,3.808864264117399
5480,27.39999999999883,54.79999999999767,315.6734852570954,333.3334930900605,3.924812766747992
5485,27.42499999999883,54.84999999999766,315.6568824377712,333.3334927633713,4.037025491693885
5490,27.44999999999882,54.89999999999765,315.6429710810634,333.3334917104124,4.14540035735028
5495,27.47499999999882,54.94999999999764,315.6317211247586,333.3334898944248,4.249849037259309
5500,27.49999999999881,54.99999999999763,315.6230916769755,333.3334872954931,4.350297329454957
5505,27.52499999999881,55.04999999999762,315.6170319789513,333.3334839114983,4.446685445275807
5510,27.5499999999988,55.09999999999761,315.6134824517125,333.3334797586668,4.538968216875686
5515,27.5749999999988,55.1499999999976,315.6123758084061,333.3334748717185,4.627115223317858
5520,27.59999999999879,55.19999999999759,315.6136382131211,333.3334693035673,4.711110835682967
5525,27.62499999999879,55.24999999999758,315.6171904666743,333.3334631246324,4.790954181956901
5530,27.64999999999878,55.29999999999757,315.6229491994936,333.3334564217352,4.866659032704647
5535,27.67499999999878,55.34999999999756,315.6308280519361,333.3334492966375,4.938253608563008
5540,27.69999999999877,55.39999999999755,315.6407388226466,333.3334418642376,5.005780310510658
5545,27.72499999999877,55.44999999999754,315.6525925662302,333.3334342505144,5.069295373669362
5550,27.74999999999876,55.49999999999753,315.6663006222575,333.3334265902287,5.128868445108754
5555,27.77499999999876,55.54999999999752,315.6817755587562,333.3334190244766,5.184582085808563
5560,27.79999999999875,55.59999999999751,315.6989320146619,333.3334116981632,5.236531196619614
5565,27.82499999999875,55.6499999999975,315.7176874272608,333.3334047574531,5.284822367820601
5570,27.84999999999874,55.69999999999749,315.7379626324717,333.3333983472731,5.329573151715492
5575,27.87499999999874,55.74999999999748,315.7596822799135,333.3333926099773,5.37091124646072
5580,27.89999999999873,55.79999999999747,315.7827749149507,333.3333876853833,5.408973564140396
5585,27.92499999999873,55.84999999999746,315.8071729992914,333.3333837045477,5.443905271239516
5590,27.94999999999872,55.89999999999745,315.8328129431445,333.3333807885853,5.475858760820356
5595,27.97499999999872,55.94999999999744,315.8596350890803,333.3333790480235,5.504992553037406
5600,27.99999999999871,55.99999999999743,315.8875836048674,333.3333785812952,5.531470131307216
5605,28.02499999999871,56.04999999999742,315.9166062733633,333.3333794730901,5.55545871608675
5610,28.0499999999987,56.09999999999741,315.9466541840324,333.3333817927157,5.577127982949733
5615,28.0749999999987,56.1499999999974,315.9776813368903,333.3333855925257,5.596648733512618
5620,28.09999999999869,56.19999999999739,316.0096441733463,333.3333909065137,5.614191529728759
5625,28.12499999999869,56.24999999999738,316.0425010509604,333.333397749112,5.629925304103081
5630,28.14999999999868,56.29999999999737,316.076211681282,333.3334061142919,5.644015960470536
5635,28.17499999999868,56.34999999999736,316.1107365509816,333.3334159749666,5.656624981753793
5640,28.19999999999867,56.39999999999735,316.1460363469943,333.333427282784,5.667908062615515
5645,28.22499999999867,56.44999999999734,316.1820714056183,333.3334399682883,5.678013785970344
5650,28.24999999999866,56.49999999999733,316.2188012040822,333.3334539414838,5.687082362842003
5655,28.27499999999866,56.54999999999732,316.2561839105704,333.3334690928089,5.695244454964866
5660,28.29999999999865,56.59999999999731,316.2941760055162,333.3334852944911,5.702620098795784
5665,28.32499999999865,56.6499999999973,316.3327319831714,333.3335024022711,5.709317748206894
5670,28.34999999999864,56.69999999999729,316.3718041384253,333.3335202574798,5.715433451087158
5675,28.37499999999864,56.74999999999728,316.4113424395151,333.3335386893857,5.721050172474714
5680,28.39999999999863,56.79999999999727,316.4512944834261,333.3335575178028,5.726237273696817
5685,28.42499999999863,56.84999999999726,316.4916055270689,333.3335765558789,5.731050153529003
5690,28.44999999999862,56.89999999999725,316.5322185843924,333.3335956129988,5.735530053630606
5695,28.47499999999862,56.94999999999724,316.5730745773784,333.3336144977413,5.739704026705122
5700,28.49999999999861,56.99999999999723,316.6141125274688,333.3336330208166,5.743585062090728
5705,28.52499999999861,57.04999999999722,316.6552697734747,333.3336509979237,5.747172359955238
5710,28.5499999999986,57.09999999999721,316.6964822022748,333.3336682524524,5.750451742122205
5715,28.5749999999986,57.1499999999972,316.7376844795856,333.3336846179811,5.753396184895884
5720,28.59999999999859,57.19999999999719,316.7788102696627,333.3336999405252,5.755966457145138
5725,28.62499999999859,57.24999999999718,316.8197924346676,333.3337140804883,5.758111845478489
5730,28.64999999999858,57.29999999999717,316.8605632066332,333.3337269142892,5.759770947553607
5735,28.67499999999858,57.34999999999716,316.9010543271687,333.3337383356523,5.760872514453183
5740,28.69999999999857,57.39999999999715,316.9411971522064,333.3337482565512,5.761336323576719
5745,28.72499999999857,57.44999999999714,316.980922721028,333.3337566078008,5.76107406457818
5750,28.74999999999856,57.49999999999713,317.0201617905476,333.3337633393265,5.759990222436706
5755,28.77499999999856,57.54999999999712,317.0588448371878,333.3337684201136,5.757982943693656
5760,28.79999999999855,57.59999999999711,317.0969020297595,333.3337718378732,5.754944874077243
5765,28.82499999999855,57.6499999999971,317.1342631775321,333.3337735984549,5.750763958121763
5770,28.84999999999854,57.69999999999709,317.1708576581232,333.3337737250403,5.745324193751376
5775,28.87499999999854,57.74999999999708,317.2066143300686,333.3337722571463,5.738506337176313
5780,28.89999999999853,57.79999999999707,317.2414614350138,333.3337692495001,5.730188555621648
5785,28.92499999999853,57.84999999999706,317.2753264942488,333.3337647707759,5.72024702739591
5790,28.94999999999852,57.89999999999705,317.308136204222,333.3337589022847,5.708556490511782
5795,28.97499999999852,57.94999999999704,317.3398163352643,333.3337517365746,5.69499074255635
5800,28.99999999999851,57.99999999999703,317.3702916374586,333.3337433760485,5.679423095433806
5805,29.02499999999851,58.04999999999702,317.3994857573359,333.3337339315582,5.661726789580735
5810,29.04999999999851,58.09999999999701,317.4273211686216,333.3337235210132,5.641775372671381
5815,29.0749999999985,58.149999999997,317.4537191200063,333.3337122680176,5.619443048030096
5820,29.0999999999985,58.19999999999699,317.4785996025813,333.3337003005364,5.594604998007028
5825,29.12499999999849,58.24999999999698,317.5018813393148,333.3336877495977,5.56713768736104
5830,29.14999999999849,58.29999999999697,317.5234817986747,333.333674748033,5.53691915135707
5835,29.17499999999848,58.34999999999696,317.5433172342179,333.3336614292355,5.503829272830419
5840,29.19999999999848,58.39999999999695,317.561302751838,333.3336479259731,5.467750051954608
5845,29.22499999999847,58.44999999999694,317.5773524059716,333.3336343691835,5.428565871894047
5850,29.24999999999847,58.49999999999693,317.5913793260479,333.3336208868143,5.386163762955073
5855,29.27499999999846,58.54999999999692,317.6032958741099,333.333607602658,5.340433667312102
5860,29.29999999999846,58.59999999999691,317.613013834399,333.3335946351905,5.291268705867551
5865,29.32499999999845,58.6499999999969,317.6204446354943,333.3335820964161,5.23856544834018
5870,29.34999999999845,58.69999999999689,317.6254996053821,333.333570090716,5.182224187267468
5875,29.37499999999844,58.74999999999688,317.6280902596126,333.3335587136931,5.122149216253648
5880,29.39999999999844,58.79999999999687,317.6281286225524,333.3335480510505,5.058249112499164
5885,29.42499999999843,58.84999999999686,317.6255275814592,333.3335381774895,4.990437023414207
5890,29.44999999999843,58.89999999999685,317.6202012729315,333.3335291556558,4.918630956931346
5895,29.47499999999842,58.94999999999684,317.6120655010656,333.3335210351537,4.842754074999499
5900,29.49999999999842,58.99999999999683,317.6010381864195,333.3335138516622,4.762734989648036
5905,29.52499999999841,59.04999999999682,317.5870398446507,333.3335076261656,4.678508060952219
5910,29.54999999999841,59.09999999999681,317.5699940934797,333.3335023643479,4.590013696207962
5915,29.5749999999984,59.1499999999968,317.5498281863847,333.3334980561779,4.497198649622712
5920,29.5999999999984,59.19999999999679,317.5264735711792,333.3334946757079,4.400016321832677
5925,29.62499999999839,59.24999999999678,317.4998664714229,333.333492181136,4.298427058607915
5930,29.64999999999839,59.29999999999677,317.4699484883185,333.3334905151456,4.192398448106201
5935,29.67499999999838,59.34999999999676,317.4366672205189,333.3334896055516,4.081905616098816
5940,29.69999999999838,59.39999999999675,317.3999768989656,333.3334893662489,3.966931518591472
5945,29.72499999999837,59.44999999999674,317.35983903337,333.3334896984707,3.847467231058907
5950,29.74999999999837,59.49999999999673,317.3162230680034,333.3334904924739,3.723512234895356
5955,29.77499999999836,59.54999999999672,317.2691070415834,333.3334916293632,3.595074698263413
5960,29.79999999999836,59.59999999999671,317.2184782476672,333.3334929832594,3.462171752769454
5965,29.82499999999835,59.6499999999967,317.1643338913499,333.3334944237093,3.324829764443096
5970,29.84999999999835,59.69999999999669,317.1066817371439,333.3334958182729,3.183084598184336
5975,29.87499999999834,59.74999999999668,317.0455407426841,333.3334970352317,3.036981874762212
5980,29.89999999999834,59.79999999999667,316.980941672377,333.3334979463704,2.886577219187321
5985,29.92499999999833,59.84999999999666,316.91292768454,333.3334984297546,2.731936499029516
5990,29.94999999999833,59.89999999999665,316.841554884991,333.3334983724425,2.573136050982014
5995,29.97499999999832,59.94999999999664,316.7668928393718,333.3334976730578,2.410262893626357
6000,29.99999999999832,59.99999999999663,316.6890250358366,333.3334962441708,2.243414924010628
6005,30.02499999999831,60.04999999999662,316.6080492889956,333.3334940144252,2.072701095212234
6010,30.04999999999831,60.09999999999661,316.524078075266,333.333490930339,1.898241571639554
6015,30.0749999999983,60.1499999999966,316.4372387891843,333.3334869577769,1.720167858340246
6020,30.0999999999983,60.19999999999659,316.3476739094444,333.3334820830044,1.538622900114424
6025,30.12499999999829,60.24999999999658,316.2555410630388,333.3334763133391,1.353761145739037
6030,30.14999999999829,60.29999999999657,316.1610129753847,333.3334696773617,1.165748572140508
6035,30.17499999999828,60.34999999999656,316.0642772941699,333.3334622246715,0.9747626629360289
6040,30.19999999999828,60.39999999999655,315.9655362747495,333.3334540252062,0.7809923353692101
6045,30.22499999999827,60.44999999999654,315.865006315351,333.3334451681366,0.5846378094041977
6050,30.24999999999827,60.49999999999653,315.7629173311514,333.3334357603626,0.385910412549693
6055,30.27499999999826,60.54999999999652,315.6595119576118,333.3334259246383,0.1850323139714416
6060,30.29999999999826,60.59999999999651,315.5550445753176,333.3334157974053,-0.01776381841509345
6065,30.32499999999825,60.6499999999965,315.4497801509439,333.3334055263805,-0.222235243823043
6070,30.34999999999825,60.69999999999649,315.3439928919689,333.3333952679727,-0.4281296628242126
6075,30.37499999999824,60.74999999999648,315.2379647164065,333.3333851846132,-0.6351858244849087
6080,30.39999999999824,60.79999999999647,315.1319835241082,333.3333754432048,-0.8431342353724327
6085,30.42499999999823,60.84999999999646,315.0263411491552,333.3333662179803,-1.051698009499533
6090,30.44999999999823,60.89999999999645,314.9213311756947,333.3333576760646,-1.260593775989512
6095,30.47499999999822,60.94999999999644,314.8172467660152,333.3333499687149,-1.469532661884354
6100,30.49999999999822,60.99999999999643,314.7143784764084,333.3333432310054,-1.678221377858631
6105,30.52499999999821,61.04999999999642,314.6130120429852,333.333337580564,-1.886363384101212
6110,30.54999999999821,61.09999999999641,314.513426146163,333.3333331162933,-2.093660133282594
6115,30.5749999999982,61.1499999999964,314.415890182756,333.3333299172683,-2.299812381792391
6120,30.5999999999982,61.19999999999639,314.3206620814204,333.3333280418464,-2.504521557570493
6125,30.62499999999819,61.24999999999638,314.2279861997766,333.3333275270013,-2.707491170933584
6130,30.64999999999819,61.29999999999637,314.1380913423324,333.3333283879403,-2.908428253133247
6135,30.67499999999818,61.34999999999636,314.0511889374787,333.3333306180158,-3.107044806021285
6140,30.69999999999818,61.39999999999635,313.9674714097519,333.3333341889656,-3.303059245228701
6145,30.72499999999817,61.44999999999634,313.8871107799815,333.3333390514958,-3.49619781876746
6150,30.74999999999817,61.49999999999633,313.8102575211474,333.3333451361759,-3.686195982980096
6155,30.77499999999816,61.54999999999632,313.7370396919673,333.3333523546806,-3.872799718285495
6160,30.79999999999816,61.59999999999631,313.6675623633982,333.3333606012972,-4.055766768206711
6165,30.82499999999815,61.6499999999963,313.6019073461491,333.3333697547124,-4.234867786674829
6170,30.84999999999815,61.69999999999629,313.540133219752,333.333379680025,-4.409887380508175
6175,30.87499999999814,61.74999999999628,313.4822756564855,333.333390230943,-4.580625036197642
6180,30.89999999999814,61.79999999999627,313.4283480265619,333.3334012521272,-4.746895922589598
6185,30.92499999999813,61.84999999999626,313.3783422648401,333.3334125816398,-4.908531563628763
6190,30.94999999999813,61.89999999999625,313.3322299741036,333.3334240534516,-5.065380377917952
6195,30.97499999999812,61.94999999999624,313.2899637357781,333.3334354999596,-5.217308084340914
6200,30.99999999999812,61.99999999999623,313.2514785960178,333.3334467544932,-5.364197975319295
6205,31.02499999999811,62.04999999999622,313.2166936931728,333.3334576537328,-5.505951061310522
6210,31.04999999999811,62.09999999999621,313.1855139920548,333.3334680400504,-5.642486091896333
6215,31.0749999999981,62.1499999999962,313.1578320905551,333.3334777636968,-5.773739460177634
6220,31.0999999999981,62.19999999999619,313.1335300654673,333.333486684831,-5.899664998184931
6225,31.12499999999809,62.24999999999618,313.1124813260981,333.3334946753465,-6.020233671649555
6230,31.14999999999809,62.29999999999617,313.0945524467434,333.3335016204908,-6.135433182747876
6235,31.17499999999808,62.34999999999616,313.0796049518038,333.3335074202397,-6.245267489419325
6240,31.19999999999808,62.39999999999615,313.0674970303169,333.3335119904229,-6.349756249550206
6245,31.22499999999807,62.44999999999614,313.0580851597624,333.3335152635918,-6.448934197871496
6250,31.24999999999807,62.49999999999613,313.0512256220913,333.3335171896204,-6.542850462742257
6255,31.27499999999806,62.54999999999612,313.0467758978383,333.3335177360344,-6.631567829349935
6260,31.29999999999806,62.59999999999611,313.0445959271021,333.3335168880867,-6.715161955096282
6265,31.32499999999805,62.6499999999961,313.044549228865,333.3335146485826,-6.793720542296495
6270,31.34999999999805,62.69999999999609,313.0465038726098,333.3335110374573,-6.867342472691867
6275,31.37499999999804,62.74999999999608,313.0503332986974,333.3335060911452,-6.936136907804237
6280,31.39999999999804,62.79999999999607,313.0559169861552,333.3334998617537,-7.000222358807747
6285,31.42499999999803,62.84999999999607,313.0631409687118,333.3334924160528,-7.059725729404358
6290,31.44999999999803,62.89999999999606,313.0718982020421,333.3334838343398,-7.1147813351557
6295,31.47499999999802,62.94999999999605,313.0820887870632,333.3334742091629,-7.165529902844457
6300,31.49999999999802,62.99999999999604,313.0936200561565,333.3334636439793,-7.212117553701216
6305,31.52499999999801,63.04999999999603,313.1064065308282,333.333452251729,-7.254694774708264
6310,31.54999999999801,63.09999999999602,313.1203697610881,333.3334401533879,-7.293415382660869
6315,31.574999999998,63.14999999999601,313.1354380582151,333.3334274764786,-7.328435486190549
6320,31.599999999998,63.199999999996,313.1515461338851,333.3334143536042,-7.35991245148389
6325,31.62499999999799,63.24999999999599,313.1686346595762,333.3334009209714,-7.388003877962822
6330,31.64999999999799,63.29999999999598,313.1866497609059,333.3333873169537,-7.412866590629632
6335,31.67499999999798,63.34999999999597,313.2055424618381,333.3333736806647,-7.434655656165683
6340,31.69999999999798,63.39999999999596,313.2252680937447,333.3333601505747,-7.453523430079233
6345,31.72499999999797,63.44999999999595,313.2457856838965,333.3333468631538,-7.469618642304241
6350,31.74999999999797,63.49999999999594,313.2670573372195,333.3333339515412,-7.483085528545759
6355,31.77499999999796,63.54999999999593,313.2890476241362,333.3333215442539,-7.494063014405405
6360,31.79999999999796,63.59999999999592,313.3117229859169,333.3333097639097,-7.502683958857671
6365,31.82499999999795,63.64999999999591,313.3350511674512,333.3332987259933,-7.509074463027267
6370,31.84999999999795,63.6999999999959,313.359000685581,333.3332885376346,-7.513353249416245
6375,31.87499999999794,63.74999999999589,313.3835403393647,333.3332792964272,-7.515631115740456
6380,31.89999999999794,63.79999999999588,313.4086387667643,333.3332710892957,-7.516010466640259
6385,31.92499999999793,63.84999999999587,313.4342640505786,333.3332639913823,-7.514584925161178
6390,31.94999999999793,63.89999999999586,313.4603833747854,333.3332580650326,-7.511439024914081
6395,31.97499999999792,63.94999999999585,313.4869627308773,333.3332533588165,-7.5066479825278
6400,31.99999999999792,63.99999999999584,313.51396667274,333.3332499066806,-7.500277548861135
6405,32.02499999999793,64.04999999999586,313.5413581174244,333.3332477271936,-7.492383936324586
6410,32.04999999999794,64.09999999999589,313.5690981885633,333.3332468229618,-7.483013818636242
6415,32.07499999999796,64.14999999999591,313.5971460985154,333.3332471801885,-7.472204398430985
6420,32.09999999999797,64.19999999999594,313.6254590651785,333.3332487684538,-7.459983537373035
6425,32.12499999999798,64.24999999999596,313.6539922591966,333.3332515407203,-7.446369942807425
6430,32.14999999999799,64.29999999999599,313.6826987773966,333.3332554335777,-7.431373404549985
6435,32.17499999999801,64.34999999999602,313.7115296385186,333.3332603677808,-7.414995075124156
6440,32.19999999999802,64.39999999999604,313.740433797497,333.3332662490636,-7.397227786669765
6445,32.22499999999803,64.44999999999607,313.7693581749966,333.333272969271,-7.378056397789135
6450,32.24999999999805,64.49999999999609,313.7982476991451,333.3332804077665,-7.357458163818924
6455,32.27499999999806,64.54999999999612,313.8270453568911,333.3332884331527,-7.33540312435023
6460,32.29999999999807,64.59999999999614,313.8556922526672,333.3332969052596,-7.311854502289377
6465,32.32499999999808,64.64999999999617,313.8841276723593,333.3333056773527,-7.286769109297128
6470,32.3499999999981,64.69999999999619,313.9122891509204,333.3333145985537,-7.26009775307041
6475,32.37499999999811,64.74999999999622,313.9401125421716,333.33332351641,-7.23178564260313
6480,32.39999999999812,64.79999999999625,313.9675320894905,333.3333322795324,-7.201772788250502
6485,32.42499999999814,64.84999999999627,313.9944804962798,333.3333407401965,-7.169994394306528
6490,32.44999999999815,64.8999999999963,314.0208889960207,333.33334875719,-7.136381241304873
6495,32.47499999999816,64.94999999999632,314.0466874196803,333.3333561981099,-7.1008600588155
6500,32.49999999999817,64.99999999999635,314.0718042612406,333.3333629417428,-7.063353886335542
6505,32.52499999999819,65.04999999999637,314.0961667404791,333.3333688801741,-7.023782422907797
6510,32.5499999999982,65.0999999999964,314.119700862827,333.3333739205955,-6.982062365847918
6515,32.57499999999821,65.14999999999642,314.1423314762062,333.3333779867642,-6.938107739301237
6520,32.59999999999823,65.19999999999645,314.1639823250158,333.3333810201078,-6.891830213685714
6525,32.62499999999824,65.24999999999648,314.1845761015691,333.3333829804275,-6.843139417306914
6530,32.64999999999825,65.2999999999965,314.2040344955025,333.3333838461965,-6.791943241593847
6535,32.67499999999826,65.34999999999653,314.2222782418735,333.3333836144608,-6.738148141507129
6540,32.69999999999828,65.39999999999655,314.2392271688295,333.3333823003479,-6.681659432697858
6545,32.72499999999829,65.44999999999658,314.2548002458966,333.333379936208,-6.622381587005289
6550,32.7499999999983,65.4999999999966,314.2689156341114,333.3333765704224,-6.560218527832802
6555,32.77499999999831,65.54999999999663,314.2814907393824,333.3333722659475,-6.495073926863917
6560,32.79999999999833,65.59999999999665,314.2924422705123,333.3333670986208,-6.426851503497058
6565,32.82499999999834,65.64999999999668,314.3016863035366,333.3333611553224,-6.355455328258442
6570,32.84999999999835,65.69999999999671,314.3091383540576,333.3333545320651,-6.280790131345959
6575,32.87499999999837,65.74999999999673,314.3147134593898,333.3333473320972,-6.202761617330038
6580,32.89999999999838,65.79999999999676,314.3183262724148,333.3333396640966,-6.121276786914362
6585,32.92499999999839,65.84999999999678,314.3198911641487,333.3333316411797,-6.036244268048563
6590,32.9499999999984,65.89999999999681,314.3193222516452,333.3333233901858,-5.947574686929594
6595,32.97499999999842,65.94999999999683,314.3165334062846,333.333315050837,-5.855181039850613
6600,32.99999999999843,65.99999999999686,314.3114383856649,333.33330676362,-5.75897903237124
6605,33.02499999999844,66.04999999999688,314.3039510693417,333.333298669025,-5.658887442237775
6610,33.04999999999846,66.09999999999691,314.2939857733442,333.3332909055758,-5.554828484605091
6615,33.07499999999847,66.14999999999694,314.2814576166222,333.3332836073268,-5.446728183408405
6620,33.09999999999848,66.19999999999696,314.2662829320929,333.3332769013235,-5.334516750461351
6625,33.12499999999849,66.24999999999699,314.2483797200437,333.3332709050781,-5.218128972721782
6630,33.14999999999851,66.29999999999701,314.2276681430657,333.3332657241224,-5.097504608093164
6635,33.17499999999852,66.34999999999704,314.2040710620907,333.3332614497785,-4.972588790124199
6640,33.19999999999853,66.39999999999706,314.1775146131157,333.3332581572022,-4.843332441929752
6645,33.22499999999854,66.44999999999709,314.147928824283,333.3332559038126,-4.709692699600332
6650,33.24999999999856,66.49999999999712,314.1152482728986,333.3332547281141,-4.571633345288219
6655,33.27499999999857,66.54999999999714,314.0794127819685,333.3332546489826,-4.429125250057934
6660,33.29999999999858,66.59999999999717,314.0403681555118,333.3332556653539,-4.282146826469542
6665,33.3249999999986,66.64999999999719,313.9980669518097,333.3332577564123,-4.130684490717898
6670,33.34999999999861,66.69999999999722,313.95246929302,333.3332608821532,-3.974733133957008
6675,33.37499999999862,66.74999999999724,313.9035437092297,333.3332649843937,-3.814296602215629
6680,33.39999999999863,66.79999999999727,313.8512680139744,333.3332699881319,-3.649388184011096
6685,33.42499999999865,66.84999999999729,313.7956302073597,333.3332758032377,-3.480031104419489
6690,33.44999999999866,66.89999999999732,313.736629401646,333.3332823264379,-3.306259023925128
6695,33.47499999999867,66.94999999999735,313.674276762614,333.3332894435,-3.128116539839138
6700,33.49999999999869,66.99999999999737,313.608596458439,333.3332970315986,-2.945659687468781
6705,33.5249999999987,67.0499999999974,313.5396266057506,333.3333049617706,-2.758956437484312
6710,33.54999999999871,67.09999999999742,313.4674202004534,333.333313101405,-2.568087185103797
6715,33.57499999999872,67.14999999999745,313.3920460185386,333.333321316719,-2.373145225783162
6720,33.59999999999874,67.19999999999747,313.3135894695718,333.3333294751429,-2.17423721106436
6725,33.62499999999875,67.2499999999975,313.2321533830528,333.3333374475951,-1.971483577130029
6730,33.64999999999876,67.29999999999752,313.1478587051521,333.3333451105734,-1.765018937440916
6735,33.67499999999878,67.34999999999755,313.0608450810186,333.3333523480516,-1.554992429654154
6740,33.69999999999879,67.39999999999758,312.9712712955889,333.3333590531463,-1.341568005843591
6745,33.7249999999988,67.4499999999976,312.8793155441684,333.3333651295339,-1.124924653981737
6750,33.74999999999881,67.49999999999763,312.7851755029839,333.3333704926177,-0.9052565376886301
6755,33.77499999999883,67.54999999999765,312.6890681697122,333.3333750704372,-0.6827730405633021
6760,33.79999999999884,67.59999999999768,312.5912294448895,333.3333788043151,-0.4576987010068381
6765,33.82499999999885,67.6499999999977,312.4919134273749,333.3333816492808,-0.2302730234544965
6770,33.84999999999886,67.69999999999773,312.3913914006555,333.3333835742426,-0.0007501524107595969
6775,33.87499999999888,67.74999999999775,312.2899504922417,333.3333845619645,0.2306016032631506
6780,33.89999999999889,67.79999999999778,312.187891995341,333.3333846088529,0.4635004066940125
6785,33.9249999999989,67.84999999999781,312.0855293506916,333.3333837245686,0.6976516985428898
6790,33.94999999999892,67.89999999999783,311.9831857965802,333.3333819314998,0.9327491773163281
6795,33.97499999999893,67.94999999999786,311.881191706357,333.3333792641022,1.168475956397534
6800,33.99999999999894,67.99999999999788,311.7798816448392,333.333375768147,1.404505895561557
6805,34.02499999999895,68.04999999999791,311.6795911871835,333.3333714998803,1.640505100136258
6810,34.04999999999897,68.09999999999793,311.5806535555582,333.3333665251096,1.876133576071746
6815,34.07499999999898,68.14999999999796,311.4833961395123,333.3333609182419,2.111047024240641
6820,34.09999999999899,68.19999999999798,311.3881369745403,333.333354761284,2.344898752468192
6825,34.12499999999901,68.24999999999801,311.2951812593789,333.3333481428058,2.577341679425063
6830,34.14999999999902,68.29999999999804,311.2048179954499,333.3333411568719,2.8080304007427
6835,34.17499999999903,68.34999999999806,311.1173168313396,333.3333339019716,3.036623284836744
6840,34.19999999999904,68.39999999999809,311.0329251908068,333.333326479903,3.262784564091253
6845,34.22499999999906,68.44999999999811,310.951865755152,333.333318994663,3.486186386402559
6850,34.24999999999907,68.49999999999814,310.8743343596768,333.3333115512994,3.706510792677273
6855,34.27499999999908,68.54999999999816,310.8004983504341,333.3333042547563,3.923451587709514
6860,34.29999999999909,68.59999999999819,310.7304954320035,333.3332972086966,4.13671607484666
6865,34.32499999999911,68.64999999999822,310.6644330206403,333.3332905143087,4.346026628821486
6870,34.34999999999912,68.69999999999824,310.6023881007897,333.3332842690895,4.551122085930734
6875,34.37499999999913,68.74999999999827,310.5444075674543,333.3332785656273,4.751758936019064
6880,34.39999999999915,68.79999999999829,310.4905090229414,333.3332734903647,4.947712306306335
6885,34.42499999999916,68.84999999999832,310.4406819850726,333.333269122391,5.138776732660762
6890,34.44999999999917,68.89999999999834,310.3948894548795,333.333265532235,5.324766719185833
6895,34.47499999999918,68.94999999999837,310.353069785844,333.333262780699,5.505517091785526
6900,34.4999999999992,68.99999999999839,310.3151387935554,333.3332609177725,5.680883155462503
6905,34.52499999999921,69.04999999999842,310.2809920439989,333.333259981598,5.850740668425117
6910,34.54999999999922,69.09999999999845,310.2505072606177,333.3332599975716,6.014985648520214
6915,34.57499999999924,69.14999999999847,310.2235467937923,333.3332609775704,6.173534029095857
6920,34.59999999999925,69.1999999999985,310.1999601015427,333.3332629193619,6.326321182161021
6925,34.62499999999926,69.24999999999852,310.1795861961509,333.3332658062009,6.473301326744304
6930,34.64999999999927,69.29999999999855,310.1622560179424,333.3332696066541,6.614446839769045
6935,34.67499999999929,69.34999999999857,310.1477947040316,333.3332742746915,6.749747485692341
6940,34.6999999999993,69.3999999999986,310.1360237261559,333.3332797500303,6.879209579764574
6945,34.72499999999931,69.44999999999862,310.1267628777869,333.3332859587778,7.00285509814767
6950,34.74999999999932,69.49999999999865,310.1198320960381,333.3332928143479,7.120720746446177
6955,34.77499999999934,69.54999999999868,310.1150531086032,333.3333002186752,7.232856996556087
6960,34.79999999999935,69.5999999999987,310.1122509003117,333.333308063714,7.339327100245134
6965,34.82499999999936,69.64999999999873,310.1112549970228,333.3333162331544,7.440206086398271
6970,34.84999999999938,69.69999999999875,310.1119005677802,333.3333246043766,7.535579747819344
6975,34.87499999999939,69.74999999999878,310.1140293484614,333.3333330505841,7.625543622561079
6980,34.8999999999994,69.7999999999988,310.1174903921748,333.3333414430502,7.710201974031806
6985,34.92499999999941,69.84999999999883,310.1221406533993,333.3333496534575,7.789666773710235
6990,34.94999999999943,69.89999999999885,310.1278454142026,333.3333575562482,7.864056690009459
6995,34.97499999999944,69.94999999999888,310.1344785620964,333.3333650309399,7.93349608675386
7000,34.99999999999945,69.99999999999891,310.1419227300854,333.3333719643553,7.99811403474297
7005,35.02499999999947,70.04999999999893,310.1500693102676,333.3333782527146,8.058043339991437
7010,35.04999999999948,70.09999999999896,310.1588183529882,333.3333838035313,8.113419592380852
7015,35.07499999999949,70.14999999999898,310.1680783640413,333.3333885372793,8.164380238622853
7020,35.0999999999995,70.19999999999901,310.177766012731,333.3333923888144,8.211063683573354
7025,35.12499999999952,70.24999999999903,310.1878057639749,333.3333953083886,8.253608424101941
7030,35.14999999999953,70.29999999999906,310.1981294465021,333.3333972628724,8.292152219375817
7035,35.17499999999954,70.34999999999908,310.2086757696675,333.3333982357939,8.326831301798791
7040,35.19999999999956,70.39999999999911,310.2193898019991,333.3333982276486,8.35777963269199
7045,35.22499999999957,70.44999999999914,310.2302224217729,333.3333972558163,8.385128205944607
7050,35.24999999999958,70.49999999999916,310.2411297503843,333.3333953541276,8.409004403066779
7055,35.27499999999959,70.54999999999919,310.2520725779643,333.3333925721666,8.429531402360796
7060,35.29999999999961,70.59999999999921,310.2630157896267,333.3333889743069,8.44682764444363
7065,35.32499999999962,70.64999999999924,310.273927799596,333.33338463853,8.461006355748495
7070,35.34999999999963,70.69999999999926,310.2847799993169,333.333379655076,8.472175130989015
7075,35.37499999999964,70.74999999999929,310.2955462244011,333.3333741249357,8.480435574892287
7080,35.39999999999966,70.79999999999932,310.3062022442861,333.3333681582899,8.485883002830949
7085,35.42499999999967,70.84999999999934,310.3167252773128,333.3333618729031,8.488606199310007
7090,35.44999999999968,70.89999999999937,310.327093532035,333.3333553927869,8.488687232369202
7095,35.4749999999997,70.94999999999939,310.3372857158688,333.3333488540439,8.486201303245952
7100,35.49999999999971,70.99999999999942,310.3472804988745,333.3333424036446,8.48121662794612
7105,35.52499999999972,71.04999999999944,310.3570561195281,333.3333361844659,8.473794416305768
7110,35.54999999999973,71.09999999999947,310.3665900765429,333.3333303351627,8.463988886350217
7115,35.57499999999975,71.14999999999949,310.3758588995784,333.3333249884099,8.451847326540458
7120,35.59999999999976,71.19999999999952,310.3848379696718,333.3333202682388,8.43741019888845
7125,35.62499999999977,71.24999999999955,310.3935013757601,333.3333162873697,8.420711276639832
7130,35.64999999999979,71.29999999999957,310.4018218000732,333.3333131447018,8.40177781171252
7135,35.6749999999998,71.3499999999996,310.4097704273128,333.3333109230014,8.380630727238159
7140,35.69999999999981,71.39999999999962,310.4173168734538,333.3333096869197,8.357284830633025
7145,35.72499999999982,71.44999999999965,310.4244291303578,333.3333094813669,8.33174904278483
7150,35.74999999999984,71.49999999999967,310.4310735229312,333.3333103303484,8.304026639207505
7155,35.77499999999985,71.5499999999997,310.4372146758952,333.3333122362775,8.274115499344791
7160,35.79999999999986,71.59999999999972,310.4428154877662,333.3333151798198,8.242008360558975
7165,35.82499999999987,71.64999999999975,310.4478371100072,333.3333191202366,8.207693073743309
7170,35.84999999999989,71.69999999999978,310.4522389298197,333.3333239962504,8.171152857911819
7175,35.8749999999999,71.7499999999998,310.4559785553153,333.3333297273562,8.13236655154147
7180,35.89999999999991,71.79999999999983,310.4590118022853,333.3333362155738,8.091308858860954
7185,35.92499999999993,71.84999999999985,310.4612926819686,333.3333433475582,8.047950589688476
7190,35.94999999999994,71.89999999999988,310.4627733895582,333.3333509970087,8.002258891814749
7195,35.97499999999995,71.9499999999999,310.4634042933948,333.3333590273164,7.954197475288129
7200,35.99999999999996,71.99999999999993,310.4631339249498,333.3333672943503,7.903726828301041
7205,36.02499999999998,72.04999999999995,310.4619089699411,333.3333756493582,7.850804424670226
7210,36.04999999999999,72.09999999999998,310.4596742609214,333.3333839418353,7.795384923190931
7215,36.075,72.15000000000001,310.4563727719483,333.3333920223857,7.737420359355085
7220,36.10000000000002,72.20000000000003,310.4519456158528,333.333399745434,7.676860330140142
7225,36.12500000000003,72.25000000000006,310.4463320448112,333.3334069717808,7.61365217273513
7230,36.15000000000004,72.30000000000008,310.4394694549262,333.3334135709511,7.547741138192989
7235,36.17500000000005,72.35000000000011,310.4312933955358,333.3334194232822,7.479070561115282
7240,36.20000000000007,72.40000000000013,310.4217375840427,333.3334244217415,7.407582026546837
7245,36.22500000000008,72.45000000000016,310.4107339270676,333.3334284734494,7.333215535306743
7250,36.25000000000009,72.50000000000018,310.3982125487544,333.3334315008962,7.255909669036319
7255,36.27500000000011,72.55000000000021,310.3841018270845,333.3334334428496,7.175601756245516
7260,36.30000000000012,72.60000000000024,310.3683284391558,333.3334342549731,7.092228040673957
7265,36.32500000000013,72.65000000000026,310.3508174163436,333.3334339101326,7.005723853271386
7270,36.35000000000014,72.70000000000029,310.3314922104512,333.3334323984445,6.91602378911419
7275,36.37500000000016,72.75000000000031,310.3102747719497,333.3334297270567,6.823061890572239
7280,36.40000000000017,72.80000000000034,310.287085641605,333.3334259196966,6.726771838036177
7285,36.42500000000018,72.85000000000036,310.2618440568676,333.3334210160097,6.627087149535408
7290,36.45000000000019,72.90000000000039,310.2344680746064,333.3334150707105,6.52394139056926
7295,36.47500000000021,72.95000000000041,310.2048747119307,333.3334081525697,6.417268395496569
7300,36.50000000000022,73.00000000000044,310.1729801070745,333.3334003432731,6.307002501849752
7305,36.52500000000023,73.05000000000047,310.1386997025329,333.3333917361576,6.193078798961659
7310,36.55000000000025,73.10000000000049,310.1019484529122,333.3333824348687,6.075433392314812
7315,36.57500000000026,73.15000000000052,310.0626410602141,333.333372551946,5.954003685070604
7320,36.60000000000027,73.20000000000054,310.0206922395387,333.3333622073461,5.828728678249085
7325,36.62500000000028,73.25000000000057,309.9760170185352,333.3333515269538,5.69954929107164
7330,36.6500000000003,73.30000000000059,309.9285310741114,333.3333406410465,5.566408703001914
7335,36.67500000000031,73.35000000000062,309.878151110282,333.3333296827634,5.429252719031115
7340,36.70000000000032,73.40000000000065,309.8247952812036,333.3333187865643,5.288030159761621
7345,36.72500000000034,73.45000000000067,309.7683836636559,333.3333080866853,5.142693277822031
7350,36.75000000000035,73.5000000000007,309.7088387833959,333.3332977156061,4.99319820210582
7355,36.77500000000036,73.55000000000072,309.646086199817,333.3332878025294,4.839505411244827
7360,36.80000000000037,73.60000000000075,309.5800551532915,333.3332784718575,4.681580237612454
7365,36.82500000000039,73.65000000000077,309.5106792794091,333.3332698416933,4.519393402975032
7370,36.8500000000004,73.7000000000008,309.4378973938909,333.3332620223556,4.352921586671081
7375,36.87500000000041,73.75000000000082,309.3616543514133,333.3332551149283,4.182148026875499
7380,36.90000000000042,73.80000000000085,309.2819019806382,333.333249209828,4.007063155098916
7385,36.92500000000044,73.85000000000088,309.1986000966723,333.333244385432,3.827665263534487
7390,36.95000000000045,73.9000000000009,309.111717590562,333.3332407067687,3.643961204220715
7395,36.97500000000046,73.95000000000093,309.0212335935258,333.3332382242943,3.455967118174391
7400,37.00000000000048,74.00000000000095,308.9271387111961,333.3332369727777,3.263709191683634
7405,37.02500000000049,74.05000000000098,308.8294363202853,333.3332369703412,3.06722443579431
7410,37.0500000000005,74.100000000001,308.7281439165689,333.3332382176557,2.866561483679621
7415,37.07500000000051,74.15000000000103,308.6232944992233,333.3332406973578,2.661781399034934
7420,37.10000000000053,74.20000000000105,308.5149379719961,333.3332443737072,2.452958486887529
7425,37.12500000000054,74.25000000000108,308.4031425367876,333.3332491925023,2.240181096297113
7430,37.15000000000055,74.30000000000111,308.2879960500032,333.3332550813247,2.023552402323136
7435,37.17500000000057,74.35000000000113,308.1696073065004,333.3332619500688,1.803191152468192
7440,37.20000000000058,74.40000000000116,308.0481072107321,333.3332696918423,1.579232360582558
7445,37.22500000000059,74.45000000000118,307.9236497895561,333.3332781841906,1.351827929057744
7450,37.2500000000006,74.50000000000121,307.7964129970442,333.3332872906622,1.121147178190288
7455,37.27500000000062,74.55000000000123,307.6665992585448,333.3332968627013,0.8873772599479821
7460,37.30000000000063,74.60000000000126,307.5344356998789,333.333306741834,0.6507234322322732
7465,37.32500000000064,74.65000000000128,307.4001740083976,333.3333167621159,0.4114091692707786
7470,37.35000000000066,74.70000000000131,307.2640898760537,333.3333267527961,0.1696760841314524
7475,37.37500000000067,74.75000000000134,307.1264819811836,333.3333365411457,-0.07421635924599218
7480,37.40000000000068,74.80000000000136,306.9876704754432,333.3333459553856,-0.3199913645901518
7485,37.42500000000069,74.85000000000139,306.8479949555686,333.3333548276786,-0.5673555687539897
7490,37.45000000000071,74.90000000000141,306.7078119158438,333.3333629970784,-0.8160000653821742
7495,37.47500000000072,74.95000000000144,306.5674916962383,333.3333703124168,-1.065601691934217
7500,37.50000000000073,75.00000000000146,306.427414961994,333.3333766350642,-1.315824577977462
7505,37.52500000000074,75.05000000000149,306.2879687720591,333.3333818414717,-1.566321944612284
7510,37.55000000000076,75.10000000000151,306.1495423150664,333.3333858255133,-1.816738136447654
7515,37.57500000000077,75.15000000000154,306.0125224105893,333.3333885005263,-2.06671085902362
7520,37.60000000000078,75.20000000000157,305.8772888892584,333.3333898010408,-2.315873586492604
7525,37.6250000000008,75.25000000000159,305.7442099763467,333.3333896841901,-2.563858097141991
7530,37.65000000000081,75.30000000000162,305.6136378083914,333.3333881307459,-2.810297088789859
7535,37.67500000000082,75.35000000000164,305.485904211346,333.3333851457621,-3.054826821441173
7540,37.70000000000083,75.40000000000167,305.3613168604539,333.3333807588958,-3.297089733232091
7545,37.72500000000085,75.45000000000169,305.2401559277316,333.3333750243004,-3.536736975708598
7550,37.75000000000086,75.50000000000172,305.1226713032877,333.333368020159,-3.773430816931014
7555,37.77500000000087,75.55000000000175,305.0090804527819,333.3333598478649,-4.006846865688712
7560,37.80000000000089,75.60000000000177,304.8995669469904,333.3333506308267,-4.23667607659686
7565,37.8250000000009,75.6500000000018,304.7942793884382,333.3333405994229,-4.462626466545172
7570,37.85000000000091,75.70000000000182,304.6933312831344,333.33333003922,-4.684424638346044
7575,37.87500000000092,75.75000000000185,304.5968014378657,333.3333191493742,-4.901816990384136
7580,37.90000000000094,75.80000000000187,304.5047354014925,333.3333081167254,-5.114570602719697
7585,37.92500000000095,75.8500000000019,304.4171469846926,333.3332971195235,-5.322473854507971
7590,37.95000000000096,75.90000000000192,304.3340202399098,333.3332863260606,-5.52533675890591
7595,37.97500000000097,75.95000000000195,304.2553117806402,333.3332758924997,-5.722991039212127
7600,38.00000000000099,76.00000000000198,304.1809533392005,333.3332659612643,-5.9152899712064
7605,38.025000000001,76.050000000002,304.1108544587163,333.3332566685916,-6.102108048987446
7610,38.05000000000101,76.10000000000203,304.0449052915209,333.3332481295961,-6.283340443041666
7615,38.07500000000103,76.15000000000205,303.982979383507,333.3332404285072,-6.458902273148193
7620,38.10000000000104,76.20000000000208,303.9249364152777,333.3332336237787,-6.628727782174041
7625,38.12500000000105,76.2500000000021,303.8706248612895,333.3332277513927,-6.792769411551456
7630,38.15000000000106,76.30000000000213,303.8198845125575,333.3332228274421,-6.950996806285998
7635,38.17500000000108,76.35000000000215,303.7725488312869,333.333218850357,-7.103395771384086
7640,38.20000000000109,76.40000000000218,303.7284471177749,333.3332158030275,-7.249967197888152
7645,38.2250000000011,76.45000000000221,303.6874064784163,333.3332136549031,-7.390725973460691
7650,38.25000000000112,76.50000000000223,303.6492535901716,333.3332123641175,-7.525699889519318
7655,38.27500000000113,76.55000000000226,303.6138162617233,333.333211879601,-7.654928554301885
7660,38.30000000000114,76.60000000000228,303.5809247953148,333.3332121431366,-7.778462319012728
7665,38.32500000000115,76.65000000000231,303.5504131560435,333.3332130913143,-7.896361222387523
7670,38.35000000000117,76.70000000000233,303.5221199573812,333.3332146573458,-8.008693957607523
7675,38.37500000000118,76.75000000000236,303.4958892730786,333.3332167727045,-8.115536864465545
7680,38.40000000000119,76.80000000000238,303.4715712865436,333.3332193685609,-8.216972949020489
7685,38.42500000000121,76.85000000000241,303.4490227894158,333.33322237704,-8.313090932548992
7690,38.45000000000122,76.90000000000244,303.4281075413207,333.333225732246,-8.403984331434312
7695,38.47500000000123,76.95000000000246,303.408696503087,333.3332293711139,-8.489750569563183
7700,38.50000000000124,77.00000000000249,303.3906679556484,333.3332332340648,-8.570490124880086
7705,38.52500000000126,77.05000000000251,303.3739075168344,333.3332372654937,-8.646305711810999
7710,38.55000000000127,77.10000000000254,303.3583080680929,333.3332414141129,-8.717301501379239
7715,38.57500000000128,77.15000000000256,303.3437696028917,333.3332456331472,-8.783582380881906
7720,38.60000000000129,77.20000000000259,303.3301990082336,333.3332498804257,-8.845253255018648
7725,38.62500000000131,77.25000000000261,303.3175097902304,333.3332541183732,-8.902418390291487
7730,38.65000000000132,77.30000000000264,303.3056217541542,333.333258313909,-8.955180804391476
7735,38.67500000000133,77.35000000000267,303.2944606487663,333.3332624383062,-9.003641702084265
7740,38.70000000000135,77.40000000000269,303.2839577839671,333.3332664669734,-9.047899958865489
7745,38.72500000000136,77.45000000000272,303.2740496301088,333.3332703792141,-9.088051653345449
7750,38.75000000000137,77.50000000000274,303.2646774064481,333.3332741579599,-9.124189648990006
7755,38.77500000000138,77.55000000000277,303.2557866653816,333.3332777894825,-9.156403225453969
7760,38.8000000000014,77.60000000000279,303.2473268782821,333.333281263104,-9.184777759359772
7765,38.82500000000141,77.65000000000282,303.2392510278454,333.3332845708971,-9.209394453963494
7770,38.85000000000142,77.70000000000285,303.2315152111427,333.3332877074016,-9.230330116750288
7775,38.87500000000144,77.75000000000287,303.2240782566758,333.3332906693435,-9.247656983606854
7780,38.90000000000145,77.8000000000029,303.2169013580942,333.3332934553645,-9.26144258785302
7785,38.92500000000146,77.85000000000292,303.2099477265311,333.3332960657773,-9.271749672064768
7790,38.95000000000147,77.90000000000295,303.2031822628976,333.3332985023213,-9.278636140317108
7795,38.97500000000149,77.95000000000297,303.1965712509857,333.3333007679563,-9.282155048205013
7800,39.0000000000015,78.000000000003,303.190082071712,333.3333028666549,-9.282354627768717
7805,39.02500000000151,78.05000000000302,303.1836829384737,333.3333048032233,-9.279278344287439
7810,39.05000000000152,78.10000000000305,303.1773426532532,333.33330658314,-9.27296498175826
7815,39.07500000000154,78.15000000000308,303.1710303828114,333.3333082124096,-9.263448753821368
7820,39.10000000000155,78.2000000000031,303.1647154541228,333.3333096974346,-9.25075943684195
7825,39.12500000000156,78.25000000000313,303.1583671679958,333.3333110448967,-9.234922521899648
7830,39.15000000000158,78.30000000000315,303.1519546297484,333.3333122616563,-9.21595938249849
7835,39.17500000000159,78.35000000000318,303.1454465957154,333.3333133546731,-9.193887454912451
7840,39.2000000000016,78.4000000000032,303.1388113342558,333.3333143309262,-9.168720428242246
7845,39.22500000000161,78.45000000000323,303.1320165000122,333.3333151973468,-9.14046844143599
7850,39.25000000000163,78.50000000000325,303.1250290201278,333.3333159607731,-9.109138284732886
7855,39.27500000000164,78.55000000000328,303.1178149911693,333.3333166278983,-9.074733603233573
7860,39.30000000000165,78.60000000000331,303.110339585589,333.3333172052401,-9.037255100533176
7865,39.32500000000167,78.65000000000333,303.1025669666354,333.3333176991072,-8.996700740625048
7870,39.35000000000168,78.70000000000336,303.0944602107051,333.3333181155787,-8.953065946540203
7875,39.37500000000169,78.75000000000338,303.0859812362777,333.3333184604885,-8.906343794448077
7880,39.4000000000017,78.80000000000341,303.0770907386594,333.3333187394099,-8.85652520220188
7885,39.42500000000172,78.85000000000343,303.0677481299491,333.3333189576542,-8.803599111559359
7890,39.45000000000173,78.90000000000346,303.0579114837155,333.3333191202557,-8.74755266353122
7895,39.47500000000174,78.95000000000348,303.0475374841135,333.3333192319882,-8.688371366538965
7900,39.50000000000176,79.00000000000351,303.0365813791915,333.3333192973458,-8.626039257243038
7905,39.52500000000177,79.05000000000354,303.02499693844,333.3333193205671,-8.560539054096292
7910,39.55000000000178,79.10000000000356,303.0127364146156,333.3333193056255,-8.491852303819659
7915,39.57500000000179,79.15000000000359,302.9997505101649,333.3333192562454,-8.419959521146687
7920,39.60000000000181,79.20000000000361,302.9859883485886,333.3333191759075,-8.344840322295433
7925,39.62500000000182,79.25000000000364,302.9713974513092,333.3333190678567,-8.266473552740255
7930,39.65000000000183,79.30000000000366,302.9559237206804,333.3333189351144,-8.184837409938888
7935,39.67500000000184,79.35000000000369,302.9395114299105,333.3333187804855,-8.099909561753481
7940,39.70000000000186,79.40000000000371,302.9221032208288,333.3333186065753,-8.011667261381803
7945,39.72500000000187,79.45000000000374,302.9036401104814,333.3333184157899,-7.920087459671726
7950,39.75000000000188,79.50000000000377,302.8840615077418,333.3333182103544,-7.825146915772689
7955,39.7750000000019,79.55000000000379,302.8633052411784,333.3333179923208,-7.726822307129108
7960,39.80000000000191,79.60000000000382,302.8413075996021,333.3333177635803,-7.625090339905714
7965,39.82500000000192,79.65000000000384,302.8180033868118,333.3333175258666,-7.519927861002484
7970,39.85000000000193,79.70000000000387,302.7933259922662,333.3333172807744,-7.41131197291156
7975,39.87500000000195,79.75000000000389,302.7672074794788,333.3333170297624,-7.299220152758526
7980,39.90000000000196,79.80000000000392,302.7395786941991,333.3333167741648,-7.183630376982709
7985,39.92500000000197,79.85000000000394,302.7103693945431,333.333316515196,-7.064521253232741
7990,39.95000000000199,79.90000000000397,302.6795084055084,333.3333162539639,-6.941872161185296
7995,39.975000000002,79.950000000004,302.6469238004466,333.3333159914753,-6.815663404131131
8000,40.00000000000201,80.00000000000402,302.6125431123227,333.3333157286407,-6.685876373336029
8005,40.02500000000202,80.05000000000405,302.5762935778175,333.3333154662876,-6.552493727333374
8010,40.05000000000204,80.10000000000407,302.5381024175006,333.3333152051563,-6.415499588453816
8015,40.07500000000205,80.1500000000041,302.4978971555827,333.3333149459169,-6.274879759067201
8020,40.10000000000206,80.20000000000412,302.4556059828607,333.3333146891679,-6.130621960122067
8025,40.12500000000207,80.25000000000415,302.4111581666796,333.3333144354403,-5.982716094703622
8030,40.15000000000209,80.30000000000418,302.3644845118314,333.3333141852161,-5.831154539392719
8035,40.1750000000021,80.3500000000042,302.3155178762254,333.3333139389069,-5.675932466244584
8040,40.20000000000211,80.40000000000423,302.2641937452984,333.3333136968873,-5.517048198160013
8045,40.22500000000213,80.45000000000425,302.2104508686208,333.3333134594789,-5.35450360032194
8050,40.25000000000214,80.50000000000428,302.1542319620196,333.3333132269597,-5.188304510128972
8055,40.27500000000215,80.5500000000043,302.095484477782,333.3333129995667,-5.018461207739486
8060,40.30000000000216,80.60000000000433,302.0341614446727,333.3333127775046,-4.844988928838806
8065,40.32500000000218,80.65000000000435,301.970222378317,333.3333125609394,-4.667908420607368
8070,40.35000000000219,80.70000000000438,301.9036342609874,333.3333123500078,-4.487246541029307
8075,40.3750000000022,80.75000000000441,301.8343725878466,333.3333121448155,-4.303036900644933
8080,40.40000000000222,80.80000000000443,301.7624224743606,333.3333119454424,-4.115320544595763
8085,40.42500000000223,80.85000000000446,301.6877798166879,333.3333117519452,-3.924146671324442
8090,40.45000000000224,80.90000000000448,301.6104524935159,333.3333115643528,-3.729573382586381
8095,40.47500000000225,80.95000000000451,301.5304615940128,333.3333113826739,-3.531668457487287
8100,40.50000000000227,81.00000000000453,301.4478426522592,333.3333112069005,-3.330510141151362
8105,40.52500000000228,81.05000000000456,301.3626468639512,333.3333110370019,-3.12618793632921
8110,40.55000000000229,81.10000000000458,301.2749422564075,333.3333108729303,-2.918803383890087
8115,40.57500000000231,81.15000000000461,301.1848147781024,333.3333107146263,-2.708470815749063
8120,40.60000000000232,81.20000000000464,301.0923692694033,333.3333105620073,-2.495318061473604
8125,40.62500000000233,81.25000000000466,300.9977302723777,333.3333104149846,-2.2794870877227
8130,40.65000000000234,81.30000000000469,300.9010426344269,333.333310273449,-2.061134547920255
8135,40.67500000000236,81.35000000000471,300.8024718590806,333.3333101372824,-1.84043221832922
8140,40.70000000000237,81.40000000000474,300.7022041573924,333.333310006353,-1.61756729610507
8145,40.72500000000238,81.45000000000476,300.6004461559006,333.3333098805197,-1.392742535155532
8150,40.75000000000239,81.50000000000479,300.4974242220429,333.3333097596266,-1.166176196831048
8155,40.77500000000241,81.55000000000481,300.3933833757008,333.3333096435086,-0.9381017947309951
8160,40.80000000000242,81.60000000000484,300.2885857661109,333.3333095319945,-0.7087676163178056
8165,40.82500000000243,81.65000000000487,300.1833087066381,333.3333094248957,-0.4784360085474875
8170,40.85000000000245,81.70000000000489,300.0778422755495,333.333309322018,-0.2473824203369439
8175,40.87500000000246,81.75000000000492,299.9724865081243,333.3333092231567,-0.01589420119597218
8180,40.90000000000247,81.80000000000494,299.867548223588,333.3333091280991,0.2157308374144771
8185,40.92500000000248,81.85000000000497,299.7633375481897,333.3333090366187,0.4471860838231425
8190,40.9500000000025,81.90000000000499,299.660164212288,333.333308948484,0.6781579891226874
8195,40.97500000000251,81.95000000000502,299.5583337130727,333.3333088634535,0.9083281022001759
8200,41.00000000000252,82.00000000000504,299.4581434448374,333.3333087812721,1.13737524105157
8205,41.02500000000254,82.05000000000507,299.3598789042256,333.3333087016817,1.364977759178561
8210,41.05000000000255,82.1000000000051,299.263810078188,333.3333086244073,1.590815861897746
8215,41.07500000000256,82.15000000000512,299.1701881173963,333.3333085491726,1.814573925167188
8220,41.10000000000257,82.20000000000515,299.0792423874243,333.3333084756861,2.035942769197161
8225,41.12500000000259,82.25000000000517,298.9911779751951,333.3333084036503,2.254621840687399
8230,41.1500000000026,82.3000000000052,298.90617370955,333.3333083327584,2.47032126096977
8235,41.17500000000261,82.35000000000522,298.8243807338908,333.3333082626935,2.682763702375207
8240,41.20000000000262,82.40000000000525,298.7459216468879,333.333308193133,2.891686061527484
8245,41.22500000000264,82.45000000000528,298.6708902057171,333.333308123746,3.096840905587739
8250,41.25000000000265,82.5000000000053,298.5993515664512,333.3333080541954,3.297997675313154
8255,41.27500000000266,82.55000000000533,298.5313430191561,333.3333079841378,3.49494363672579
8260,41.30000000000268,82.60000000000535,298.4668751616899,333.3333079132239,3.687484580792278
8265,41.32500000000269,82.65000000000538,298.4059334465937,333.3333078411016,3.875445277440507
8270,41.3500000000027,82.7000000000054,298.3484800298972,333.3333077674168,4.058669696217606
8275,41.37500000000271,82.75000000000543,298.2944558489096,333.3333076918131,4.237021010699976
8280,41.40000000000273,82.80000000000545,298.2437828577123,333.3333076139368,4.410381407343689
8285,41.42500000000274,82.85000000000548,298.1963663534241,333.3333075334331,4.578651721757976
8290,41.45000000000275,82.90000000000551,298.1520973327893,333.3333074499524,4.741750926494475
8295,41.47500000000277,82.95000000000553,298.1108548264123,333.3333073631522,4.899615494494025
8300,41.50000000000278,83.00000000000556,298.0725081664292,333.3333072726974,5.052198661476019
8305,41.52500000000279,83.05000000000558,298.0369191520242,333.3333071782632,5.199469609020604
8310,41.5500000000028,83.10000000000561,298.0039440854235,333.3333070795353,5.341412588066769
8315,41.57500000000282,83.15000000000563,297.9734356586209,333.3333069762194,5.47802600022543
8320,41.60000000000283,83.20000000000566,297.9452446777302,333.3333068680335,5.609321451885265
8325,41.62500000000284,83.25000000000568,297.9192216177033,333.3333067547156,5.735322793672791
8330,41.65000000000285,83.30000000000571,297.8952180048117,333.33330663603,5.856065155595134
8335,41.67500000000287,83.35000000000574,297.8730876281415,333.3333065117654,5.971593986153561
8340,41.70000000000288,83.40000000000576,297.8526875843302,333.333306381734,6.08196410196888
8345,41.72500000000289,83.45000000000579,297.8338791620232,333.3333062457839,6.18723875301548
8350,41.75000000000291,83.50000000000581,297.8165285740867,333.3333061037908,6.287488707385783
8355,41.77500000000292,83.55000000000584,297.8005075468672,333.3333059556717,6.382791358637354
8360,41.80000000000293,83.60000000000586,297.7856937764052,333.3333058013783,6.473229858118053
8365,41.82500000000294,83.65000000000589,297.7719712620729,333.3333056409036,6.558892274228045
8370,41.85000000000296,83.70000000000591,297.7592305282545,333.3333054742863,6.639870780298261
8375,41.87500000000297,83.75000000000594,297.7473687447618,333.3333053016112,6.716260872604998
8380,41.90000000000298,83.80000000000597,297.7362897566032,333.3333051230114,6.788160619948436
8385,41.925000000003,83.85000000000599,297.7259040335302,333.3333049386752,6.855669946213579
8390,41.95000000000301,83.90000000000602,297.716128549498,333.3333047488447,6.918889947282784
8395,41.97500000000302,83.95000000000604,297.706886601871,333.3333045538194,6.977922243677389
8400,42.00000000000303,84.00000000000607,297.6981075797452,333.333304353962,7.0328683702414
8405,42.02500000000305,84.05000000000609,297.6897266903246,333.3333041497027,7.083829204104569
8410,42.05000000000306,84.10000000000612,297.6816846517071,333.3333039415384,7.130904432041739
8415,42.07500000000307,84.15000000000614,297.6739273599276,333.3333037300373,7.174192058172298
8420,42.10000000000309,84.20000000000617,297.6664055374119,333.3333035158478,7.213787952735938
8425,42.1250000000031,84.2500000000062,297.6590743693604,333.3333032996986,7.249785442433009
8430,42.15000000000311,84.30000000000622,297.6518931339128,333.3333030824043,7.282274942525491
8435,42.17500000000312,84.35000000000625,297.6448248312121,333.3333028648679,7.311343630602943
8440,42.20000000000314,84.40000000000627,297.6378358158333,333.3333026480883,7.337075161584298
8445,42.22500000000315,84.4500000000063,297.6308954363006,333.3333024331658,7.35954942321059
8450,42.25000000000316,84.50000000000632,297.6239756847999,333.3333022213039,7.378842330958398
8455,42.27500000000317,84.55000000000635,297.6170508595451,333.3333020138171,7.395025660996495
8460,42.30000000000319,84.60000000000637,297.6100972416618,333.3333018121314,7.408166919531009
8465,42.3250000000032,84.6500000000064,297.603092787955,333.3333016177997,7.418329246619715
8470,42.35000000000321,84.70000000000643,297.5960168403695,333.3333014324909,7.4255713523196
8475,42.37500000000323,84.75000000000645,297.5888498526542,333.3333012580046,7.429947482848694
8480,42.40000000000324,84.80000000000648,297.5815731342668,333.3333010962771,7.431507414298339
8485,42.42500000000325,84.8500000000065,297.5741686113105,333.3333009493741,7.430296471336233
8490,42.45000000000326,84.90000000000653,297.566618604085,333.3333008195042,7.426355568280551
8495,42.47500000000328,84.95000000000655,297.5589056205779,333.3333007090177,7.419721269913586
8500,42.50000000000329,85.00000000000658,297.551012165144,333.3333006204001,7.41042586942522
8505,42.5250000000033,85.05000000000661,297.5429205615374,333.3333005562902,7.398497480943934
8510,42.55000000000332,85.10000000000663,297.53461278932,333.3333005194583,7.383960144201988
8515,42.57500000000333,85.15000000000666,297.5260703328034,333.333300512822,7.36683393901937
8520,42.60000000000334,85.20000000000668,297.5172740415302,333.3333005394339,7.347135107429291
8525,42.62500000000335,85.25000000000671,297.5082040014449,333.3333006024804,7.324876181457864
8530,42.65000000000337,85.30000000000673,297.4988394159037,333.3333007052731,7.300066114748677
8535,42.67500000000338,85.35000000000676,297.4891584957348,333.3333008512457,7.272710416430968
8540,42.70000000000339,85.40000000000678,297.4791383576395,333.3333010439385,7.242811285847321
8545,42.7250000000034,85.45000000000681,297.4687549303013,333.3333012869899,7.210367746957305
8550,42.75000000000342,85.50000000000684,297.4579828676275,333.3333015841238,7.175375781467412
8555,42.77500000000343,85.55000000000686,297.4467954686543,333.3333019391276,7.137828459924659
8560,42.80000000000344,85.60000000000689,297.4351646037091,333.3333023558393,7.097716070240207
8565,42.82500000000346,85.65000000000691,297.4230606465057,333.3333028381181,7.055026243282808
8570,42.85000000000347,85.70000000000694,297.410452411936,333.3333033898261,7.009744075377182
8575,42.87500000000348,85.75000000000696,297.3973070993752,333.3333040147929,6.961852247706372
8580,42.90000000000349,85.80000000000699,297.3835902414289,333.3333047167855,6.911331142777652
8585,42.92500000000351,85.85000000000701,297.369265658099,333.3333054994716,6.858158958249738
8590,42.95000000000352,85.90000000000704,297.3542954164209,333.3333063663806,6.802311818545453
8595,42.97500000000353,85.95000000000707,297.3386397957152,333.3333073208574,6.743763884796582
8600,43.00000000000355,86.00000000000709,297.3222572586674,333.3333083660115,6.682487463754425
8605,43.02500000000356,86.05000000000712,297.305104428527,333.3333095046634,6.618453116408118
8610,43.05000000000357,86.10000000000714,297.2871360728124,333.3333107392916,6.551629767109667
8615,43.07500000000358,86.15000000000717,297.2683050939618,333.3333120719649,6.481984814100323
8620,43.1000000000036,86.20000000000719,297.2485625275178,333.3333135042744,6.409484242374005
8625,43.12500000000361,86.25000000000722,297.2278575484952,333.3333150372681,6.334092739890725
8630,43.15000000000362,86.30000000000724,297.2061374866868,333.333316671368,6.255773818199859
8635,43.17500000000364,86.35000000000727,297.1833478518291,333.3333184062973,6.174489938583784
8640,43.20000000000365,86.4000000000073,297.1594323696172,333.3333202409969,6.090202644898004
8645,43.22500000000366,86.45000000000732,297.1343330297411,333.3333221735418,6.002872704319991
8650,43.25000000000367,86.50000000000735,297.1079901472538,333.3333242010519,5.912460257291617
8655,43.27500000000369,86.55000000000737,297.0803424387753,333.3333263196116,5.818924977979594
8660,43.3000000000037,86.6000000000074,297.0513271151569,333.3333285241808,5.72222624664991
8665,43.32500000000371,86.65000000000742,297.0208799925126,333.3333308085178,5.622323335404137
8670,43.35000000000372,86.70000000000745,296.9889356236366,333.3333331650934,5.51917560878782
8675,43.37500000000374,86.75000000000747,296.9554274521358,333.3333355850254,5.412742740843177
8680,43.40000000000375,86.8000000000075,296.9202879917643,333.333338058011,5.302984950230371
8685,43.42500000000376,86.85000000000753,296.8834490337081,333.3333405722721,5.189863255105281
8690,43.45000000000378,86.90000000000755,296.8448418848193,333.3333431145254,5.073339749475087
8695,43.47500000000379,86.95000000000758,296.804397639962,333.3333456699436,4.953377902794503
8700,43.5000000000038,87.0000000000076,296.7620474919293,333.3333482221624,4.829942884586044
8705,43.52500000000381,87.05000000000763,296.7177230824885,333.3333507532972,4.703001915857535
8710,43.55000000000383,87.10000000000765,296.6713568983078,333.333353243987,4.572524649064693
8715,43.57500000000384,87.15000000000768,296.6228827155694,333.333355673468,4.438483578296912
8720,43.60000000000385,87.20000000000771,296.5722360970894,333.3333580196817,4.300854481258623
8725,43.62500000000387,87.25000000000773,296.5193549456466,333.333360259415,4.159616894442656
8730,43.65000000000388,87.30000000000776,296.4641801170032,333.3333623684849,4.014754622670972
8735,43.67500000000389,87.35000000000778,296.406656095667,333.3333643219561,3.866256283856445
8740,43.7000000000039,87.40000000000781,296.3467317358716,333.3333660944218,3.714115889441522
8745,43.72500000000392,87.45000000000783,296.284361069337,333.333367660301,3.558333460449952
8750,43.75000000000393,87.50000000000786,296.219504180296,333.333368994201,3.398915678453361
8755,43.77500000000394,87.55000000000788,296.1521281467561,333.3333700713198,3.235876569973266
8760,43.80000000000395,87.60000000000791,296.0822080451329,333.3333708678923,3.069238221907088
8765,43.82500000000397,87.65000000000794,296.0097280131512,333.3333713616839,2.899031524475224
8770,43.85000000000398,87.70000000000796,295.9346823631756,333.3333715325036,2.725296936900448
8775,43.87500000000399,87.75000000000799,295.8570767351125,333.3333713627696,2.548085269590147
8780,43.90000000000401,87.80000000000801,295.7769292743308,333.3333708380777,2.367458474972986
8785,43.92500000000402,87.85000000000804,295.6942718162484,333.3333699477998,2.183490437349811
8790,43.95000000000403,87.90000000000806,295.6091510548681,333.3333686856815,1.99626775023748
8795,43.97500000000404,87.95000000000809,295.5216296681861,333.3333670504215,1.80589046768488
8800,44.00000000000406,88.00000000000811,295.4317873689512,333.3333650462445,1.612472814043987
8805,44.02500000000407,88.05000000000814,295.3397218450124,333.3333626834215,1.416143834756574
8810,44.05000000000408,88.10000000000817,295.2455495498438,333.3333599787397,1.217047968928896
8815,44.0750000000041,88.15000000000819,295.1494063009972,333.333356955915,1.015345523009657
8820,44.10000000000411,88.20000000000822,295.0514476425429,333.3333536458854,0.8112130238201809
8825,44.12500000000412,88.25000000000824,294.9518489277234,333.3333500870312,0.6048434286997448
8830,44.15000000000413,88.30000000000827,294.8508050798627,333.3333463252364,0.3964461707640816
8835,44.17500000000415,88.35000000000829,294.7485299940915,333.333342413827,0.1862470183443641
8840,44.20000000000416,88.40000000000832,294.6452555492068,333.3333384133377,-0.02551227028641012
8845,44.22500000000417,88.45000000000834,294.5412302086005,333.3333343910854,-0.2385745127231609
8850,44.25000000000419,88.50000000000837,294.4367172013721,333.3333304205574,-0.4526679004501757
8855,44.2750000000042,88.5500000000084,294.3319922889995,333.3333265805542,-0.6675070356196824
8860,44.30000000000421,88.60000000000842,294.2273411392943,333.3333229541034,-0.8827942070372936
8865,44.32500000000422,88.65000000000845,294.1230563463223,333.3333196271008,-1.098220899032426
8870,44.35000000000424,88.70000000000847,294.019434152256,333.3333166866659,-1.313469519631356
8875,44.37500000000425,88.7500000000085,293.9167709431636,333.3333142191738,-1.528215327050501
8880,44.40000000000426,88.80000000000852,293.8153596046301,333.3333123079462,-1.742128526385983
8885,44.42500000000427,88.85000000000855,293.71548583372,333.3333110305793,-1.95487650182943
8890,44.45000000000429,88.90000000000857,293.6174245100927,333.3333104558703,-2.166126144257465
8895,44.4750000000043,88.9500000000086,293.5214362305542,333.3333106403522,-2.375546229867799
8900,44.50000000000431,89.00000000000863,293.4277641075175,333.3333116244154,-2.582809803081024
8905,44.52500000000433,89.05000000000865,293.3366309229482,333.3333134280485,-2.787596516250636
8910,44.55000000000434,89.10000000000868,293.2482367158627,333.3333160462969,-2.989594879993459
8915,44.57500000000435,89.1500000000087,293.1627568640349,333.3333194445081,-3.18850438106499
8920,44.60000000000436,89.20000000000873,293.0803407008345,333.3333235536527,-3.384037429496781
8925,44.62500000000438,89.25000000000875,293.0011106868312,333.333328266017,-3.57592110292541
8930,44.65000000000439,89.30000000000878,292.9251621348918,333.3333334317803,-3.763898663258985
8935,44.6750000000044,89.35000000000881,292.8525634679189,333.3333388571393,-3.947730828711876
8940,44.70000000000442,89.40000000000883,292.7833569715193,333.3333443049212,-4.127196792254569
8945,44.72500000000443,89.45000000000886,292.7175599902198,333.3333494987442,-4.302094985350278
8950,44.75000000000444,89.50000000000888,292.6551665062953,333.333354132106,-4.472243593072396
8955,44.77500000000445,89.55000000000891,292.596149034318,333.3333578837393,-4.637480833008091
8960,44.80000000000447,89.60000000000893,292.5404607622022,333.3333604405182,-4.79766501564754
8965,44.82500000000448,89.65000000000896,292.4880378695912,333.3333615287412,-4.952674408061054
8970,44.85000000000449,89.70000000000898,292.438801955398,333.333360953697,-5.10240692570193
8975,44.8750000000045,89.75000000000901,292.3926625054846,333.333358646005,-5.246779679266092
8980,44.90000000000452,89.80000000000904,292.349519324456,333.3333547114241,-5.385728405050473
8985,44.92500000000453,89.85000000000906,292.3092648334791,333.3333494787825,-5.519206808797428
8990,44.95000000000454,89.90000000000909,292.2717860816488,333.3333435390908,-5.647185855652257
8995,44.97500000000456,89.95000000000911,292.2369661940202,333.3333377687658,-5.769653044944647
9000,45.00000000000457,90.00000000000914,292.2046847023306,333.3333333333343,-5.886611723286891
9005,45.02500000000458,90.05000000000916,292.1747968692558,333.3333329113631,-5.998076644914633
9010,45.05000000000459,90.10000000000919,292.1469242320507,333.3333330996214,-6.104072232660133
9015,45.07500000000461,90.15000000000921,292.1208292896763,333.33333257778,-6.204633877115945
9020,45.10000000000462,90.20000000000924,292.0964456660979,333.3333328778683,-6.299809612278684
9025,45.12500000000463,90.25000000000927,292.0737477759337,333.3333335625836,-6.389660470717678
9030,45.15000000000465,90.30000000000929,292.052674359499,333.333333228325,-6.474257260057048
9035,45.17500000000466,90.35000000000932,292.0331140150423,333.3333319685638,-6.553677332652144
9040,45.20000000000467,90.40000000000934,292.0149229034674,333.3333312744007,-6.628003405260617
9045,45.22500000000468,90.45000000000937,291.9979474498747,333.3333320072097,-6.697324060274059
9050,45.2500000000047,90.50000000000939,291.9820505152111,333.3333331340934,-6.761734172880558
9055,45.27500000000471,90.55000000000942,291.967134610419,333.3333330707436,-6.821333884346187
9060,45.30000000000472,90.60000000000944,291.9531447788052,333.3333322938565,-6.876225129540265
9065,45.32500000000474,90.65000000000947,291.9400425538253,333.3333322398716,-6.926512431332901
9070,45.35000000000475,90.7000000000095,291.9277758621631,333.3333327344047,-6.972304418419985
9075,45.37500000000476,90.75000000000952,291.9162661613502,333.3333325785902,-7.013711372121034
9080,45.40000000000477,90.80000000000955,291.9054157859043,333.3333315575484,-7.050842704131033
9085,45.42500000000479,90.85000000000957,291.8951253679205,333.333330812642,-7.083805747813408
9090,45.4500000000048,90.9000000000096,291.8853100579564,333.3333314284361,-7.112706407848424
9095,45.47500000000481,90.95000000000962,291.875910286224,333.3333329426069,-7.137650435915264
9100,45.50000000000482,91.00000000000965,291.8668950927953,333.3333335878868,-7.158743709124409
9105,45.52500000000484,91.05000000000967,291.8582565688131,333.3333326002501,-7.176090108450537
9110,45.55000000000485,91.1000000000097,291.8499977775215,333.3333315903844,-7.189788239480068
9115,45.57500000000486,91.15000000000973,291.8421084436173,333.3333317481006,-7.199934440858309
9120,45.60000000000488,91.20000000000975,291.8345483487891,333.3333320653986,-7.2066235654108
9125,45.62500000000489,91.25000000000978,291.8272520473432,333.3333314758924,-7.209946219537337
9130,45.6500000000049,91.3000000000098,291.8201491546295,333.333330642196,-7.209986911819339
9135,45.67500000000491,91.35000000000983,291.813184770975,333.3333309846836,-7.20682443741909
9140,45.70000000000493,91.40000000000985,291.8063309659095,333.3333326027454,-7.200534104624908
9145,45.72500000000494,91.45000000000988,291.7995870516972,333.3333336748299,-7.191189342068661
9150,45.75000000000495,91.5000000000099,291.7929702035606,333.333332812671,-7.178860524191321
9155,45.77500000000497,91.55000000000993,291.7865028006623,333.3333314875893,-7.163610791080362
9160,45.80000000000498,91.60000000000996,291.7801887917369,333.3333314923362,-7.145498319871566
9165,45.82500000000499,91.65000000000998,291.7739946413393,333.3333318697844,-7.124579342826874
9170,45.850000000005,91.70000000001001,291.7678566414178,333.3333313106108,-7.100905271597632
9175,45.87500000000502,91.75000000001003,291.7617066011028,333.3333305755415,-7.074520619113753
9180,45.90000000000503,91.80000000001006,291.7554962315712,333.3333312244432,-7.045463880482927
9185,45.92500000000504,91.85000000001008,291.7492086947988,333.3333330033621,-7.013770740188065
9190,45.95000000000505,91.90000000001011,291.7428549403576,333.3333336295974,-6.979476025435947
9195,45.97500000000507,91.95000000001014,291.736459369124,333.3333322505293,-6.942611336254241
9200,46.00000000000508,92.00000000001016,291.7300416319995,333.3333312557414,-6.903200791324748
9205,46.02500000000509,92.05000000001019,291.7235863769531,333.3333316428088,-6.86126631652308
9210,46.05000000000511,92.10000000001021,291.7170338166405,333.3333316501096,-6.81682833113609
9215,46.07500000000512,92.15000000001024,291.7103016501592,333.3333307943097,-6.769902065851439
9220,46.10000000000513,92.20000000001026,291.7033180723851,333.3333307631536,-6.720496568101856
9225,46.12500000000514,92.25000000001029,291.6960439190719,333.3333323992384,-6.668617776262692
9230,46.15000000000516,92.30000000001031,291.6884757859907,333.3333336859135,-6.614272191097384
9235,46.17500000000517,92.35000000001034,291.6806316301353,333.3333326670277,-6.557466170096937
9240,46.20000000000518,92.40000000001037,291.6725296242449,333.3333313018322,-6.498199953307608
9245,46.2250000000052,92.45000000001039,291.6641539502592,333.3333315380442,-6.436471027075727
9250,46.25000000000521,92.50000000001042,291.6554366058904,333.3333316831329,-6.372277633016315
9255,46.27500000000522,92.55000000001044,291.6462793478619,333.3333308343721,-6.305614315703536
9260,46.30000000000523,92.60000000001047,291.6365927074514,333.3333307679807,-6.236470077099307
9265,46.32500000000525,92.65000000001049,291.6263238976317,333.3333324815191,-6.164831769354573
9270,46.35000000000526,92.70000000001052,291.6154617479413,333.3333336866118,-6.090688581420571
9275,46.37500000000527,92.75000000001054,291.6040194435246,333.3333324321743,-6.014030895869004
9280,46.40000000000529,92.80000000001057,291.592007118829,333.3333312429576,-5.934843378921999
9285,46.4250000000053,92.8500000000106,291.5793903968214,333.333331649615,-5.853110149193789
9290,46.45000000000531,92.90000000001062,291.5660780596445,333.3333315136409,-5.768816999119386
9295,46.47500000000532,92.95000000001065,291.5519550172144,333.3333306385681,-5.681946093635446
9300,46.50000000000534,93.00000000001067,291.5369267149467,333.3333312142668,-5.592475236731112
9305,46.52500000000535,93.0500000000107,291.5209453066363,333.3333331828288,-5.500383098637372
9310,46.55000000000536,93.10000000001072,291.5040069758144,333.3333334012631,-5.405653145357277
9315,46.57500000000537,93.15000000001075,291.4861261034138,333.333331662105,-5.308268657065604
9320,46.60000000000539,93.20000000001077,291.4672947187798,333.3333313577668,-5.208208556934085
9325,46.6250000000054,93.2500000000108,291.4474418904082,333.3333317453447,-5.105455918256845
9330,46.65000000000541,93.30000000001083,291.4264492156578,333.333330965055,-4.999994290911483
9335,46.67500000000543,93.35000000001085,291.404200908614,333.3333307312512,-4.891803510808205
9340,46.70000000000544,93.40000000001088,291.3806256427426,333.333332515245,-4.78086331891533
9345,46.72500000000545,93.4500000000109,291.3557082617377,333.3333336545771,-4.667159948529569
9350,46.75000000000546,93.50000000001093,291.3294682733554,333.3333321230968,-4.550684677604664
9355,46.77500000000548,93.55000000001095,291.3019184944851,333.3333312591973,-4.431425542328265
9360,46.80000000000549,93.60000000001098,291.2730113525526,333.3333317490756,-4.309375358820571
9365,46.8250000000055,93.650000000011,291.2426401393517,333.333331149882,-4.184531733333663
9370,46.85000000000552,93.70000000001103,291.2106916497791,333.3333306408445,-4.056891032718838
9375,46.87500000000553,93.75000000001106,291.1770979527194,333.333332270935,-3.926450908871518
9380,46.90000000000554,93.80000000001108,291.1418566725029,333.3333336660947,-3.793218256444647
9385,46.92500000000555,93.85000000001111,291.1050115406604,333.333332217215,-3.657209296030147
9390,46.95000000000557,93.90000000001113,291.0666063732017,333.3333312573883,-3.518440110738816
9395,46.97500000000558,93.95000000001116,291.0266239341349,333.3333317483969,-3.376934483976762
9400,47.00000000000559,94.00000000001118,290.9849860211722,333.3333311061383,-3.232724847588911
9405,47.0250000000056,94.05000000001121,290.9416124778967,333.3333306916516,-3.085845591473863
9410,47.05000000000562,94.10000000001124,290.8964780979471,333.3333324988412,-2.936336283244697
9415,47.07500000000563,94.15000000001126,290.8496332771863,333.3333336184274,-2.784250543643663
9420,47.10000000000564,94.20000000001129,290.8011794869045,333.3333319165665,-2.629654664993815
9425,47.12500000000566,94.25000000001131,290.7512130808889,333.3333313300452,-2.472618140064033
9430,47.15000000000567,94.30000000001134,290.6997617276169,333.3333317376731,-2.313223737347448
9435,47.17500000000568,94.35000000001136,290.6468009646899,333.3333308692107,-2.151565223205661
9440,47.20000000000569,94.40000000001139,290.5923234601606,333.3333309993608,-1.987741252629209
9445,47.22500000000571,94.45000000001141,290.536394254948,333.3333331172352,-1.821861338152698
9450,47.25000000000572,94.50000000001144,290.479160528841,333.3333332623765,-1.654054102279413
9455,47.27500000000573,94.55000000001147,290.4208125198632,333.3333314218523,-1.484460339817211
9460,47.30000000000575,94.60000000001149,290.3615101764164,333.3333315625306,-1.313227902319773
9465,47.32500000000576,94.65000000001152,290.3013353557065,333.3333315088497,-1.140521823268943
9470,47.35000000000577,94.70000000001154,290.2403402334183,333.333330634222,-0.9665160982105565
9475,47.37500000000578,94.75000000001157,290.1786224538264,333.3333318841317,-0.7913910466921941
9480,47.4000000000058,94.80000000001159,290.1163663404611,333.3333336561833,-0.6153426227751839
9485,47.42500000000581,94.85000000001162,290.0538267490472,333.3333322664752,-0.4385849254386383
9490,47.45000000000582,94.90000000001164,289.9912653453942,333.3333312668059,-0.2613367311245147
9495,47.47500000000583,94.95000000001167,289.9288668083889,333.333331773261,-0.08382775453197988
9500,47.50000000000585,95.0000000000117,289.8667428472091,333.333330988065,0.09370146621387354
9505,47.52500000000586,95.05000000001172,289.8050115820949,333.3333311288228,0.2710093616165108
9510,47.55000000000587,95.10000000001175,289.7438625148507,333.3333332997103,0.4478486941895765
9515,47.57500000000589,95.15000000001177,289.6835630166153,333.3333331052664,0.6239584954796666
9520,47.6000000000059,95.2000000000118,289.6244026252543,333.3333312827431,0.7990748062751236
9525,47.62500000000591,95.25000000001182,289.5666009684307,333.333331683632,0.9729362186180039
9530,47.65000000000592,95.30000000001185,289.5102711549784,333.3333314209356,1.145275994547515
9535,47.67500000000594,95.35000000001187,289.4554966273065,333.3333310054641,1.315833698904628
9540,47.70000000000595,95.4000000000119,289.402416144776,333.3333329218292,1.484355905771841
9545,47.72500000000596,95.45000000001193,289.3512434851261,333.3333335425568,1.650586085640344
9550,47.75000000000598,95.50000000001195,289.3022085348128,333.3333314957785,1.814270149201741
9555,47.77500000000599,95.55000000001198,289.2554623934089,333.3333316676769,1.975169683258362
9560,47.800000000006,95.600000000012,289.211027551521,333.3333319703764,2.133051406456902
9565,47.82500000000601,95.65000000001203,289.1688946214055,333.333331777271,2.287695765611968
9570,47.85000000000603,95.70000000001205,289.1291311162944,333.3333334046143,2.438899877279622
9575,47.87500000000604,95.75000000001208,289.091881766994,333.3333335351219,2.586466511500937
9580,47.90000000000605,95.8000000000121,289.0572597359774,333.3333316200079,2.730208007763959
9585,47.92500000000607,95.85000000001213,289.0252383172685,333.3333323166058,2.869961927052395
9590,47.95000000000608,95.90000000001216,288.9956885005438,333.3333326889494,3.005578312987293
9595,47.97500000000609,95.95000000001218,288.9686056450121,333.3333333836855,3.136924486389195
9600,48.0000000000061,96.00000000001221,288.9440979041701,333.3333333468117,3.263881926596373
9605,48.02500000000612,96.05000000001223,288.9220734247725,333.3333332506672,3.386343342315342
9610,48.05000000000613,96.10000000001226,288.9019542917284,333.3333297853879,3.504236891543227
9615,48.07500000000614,96.15000000001228,288.8836046218198,333.3333174347767,3.617499389522588
9620,48.10000000000615,96.20000000001231,288.8674116648463,333.3333076656299,3.726070179236722
9625,48.12500000000617,96.25000000001234,288.8534743663958,333.3333043323752,3.829904999028558
9630,48.15000000000618,96.30000000001236,288.8417292933515,333.3333071173817,3.928978045764751
9635,48.17500000000619,96.35000000001239,288.8320477570313,333.3333138357914,4.023280520995694
9640,48.20000000000621,96.40000000001241,288.8242800350519,333.3333216824189,4.11282005197169
9645,48.22500000000622,96.45000000001244,288.8182755294947,333.3333282274529,4.197619009732906
9650,48.25000000000623,96.50000000001246,288.8138918343464,333.3333318241215,4.27771348438937
9655,48.27500000000624,96.55000000001249,288.8109982438034,333.3333317927133,4.353151834534376
9660,48.30000000000626,96.60000000001251,288.809476881916,333.3333282829255,4.423993627216154
9665,48.32500000000627,96.65000000001254,288.8092225993727,333.3333220797797,4.490308440679398
9670,48.35000000000628,96.70000000001257,288.8101423654401,333.3333143390168,4.552174876610723
9675,48.3750000000063,96.75000000001259,288.812154298497,333.3333063704709,4.609679545316165
9680,48.40000000000631,96.80000000001262,288.8151865116687,333.3332994438342,4.662916157633711
9685,48.42500000000632,96.85000000001264,288.8191758074153,333.3332946481048,4.711984632414326
9690,48.45000000000633,96.90000000001267,288.8240663313283,333.3332927856495,4.756990261283045
9695,48.47500000000635,96.95000000001269,288.8298082510727,333.333294305474,4.79804290666203
9700,48.50000000000636,97.00000000001272,288.8363565536239,333.3332992725622,4.835256235350705
9705,48.52500000000637,97.05000000001274,288.843670017115,333.3333073695109,4.868746990789485
9710,48.55000000000638,97.10000000001277,288.8517104025173,333.3333179359579,4.898634289858107
9715,48.5750000000064,97.1500000000128,288.8604418746671,333.3333300341071,4.925038955966854
9720,48.60000000000641,97.20000000001282,288.8698306405622,333.3333425451841,4.948082868584585
9725,48.62500000000642,97.25000000001285,288.8798447681502,333.3333542763465,4.967888342164768
9730,48.65000000000644,97.30000000001287,288.8904541359767,333.3333640786583,4.984577514611422
9735,48.67500000000645,97.3500000000129,288.9016304568664,333.3333709516417,4.998271757737442
9740,48.70000000000646,97.40000000001292,288.913347321562,333.3333741349778,5.009091093828372
9745,48.72500000000647,97.45000000001295,288.9255802169273,333.3333731679528,5.017153631386282
9750,48.75000000000649,97.50000000001297,288.938306487269,333.3333679233334,5.022575010792709
9755,48.7750000000065,97.550000000013,288.9515052224019,333.3333586064134,5.025467874550101
9760,48.80000000000651,97.60000000001303,288.9651570709016,333.3333457318538,5.025941359348531
9765,48.82500000000653,97.65000000001305,288.9792439885655,333.3333300761462,5.024100624856294
9770,48.85000000000654,97.70000000001308,288.9937489405474,333.3333126186525,5.020046419981067
9775,48.87500000000655,97.7500000000131,289.0086555797731,333.3332944706328,5.01387469870964
9780,48.90000000000656,97.80000000001313,289.0239479254542,333.3332768017179,5.005676285911761
9785,48.92500000000658,97.85000000001315,289.0396100634212,333.3332607628054,4.995536599909981
9790,48.95000000000659,97.90000000001318,289.0556258864002,333.3332474118369,4.98353542939742
9795,48.9750000000066,97.9500000000132,289.071978887273,333.3332376422925,4.969746765746552
9800,49.00000000000662,98.00000000001323,289.088652013104,333.3332321200648,4.954238685453261
9805,49.02500000000663,98.05000000001326,289.105627582616,333.3332312306489,4.937073279794111
9810,49.05000000000664,98.10000000001328,289.1228872653791,333.3332350423952,4.918306625536787
9815,49.07500000000665,98.15000000001331,289.1404121173907,333.3332432888647,4.897988792874926
9820,49.10000000000667,98.20000000001333,289.15818266512,333.333255374602,4.8761638862131
9825,49.12500000000668,98.25000000001336,289.1761790281244,333.3332704056601,4.852870116117042
9830,49.15000000000669,98.30000000001338,289.1943810691849,333.3332872451185,4.82813990217613
9835,49.1750000000067,98.35000000001341,289.212768560685,333.3333045909529,4.80200000952461
9840,49.20000000000672,98.40000000001343,289.2313213565564,333.3333210718258,4.774471723907423
9845,49.22500000000673,98.45000000001346,289.2500195616122,333.333335354921,4.745571072255884
9850,49.25000000000674,98.50000000001349,289.2688436943076,333.3333462596616,4.71530909547735
9855,49.27500000000676,98.55000000001351,289.2877748441237,333.3333528704148,4.683692176970266
9860,49.30000000000677,98.60000000001354,289.3067948300774,333.3333546384723,4.650722419679651
9865,49.32500000000678,98.65000000001356,289.3258863655,333.3333514783544,4.616398054676706
9870,49.35000000000679,98.70000000001359,289.3450332373583,333.3333438276492,4.58071385168595
9875,49.37500000000681,98.75000000001361,289.3642203404179,333.3333326605198,4.543661483124826
9880,49.40000000000682,98.80000000001364,289.3834330889104,333.3333193593595,4.505229554635366
9885,49.42500000000683,98.85000000001367,289.4026566917835,333.333305333266,4.465403035549484
9890,49.45000000000685,98.90000000001369,289.4218750862884,333.3332918988493,4.424163279143139
9895,49.47500000000686,98.95000000001372,289.4410699975321,333.333280209051,4.381488222660286
9900,49.50000000000687,99.00000000001374,289.4602202820827,333.3332711863833,4.337352616502241
9905,49.52500000000688,99.05000000001377,289.4793015149388,333.333265473467,4.291728284514141
9910,49.5500000000069,99.10000000001379,289.4982857865734,333.333263404889,4.244584406643828
9915,49.57500000000691,99.15000000001382,289.5171416772679,333.3332650010601,4.19588781408117
9920,49.60000000000692,99.20000000001384,289.5358343772396,333.3332699833674,4.145603289156595
9925,49.62500000000693,99.25000000001387,289.5543259224602,333.3332778090312,4.093693864713668
9930,49.65000000000695,99.3000000000139,289.5725755170633,333.3332877227326,4.040121119887183
9935,49.67500000000696,99.35000000001392,289.590539914578,333.3332988209374,3.984845470712563
9940,49.70000000000697,99.40000000001395,289.6081738321677,333.3333101237412,3.927826455163758
9945,49.72500000000699,99.45000000001397,289.6254303749117,333.3333206485713,3.869023012842119
9950,49.750000000007,99.500000000014,289.6422614510076,333.3333294800644,3.808393759990792
9955,49.77500000000701,99.55000000001402,289.6586181634806,333.3333358311244,3.745897260626001
9960,49.80000000000702,99.60000000001405,289.6744511692955,333.3333390913336,3.681492294608761
9965,49.82500000000704,99.65000000001407,289.6897110021357,333.3333388604083,3.615138123316247
9970,49.85000000000705,99.7000000000141,289.7043483599492,333.3333349659359,3.546794753403869
9975,49.87500000000706,99.75000000001413,289.7183143621305,333.3333274660266,3.476423198948919
9980,49.90000000000708,99.80000000001415,289.7315607834836,333.3333166384975,3.403985742148773
9985,49.92500000000709,99.85000000001418,289.7440402728508,333.333302958803,3.329446192731562
9990,49.9500000000071,99.9000000000142,289.7557065636378,333.3332870691357,3.252770146379714
9995,49.97500000000711,99.95000000001423,289.766514681901,333.3332697410723,3.173925242743273
10000,50.00000000000713,100.0000000000143,289.7764211556384,333.3332518339768,3.092881423962049
10005,50.02500000000714,100.0500000000143,289.7853842269184,333.3332342511196,3.009611195008474
10010,50.05000000000715,100.1000000000143,289.7933640669609,333.3332178952966,2.924089887460309
10015,50.07500000000717,100.1500000000143,289.8003229933628,333.3332036255372,2.836295928485655
10020,50.10000000000718,100.2000000000144,289.806225688493,333.3331922163889,2.746211116833493
10025,50.12500000000719,100.2500000000144,289.8110394185449,333.3331843211456,2.653820907432082
10030,50.1500000000072,100.3000000000144,289.8147342536388,333.3331804402945,2.559114705856338
10035,50.17500000000722,100.3500000000144,289.8172832906349,333.3331808964144,2.462086173457049
10040,50.20000000000723,100.4000000000145,289.8186628814628,333.3331858165983,2.362733543395224
10045,50.22500000000724,100.4500000000145,289.8188528707874,333.3331951233479,2.261059947256864
10050,50.25000000000725,100.5000000000145,289.8178368475115,333.3332085346587,2.15707375136385
10055,50.27500000000727,100.5500000000145,289.8156024146647,333.3332255736767,2.050788901380387
10060,50.30000000000728,100.6000000000146,289.8121414818311,333.333245587896,1.94222527335065
10065,50.32500000000729,100.6500000000146,289.807450583267,333.3332677773403,1.831409028933983
10070,50.35000000000731,100.7000000000146,289.801531223269,333.3332912305659,1.718372972256348
10075,50.37500000000732,100.7500000000146,289.7943902484674,333.3333149667461,1.603156905575301
10080,50.40000000000733,100.8000000000147,289.7860402444272,333.3333379815739,1.485807980742002
10085,50.42500000000734,100.8500000000147,289.7764999516471,333.3333592944275,1.366381043304154
10090,50.45000000000736,100.9000000000147,289.7657946936027,333.3333779941443,1.244938965950276
10095,50.47500000000737,100.9500000000147,289.7539568073639,333.3333932810832,1.121552967803422
10100,50.50000000000738,101.0000000000148,289.7410260651542,333.3334045036853,0.9963029157251553
10105,50.5250000000074,101.0500000000148,289.7270500732787,333.3334111884976,0.8692776031625071
10110,50.55000000000741,101.1000000000148,289.7120846328944,333.3334130633739,0.7405750010441692
10115,50.57500000000742,101.1500000000148,289.6961940448388,333.3334100739389,0.6103024737006706
10120,50.60000000000743,101.2000000000149,289.6794513384306,333.3334023934884,0.4785769507651139
10125,50.62500000000745,101.2500000000149,289.6619384015836,333.3333904260172,0.3455250437782817
10130,50.65000000000746,101.3000000000149,289.6437459871119,333.333374801282,0.2112830940962984
10135,50.67500000000747,101.3500000000149,289.624973568441,333.3333563601235,0.07599713739430469
10140,50.70000000000748,101.400000000015,289.605729017621,333.3333361284432,-0.06017723006220033
10145,50.7250000000075,101.450000000015,289.5861279397685,333.3333152884287,-0.1970751157406809
10150,50.75000000000751,101.500000000015,289.5662923046976,333.3332950515705,-0.3345229032114171
10155,50.77500000000752,101.550000000015,289.5463491370402,333.3332764535288,-0.4723389577676531
10160,50.80000000000754,101.6000000000151,289.5264291965839,333.3332603284593,-0.6103341188816453
10165,50.82500000000755,101.6500000000151,289.5066657336141,333.3332473045119,-0.7483122457929859
10170,50.85000000000756,101.7000000000151,289.4871933172103,333.3332377965343,-0.8860708575434239
10175,50.87500000000757,101.7500000000151,289.4681466962767,333.3332320065767,-1.02340185827212
10180,50.90000000000759,101.8000000000152,289.4496596728903,333.3332299340326,-1.160092347154831
10185,50.9250000000076,101.8500000000152,289.431863977303,333.3332313943057,-1.295925513113113
10190,50.95000000000761,101.9000000000152,289.4148881422751,333.3332360443698,-1.430681611350575
10195,50.97500000000763,101.9500000000153,289.3988563812446,333.3332434135013,-1.564139015466302
10200,51.00000000000764,102.0000000000153,289.3838874801656,333.3332529373102,-1.696075336056715
10205,51.02500000000765,102.0500000000153,289.3700937170769,333.3332639931792,-1.826268594348656
10210,51.05000000000766,102.1000000000153,289.3575798265708,333.3332759351738,-1.954498437532137
10215,51.07500000000768,102.1500000000154,289.3464420284775,333.3332881266643,-2.080547380985845
10220,51.10000000000769,102.2000000000154,289.3367671412049,333.3332999691961,-2.204202061596606
10225,51.1250000000077,102.2500000000154,289.3286318001379,333.3333109264769,-2.325254485817486
10230,51.15000000000772,102.3000000000154,289.3221018004836,333.3333205428162,-2.443503256027732
10235,51.17500000000773,102.3500000000155,289.3172315818258,333.333328455746,-2.55875475911101
10240,51.20000000000774,102.4000000000155,289.3140638687173,333.3333344029932,-2.670824301953275
10245,51.22500000000775,102.4500000000155,289.312629477831,333.3333382242683,-2.779537179731997
10250,51.25000000000777,102.5000000000155,289.312947297841,333.3333398585766,-2.884729664346034
10255,51.27500000000778,102.5500000000156,289.3150244434519,333.333339337872,-2.986249902082109
10260,51.30000000000779,102.6000000000156,289.3188565801846,333.3333367778984,-3.083958711541923
10265,51.3250000000078,102.6500000000156,289.3244284118143,333.3333323670698,-3.177730274857922
10270,51.35000000000782,102.7000000000156,289.3317143179823,333.3333263540534,-3.267452717280683
10275,51.37500000000783,102.7500000000157,289.3406791258252,333.3333190347176,-3.353028572196628
10280,51.40000000000784,102.8000000000157,289.3512789963963,333.3333107389265,-3.43437513052128
10285,51.42500000000786,102.8500000000157,289.363462404427,333.3333018175588,-3.51142467510699
10290,51.45000000000787,102.9000000000157,289.377171188687,333.3332926301056,-3.584124602323651
10295,51.47500000000788,102.9500000000158,289.3923416495816,333.3332835330555,-3.652437434242766
10300,51.50000000000789,103.0000000000158,289.4089056708747,333.3332748692869,-3.716340725895785
10305,51.52500000000791,103.0500000000158,289.4267918432812,333.3332669586238,-3.775826872860387
10310,51.55000000000792,103.1000000000158,289.4459265690087,333.3332600896568,-3.830902825007928
10315,51.57500000000793,103.1500000000159,289.4662351281996,333.3332545129617,-3.881589712570913
10320,51.60000000000795,103.2000000000159,289.4876426901889,333.3332504357423,-3.927922390847478
10325,51.62500000000796,103.2500000000159,289.5100752548382,333.3332480179636,-3.969948909856726
10330,51.65000000000797,103.3000000000159,289.5334605114541,333.3332473699594,-4.007729915115382
10335,51.67500000000798,103.350000000016,289.5577286052252,333.3332485515027,-4.041337985502007
10340,51.700000000008,103.400000000016,289.582812803401,333.3332515723001,-4.070856913907597
10345,51.72500000000801,103.450000000016,289.6086500556509,333.3332563937803,-4.09638093609037
10350,51.75000000000802,103.500000000016,289.635181445297,333.3332629321177,-4.118013912926419
10355,51.77500000000803,103.5500000000161,289.6623525301014,333.3332710623137,-4.135868471030637
10360,51.80000000000805,103.6000000000161,289.6901135733086,333.3332806231866,-4.150065106627567
10365,51.82500000000806,103.6500000000161,289.7184196674784,333.3332914230759,-4.160731257514709
10370,51.85000000000807,103.7000000000161,289.747230755461,333.3333032460905,-4.16800034804524
10375,51.87500000000809,103.7500000000162,289.7765115544179,333.3333158586561,-4.172010812230437
10380,51.9000000000081,103.8000000000162,289.8062313903861,333.3333290161883,-4.172905100334462
10385,51.92500000000811,103.8500000000162,289.8363639521832,333.33334246965,-4.170828674673352
10390,51.95000000000812,103.9000000000162,289.8668869747167,333.3333559718629,-4.165929000734289
10395,51.97500000000814,103.9500000000163,289.8977818625899,333.3333692833241,-4.158354540156658
10400,52.00000000000815,104.0000000000163,289.9290332658233,333.3333821774406,-4.148253752531668
10405,52.02500000000816,104.0500000000163,289.9606286198597,333.33339444505,-4.135774113378086
10410,52.05000000000818,104.1000000000164,289.9925576622524,333.3334058981316,-4.121061155948016
10415,52.07500000000819,104.1500000000164,290.0248119383294,333.3334163726784,-4.10425754475946
10420,52.1000000000082,104.2000000000164,290.0573843076998,333.333425730708,-4.085502188815679
10425,52.12500000000821,104.2500000000164,290.0902684627702,333.3334338614565,-4.064929402430063
10430,52.15000000000823,104.3000000000165,290.1234584693482,333.3334406817718,-4.042668121333825
10435,52.17500000000824,104.3500000000165,290.1569483382842,333.3334461358248,-4.018841181341965
10440,52.20000000000825,104.4000000000165,290.1907316355202,333.3334501941882,-3.993564666265159
10445,52.22500000000827,104.4500000000165,290.2248007503971,333.3334528862804,-3.966947209628258
10450,52.25000000000828,104.5000000000166,290.2591463979995,333.3334542139655,-3.939089665528493
10455,52.27500000000829,104.5500000000166,290.2937583561487,333.3334541256145,-3.910084761903315
10460,52.3000000000083,104.6000000000166,290.3286251306097,333.3334525991682,-3.880016671296704
10465,52.32500000000832,104.6500000000166,290.3637337072713,333.3334496347133,-3.848960775511565
10470,52.35000000000833,104.7000000000167,290.3990694290196,333.3334452529205,-3.816983514986298
10475,52.37500000000834,104.7500000000167,290.4346159461204,333.333439495028,-3.784142323059391
10480,52.40000000000835,104.8000000000167,290.4703552195962,333.3334324230171,-3.750485644745647
10485,52.42500000000837,104.8500000000167,290.5062675665647,333.3334241196195,-3.716053036824826
10490,52.45000000000838,104.9000000000168,290.5423317392347,333.3334146881426,-3.680875344516063
10495,52.47500000000839,104.9500000000168,290.5785250301282,333.3334042520909,-3.64497494904439
10500,52.50000000000841,105.0000000000168,290.6148233965774,333.3333929545515,-3.608366079681216
10505,52.52500000000842,105.0500000000168,290.6512015978209,333.33338095728,-3.571055183244759
10510,52.55000000000843,105.1000000000169,290.687633338422,333.3333684394111,-3.533041343624602
10515,52.57500000000844,105.1500000000169,290.7240914122213,333.3333555957275,-3.494316743595605
10520,52.60000000000846,105.2000000000169,290.7605478417466,333.3333426345938,-3.454867161115523
10525,52.62500000000847,105.2500000000169,290.796973982307,333.3333297787923,-3.414672494614895
10530,52.65000000000848,105.300000000017,290.833340514001,333.3333172582267,-3.373707322883058
10535,52.6750000000085,105.350000000017,290.8696174506284,333.3333052838697,-3.331941499080383
10540,52.70000000000851,105.400000000017,290.9057741602234,333.3332940439672,-3.289340704294037
10545,52.72500000000852,105.450000000017,290.9417794166758,333.3332837051385,-3.245866995910998
10550,52.75000000000853,105.5000000000171,290.9776014655407,333.3332744113552,-3.201479350920533
10555,52.77500000000855,105.5500000000171,291.0132080945982,333.3332662827163,-3.156134196431451
10560,52.80000000000856,105.6000000000171,291.048566705814,333.3332594145917,-3.109785923119991
10565,52.82500000000857,105.6500000000171,291.0836443878628,333.3332538772387,-3.062387379138912
10570,52.85000000000858,105.7000000000172,291.1184079879808,333.333249715355,-3.013890341155494
10575,52.8750000000086,105.7500000000172,291.1528241845962,333.3332469490402,-2.964245963198613
10580,52.90000000000861,105.8000000000172,291.1868595617958,333.3332455741394,-2.913405202459277
10585,52.92500000000862,105.8500000000172,291.2204806854104,333.3332455632111,-2.861319220088737
10590,52.95000000000864,105.9000000000173,291.2536541823663,333.3332468668346,-2.807939759158769
10595,52.97500000000865,105.9500000000173,291.2863468240789,333.3332494151949,-2.753219500257142
10600,53.00000000000866,106.0000000000173,291.3185256149595,333.3332531199364,-2.697112395982642
10605,53.02500000000867,106.0500000000173,291.3501578870212,333.3332578762511,-2.639573985887298
10610,53.05000000000869,106.1000000000174,291.3812114015356,333.3332635651736,-2.580561693609886
10615,53.0750000000087,106.1500000000174,291.4116544585546,333.3332700560042,-2.520035108025934
10620,53.10000000000871,106.2000000000174,291.4414560150972,333.3332772088894,-2.457956250266474
10625,53.12500000000873,106.2500000000175,291.470585812726,333.3332848774842,-2.394289828735711
10630,53.15000000000874,106.3000000000175,291.4990145148103,333.3332929115763,-2.329003483572422
10635,53.17500000000875,106.3500000000175,291.5267138540648,333.3333011597355,-2.262068022457324
10640,53.20000000000876,106.4000000000175,291.5536567904978,333.3333094718617,-2.19345764923756
10645,53.22500000000878,106.4500000000176,291.5798176798868,333.33331770163,-2.123150186705911
10650,53.25000000000879,106.5000000000176,291.6051724526666,333.3333257087681,-2.051127294653015
10655,53.2750000000088,106.5500000000176,291.629698802933,333.3333333611276,-1.97737468407402
10660,53.30000000000881,106.6000000000176,291.6533763871128,333.3333405365383,-1.901882328171166
10665,53.32500000000883,106.6500000000177,291.6761870315837,333.3333471243992,-1.824644670541389
10670,53.35000000000884,106.7000000000177,291.6981149483367,333.3333530270073,-1.745660830677353
10675,53.37500000000885,106.7500000000177,291.7191469575044,333.3333581606207,-1.664934806620239
10680,53.40000000000887,106.8000000000177,291.739272715381,333.3333624562276,-1.58247567444035
10685,53.42500000000888,106.8500000000178,291.7584849461612,333.3333658600509,-1.498297783817531
10690,53.45000000000889,106.9000000000178,291.7767796754861,333.3333683338167,-1.412420948858366
10695,53.4750000000089,106.9500000000178,291.7941564634601,333.3333698547705,-1.324870632980877
10700,53.50000000000892,107.0000000000178,291.8106186345531,333.3333704154808,-1.235678126462353
10705,53.52500000000893,107.0500000000179,291.8261735014801,333.3333700234585,-1.144880715003972
10710,53.55000000000894,107.1000000000179,291.8408325798034,333.3333687006016,-1.052521837442142
10715,53.57500000000896,107.1500000000179,291.8546117897402,333.3333664824904,-0.9586512305013279
10720,53.60000000000897,107.2000000000179,291.8675316413489,333.3333634175719,-0.8633250582865002
10725,53.62500000000898,107.250000000018,291.8796173989942,333.3333595662191,-0.7666060240068533
10730,53.65000000000899,107.300000000018,291.8908992208382,333.3333549997237,-0.6685634612545011
10735,53.67500000000901,107.350000000018,291.9014122688431,333.3333497991891,-0.5692734020008619
10740,53.70000000000902,107.400000000018,291.9111967847876,333.3333440543768,-0.4688186183668135
10745,53.72500000000903,107.4500000000181,291.9202981276935,333.333337862488,-0.3672886351063447
10750,53.75000000000905,107.5000000000181,291.9287667682046,333.3333313268988,-0.2647797097246833
10755,53.77500000000906,107.5500000000181,291.9366582356303,333.3333245558546,-0.1613947771303752
10760,53.80000000000907,107.6000000000181,291.9440330136897,333.3333176611313,-0.05724335578483641
10765,53.82500000000908,107.6500000000182,291.9509563814357,333.3333107566591,0.04755858756994957
10770,53.8500000000091,107.7000000000182,291.957498196463,333.3333039571361,0.152888817354278
10775,53.87500000000911,107.7500000000182,291.9637326182062,333.3332973766197,0.258619055237288
10780,53.90000000000912,107.8000000000182,291.9697377700431,333.3332911271056,0.3646152550293813
10785,53.92500000000913,107.8500000000183,291.9755953399755,333.3332853171327,0.4707379281130972
10790,53.95000000000915,107.9000000000183,291.9813901207247,333.3332800503731,0.5768425206705561
10795,53.97500000000916,107.9500000000183,291.9872094915027,333.3332754242888,0.6827798433829066
10800,54.00000000000917,108.0000000000183,291.9931428448689,333.3332715287882,0.788396553651022
10805,54.02500000000919,108.0500000000184,291.9992809636952,333.3332684449767,0.8935356896675979
10810,54.0500000000092,108.1000000000184,292.0057153545234,333.3332662439601,0.9980372549290533
10815,54.07500000000921,108.1500000000184,292.0125375450676,333.3332649857473,1.101738850965773
10820,54.10000000000922,108.2000000000184,292.0198383548887,333.3332647182547,1.204476355245664
10825,54.12500000000924,108.2500000000185,292.0277071494637,333.333265476439,1.306084640397988
10830,54.15000000000925,108.3000000000185,292.0362310888587,333.3332672815653,1.406398330068815
10835,54.17500000000926,108.3500000000185,292.0454943829981,333.333270140638,1.505252585977733
10840,54.20000000000928,108.4000000000186,292.055577565994,333.3332740459955,1.602483920007636
10845,54.22500000000929,108.4500000000186,292.0665568022484,333.3332789750972,1.69793102455841
10850,54.2500000000093,108.5000000000186,292.0785032368407,333.333284890505,1.791435613848539
10855,54.27500000000931,108.5500000000186,292.0914824022702,333.3332917400583,1.8828432684653
10860,54.30000000000933,108.6000000000187,292.105553692837,333.3332994572848,1.972004275177795
10865,54.32500000000934,108.6500000000187,292.1207699166928,333.3333079619991,2.058774453915572
10870,54.35000000000935,108.7000000000187,292.137176934272,333.3333171611366,2.143015963826405
10875,54.37500000000936,108.7500000000187,292.1548133900016,333.333326949782,2.224598080508554
10880,54.40000000000938,108.8000000000188,292.1737105423389,333.3333372124055,2.303397936818809
10885,54.42500000000939,108.8500000000188,292.1938921950937,333.3333478242822,2.3793012200996
10890,54.4500000000094,108.9000000000188,292.2153747308517,333.3333586530787,2.452202819222043
10895,54.47500000000942,108.9500000000188,292.2381672451588,333.3333695605804,2.52200741549761
10900,54.50000000000943,109.0000000000189,292.2622717780188,333.3333804045355,2.588630012216268
10905,54.52500000000944,109.0500000000189,292.2876836372573,333.3333910405846,2.651996398333854
10910,54.55000000000945,109.1000000000189,292.314391806478,333.3334013242432,2.712043542614815
10915,54.57500000000947,109.1500000000189,292.3423794286899,333.3334111128938,2.768719915300673
10920,54.60000000000948,109.200000000019,292.3716243553575,333.3334202677656,2.821985735114739
10925,54.62500000000949,109.250000000019,292.4020997494578,333.333428655855,2.871813140119023
10930,54.65000000000951,109.300000000019,292.4337747303713,333.3334361517728,2.918186281546985
10935,54.67500000000952,109.350000000019,292.4666150478162,333.3334426394866,2.961101340307224
10940,54.70000000000953,109.4000000000191,292.5005837718345,333.3334480139331,3.000566466315695
10945,54.72500000000954,109.4500000000191,292.5356419858151,333.3334521825062,3.036601641220454
10950,54.75000000000956,109.5000000000191,292.5717494698129,333.3334550664176,3.069238465399457
10955,54.77500000000957,109.5500000000191,292.6088653618782,333.3334566019078,3.098519870390784
10960,54.80000000000958,109.6000000000192,292.6469487858997,333.3334567413671,3.124499758133696
10965,54.8250000000096,109.6500000000192,292.6859594352684,333.3334554543343,3.147242568603798
10970,54.85000000000961,109.7000000000192,292.7258581028268,333.333452728412,3.166822777634923
10975,54.87500000000962,109.7500000000192,292.7666071488007,333.3334485701222,3.183324326944868
10980,54.90000000000963,109.8000000000193,292.8081708997162,333.3334430056662,3.196839988658265
10985,54.92500000000965,109.8500000000193,292.8505159729368,333.3334360816283,3.20747066696942
10990,54.95000000000966,109.9000000000193,292.8936115229613,333.3334278655846,3.215324640008896
10995,54.97500000000967,109.9500000000193,292.9374294073492,333.3334184465804,3.22051674552208
11000,55.00000000000968,110.0000000000194,292.9819442718867,333.3334079354278,3.223167514591704
11005,55.0250000000097,110.0500000000194,293.0271335563588,333.3333964647593,3.223402258398984
11010,55.05000000000971,110.1000000000194,293.0729774240571,333.3333841887608,3.221350113843942
11015,55.07500000000972,110.1500000000194,293.119458619829,333.3333712824873,3.217143054795489
11020,55.10000000000974,110.2000000000195,293.1665622630799,333.3333579406861,3.210914876709247
11025,55.12500000000975,110.2500000000195,293.2142755835792,333.3333443760343,3.202800163366391
11030,55.15000000000976,110.3000000000195,293.2625875962148,333.3333308182558,3.192933245571654
11035,55.17500000000977,110.3500000000195,293.3114886230368,333.3333175109767,3.181447153589412
11040,55.20000000000979,110.4000000000196,293.3609697591857,333.3333046850093,3.168472545973772
11045,55.2250000000098,110.4500000000196,293.4110223728291,333.3332925482228,3.154136704801134
11050,55.25000000000981,110.5000000000196,293.4616376693496,333.3332812865597,3.138562586953567
11055,55.27500000000983,110.5500000000197,293.5128063086414,333.3332710628821,3.121867923666912
11060,55.30000000000984,110.6000000000197,293.564518068591,333.333262015537,3.104164384723624
11065,55.32500000000985,110.6500000000197,293.6167615570437,333.3332542573515,3.085556819523893
11070,55.35000000000986,110.7000000000197,293.6695239757083,333.3332478750821,3.066142585178826
11075,55.37500000000988,110.7500000000198,293.7227909384783,333.3332429292617,3.046010970388588
11080,55.40000000000989,110.8000000000198,293.7765463449031,333.3332394544288,3.025242722323893
11085,55.4250000000099,110.8500000000198,293.8307723075717,333.3332374596895,3.003909681923404
11090,55.45000000000991,110.9000000000198,293.8854491304084,333.3332369296315,2.982074530951778
11095,55.47500000000993,110.9500000000199,293.9405553332074,333.3332378255358,2.959790651994059
11100,55.50000000000994,111.0000000000199,293.9960677165868,333.3332400868948,2.937102100276618
11105,55.52500000000995,111.0500000000199,294.0519614605228,333.3332436330235,2.914043684083309
11110,55.55000000000997,111.1000000000199,294.1082102493934,333.3332483653566,2.890641148148933
11115,55.57500000000998,111.15000000002,294.1647864159097,333.3332541697552,2.866911452679589
11120,55.60000000000999,111.20000000002,294.2216610972227,333.3332609185953,2.842863139220456
11125,55.62500000001,111.25000000002,294.278804396446,333.3332684734371,2.818496772696818
11130,55.65000000001002,111.30000000002,294.3361855439531,333.333276687658,2.793805448129607
11135,55.67500000001003,111.3500000000201,294.3937730535988,333.3332854091186,2.768775349929391
11140,55.70000000001004,111.4000000000201,294.4515348702174,333.3332944828495,2.743386351293297
11145,55.72500000001006,111.4500000000201,294.5094385056468,333.3333037536628,2.717612641337019
11150,55.75000000001007,111.5000000000201,294.5674511616786,333.3333130686768,2.691423367977215
11155,55.77500000001008,111.5500000000202,294.6255398391776,333.3333222797082,2.664783285325023
11160,55.80000000001009,111.6000000000202,294.6836714333941,333.3333312454622,2.637653395312228
11165,55.82500000001011,111.6500000000202,294.7418128162029,333.3333398335274,2.609991574462787
11170,55.85000000001012,111.7000000000202,294.7999309064224,333.3333479221208,2.581753178045506
11175,55.87500000001013,111.7500000000203,294.8579927297649,333.3333554015841,2.552891615256946
11180,55.90000000001015,111.8000000000203,294.915965470111,333.3333621756062,2.523358890529563
11185,55.92500000001016,111.8500000000203,294.9738165139595,333.3333681621846,2.493106107472667
11190,55.95000000001017,111.9000000000203,295.0315134898283,333.3333732943282,2.462083933307292
11195,55.97500000001018,111.9500000000204,295.0890243043551,333.3333775204957,2.430243022883545
11200,56.0000000000102,112.0000000000204,295.1463171765944,333.3333808048351,2.397534402542653
11205,56.02500000001021,112.0500000000204,295.2033606720449,333.3333831271781,2.3639098148838
11210,56.05000000001022,112.1000000000204,295.26012373756,333.3333844828471,2.32932202646434
11215,56.07500000001023,112.1500000000205,295.3165757382151,333.3333848823056,2.293725100960764
11220,56.10000000001025,112.2000000000205,295.372686496984,333.3333843506426,2.257074640769946
11225,56.12500000001026,112.2500000000205,295.4284263379249,333.3333829269311,2.219328000357242
11230,56.15000000001027,112.3000000000205,295.4837661334283,333.3333806634517,2.180444474795313
11235,56.17500000001029,112.3500000000206,295.5386773559554,333.3333776248199,2.140385466956388
11240,56.2000000000103,112.4000000000206,295.5931321345564,333.3333738870045,2.099114636749971
11245,56.22500000001031,112.4500000000206,295.6471033163974,333.3333695362589,2.056598035630021
11250,56.25000000001032,112.5000000000206,295.7005645334076,333.3333646679572,2.012804229366688
11255,56.27500000001034,112.5500000000207,295.7534902741222,333.3333593853563,1.967704411807916
11260,56.30000000001035,112.6000000000207,295.8058559606918,333.3333537982685,1.921272512039903
11265,56.32500000001036,112.6500000000207,295.8576380310307,333.3333480216727,1.873485297039336
11270,56.35000000001038,112.7000000000208,295.9088140259471,333.33334217424,1.824322471574687
11275,56.37500000001039,112.7500000000208,295.9593626811466,333.3333363768226,1.773766776802714
11280,56.4000000000104,112.8000000000208,296.0092640238267,333.3333307508718,1.721804088663503
11285,56.42500000001041,112.8500000000208,296.0584994736332,333.3333254168232,1.668423516913959
11290,56.45000000001043,112.9000000000209,296.107051947631,333.3333204924592,1.613617505335547
11295,56.47500000001044,112.9500000000209,296.1549059688759,333.3333160912636,1.557381933399777
11300,56.50000000001045,113.0000000000209,296.2020477780982,333.3333123207764,1.499716219442438
11305,56.52500000001046,113.0500000000209,296.2484654479871,333.3333092809841,1.440623425163797
11310,56.55000000001048,113.100000000021,296.2941489993709,333.3333070627543,1.380110361095217
11315,56.57500000001049,113.150000000021,296.3390905185852,333.3333057463507,1.31818769246859
11320,56.6000000000105,113.200000000021,296.3832842751362,333.3333054000309,1.254870044771218
11325,56.62500000001052,113.250000000021,296.426726838726,333.3333060787718,1.190176108108188
11330,56.65000000001053,113.3000000000211,296.4694171945219,333.3333078231315,1.124128739364642
11335,56.67500000001054,113.3500000000211,296.5113568554773,333.3333106582792,1.056755061010515
11340,56.70000000001055,113.4000000000211,296.5525499703291,333.3333145932,0.9880865552934111
11345,56.72500000001057,113.4500000000211,296.5930034258498,333.3333196201239,0.9181591524366763
11350,56.75000000001058,113.5000000000212,296.6327269417029,333.3333257141605,0.8470133113605653
11355,56.77500000001059,113.5500000000212,296.6717331562302,333.3333328331835,0.7746940913531726
11360,56.80000000001061,113.6000000000212,296.7100377013336,333.3333409179698,0.7012512130348203
11365,56.82500000001062,113.6500000000212,296.7476592645349,333.3333498925936,0.6267391068764563
11370,56.85000000001063,113.7000000000213,296.7846196362454,333.3333596650967,0.5512169474774411
11375,56.87500000001064,113.7500000000213,296.8209437402113,333.333370128425,0.4747486717611544
11380,56.90000000001066,113.8000000000213,296.8566596450992,333.3333811616309,0.3974029792085094
11385,56.92500000001067,113.8500000000213,296.891798555209,333.3333926313309,0.3192533122361318
11390,56.95000000001068,113.9000000000214,296.9263947783882,333.3334043934075,0.2403778148433042
11395,56.9750000000107,113.9500000000214,296.9604856693029,333.3334162949265,0.1608592676677039
11400,57.00000000001071,114.0000000000214,296.9941115464554,333.3334281762532,0.08078499766723612
11405,57.02500000001072,114.0500000000214,297.0273155815036,333.3334398733216,0.000246760717361072
11410,57.05000000001073,114.1000000000215,297.0601436597954,333.3334512200315,-0.08065940444814745
11415,57.07500000001075,114.1500000000215,297.0926442113495,333.3334620507234,-0.1618333523793238
11420,57.10000000001076,114.2000000000215,297.1248680119593,333.3334722026938,-0.2431710383593195
11425,57.12500000001077,114.2500000000215,297.1568679545769,333.3334815187048,-0.3245647581602742
11430,57.15000000001078,114.3000000000216,297.1886987916419,333.3334898494257,-0.4059034208224188
11435,57.1750000000108,114.3500000000216,297.2204168496924,333.3334970558167,-0.4870728548785699
11440,57.20000000001081,114.4000000000216,297.2520797180877,333.3335030113477,-0.5679561480914888
11445,57.22500000001082,114.4500000000216,297.2837459144547,333.3335076040852,-0.6484340204086247
11450,57.25000000001084,114.5000000000217,297.315474530002,333.3335107385887,-0.7283852294223061
11455,57.27500000001085,114.5500000000217,297.3473248585598,333.3335123376223,-0.8076870072099885
11460,57.30000000001086,114.6000000000217,297.3793560137327,333.3335123436567,-0.8862155269854731
11465,57.32500000001087,114.6500000000217,297.4116265391311,333.3335107201895,-0.9638463975511673
11470,57.35000000001089,114.7000000000218,297.4441940170184,333.3335074528548,-1.040455183096717
11475,57.3750000000109,114.7500000000218,297.4771146811108,333.3335025503633,-1.115917945466416
11480,57.40000000001091,114.8000000000218,297.5104430393708,333.3334960452632,-1.190111805608653
11485,57.42500000001093,114.8500000000219,297.5442315126897,333.3334879945142,-1.262915520553467
11490,57.45000000001094,114.9000000000219,297.5785300952288,333.3334784798926,-1.334210071927957
11495,57.47500000001095,114.9500000000219,297.6133860418098,333.3334676081936,-1.403879261750737
11500,57.50000000001096,115.0000000000219,297.6488435872527,333.3334555112005,-1.471810311003266
11505,57.52500000001098,115.050000000022,297.6849437018964,333.3334423453878,-1.537894456327396
11510,57.55000000001099,115.100000000022,297.7217238866514,333.3334282912802,-1.60202754008109
11515,57.575000000011,115.150000000022,297.7592180100539,333.3334135524258,-1.664110588930556
11520,57.60000000001101,115.200000000022,297.7974561886578,333.3333983538696,-1.72405037618037
11525,57.62500000001103,115.2500000000221,297.8364647111533,333.3333829400877,-1.78175996307545
11530,57.65000000001104,115.3000000000221,297.8762660054393,333.333367572284,-1.837159214419537
11535,57.67500000001105,115.3500000000221,297.9168786412219,333.3333525253627,-1.8901752838159
11540,57.70000000001107,115.4000000000221,297.9583172514219,333.3333380839136,-1.940743068150053
11545,57.72500000001108,115.4500000000222,298.0005923696846,333.3333245186413,-1.988805664248197
11550,57.75000000001109,115.5000000000222,298.0437103837469,333.3333120707582,-2.034314756160702
11555,57.7750000000111,115.5500000000222,298.0876736164112,333.3333009520948,-2.077230924733623
11560,57.80000000001112,115.6000000000222,298.1324805013677,333.3332913439424,-2.117523910720258
11565,57.82500000001113,115.6500000000223,298.1781258217204,333.333283395812,-2.155172822871481
11570,57.85000000001114,115.7000000000223,298.2246009963445,333.3332772247951,-2.19016628704067
11575,57.87500000001116,115.7500000000223,298.2718944035175,333.3332729154276,-2.222502534379243
11580,57.90000000001117,115.8000000000223,298.3199917324117,333.3332705200083,-2.252189426910623
11585,57.92500000001118,115.8500000000224,298.3688763532194,333.3332700593172,-2.279244418927639
11590,57.95000000001119,115.9000000000224,298.4185296966846,333.3332715237312,-2.303694452907342
11595,57.97500000001121,115.9500000000224,298.4689316338392,333.3332748746851,-2.325575788933417
11600,58.00000000001122,116.0000000000224,298.5200608470209,333.3332800464747,-2.344933766923197
11605,58.02500000001123,116.0500000000225,298.5718951836636,333.3332869483545,-2.361822501290727
11610,58.05000000001125,116.1000000000225,298.6244119849748,333.3332954669181,-2.376304508035959
11615,58.07500000001126,116.1500000000225,298.677588382406,333.3333054687021,-2.38845026470454
11620,58.10000000001127,116.2000000000225,298.731401555877,333.3333168030111,-2.398337704129241
11625,58.12500000001128,116.2500000000226,298.7858289488177,333.3333293048904,-2.406051643476845
11630,58.1500000000113,116.3000000000226,298.8408484364582,333.3333427982266,-2.411683150788678
11635,58.17500000001131,116.3500000000226,298.8964384452272,333.3333570989048,-2.415328851986074
11640,58.20000000001132,116.4000000000226,298.9525780226545,333.3333720179918,-2.417090182198172
11645,58.22500000001133,116.4500000000227,299.0092468585065,333.3333873647616,-2.417072585969468
11650,58.25000000001135,116.5000000000227,299.0664252604951,333.3334029499778,-2.41538467335825
11655,58.27500000001136,116.5500000000227,299.1240940881057,333.3334185887104,-2.412137337341603
11660,58.30000000001137,116.6000000000227,299.1822346494287,333.3334341029111,-2.407442841161051
11665,58.32500000001139,116.6500000000228,299.2408285686906,333.3334493239395,-2.401413885691955
11670,58.3500000000114,116.7000000000228,299.2998576316205,333.333464094741,-2.394162666351006
11675,58.37500000001141,116.7500000000228,299.359303616959,333.3334782717166,-2.385799930991625
11680,58.40000000001142,116.8000000000228,299.4191481226796,333.3334917262703,-2.37643405082665
11685,58.42500000001144,116.8500000000229,299.4793723953891,333.3335043460293,-2.366170116919405
11690,58.45000000001145,116.9000000000229,299.5399571708818,333.3335160357202,-2.355109075056065
11695,58.47500000001146,116.9500000000229,299.6008825330196,333.3335267177501,-2.343346911722051
11700,58.50000000001148,117.000000000023,299.6621277968529,333.3335363324467,-2.330973903489057
11705,58.52500000001149,117.050000000023,299.7236714206022,333.333544838062,-2.318073941302262
11710,58.5500000000115,117.100000000023,299.7854909493341,333.3335522104895,-2.30472393998431
11715,58.57500000001151,117.150000000023,299.8475629916097,333.3335584427716,-2.29099334173365
11720,58.60000000001153,117.2000000000231,299.9098632286313,333.3335635444161,-2.276943720546575
11725,58.62500000001154,117.2500000000231,299.9723664538385,333.3335675405258,-2.262628492380781
11730,58.65000000001155,117.3000000000231,300.0350466396413,333.3335704708169,-2.248092733592039
11735,58.67500000001156,117.3500000000231,300.0978770267495,333.3335723884827,-2.233373107768482
11740,58.70000000001158,117.4000000000232,300.1608302310165,333.3335733589868,-2.218497898696267
11745,58.72500000001159,117.4500000000232,300.2238783621369,333.3335734587579,-2.203487144854748
11750,58.7500000000116,117.5000000000232,300.2869931486243,333.3335727738176,-2.188352868702708
11755,58.77500000001162,117.5500000000232,300.3501460637189,333.3335713983606,-2.173099392117725
11760,58.80000000001163,117.6000000000233,300.4133084474076,333.333569433268,-2.157723727774396
11765,58.82500000001164,117.6500000000233,300.4764516205363,333.3335669845981,-2.142216035054338
11770,58.85000000001165,117.7000000000233,300.5395469878083,333.3335641620445,-2.126560128250958
11775,58.87500000001167,117.7500000000233,300.6025661274526,333.3335610773617,-2.110734024554252
11780,58.90000000001168,117.8000000000234,300.6654808661727,333.3335578427898,-2.094710519101151
11785,58.92500000001169,117.8500000000234,300.7282633390069,333.3335545694688,-2.078457775023484
11790,58.95000000001171,117.9000000000234,300.7908860343299,333.333551365878,-2.061939917010159
11795,58.97500000001172,117.9500000000234,300.8533218248606,333.3335483362757,-2.045117617965587
11800,59.00000000001173,118.0000000000235,300.9155439860744,333.3335455792002,-2.027948669584136
11805,59.02500000001174,118.0500000000235,300.9775262036302,333.3335431860081,-2.010388529057293
11810,59.05000000001176,118.1000000000235,301.0392425716587,333.333541239486,-1.99239083561099
11815,59.07500000001177,118.1500000000235,301.1006675838008,333.333539812556,-1.973907892091319
11820,59.10000000001178,118.2000000000236,301.1617761188212,333.3335389670868,-1.954891108288176
11825,59.1250000000118,118.2500000000236,301.2225434225103,333.3335387528132,-1.935291404086992
11830,59.15000000001181,118.3000000000236,301.2829450875028,333.3335392064295,-1.915059571812411
11835,59.17500000001182,118.3500000000236,301.3429570323322,333.3335403508146,-1.894146598258527
11840,59.20000000001183,118.4000000000237,301.4025554809895,333.3335421944492,-1.872503947843669
11845,59.22500000001185,118.4500000000237,301.4617169440023,333.3335447310326,-1.850083809114382
11850,59.25000000001186,118.5000000000237,301.520418201889,333.3335479392919,-1.826839307405572
11855,59.27500000001187,118.5500000000237,301.5786362917698,333.3335517830316,-1.802724686891235
11860,59.30000000001188,118.6000000000238,301.6363484977117,333.3335562114029,-1.777695465512773
11865,59.3250000000119,118.6500000000238,301.6935323453733,333.333561159412,-1.751708566389345
11870,59.35000000001191,118.7000000000238,301.7501656013965,333.3335665486771,-1.724722429304562
11875,59.37500000001192,118.7500000000238,301.8062262779587,333.3335722884199,-1.696697105747741
11880,59.40000000001194,118.8000000000239,301.8616926428487,333.3335782767006,-1.667594340805333
11885,59.42500000001195,118.8500000000239,301.9165432353985,333.3335844018698,-1.637377644932853
11890,59.45000000001196,118.9000000000239,301.9707568885838,333.3335905442377,-1.606012358352379
11895,59.47500000001197,118.9500000000239,302.0243127575766,333.3335965779284,-1.573465710504459
11900,59.50000000001199,119.000000000024,302.0771903550116,333.3336023729017,-1.539706876650041
11905,59.525000000012,119.050000000024,302.129369593201,333.3336077970895,-1.504707033401459
11910,59.55000000001201,119.100000000024,302.1808308335358,333.3336127186372,-1.468439414645723
11915,59.57500000001203,119.1500000000241,302.2315549432475,333.3336170081851,-1.430879369019537
11920,59.60000000001204,119.2000000000241,302.2815233596937,333.3336205411417,-1.392004419850445
11925,59.62500000001205,119.2500000000241,302.3307181623596,333.3336231999369,-1.3517943281862
11930,59.65000000001206,119.3000000000241,302.3791221526325,333.3336248761532,-1.310231159342775
11935,59.67500000001208,119.3500000000242,302.4267189414871,333.333625472538,-1.267299353210823
11940,59.70000000001209,119.4000000000242,302.4734930451049,333.3336249048209,-1.222985798349187
11945,59.7250000000121,119.4500000000242,302.5194299884876,333.3336231033413,-1.177279909774193
11950,59.75000000001211,119.5000000000242,302.5645164170095,333.333620014418,-1.130173710200413
11955,59.77500000001213,119.5500000000243,302.6087402158548,333.3336156014743,-1.08166191438675
11960,59.80000000001214,119.6000000000243,302.6520906372081,333.3336098459097,-1.031742016135164
11965,59.82500000001215,119.6500000000243,302.6945584349285,333.3336027476963,-0.9804143774009164
11970,59.85000000001217,119.7000000000243,302.7361360064314,333.3335943257661,-0.9276823189087771
11975,59.87500000001218,119.7500000000244,302.7768175412054,333.3335846181482,-0.8735522116046233
11980,59.90000000001219,119.8000000000244,302.8165991753483,333.3335736819312,-0.8180335682161703
11985,59.9250000000122,119.8500000000244,302.8554791511638,333.3335615930427,-0.7611391341716569
11990,59.95000000001222,119.9000000000244,302.8934579806521,333.3335484458958,-0.7028849770744974
11995,59.97500000001223,119.9500000000245,302.9305386113452,333.3335343528962,-0.6432905739302908
12000,60.00000000001224,120.0000000000245,302.9667265925854,333.3335194438396,-0.5823788952911588
12005,60.02500000001226,120.0500000000245,303.0020302399002,333.3335038651724,-0.5201764854835309
12010,60.05000000001227,120.1000000000245,303.0364607946889,333.3334877791149,-0.4567135380679481
12015,60.07500000001228,120.1500000000246,303.0700325759686,333.333471362608,-0.3920239656792051
12020,60.10000000001229,120.2000000000246,303.1027631204562,333.3334548060209,-0.3261454633736882
12025,60.12500000001231,120.2500000000246,303.13467330691,333.3334383115871,-0.2591195645914133
12030,60.15000000001232,120.3000000000246,303.1657874603116,333.3334220914777,-0.1909916887980607
12035,60.17500000001233,120.3500000000247,303.1961334313071,333.3334063654694,-0.1218111798261159
12040,60.20000000001234,120.4000000000247,303.2257426449193,333.3333913581873,-0.05163133377326901
12045,60.22500000001236,120.4500000000247,303.2546500301681,333.3333772962113,0.01949058455369812
12050,60.25000000001237,120.5000000000247,303.2828937261368,333.3333643943084,0.09149330075053097
12055,60.27500000001238,120.5500000000248,303.3105148122384,333.3333528400913,0.164311505746161
12060,60.3000000000124,120.6000000000248,303.3375571169271,333.3333427936557,0.2378758941980843
12065,60.32500000001241,120.6500000000248,303.3640670733761,333.3333343871368,0.3121132181647921
12070,60.35000000001242,120.7000000000248,303.3900935832419,333.3333277240166,0.3869463607246049
12075,60.37500000001243,120.7500000000249,303.4156878747544,333.3333228789206,0.4622944331693537
12080,60.40000000001245,120.8000000000249,303.440903349519,333.3333198978437,0.538072896509413
12085,60.42500000001246,120.8500000000249,303.4657954149787,333.333318798706,0.614193708004473
12090,60.45000000001247,120.9000000000249,303.4904213005546,333.3333195722399,0.6905654935297538
12095,60.47500000001249,120.950000000025,303.5148398559586,333.3333221831484,0.7670937464914442
12100,60.5000000000125,121.000000000025,303.5391113307574,333.3333265715513,0.8436810538580959
12105,60.52500000001251,121.050000000025,303.5632971346923,333.333332654665,0.9202273496835245
12110,60.55000000001252,121.100000000025,303.587459578857,333.3333403287101,0.9966301963030877
12115,60.57500000001254,121.1500000000251,303.6116615983657,333.3333494710296,1.072785093145121
12120,60.60000000001255,121.2000000000251,303.6359664577158,333.3333599423835,1.148585812852377
12125,60.62500000001256,121.2500000000251,303.6604374406056,333.3333715893969,1.223924764109115
12130,60.65000000001258,121.3000000000252,303.6851375265729,333.3333842471371,1.298693380274028
12135,60.67500000001259,121.3500000000252,303.7101290573188,333.3333977417838,1.372782532579789
12140,60.7000000000126,121.4000000000252,303.7354733960882,333.3334118933467,1.446082966331685
12145,60.72500000001261,121.4500000000252,303.7612305839608,333.3334265184093,1.518485758174955
12150,60.75000000001263,121.5000000000253,303.7874589972075,333.3334414328164,1.589882792162198
12155,60.77500000001264,121.5500000000253,303.8142150103069,333.3334564543109,1.660167251991865
12160,60.80000000001265,121.6000000000253,303.8415526692502,333.3334714050155,1.729234126465463
12165,60.82500000001266,121.6500000000253,303.8695233800671,333.3334861137801,1.796980724878831
12170,60.85000000001268,121.7000000000254,303.8981756173275,333.3335004182985,1.863307198784736
12175,60.87500000001269,121.7500000000254,303.9275546573855,333.3335141670003,1.92811706628647
12180,60.9000000000127,121.8000000000254,303.9577023408348,333.3335272206822,1.991317734804563
12185,60.92500000001272,121.8500000000254,303.9886568680251,333.3335394538457,2.052821018239695
12190,60.95000000001273,121.9000000000255,304.0204526320207,333.3335507557759,2.112543643256835
12195,60.97500000001274,121.9500000000255,304.0531200918541,333.3335610313619,2.17040774186921
12200,61.00000000001275,122.0000000000255,304.0866856873768,333.3335702015833,2.226341324413078
12205,61.02500000001277,122.0500000000255,304.1211717985383,333.3335782037722,2.280278728560285
12210,61.05000000001278,122.1000000000256,304.1565967494191,333.3335849916577,2.332161040213034
12215,61.07500000001279,122.1500000000256,304.1929748568709,333.3335905351903,2.381936481656523
12220,61.10000000001281,122.2000000000256,304.2303165227141,333.3335948201991,2.42956076265016
12225,61.12500000001282,122.2500000000256,304.2686283674574,333.3335978478833,2.474997390292055
12230,61.15000000001283,122.3000000000257,304.3079134026239,333.3335996341863,2.518217933661846
12235,61.17500000001284,122.3500000000257,304.3481712378767,333.3336002090618,2.559202239466623
12240,61.20000000001286,122.4000000000257,304.389398318317,333.3335996156536,2.597938595133831
12245,61.22500000001287,122.4500000000257,304.4315881866361,333.3335979094024,2.634423836073659
12250,61.25000000001288,122.5000000000258,304.4747317641728,333.333595157097,2.668663394101307
12255,61.27500000001289,122.5500000000258,304.5188176445072,333.3335914358718,2.70067128432425
12260,61.30000000001291,122.6000000000258,304.5638323928472,333.3335868321557,2.730470028143034
12265,61.32500000001292,122.6500000000258,304.6097608444076,333.3335814405842,2.758090510399582
12270,61.35000000001293,122.7000000000259,304.6565863949494,333.3335753628645,2.783571769101385
12275,61.37500000001295,122.7500000000259,304.7042912769323,333.3335687065951,2.806960716667383
12280,61.40000000001296,122.8000000000259,304.7528568151893,333.3335615840581,2.828311792153122
12285,61.42500000001297,122.8500000000259,304.8022636565894,333.3335541109593,2.847686544544924
12290,61.45000000001298,122.900000000026,304.8524919690698,333.3335464051349,2.865153147927817
12295,61.475000000013,122.950000000026,304.9035216063363,333.3335385852197,2.880785850107038
12300,61.50000000001301,123.000000000026,304.9553322357415,333.3335307693022,2.894664357187688
12305,61.52500000001302,123.050000000026,305.0079034280203,333.3335230735318,2.906873157586692
12310,61.55000000001304,123.1000000000261,305.061214709003,333.3335156107393,2.917500790043911
12315,61.57500000001305,123.1500000000261,305.1152455746751,333.3335084890306,2.926639061349494
12320,61.60000000001306,123.2000000000261,305.1699754723718,333.3335018104139,2.934382220704163
12325,61.62500000001307,123.2500000000261,305.2253837520515,333.3334956694368,2.940826098844302
12330,61.65000000001309,123.3000000000262,305.2814495927155,333.333490151875,2.946067221255432
12335,61.6750000000131,123.3500000000262,305.3381519098609,333.3334853334673,2.950201905913376
12340,61.70000000001311,123.4000000000262,305.3954692505074,333.3334812787535,2.953325356972483
12345,61.72500000001313,123.4500000000263,305.4533796825135,333.3334780399874,2.955530766618312
12350,61.75000000001314,123.5000000000263,305.5118606849721,333.3334756561956,2.956908437871285
12355,61.77500000001315,123.5500000000263,305.5708890459262,333.3334741523446,2.957544941332797
12360,61.80000000001316,123.6000000000263,305.6304407730934,333.3334735387157,2.957522318906875
12365,61.82500000001318,123.6500000000264,305.6904910221884,333.3334738104296,2.956917346896216
12370,61.85000000001319,123.7000000000264,305.7510140462654,333.3334749471952,2.955800870195596
12375,61.8750000000132,123.7500000000264,305.8119831680949,333.333476913264,2.954237217999427
12380,61.90000000001321,123.8000000000264,305.8733707762963,333.3334796576373,2.952283709883012
12385,61.92500000001323,123.8500000000265,305.9351483444576,333.3334831145002,2.949990259205844
12390,61.95000000001324,123.9000000000265,305.9972864713654,333.3334872039239,2.947399078652193
12395,61.97500000001325,123.9500000000265,306.0597549393614,333.3334918328135,2.944544490371217
12400,62.00000000001327,124.0000000000265,306.1225227871435,333.3334968961102,2.9414528407662
12405,62.02500000001328,124.0500000000266,306.1855583928327,333.3335022782261,2.938142517578961
12410,62.05000000001329,124.1000000000266,306.2488295630125,333.3335078547009,2.93462406458683
12415,62.0750000000133,124.1500000000266,306.312303623615,333.3335134940721,2.930900387128377
12420,62.10000000001332,124.2000000000266,306.3759475088568,333.3335190598867,2.926967039832419
12425,62.12500000001333,124.2500000000267,306.4397278451684,333.333524412878,2.922812586416613
12430,62.15000000001334,124.3000000000267,306.5036110276851,333.3335294132153,2.918419020331347
12435,62.17500000001336,124.3500000000267,306.5675632878111,333.333533922828,2.913762234306949
12440,62.20000000001337,124.4000000000267,306.6315507511027,333.3335378077339,2.908812526620644
12445,62.22500000001338,124.4500000000268,306.6955394855851,333.3335409403529,2.903535132013052
12450,62.25000000001339,124.5000000000268,306.7594955412158,333.3335432017423,2.897890765704888
12455,62.27500000001341,124.5500000000268,306.8233849818598,333.3335444837582,2.891836169802219
12460,62.30000000001342,124.6000000000268,306.8871739114589,333.3335446910784,2.885324652479771
12465,62.32500000001343,124.6500000000269,306.9508284963743,333.3335437430866,2.87830661162644
12470,62.35000000001344,124.7000000000269,307.0143149859859,333.3335415755974,2.870730036077204
12475,62.37500000001346,124.7500000000269,307.0775997335913,333.333538142418,2.862540979025879
12480,62.40000000001347,124.8000000000269,307.140649219479,333.333533416733,2.853683999716858
12485,62.42500000001348,124.850000000027,307.2034300778313,333.3335273923248,2.844102570893491
12490,62.4500000000135,124.900000000027,307.2659091287404,333.3335200846137,2.833739450819563
12495,62.47500000001351,124.950000000027,307.3280534162432,333.3335115315195,2.822537019825357
12500,62.50000000001352,125.000000000027,307.3898302528439,333.3335017941523,2.810437582315267
12505,62.52500000001353,125.0500000000271,307.4512072704576,333.3334909572877,2.797383635962907
12510,62.55000000001355,125.1000000000271,307.5121524772391,333.3334791296218,2.783318110432887
12515,62.57500000001356,125.1500000000271,307.5726343192314,333.3334664437655,2.768184578378173
12520,62.60000000001357,125.2000000000271,307.6326217452389,333.3334530559315,2.751927441725487
12525,62.62500000001359,125.2500000000272,307.6920842728671,333.3334391452545,2.734492096358474
12530,62.6500000000136,125.3000000000272,307.7509920532219,333.3334249126793,2.715825078302033
12535,62.67500000001361,125.3500000000272,307.8093159314849,333.333410579363,2.695874194395596
12540,62.70000000001362,125.4000000000272,307.8670275002962,333.3333963845075,2.674588640273609
12545,62.72500000001364,125.4500000000273,307.9240991427843,333.3333825825613,2.6519191082575
12550,62.75000000001365,125.5000000000273,307.9805040143855,333.3333694383543,2.627817886915941
12555,62.77500000001366,125.5500000000273,308.0362157910622,333.333357209884,2.602238927320331
12560,62.80000000001368,125.6000000000274,308.0912084086529,333.3333461305679,2.575137891448993
12565,62.82500000001369,125.6500000000274,308.1454559279526,333.3333364067694,2.5464722495045
12570,62.8500000000137,125.7000000000274,308.1989324925547,333.3333282166193,2.516201379689685
12575,62.87500000001371,125.7500000000274,308.2516123344543,333.3333217087024,2.48428666987982
12580,62.90000000001373,125.8000000000275,308.3034698087195,333.3333170012179,2.450691624989519
12585,62.92500000001374,125.8500000000275,308.3544794514128,333.3333141815535,2.415381979757974
12590,62.95000000001375,125.9000000000275,308.4046160583593,333.3333133062695,2.378325816801337
12595,62.97500000001376,125.9500000000275,308.453854783034,333.3333144014306,2.339493689814315
12600,63.00000000001378,126.0000000000276,308.5021712521304,333.3333174633134,2.298858751669742
12605,63.02500000001379,126.0500000000276,308.5495416972973,333.333322459429,2.256396887038119
12610,63.0500000000138,126.1000000000276,308.5959431016482,333.3333293298656,2.212086849072477
12615,63.07500000001382,126.1500000000276,308.6413533596299,333.3333379889377,2.165910399613462
12620,63.10000000001383,126.2000000000277,308.6857514488185,333.3333483271077,2.117852452320525
12625,63.12500000001384,126.2500000000277,308.7291176122446,333.333360213176,2.067901218068807
12630,63.15000000001385,126.3000000000277,308.7714335498358,333.3333734967177,2.01604835189968
12635,63.17500000001387,126.3500000000277,308.8126826175018,333.3333880107323,1.962289100768722
12640,63.20000000001388,126.4000000000278,308.8528500323757,333.3334035744758,1.906622451276029
12645,63.22500000001389,126.4500000000278,308.8919230826643,333.3334199964424,1.84905127651043
12650,63.25000000001391,126.5000000000278,308.9298913404741,333.3334370774463,1.7895824810888
12655,63.27500000001392,126.5500000000278,308.9667468758955,333.3334546137568,1.728227143404844
12660,63.30000000001393,126.6000000000279,309.0024844705415,333.3334724002345,1.665000654037186
12665,63.32500000001394,126.6500000000279,309.0371018286098,333.3334902334061,1.599922849206377
12670,63.35000000001396,126.7000000000279,309.0705997834647,333.3335079144511,1.533018138086055
12675,63.37500000001397,126.7500000000279,309.1029824975396,333.3335252519927,1.464315622706897
12680,63.40000000001398,126.800000000028,309.134257653385,333.3335420647217,1.393849209113732
12685,63.42500000001399,126.850000000028,309.1644366334259,333.3335581837367,1.32165770835351
12690,63.45000000001401,126.900000000028,309.193534686013,333.3335734546189,1.247784925798169
12695,63.47500000001402,126.950000000028,309.2215710752274,333.333587739198,1.172279737231972
12700,63.50000000001403,127.0000000000281,309.248569211801,333.3336009169846,1.095196150054626
12705,63.52500000001405,127.0500000000281,309.2745567625423,333.3336128862863,1.01659334789725
12710,63.55000000001406,127.1000000000281,309.2995657355523,333.3336235649824,0.9365357168842792
12715,63.57500000001407,127.1500000000281,309.3236325386117,333.3336328909855,0.8550928517376866
12720,63.60000000001408,127.2000000000282,309.3467980081132,333.3336408224059,0.7723395398893009
12725,63.6250000000141,127.2500000000282,309.3691074058134,333.3336473374137,0.6883557217999901
12730,63.65000000001411,127.3000000000282,309.3906103815949,333.3336524338505,0.6032264252998586
12735,63.67500000001412,127.3500000000282,309.4113608999775,333.3336561286462,0.5170416732787495
12740,63.70000000001414,127.4000000000283,309.4314171274805,333.3336584569533,0.4298963613736873
12745,63.72500000001415,127.4500000000283,309.450841280262,333.3336594711178,0.3418901052131296
12750,63.75000000001416,127.5000000000283,309.4696994305312,333.33365923951,0.253127055423874
12755,63.77500000001417,127.5500000000283,309.4880612709445,333.3336578451843,0.163715679069643
12760,63.80000000001419,127.6000000000284,309.5059998368068,333.3336553844357,0.0737685064573208
12765,63.8250000000142,127.6500000000284,309.523591186406,333.3336519652314,-0.01659815751397797
12770,63.85000000001421,127.7000000000284,309.5409140405328,333.333647705563,-0.1072645579652471
12775,63.87500000001423,127.7500000000285,309.558049382912,333.3336427317244,-0.1981078508060699
12780,63.90000000001424,127.8000000000285,309.5750800240109,333.3336371765137,-0.2890024994519864
12785,63.92500000001425,127.8500000000285,309.5920901315321,333.3336311774032,-0.379820706876429
12790,63.95000000001426,127.9000000000285,309.6091647315315,333.3336248746542,-0.4704328819733945
12795,63.97500000001428,127.9500000000286,309.6263891850903,333.3336184094316,-0.5607081386781976
12800,64.00000000001428,128.0000000000286,309.6438486460315,333.3336119218849,-0.6505148258221922
12805,64.02500000001426,128.0500000000285,309.6616275059479,333.3336055492538,-0.7397210852843692
12810,64.05000000001424,128.1000000000285,309.6798088333433,333.3335994239847,-0.8281954354223244
12815,64.07500000001421,128.1500000000284,309.6984738142285,333.3335936718842,-0.9158073763248331
12820,64.10000000001419,128.2000000000284,309.7177012018369,333.3335884103208,-1.002428012979501
12825,64.12500000001417,128.2500000000283,309.7375667833848,333.3335837465082,-1.08793069201658
12830,64.15000000001415,128.3000000000283,309.7581428717638,333.3335797758635,-1.172191647314784
12835,64.17500000001412,128.3500000000282,309.7794978299949,333.3335765804884,-1.255090649430856
12840,64.2000000000141,128.4000000000282,309.8016956358837,333.3335742277733,-1.336511653549707
12845,64.22500000001408,128.4500000000282,309.8247954938192,333.333572769149,-1.416343440450396
12850,64.25000000001405,128.5000000000281,309.8488514999846,333.3335722390287,-1.49448024485471
12855,64.27500000001403,128.5500000000281,309.8739123663092,333.3335726539285,-1.570822365480479
12860,64.30000000001401,128.600000000028,309.900021207525,333.3335740118251,-1.645276751123826
12865,64.32500000001399,128.650000000028,309.9272153944914,333.3335762917487,-1.717757557203863
12870,64.35000000001396,128.7000000000279,309.9555264756895,333.3335794536442,-1.788186667341606
12875,64.37500000001394,128.7500000000279,309.9849801674436,333.3335834385157,-1.856494174769907
12880,64.40000000001392,128.8000000000278,310.015596412093,333.333588168886,-1.922618818630315
12885,64.4250000000139,128.8500000000278,310.0473895018513,333.3335935495529,-1.986508370516809
12890,64.45000000001387,128.9000000000277,310.0803682648943,333.3335994687018,-2.048119966965318
12895,64.47500000001385,128.9500000000277,310.1145363087717,333.3336057993202,-2.107420383934103
12900,64.50000000001383,129.0000000000277,310.1498923152184,333.3336124009646,-2.16438624970223
12905,64.5250000000138,129.0500000000276,310.1864303792639,333.3336191218312,-2.219004192957915
12910,64.55000000001378,129.1000000000276,310.2241403847542,333.3336258011304,-2.271270923248557
12915,64.57500000001376,129.1500000000275,310.2630084076416,333.3336322717353,-2.321193241301732
12920,64.60000000001374,129.2000000000275,310.3030171379272,333.333638363055,-2.368787977109073
12925,64.62500000001371,129.2500000000274,310.3441463108859,333.3336439041045,-2.414081854043616
12930,64.65000000001369,129.3000000000274,310.3863731381884,333.3336487267041,-2.457111277566123
12935,64.67500000001367,129.3500000000273,310.4296727295326,333.3336526687465,-2.497922047689876
12940,64.70000000001365,129.4000000000273,310.4740184963164,333.3336555774613,-2.53656899464456
12945,64.72500000001362,129.4500000000272,310.5193825292186,333.333657312634,-2.573115537614678
12950,64.7500000000136,129.5000000000272,310.5657359425994,333.3336577496567,-2.607633167265358
12955,64.77500000001358,129.5500000000272,310.6130491799347,333.3336567823889,-2.640200853226053
12960,64.80000000001355,129.6000000000271,310.6612922757698,333.3336543257256,-2.670904378552713
12965,64.82500000001353,129.6500000000271,310.710435071339,333.3336503178272,-2.699835604069599
12970,64.85000000001351,129.700000000027,310.7604473826383,333.3336447219589,-2.727091666526322
12975,64.87500000001349,129.750000000027,310.8112991215187,333.3336375278873,-2.752774115626397
12980,64.90000000001346,129.8000000000269,310.8629603721058,333.3336287528096,-2.77698799622866
12985,64.92500000001344,129.8500000000269,310.9154014265297,333.3336184417813,-2.799840883352755
12990,64.95000000001342,129.9000000000268,310.9685927854784,333.3336066676661,-2.821441878976321
12995,64.9750000000134,129.9500000000268,311.0225051302289,333.3335935305532,-2.841900580988742
13000,65.00000000001337,130.0000000000267,311.0771092738624,333.3335791567182,-2.86132603596194
13005,65.02500000001335,130.0500000000267,311.1323760997087,333.3335636970996,-2.879825688588558
13010,65.05000000001333,130.1000000000267,311.1882764951621,333.3335473253351,-2.89750434162082
13015,65.0750000000133,130.1500000000266,311.2447812885293,333.3335302353923,-2.91446314086825
13020,65.10000000001328,130.2000000000266,311.30186119557,333.3335126388198,-2.930798600199339
13025,65.12500000001326,130.2500000000265,311.359486781013,333.3334947616649,-2.946601681500604
13030,65.15000000001324,130.3000000000265,311.4176284385072,333.3334768410742,-2.961956944103237
13035,65.17500000001321,130.3500000000264,311.4762563904617,333.3334591216341,-2.976941777314556
13040,65.20000000001319,130.4000000000264,311.535340707066,333.3334418514792,-2.991625728318367
13045,65.22500000001317,130.4500000000263,311.5948513416153,333.3334252781751,-3.006069935936278
13050,65.25000000001315,130.5000000000263,311.6547581774591,333.3334096444538,-3.0203266785403
13055,65.27500000001312,130.5500000000262,311.7150310581347,333.3333951833039,-3.034439043453384
13060,65.3000000000131,130.6000000000262,311.7756396082575,333.3333821079113,-3.048440745733818
13065,65.32500000001308,130.6500000000262,311.8365529790365,333.3333706019583,-3.062356081524068
13070,65.35000000001305,130.7000000000261,311.8977397498593,333.3333608174235,-3.076199956177225
13075,65.37500000001303,130.7500000000261,311.9591679335433,333.333352874022,-3.08997802183342
13080,65.40000000001301,130.800000000026,312.0208050301729,333.3333468593838,-3.103686919465002
13085,65.42500000001299,130.850000000026,312.0826180952661,333.3333428298925,-3.117314613008665
13090,65.45000000001296,130.9000000000259,312.144573808687,333.333340811931,-3.130840804630858
13095,65.47500000001294,130.9500000000259,312.2066385373669,333.3333408034433,-3.144237418279372
13100,65.50000000001292,131.0000000000258,312.2687783872147,333.3333427757045,-3.157469137730357
13105,65.52500000001289,131.0500000000258,312.3309592412857,333.3333466752464,-3.17049398500974
13110,65.55000000001287,131.1000000000257,312.3931467826721,333.333352425907,-3.183263925127819
13115,65.57500000001285,131.1500000000257,312.4553065017645,333.3333599309665,-3.195725483617572
13120,65.60000000001283,131.2000000000257,312.5174036885654,333.3333690753564,-3.207820364262006
13125,65.6250000000128,131.2500000000256,312.5794034115164,333.3333797279209,-3.219486055657258
13130,65.65000000001278,131.3000000000256,312.6412704848822,333.3333917437461,-3.230656416737916
13135,65.67500000001276,131.3500000000255,312.702969426985,333.333404966507,-3.241262233054621
13140,65.70000000001274,131.4000000000255,312.7644644118089,333.333419230859,-3.251231737347663
13145,65.72500000001271,131.4500000000254,312.8257192163932,333.33343436485,-3.260491089712509
13150,65.75000000001269,131.5000000000254,312.8866971662699,333.333450192325,-3.268964814376162
13155,65.77500000001267,131.5500000000253,312.947361080991,333.3334665353173,-3.27657619169798
13160,65.80000000001264,131.6000000000253,313.007673221471,333.3334832163976,-3.28324760544548
13165,65.82500000001262,131.6500000000252,313.0675952405334,333.3335000609414,-3.288900846667694
13170,65.8500000000126,131.7000000000252,313.1270881378387,333.3335168993053,-3.293457376493338
13175,65.87500000001258,131.7500000000252,313.1861122200377,333.3335335688666,-3.296838551071917
13180,65.90000000001255,131.8000000000251,313.2446270667518,333.3335499158792,-3.298965812403341
13185,65.92500000001253,131.8500000000251,313.3025915029295,333.3335657971664,-3.299760849261739
13190,65.95000000001251,131.900000000025,313.3599635778166,333.333581081558,-3.299145732608223
13195,65.97500000001249,131.950000000025,313.4167005509062,333.33359565112,-3.29704302993993
13200,66.00000000001246,132.0000000000249,313.472758884993,333.3336094020976,-3.293375902924227
13205,66.02500000001244,132.0500000000249,313.5280942466167,333.3336222456213,-3.288068192478277
13210,66.05000000001242,132.1000000000248,313.582661514053,333.3336341081319,-3.281044495146623
13215,66.07500000001239,132.1500000000248,313.6364147931413,333.3336449315677,-3.272230234300217
13220,66.10000000001237,132.2000000000247,313.6893074411802,333.3336546732855,-3.261551729282414
13225,66.12500000001235,132.2500000000247,313.7412920992487,333.333663305781,-3.248936265234339
13230,66.15000000001233,132.3000000000247,313.7923207332574,333.3336708161835,-3.234312165930696
13235,66.1750000000123,132.3500000000246,313.8423446841477,333.3336772055914,-3.217608871567744
13240,66.20000000001228,132.4000000000246,313.8913147276002,333.3336824882477,-3.198757023084879
13245,66.22500000001226,132.4500000000245,313.9391811436824,333.3336866905886,-3.17768855426494
13250,66.25000000001224,132.5000000000245,313.9858937968675,333.3336898502048,-3.154336792554522
13255,66.27500000001221,132.5500000000244,314.0314022268236,333.3336920147266,-3.12863656928161
13260,66.30000000001219,132.6000000000244,314.0756557503886,333.333693240651,-3.10052433972061
13265,66.32500000001217,132.6500000000243,314.1186035751136,333.3336935921646,-3.06993831327954
13270,66.35000000001214,132.7000000000243,314.1601949248299,333.3336931399233,-3.036818593803543
13275,66.37500000001212,132.7500000000242,314.2003791776223,333.333691959878,-3.001107329769778
13280,66.4000000000121,132.8000000000242,314.2391060162385,333.3336901320698,-2.962748874882528
13285,66.42500000001208,132.8500000000242,314.2763255915366,333.3336877394882,-2.921689957945499
13290,66.45000000001205,132.9000000000241,314.311988699076,333.33368486694,-2.877879862068457
13295,66.47500000001203,132.9500000000241,314.3460469690967,333.3336815999683,-2.831270612723423
13300,66.50000000001201,133.000000000024,314.3784530700043,333.333678023806,-2.781817174156439
13305,66.52500000001199,133.050000000024,314.4091609254436,333.3336742223804,-2.729477653620997
13310,66.55000000001196,133.1000000000239,314.4381259449553,333.3336702773476,-2.674213512861245
13315,66.57500000001194,133.1500000000239,314.4653052681532,333.3336662671812,-2.6159897862352
13320,66.60000000001192,133.2000000000238,314.4906580222465,333.3336622663092,-2.554775304839418
13325,66.62500000001189,133.2500000000238,314.5141455926026,333.3336583442789,-2.490542925905988
13330,66.65000000001187,133.3000000000237,314.5357319059322,333.3336545649792,-2.423269766951051
13335,66.67500000001185,133.3500000000237,314.5553837255935,333.3336509858915,-2.352937443688992
13340,66.70000000001183,133.4000000000237,314.5730709583165,333.3336476574066,-2.279532310943066
13345,66.7250000000118,133.4500000000236,314.5887669713726,333.3336446221683,-2.203045705905463
13350,66.75000000001178,133.5000000000236,314.6024489191616,333.3336419144842,-2.123474192704403
13355,66.77500000001176,133.5500000000235,314.6140980778576,333.3336395597872,-2.040819807355347
13360,66.80000000001174,133.6000000000235,314.6237001865833,333.3336375741689,-1.955090302066929
13365,66.82500000001171,133.6500000000234,314.6312457932465,333.3336359639883,-1.866299387789888
13370,66.85000000001169,133.7000000000234,314.6367306029219,333.3336347255764,-1.774466973792919
13375,66.87500000001167,133.7500000000233,314.6401558263061,333.3336338450364,-1.679619402943875
13380,66.90000000001164,133.8000000000233,314.6415285254969,333.3336332981886,-1.581789681236282
13385,66.92500000001162,133.8500000000232,314.6408619538943,333.3336330506312,-1.481017699977512
13390,66.9500000000116,133.9000000000232,314.638175886741,333.3336330579765,-1.377350448881513
13395,66.97500000001158,133.9500000000232,314.6334969383893,333.3336332662616,-1.270842218147791
13400,67.00000000001155,134.0000000000231,314.6268588619787,333.3336336125469,-1.161554787419504
13405,67.02500000001153,134.0500000000231,314.6183028268653,333.3336340257168,-1.049557599316454
13410,67.05000000001151,134.100000000023,314.6078776687446,333.3336344274973,-0.9349279150422332
13415,67.07500000001149,134.150000000023,314.5956401070588,333.333634733678,-0.8177509493489383
13420,67.10000000001146,134.2000000000229,314.5816549239994,333.3336348555448,-0.6981199819381549
13425,67.12500000001144,134.2500000000229,314.5659950991339,333.3336347015081,-0.576136442180065
13430,67.15000000001142,134.3000000000228,314.5487418935203,333.3336341788934,-0.4519099638337751
13435,67.17500000001139,134.3500000000228,314.5299848771084,333.3336331958895,-0.3255584063011332
13440,67.20000000001137,134.4000000000227,314.509821893203,333.3336316635833,-0.1972078388036946
13445,67.22500000001135,134.4500000000227,314.488358954019,333.3336294980725,-0.06699248377153388
13450,67.25000000001133,134.5000000000227,314.4657100615941,333.3336266225838,0.06494538428562269
13455,67.2750000000113,134.5500000000226,314.4419969488941,333.3336229695412,0.1984555881507117
13460,67.30000000001128,134.6000000000226,314.4173487366611,333.3336184825618,0.3333802491348603
13465,67.32500000001126,134.6500000000225,314.391901502384,333.3336131182699,0.4695540436082259
13470,67.35000000001124,134.7000000000225,314.3657977590441,333.3336068479342,0.6068045179716535
13475,67.37500000001121,134.7500000000224,314.3391858425297,333.3335996588526,0.7449524648339496
13480,67.40000000001119,134.8000000000224,314.3122192082242,333.3335915554374,0.8838123626420771
13485,67.42500000001117,134.8500000000223,314.285055639055,333.3335825599897,1.023192880395762
13490,67.45000000001114,134.9000000000223,314.2578563691702,333.3335727131312,1.162897448339947
13495,67.47500000001112,134.9500000000222,314.2307851294401,333.333562073862,1.302724894661662
13500,67.5000000000111,135.0000000000222,314.2040071231386,333.3335507192839,1.442470147260873
13505,67.52500000001108,135.0500000000222,314.1776879421262,333.3335387439333,1.581924998620862
13510,67.55000000001105,135.1000000000221,314.1519924359847,333.3335262587967,1.72087893063235
13515,67.57500000001103,135.1500000000221,314.1270835482463,333.33351338998,1.859119995068086
13520,67.60000000001101,135.200000000022,314.1031211356076,333.3335002770884,1.996435744306849
13525,67.62500000001098,135.250000000022,314.0802607871112,333.3334870713216,2.132614205500673
13530,67.65000000001096,135.3000000000219,314.0586526612323,333.3334739333517,2.267444890441715
13535,67.67500000001094,135.3500000000219,314.038440359075,333.3334610309545,2.400719832280647
13540,67.70000000001092,135.4000000000218,314.0197598519127,333.3334485365033,2.532234639336957
13545,67.72500000001089,135.4500000000218,314.0027384805279,333.3334366243011,2.661789555518744
13550,67.75000000001087,135.5000000000217,313.9874940427092,333.3334254677966,2.789190516334719
13555,67.77500000001085,135.5500000000217,313.9741339836648,333.3334152367275,2.914250189182936
13560,67.80000000001083,135.6000000000217,313.9627546945777,333.3334060940714,3.03678898583606
13565,67.8250000000108,135.6500000000216,313.9534407832819,333.3333981907217,3.156636015110853
13570,67.85000000001078,135.7000000000216,313.9462643365094,333.3333916606192,3.273629966240841
13575,67.87500000001076,135.7500000000215,313.9412844948808,333.3333866204272,3.387619975609452
13580,67.90000000001073,135.8000000000215,313.9385473075315,333.3333831691884,3.49846643664342
13585,67.92500000001071,135.8500000000214,313.9380858136238,333.3333813877649,3.606041736775694
13590,67.95000000001069,135.9000000000214,313.9399203094555,333.333381338271,3.710230915790383
13595,67.97500000001067,135.9500000000213,313.9440587810794,333.3333830635333,3.810932239407261
13600,68.00000000001064,136.0000000000213,313.9504974871399,333.3333865866788,3.908057683233004
13605,68.02500000001062,136.0500000000212,313.9592216754399,333.3333919108648,4.001533323524195
13610,68.0500000000106,136.1000000000212,313.9702064149065,333.3333990191758,4.091299632440109
13615,68.07500000001058,136.1500000000212,313.9834175231895,333.3334078747235,4.177311676628588
13620,68.10000000001055,136.2000000000211,313.9988125689882,333.3334184209647,4.259539219005594
13625,68.12500000001053,136.2500000000211,314.0163419277271,333.3334305822606,4.337966724478652
13630,68.15000000001051,136.300000000021,314.0359498690572,333.3334442646723,4.412593271074405
13635,68.17500000001048,136.350000000021,314.057575655089,333.3334593570216,4.483432368461273
13640,68.20000000001046,136.4000000000209,314.0811546288006,333.333475732188,4.550511686301977
13645,68.22500000001044,136.4500000000209,314.1066192733223,333.3334932486584,4.61387269493732
13650,68.25000000001042,136.5000000000208,314.1339002240057,333.3335117522919,4.67357022113532
13655,68.27500000001039,136.5500000000208,314.1629272167176,333.3335310782721,4.729671921625441
13660,68.30000000001037,136.6000000000207,314.1936299576752,333.3335510532322,4.782257677033758
13665,68.32500000001035,136.6500000000207,314.2259389020261,333.3335714974919,4.831418908826262
13670,68.35000000001033,136.7000000000207,314.2597859306043,333.3335922273704,4.877257821853146
13675,68.3750000000103,136.7500000000206,314.2951049165968,333.3336130575259,4.919886575163016
13680,68.40000000001028,136.8000000000206,314.331832176328,333.3336338032767,4.95942638396221
13685,68.42500000001026,136.8500000000205,314.3699068010245,333.3336542828522,4.996006555954502
13690,68.45000000001023,136.9000000000205,314.4092708691078,333.3336743195273,5.029763465851459
13695,68.47500000001021,136.9500000000204,314.4498695413976,333.3336937436087,5.0608394725627
13700,68.50000000001019,137.0000000000204,314.4916510444079,333.3337123942479,5.089381784528073
13705,68.52500000001017,137.0500000000203,314.5345665495989,333.3337301210191,5.115541279725961
13710,68.55000000001014,137.1000000000203,314.578569959161,333.3337467853106,5.139471288148227
13715,68.57500000001012,137.1500000000202,314.6236176110826,333.3337622614596,5.161326345851361
13720,68.6000000000101,137.2000000000202,314.6696679183484,333.3337764376653,5.181260931052332
13725,68.62500000001008,137.2500000000202,314.7166809585774,333.3337892166899,5.199428194056248
13730,68.65000000001005,137.3000000000201,314.7646180313156,333.3338005163323,5.215978694017564
13735,68.67500000001003,137.3500000000201,314.8134412006301,333.3338102697235,5.231059156516949
13740,68.70000000001001,137.40000000002,314.8631128402048,333.3338184254613,5.24481126669953
13745,68.72500000000998,137.45000000002,314.9135951971226,333.333824947571,5.257370513086609
13750,68.75000000000996,137.5000000000199,314.9648499889049,333.3338298153588,5.268865097181587
13755,68.77500000000994,137.5500000000199,315.0168380460858,333.3338330231609,5.279414923529
13760,68.80000000000992,137.6000000000198,315.0695190098605,333.3338345799832,5.289130683989229
13765,68.82500000000989,137.6500000000198,315.1228510914331,333.3338345090868,5.298113048617411
13770,68.85000000000987,137.7000000000197,315.176790896412,333.3338328474972,5.306451973745046
13775,68.87500000000985,137.7500000000197,315.2312933145359,333.3338296454513,5.314226135697053
13780,68.90000000000983,137.8000000000197,315.2863114720687,333.3338249658099,5.321502496084255
13785,68.9250000000098,137.8500000000196,315.3417967415509,333.3338188833789,5.328336001916922
13790,68.95000000000978,137.9000000000196,315.3976988015995,333.333811484212,5.334769420964435
13795,68.97500000000976,137.9500000000195,315.453965737762,333.3338028648244,5.340833309948254
13800,69.00000000000973,138.0000000000195,315.5105441745628,333.333793131339,5.346546110424775
13805,69.02500000000971,138.0500000000194,315.567379428533,333.3337823985709,5.351914364648492
13810,69.05000000000969,138.1000000000194,315.6244156721342,333.3337707890152,5.356933041574461
13815,69.07500000000967,138.1500000000193,315.6815960992319,333.3337584317482,5.361585961128672
13820,69.10000000000964,138.2000000000193,315.7388630839618,333.3337454612459,5.365846303368315
13825,69.12500000000962,138.2500000000192,315.7961583259864,333.3337320160984,5.369677188555363
13830,69.1500000000096,138.3000000000192,315.8534229768293,333.3337182376315,5.373032313248739
13835,69.17500000000958,138.3500000000192,315.9105977434673,333.3337042684337,5.37585662766976
13840,69.20000000000955,138.4000000000191,315.967622966957,333.3336902508036,5.378087040007363
13845,69.22500000000953,138.4500000000191,316.0244386752386,333.3336763251095,5.379653134119062
13850,69.25000000000951,138.500000000019,316.0809846105706,333.3336626280933,5.380477888256119
13855,69.27500000000948,138.550000000019,316.1372002330482,333.3336492911254,5.380478383856638
13860,69.30000000000946,138.6000000000189,316.1930247025066,333.3336364384306,5.379566495077946
13865,69.32500000000944,138.6500000000189,316.2483968416226,333.333624185312,5.377649551525717
13870,69.35000000000942,138.7000000000188,316.3032550837543,333.3336126363994,5.374630968144077
13875,69.37500000000939,138.7500000000188,316.3575374090507,333.3336018839778,5.370410838385563
13880,69.40000000000937,138.8000000000187,316.4111812721438,333.3335920063803,5.364886488435379
13885,69.42500000000935,138.8500000000187,316.4641235253071,333.3335830665286,5.357952991097591
13890,69.45000000000933,138.9000000000187,316.5163003405194,333.3335751106579,5.349503640072465
13895,69.4750000000093,138.9500000000186,316.5676471337244,333.3335681672511,5.339430386120958
13900,69.50000000000928,139.0000000000186,316.6180984943957,333.3335622462209,5.327624237571746
13905,69.52500000000926,139.0500000000185,316.6675881232924,333.3335573384057,5.313975628320765
13910,69.55000000000923,139.1000000000185,316.7160487810009,333.333553415385,5.298374756951179
13915,69.57500000000921,139.1500000000184,316.7634122496759,333.3335504296609,5.280711900884765
13920,69.60000000000919,139.2000000000184,316.8096093101195,333.3335483152213,5.260877709576118
13925,69.62500000000917,139.2500000000183,316.8545697361326,333.3335469884992,5.238763480725634
13930,69.65000000000914,139.3000000000183,316.8982223078791,333.3335463497311,5.214261423314571
13935,69.67500000000912,139.3500000000182,316.9404948458051,333.3335462847231,5.187264911014925
13940,69.7000000000091,139.4000000000182,316.9813142664116,333.333546666954,5.157668729192736
13945,69.72500000000908,139.4500000000182,317.020606661157,333.333547360052,5.12536931836659
13950,69.75000000000905,139.5000000000181,317.0582973994519,333.3335482205496,5.090265016579135
13955,69.77500000000903,139.5500000000181,317.0943112566589,333.3335491008793,5.052256302762716
13960,69.80000000000901,139.600000000018,317.1285725678522,333.3335498525548,5.011246042778533
13965,69.82500000000898,139.650000000018,317.161005407941,333.3335503294505,4.967139739461905
13970,69.85000000000896,139.7000000000179,317.1915337986598,333.3335503911302,4.919845787666644
13975,69.87500000000894,139.7500000000179,317.2200819427711,333.3335499061233,4.869275734991367
13980,69.90000000000892,139.8000000000178,317.2465744857013,333.3335487550865,4.815344548617451
13985,69.92500000000889,139.8500000000178,317.270936804702,333.3335468337905,4.757970888444692
13990,69.95000000000887,139.9000000000177,317.2930953254186,333.3335440558328,4.697077386508964
13995,69.97500000000885,139.9500000000177,317.3129778656306,333.3335403550574,4.632590932504742
14000,70.00000000000882,140.0000000000176,317.3305140056488,333.3335356875858,4.564442965073344
14005,70.0250000000088,140.0500000000176,317.3456354846892,333.333530033452,4.492569768415492
14010,70.05000000000878,140.1000000000176,317.358276622239,333.3335233977995,4.416912773664737
14015,70.07500000000876,140.1500000000175,317.3683747630733,333.3335158115935,4.337418864375806
14020,70.10000000000873,140.2000000000175,317.3758707443586,333.3335073318721,4.254040685398543
14025,70.12500000000871,140.2500000000174,317.3807093827756,333.3334980415019,4.166736954337216
14030,70.15000000000869,140.3000000000174,317.3828399792753,333.3334880484624,4.075472774720002
14035,70.17500000000867,140.3500000000173,317.3822168385893,333.3334774846562,3.980219949936465
14040,70.20000000000864,140.4000000000173,317.3787998002056,333.3334665042779,3.880957296923114
14045,70.22500000000862,140.4500000000172,317.3725547770318,333.3334552817557,3.777670958509284
14050,70.2500000000086,140.5000000000172,317.3634542975494,333.333444009302,3.670354713241556
14055,70.27500000000857,140.5500000000171,317.3514780468108,333.3334328940958,3.559010281420576
14060,70.30000000000855,140.6000000000171,317.3366134012988,333.3334221551531,3.443647625991744
14065,70.32500000000853,140.6500000000171,317.3188559505996,333.3334120198514,3.324285246550963
14070,70.35000000000851,140.700000000017,317.2982099046258,333.3334027177702,3.200950445076409
14075,70.37500000000848,140.750000000017,317.2746882880811,333.3333944657253,3.073679555118955
14080,70.40000000000846,140.8000000000169,317.2483132582327,333.3333874582372,2.942518212152745
14085,70.42500000000844,140.8500000000169,317.2191165451113,333.3333818661461,2.807521612151507
14090,70.45000000000842,140.9000000000168,317.1871399449038,333.3333778355752,2.668754760281978
14095,70.47500000000839,140.9500000000168,317.1524358153716,333.3333754869292,2.526292706061369
14100,70.50000000000837,141.0000000000167,317.1150675492718,333.3333749141004,2.380220760405867
14105,70.52500000000835,141.0500000000167,317.0751100115558,333.3333761838979,2.230634691133315
14110,70.55000000000832,141.1000000000166,317.0326499276296,333.3333793357187,2.077640892877295
14115,70.5750000000083,141.1500000000166,316.9877862099448,333.3333843815047,1.921356526940126
14120,70.60000000000828,141.2000000000166,316.9406302098711,333.3333913059753,1.761909626274011
14125,70.62500000000826,141.2500000000165,316.8913058817772,333.3334000671829,1.599439160451448
14130,70.65000000000823,141.3000000000165,316.8399498462589,333.3334105973827,1.434095055200761
14135,70.67500000000821,141.3500000000164,316.786711339819,333.3334228042306,1.266038160840317
14140,70.70000000000819,141.4000000000164,316.7317520388634,333.3334365723011,1.095440163788818
14145,70.72500000000817,141.4500000000163,316.6752457467624,333.3334517649283,0.9224834352414808
14150,70.75000000000814,141.5000000000163,316.6173779339775,333.3334682263315,0.7473608111618546
14155,70.77500000000812,141.5500000000162,316.5583451228976,333.3334857840271,0.5702752979072265
14160,70.8000000000081,141.6000000000162,316.4983541110955,333.3335042514643,0.3914396981673258
14165,70.82500000000807,141.6500000000161,316.4376210292808,333.3335234308491,0.2110761524461333
14170,70.85000000000805,141.7000000000161,316.3763702332568,333.3335431161157,0.02941559205249433
14175,70.87500000000803,141.7500000000161,316.3148330326422,333.3335630959881,-0.1533028994449603
14180,70.90000000000801,141.800000000016,316.2532462629664,333.333583157045,-0.3368328181558962
14185,70.92500000000798,141.850000000016,316.1918507120453,333.3336030867744,-0.5209210656321126
14190,70.95000000000796,141.9000000000159,316.1308894158158,333.3336226765188,-0.7053088672671493
14195,70.97500000000794,141.9500000000159,316.0706058433717,333.3336417242764,-0.8897327803524187
14200,71.00000000000792,142.0000000000158,316.0112419952528,333.3336600373094,-1.073925786876369
14205,71.02500000000789,142.0500000000158,315.9530364430652,333.3336774345148,-1.257618464149408
14210,71.05000000000787,142.1000000000157,315.89622234203,333.3336937485344,-1.440540224303787
14215,71.07500000000785,142.1500000000157,315.841025450871,333.3337088275753,-1.62242061182056
14220,71.10000000000782,142.2000000000156,315.78766219519,333.3337225369507,-1.802990646263366
14225,71.1250000000078,142.2500000000156,315.7363378115016,333.3337347603084,-1.981984195918074
14230,71.15000000000778,142.3000000000156,315.6872446085389,333.3337454005974,-2.159139366724134
14235,71.17500000000776,142.3500000000155,315.6405603808004,333.3337543807463,-2.33419988978813
14240,71.20000000000773,142.4000000000155,315.5964470065429,333.333761644109,-2.506916490318249
14245,71.22500000000771,142.4500000000154,315.5550492582741,333.3337671546453,-2.677048220675874
14250,71.25000000000769,142.5000000000154,315.5164938488753,333.3337708969154,-2.844363740601197
14255,71.27500000000767,142.5500000000153,315.4808887305171,333.3337728758565,-3.008642528482893
14260,71.30000000000764,142.6000000000153,315.4483226571471,333.3337731163699,-3.169676008794221
14265,71.32500000000762,142.6500000000152,315.4188650145943,333.3337716627176,-3.327268582456655
14270,71.3500000000076,142.7000000000152,315.3925659156164,333.3337685777441,-3.481238548843902
14275,71.37500000000757,142.7500000000151,315.3694565507404,333.3337639418933,-3.631418910340206
14280,71.40000000000755,142.8000000000151,315.3495497798802,333.3337578520488,-3.777658052705133
14285,71.42500000000753,142.8500000000151,315.3328409444805,333.3337504201517,-3.91982029689152
14290,71.45000000000751,142.900000000015,315.319308875758,333.3337417716316,-4.057786320325364
14295,71.47500000000748,142.950000000015,315.3089170712747,333.3337320436178,-4.191453447881274
14300,71.50000000000746,143.0000000000149,315.3016150099311,333.3337213829642,-4.320735814809122
14305,71.52500000000744,143.0500000000149,315.2973395742357,333.333709944077,-4.445564405649127
14310,71.55000000000742,143.1000000000148,315.2960165485198,333.3336978865975,-4.56588697461939
14315,71.57500000000739,143.1500000000148,315.2975621623808,333.3336853729596,-4.681667854103972
14320,71.60000000000737,143.2000000000147,315.3018846499892,333.3336725658769,-4.792887658674812
14325,71.62500000000735,143.2500000000147,315.3088857978329,333.3336596257989,-4.899542892560603
14330,71.65000000000732,143.3000000000146,315.3184624558822,333.3336467084254,-5.00164546866889
14335,71.6750000000073,143.3500000000146,315.3305079897873,333.3336339623203,-5.099222147211394
14340,71.70000000000728,143.4000000000146,315.3449136546209,333.3336215266893,-5.192313901714695
14345,71.72500000000726,143.4500000000145,315.3615698736097,333.3336095293889,-5.280975219792571
14350,71.75000000000723,143.5000000000145,315.3803674082724,333.3335980852147,-5.36527334552701
14355,71.77500000000721,143.5500000000144,315.4011984092249,333.3335872945042,-5.445287469798073
14360,71.80000000000719,143.6000000000144,315.4239573397988,333.3335772420701,-5.52110787436214
14365,71.82500000000717,143.6500000000143,315.4485417672683,333.3335679964965,-5.592835034943989
14370,71.85000000000714,143.7000000000143,315.4748530190124,333.3335596097629,-5.660578688301033
14375,71.87500000000712,143.7500000000142,315.5027967034167,333.3335521171825,-5.724456867897818
14380,71.9000000000071,143.8000000000142,315.5322830976089,333.3335455376374,-5.784594912706449
14385,71.92500000000707,143.8500000000141,315.5632274062297,333.3335398740514,-5.841124453641355
14390,71.95000000000705,143.9000000000141,315.5955498974249,333.333535114034,-5.894182382275672
14395,71.97500000000703,143.9500000000141,315.629175924161,333.3335312307022,-5.943909806721699
14400,72.00000000000701,144.000000000014,315.6640358404585,333.3335281835779,-5.990450999926749
14405,72.02500000000698,144.050000000014,315.7000648234581,333.3335259195759,-6.033952346068872
14410,72.05000000000696,144.1000000000139,315.7372026140823,333.3335243739699,-6.074561290954057
14415,72.07500000000694,144.1500000000139,315.775393189122,333.3335234714756,-6.112425303490001
14420,72.10000000000692,144.2000000000138,315.8145843779525,333.3335231272865,-6.147690854523375
14425,72.12500000000689,144.2500000000138,315.8547274383534,333.3335232481831,-6.180502420854067
14430,72.15000000000687,144.3000000000137,315.8957766050465,333.3335237336924,-6.211001521797552
14435,72.17500000000685,144.3500000000137,315.9376886242421,333.3335244773345,-6.23932579591603
14440,72.20000000000682,144.4000000000136,315.9804222867008,333.3335253679778,-6.265608125472387
14445,72.2250000000068,144.4500000000136,316.0239379707183,333.3335262913548,-6.289975815891006
14450,72.25000000000678,144.5000000000136,316.0681972049799,333.3335271317068,-6.312549837066753
14455,72.27500000000676,144.5500000000135,316.1131622597552,333.3335277736032,-6.333444132729284
14460,72.30000000000673,144.6000000000135,316.1587957731235,333.3335281039239,-6.352765003251063
14465,72.32500000000671,144.6500000000134,316.2050604171067,333.3335280139517,-6.370610566326349
14470,72.35000000000669,144.7000000000134,316.2519186068697,333.333527401565,-6.387070298841046
14475,72.37500000000666,144.7500000000133,316.2993322544013,333.3335261734603,-6.402224662049123
14480,72.40000000000664,144.8000000000133,316.3472625665069,333.3335242473322,-6.416144810914938
14485,72.42500000000662,144.8500000000132,316.3956698856043,333.3335215539457,-6.428892387172933
14490,72.4500000000066,144.9000000000132,316.444513570628,333.333518039007,-6.440519394408344
14495,72.47500000000657,144.9500000000131,316.4937519144248,333.3335136647597,-6.451068152226655
14500,72.50000000000655,145.0000000000131,316.5433420933832,333.3335084112304,-6.460571325466876
14505,72.52500000000653,145.0500000000131,316.5932401445783,333.3335022770532,-6.469052023421389
14510,72.55000000000651,145.100000000013,316.6434009655309,333.3334952798304,-6.476523963182719
14515,72.57500000000648,145.150000000013,316.6937783316186,333.3334874559848,-6.482991690564442
14520,72.60000000000646,145.2000000000129,316.7443249263684,333.3334788601114,-6.488450851581602
14525,72.62500000000644,145.2500000000129,316.7949923800096,333.3334695638043,-6.492888507182442
14530,72.65000000000641,145.3000000000128,316.8457313120771,333.333459654015,-6.496283483841133
14535,72.67500000000639,145.3500000000128,316.8964913741783,333.3334492309873,-6.498606752722587
14540,72.70000000000637,145.4000000000127,316.9472212893758,333.333438405811,-6.499821830406753
14545,72.72500000000635,145.4500000000127,316.9978688851137,333.3334272977153,-6.499885194579051
14550,72.75000000000632,145.5000000000126,317.0483811168653,333.3334160311639,-6.498746708663621
14555,72.7750000000063,145.5500000000126,317.0987040801114,333.3334047328788,-6.496350050027268
14560,72.80000000000628,145.6000000000126,317.1487830085288,333.33339352888,-6.492633137117628
14565,72.82500000000626,145.6500000000125,317.1985622566651,333.3333825416827,-6.487528551672528
14570,72.85000000000623,145.7000000000125,317.2479852655273,333.3333718877279,-6.480963952951473
14575,72.87500000000621,145.7500000000124,317.2969944686741,333.3333616767358,-6.472862494406926
14580,72.90000000000619,145.8000000000124,317.3455310205188,333.3333520159861,-6.463143267085171
14585,72.92500000000616,145.8500000000123,317.3935345719551,333.3333430063345,-6.451721669585681
14590,72.95000000000614,145.9000000000123,317.4409431619839,333.3333347410571,-6.438509763792269
14595,72.97500000000612,145.9500000000122,317.4876931869068,333.3333273056031,-6.423416617715217
14600,73.0000000000061,146.0000000000122,317.5337194000412,333.3333207767507,-6.406348629117749
14605,73.02500000000607,146.0500000000121,317.5789549232934,333.3333152218618,-6.387209834637769
14610,73.05000000000605,146.1000000000121,317.623331265018,333.3333106981215,-6.365902206095331
14615,73.07500000000603,146.1500000000121,317.6667783419896,333.3333072517523,-6.342325935789431
14620,73.10000000000601,146.200000000012,317.7092245042343,333.333304917192,-6.316379712823092
14625,73.12500000000598,146.250000000012,317.7505965620481,333.3333037162969,-6.287960992569903
14630,73.15000000000596,146.3000000000119,317.7908198151431,333.3333036576221,-6.256966261301021
14635,73.17500000000594,146.3500000000119,317.8298180843546,333.333304735838,-6.223291297903688
14640,73.20000000000591,146.4000000000118,317.8675137468655,333.3333069313271,-6.1868314344583
14645,73.22500000000589,146.4500000000118,317.9038277763294,333.3333102100117,-6.147481817273897
14650,73.25000000000587,146.5000000000117,317.9386797896988,333.3333145234567,-6.105137669789286
14655,73.27500000000585,146.5500000000117,317.9719881027707,333.3333198092372,-6.05969455854877
14660,73.30000000000582,146.6000000000116,318.0036697967475,333.3333259916046,-6.011048663279945
14665,73.3250000000058,146.6500000000116,318.0336407982166,333.3333329824471,-5.959097051903379
14670,73.35000000000578,146.7000000000116,318.0618159749988,333.3333406825094,-5.903737961158559
14675,73.37500000000576,146.7500000000115,318.0881092503279,333.3333489828751,-5.844871083332253
14680,73.40000000000573,146.8000000000115,318.1124337377105,333.3333577666383,-5.782397859494468
14685,73.42500000000571,146.8500000000114,318.1347018988149,333.3333669107774,-5.71622177948789
14690,73.45000000000569,146.9000000000114,318.1548257264749,333.3333762881377,-5.646248688836137
14695,73.47500000000566,146.9500000000113,318.1727169547752,333.3333857694762,-5.572387102650963
14700,73.50000000000564,147.0000000000113,318.1882872980854,333.3333952255635,-5.494548526566772
14705,73.52500000000562,147.0500000000112,318.201448720556,333.3334045292202,-5.412647784677342
14710,73.5500000000056,147.1000000000112,318.2121137375721,333.3334135572927,-5.326603354429142
14715,73.57500000000557,147.1500000000111,318.2201957503852,333.3334221925103,-5.236337708407749
14720,73.60000000000555,147.2000000000111,318.2256094149665,333.3334303251715,-5.141777662957301
14725,73.62500000000553,147.2500000000111,318.2282710459911,333.3334378546365,-5.042854733574763
14730,73.65000000000551,147.300000000011,318.2280990566917,333.3334446906175,-4.939505497045523
14735,73.67500000000548,147.350000000011,318.2250144350939,333.3334507542144,-4.831671960294689
14740,73.70000000000546,147.4000000000109,318.2189412570838,333.3334559787289,-4.71930193595346
14745,73.72500000000544,147.4500000000109,318.2098072364796,333.3334603102358,-4.602349424659346
14750,73.75000000000541,147.5000000000108,318.1975443121276,333.3334637079074,-4.480775004105208
14755,73.77500000000539,147.5500000000108,318.1820892718247,333.333466144134,-4.354546224853143
14760,73.80000000000537,147.6000000000107,318.1633844125622,333.3334676044317,-4.223638012896908
14765,73.82500000000535,147.6500000000107,318.1413782362694,333.3334680871633,-4.088033078911018
14770,73.85000000000532,147.7000000000106,318.1160261798593,333.3334676031106,-3.947722334023048
14775,73.8750000000053,147.7500000000106,318.0872913778158,333.3334661748991,-3.802705311837507
14780,73.90000000000528,147.8000000000106,318.0551454550248,333.3334638363215,-3.652990596245862
14785,73.92500000000526,147.8500000000105,318.0195693467251,333.3334606315564,-3.498596254327612
14790,73.95000000000523,147.9000000000105,317.9805541416657,333.3334566143538,-3.339550273367923
14795,73.97500000000521,147.9500000000104,317.9381019433579,333.3334518471195,-3.175891000538652
14800,74.00000000000519,148.0000000000104,317.8922267431388,333.3334464000185,-3.007667583538913
14805,74.02500000000516,148.0500000000103,317.8429552973481,333.333440350043,-2.834940409716883
14810,74.05000000000514,148.1000000000103,317.7903279991494,333.3334337800608,-2.657781540658564
14815,74.07500000000512,148.1500000000102,317.7343997337792,333.3334267778718,-2.476275138493764
14820,74.1000000000051,148.2000000000102,317.6752407039526,333.3334194352664,-2.29051787929851
14825,74.12500000000507,148.2500000000101,317.6129372099754,333.3334118470779,-2.10061934806974
14830,74.15000000000505,148.3000000000101,317.5475923668863,333.3334041102356,-1.906702408736211
14835,74.17500000000503,148.3500000000101,317.4793267387049,333.3333963228176,-1.708903541621985
14840,74.20000000000501,148.40000000001,317.4082788676209,333.3333885830848,-1.507373139688114
14845,74.22500000000498,148.45000000001,317.3346056741062,333.333380988507,-1.302275753810614
14850,74.25000000000496,148.5000000000099,317.2584827022368,333.3333736347612,-1.093790276336457
14855,74.27500000000494,148.5500000000099,317.1801041835408,333.3333666147152,-0.8821100512636626
14860,74.30000000000491,148.6000000000098,317.0996828922901,333.3333600173733,-0.6674428986726586
14865,74.32500000000489,148.6500000000098,317.0174497658502,333.3333539268139,-0.4500110405783326
14870,74.35000000000487,148.7000000000097,316.9336532653003,333.3333484210889,-0.2300509152470127
14875,74.37500000000485,148.7500000000097,316.8485584546664,333.3333435711285,-0.00781286730929498
14880,74.40000000000482,148.8000000000096,316.7624457814637,333.3333394396372,0.2164392982298029
14885,74.4250000000048,148.8500000000096,316.6756095472228,333.3333360800185,0.4424289086651836
14890,74.45000000000478,148.9000000000096,316.5883560640517,333.3333335353331,0.6698671716134941
14895,74.47500000000475,148.9500000000095,316.5010015021121,333.3333318373304,0.8984540845531255
14900,74.50000000000473,149.0000000000095,316.4138694428313,333.3333310055775,1.127879508908304
14905,74.52500000000471,149.0500000000094,316.3272881633955,333.3333310467196,1.357824408077574
14910,74.55000000000469,149.1000000000094,316.2415876892118,333.3333319539049,1.587962244679797
14915,74.57500000000466,149.1500000000093,316.1570966619191,333.3333337064107,1.817960527862016
14920,74.60000000000464,149.2000000000093,316.0741390805916,333.3333362695024,2.047482496931146
14925,74.62500000000462,149.2500000000092,315.9930309824019,333.3333395945629,2.276188923010153
14930,74.6500000000046,149.3000000000092,315.9140771354682,333.3333436195061,2.503740006154903
14935,74.67500000000457,149.3500000000091,315.8375678204621,333.3333482694935,2.729797341557664
14940,74.70000000000455,149.4000000000091,315.7637757783725,333.3333534579775,2.95402592536329
14945,74.72500000000453,149.4500000000091,315.6929533988474,333.3333590880324,3.176096168104882
14950,74.7500000000045,149.500000000009,315.6253302196783,333.3333650540476,3.395685884500761
14955,74.77500000000448,149.550000000009,315.5611107956859,333.3333712436256,3.612482223660024
14960,74.80000000000446,149.6000000000089,315.5004729862016,333.333377539731,3.826183510818463
14965,74.82500000000444,149.6500000000089,315.4435666965987,333.3333838230416,4.036500969920716
14970,74.85000000000441,149.7000000000088,315.3905130937301,333.3333899744318,4.243160300834707
14975,74.87500000000439,149.7500000000088,315.3414043000893,333.3333958775193,4.445903089169594
14980,74.90000000000437,149.8000000000087,315.2963035565894,333.3334014211962,4.644488031307946
14985,74.92500000000435,149.8500000000087,315.2552458301257,333.3334065021101,4.83869196239897
14990,74.95000000000432,149.9000000000086,315.2182388300271,333.3334110269756,5.028310680335976
14995,74.9750000000043,149.9500000000086,315.1852643879689,333.3334149147092,5.213159563869798
15000,75.00000000000428,150.0000000000086,315.1562801486441,333.333418098274,5.39307398782194
15005,75.02500000000425,150.0500000000085,315.13122151417,333.3334205262336,5.567909542589994
15010,75.05000000000423,150.1000000000085,315.1100037832176,333.3334221639365,5.737542068713275
15015,75.07500000000421,150.1500000000084,315.0925244263494,333.3334229943295,5.901867520034351
15020,75.10000000000419,150.2000000000084,315.0786654414155,333.3334230183769,6.060801670970443
15025,75.12500000000416,150.2500000000083,315.0682957368153,333.3334222550659,6.214279684559969
15030,75.15000000000414,150.3000000000083,315.0612734955642,333.3334207410313,6.362255558376495
15035,75.17500000000412,150.3500000000082,315.0574484788247,333.33341852979,6.504701465176657
15040,75.2000000000041,150.4000000000082,315.0566642337309,333.3334156906285,6.641607004381648
15045,75.22500000000407,150.4500000000081,315.0587601764291,333.3334123071838,6.772978379335486
15050,75.25000000000405,150.5000000000081,315.0635735271487,333.3334084757502,6.898837513857408
15055,75.27500000000403,150.5500000000081,315.0709410796213,333.3334043033656,7.01922112003355
15060,75.300000000004,150.600000000008,315.0807007922085,333.3333999057683,7.134179727604277
15065,75.32500000000398,150.650000000008,315.0926931924682,333.3333954052362,7.243776683784501
15070,75.35000000000396,150.7000000000079,315.1067625909603,333.3333909284319,7.348087130971637
15075,75.37500000000394,150.7500000000079,315.1227581034208,333.3333866042887,7.447196968626808
15080,75.40000000000391,150.8000000000078,315.1405344640598,333.3333825631086,7.541201799790057
15085,75.42500000000389,150.8500000000078,315.1599524980261,333.3333789417729,7.630205832136575
15090,75.45000000000387,150.9000000000077,315.1808794300683,333.3333758770833,7.714320810017533
15095,75.47500000000385,150.9500000000077,315.2031891789791,333.3333735013726,7.793664972144867
15100,75.50000000000382,151.0000000000076,315.2267625953,333.3333719422555,7.868362010844794
15105,75.5250000000038,151.0500000000076,315.2514876067816,333.3333713205654,7.938540049163601
15110,75.55000000000378,151.1000000000076,315.2772592583652,333.3333717479195,8.00433063539564
15115,75.57500000000375,151.1500000000075,315.3039796511848,333.3333733242712,8.065867758594759
15120,75.60000000000373,151.2000000000075,315.3315577897749,333.333376135505,8.123286889259631
15125,75.62500000000371,151.2500000000074,315.3599093481972,333.3333802511509,8.176724049361441
15130,75.65000000000369,151.3000000000074,315.3889563664741,333.3333857223556,8.226314915998678
15135,75.67500000000366,151.3500000000073,315.4186268888158,333.3333925801357,8.272193963064735
15140,75.70000000000364,151.4000000000073,315.4488545552636,333.3334008340138,8.314493645318347
15145,75.72500000000362,151.4500000000072,315.4795781580712,333.3334104710563,8.353343629151839
15150,75.7500000000036,151.5000000000072,315.5107411737934,333.3334214553729,8.388870074130898
15155,75.77500000000357,151.5500000000071,315.5422912813063,333.3334337280817,8.42119496904944
15160,75.80000000000355,151.6000000000071,315.5741798752126,333.3334472077502,8.450435525778921
15165,75.82500000000353,151.6500000000071,315.6063615830477,333.3334617913318,8.47670363364767
15170,75.8500000000035,151.700000000007,315.6387937935316,333.333477355536,8.500105376436288
15175,75.87500000000348,151.750000000007,315.6714362019982,333.3334937586582,8.520740613365007
15180,75.90000000000346,151.8000000000069,315.7042503777897,333.3335108427796,8.538702624693435
15185,75.92500000000344,151.8500000000069,315.7371993573159,333.3335284363199,8.554077821782863
15190,75.95000000000341,151.9000000000068,315.7702472652395,333.3335463568681,8.566945520691885
15195,75.97500000000339,151.9500000000068,315.8033589652533,333.3335644142181,8.577377777626339
15200,76.00000000000337,152.0000000000067,315.836499741015,333.3335824135572,8.585439283873088
15205,76.02500000000335,152.0500000000067,315.8696350069542,333.3336001587027,8.591187317195654
15210,76.05000000000332,152.1000000000066,315.9027300481286,333.3336174553287,8.594671746114408
15215,76.0750000000033,152.1500000000066,315.935749787758,333.3336341141085,8.595935083022063
15220,76.10000000000328,152.2000000000066,315.9686585807526,333.3336499536867,8.595012581717876
15225,76.12500000000325,152.2500000000065,316.001420031337,333.3336648034413,8.591932374653924
15230,76.15000000000323,152.3000000000065,316.0339968327532,333.3336785059689,8.586715645044016
15235,76.17500000000321,152.3500000000064,316.0663506269636,333.3336909192373,8.579376828903531
15240,76.20000000000319,152.4000000000064,316.0984418823995,333.3337019184053,8.569923842133852
15245,76.22500000000316,152.4500000000063,316.1302297877535,333.3337113972579,8.558358327870771
15250,76.25000000000314,152.5000000000063,316.1616721600537,333.3337192692694,8.544675919545064
15255,76.27500000000312,152.5500000000062,316.1927253652506,333.3337254682817,8.528866515374474
15260,76.3000000000031,152.6000000000062,316.2233442497509,333.3337299488168,8.510914560344116
15265,76.32500000000307,152.6500000000061,316.2534820814342,333.3337326860474,8.490799332115767
15270,76.35000000000305,152.7000000000061,316.2830904988001,333.3337336754478,8.468495227736319
15275,76.37500000000303,152.7500000000061,316.3121194670277,333.3337329321589,8.443972048453555
15280,76.400000000003,152.800000000006,316.3405172398844,333.3337304901121,8.417195280403632
15285,76.42500000000298,152.850000000006,316.3682303265192,333.3337264009465,8.388126369376792
15290,76.45000000000296,152.9000000000059,316.3952034623827,333.3337207327654,8.356722988314573
15295,76.47500000000294,152.9500000000059,316.4213795836214,333.333713568754,8.32293929659043
15300,76.50000000000291,153.0000000000058,316.4466998045742,333.3337050057335,8.286726190520938
15305,76.52500000000289,153.0500000000058,316.4711033980588,333.3336951526314,8.248031544893148
15310,76.55000000000287,153.1000000000057,316.4945277784733,333.3336841289448,8.206800445595139
15315,76.57500000000285,153.1500000000057,316.5169084878256,333.3336720631924,8.162975413713424
15320,76.60000000000282,153.2000000000056,316.5381791850494,333.3336590913732,8.116496621655887
15325,76.6250000000028,153.2500000000056,316.5582716391149,333.3336453554535,8.067302102057161
15330,76.65000000000278,153.3000000000056,316.5771157266205,333.3336310018819,8.015327950335376
15335,76.67500000000275,153.3500000000055,316.5946394346215,333.3336161801238,7.960508521884067
15340,76.70000000000273,153.4000000000055,316.6107688696439,333.3336010412326,7.902776624928085
15345,76.72500000000271,153.4500000000054,316.6254282738076,333.333585736433,7.842063710113917
15350,76.75000000000269,153.5000000000054,316.6385400490984,333.3335704157105,7.77830005792092
15355,76.77500000000266,153.5500000000053,316.6500247908466,333.3335552264184,7.71141496494419
15360,76.80000000000264,153.6000000000053,316.6598013314329,333.3335403118643,7.641336930110841
15365,76.82500000000262,153.6500000000052,316.6677867953177,333.3335258098965,7.567993841835956
15370,76.85000000000259,153.7000000000052,316.673896666451,333.3335118514842,7.49131316708527
15375,76.87500000000257,153.7500000000051,316.6780448690907,333.3334985592836,7.41122214333005
15380,76.90000000000255,153.8000000000051,316.6801438630933,333.3334860462094,7.327647974231119
15385,76.92500000000253,153.8500000000051,316.6801047548472,333.3334744140278,7.240518030021123
15390,76.9500000000025,153.900000000005,316.6778374249168,333.3334637519758,7.149760053402766
15395,76.97500000000248,153.950000000005,316.6732506736432,333.3334541354546,7.055302371860997
15400,77.00000000000246,154.0000000000049,316.6662523859832,333.3334456248061,6.957074117260515
15405,77.02500000000244,154.0500000000049,316.656749717037,333.3334382642227,6.855005453633116
15410,77.05000000000241,154.1000000000048,316.644649299815,333.3334320808198,6.749027814092383
15415,77.07500000000239,154.1500000000048,316.6298574770055,333.3334270839144,6.639074147862365
15420,77.10000000000237,154.2000000000047,316.6122805586865,333.3334232645483,6.525079178455961
15425,77.12500000000234,154.2500000000047,316.5918251081229,333.3334205952843,6.406979674123538
15430,77.15000000000232,154.3000000000046,316.5683982580647,333.3334190303187,6.284714731744331
15435,77.1750000000023,154.3500000000046,316.5419080601734,333.3334185059317,6.15822607542937
15440,77.20000000000228,154.4000000000046,316.512263870444,333.3334189412863,6.02745837117233
15445,77.22500000000225,154.4500000000045,316.47937677373,333.3334202395755,5.89235955896458
15450,77.25000000000223,154.5000000000045,316.4431600507371,333.3334222895382,5.752881203850626
15455,77.27500000000221,154.5500000000044,316.4035296909639,333.3334249672981,5.608978867461541
15460,77.30000000000219,154.6000000000044,316.3604049552488,333.3334281385012,5.46061250158543
15465,77.32500000000216,154.6500000000043,316.3137089916602,333.3334316607173,5.307746865342749
15470,77.35000000000214,154.7000000000043,316.2633695084184,333.333435386061,5.150351967496208
15475,77.37500000000212,154.7500000000042,316.2093195073658,333.333439163938,4.988403535342421
15480,77.40000000000209,154.8000000000042,316.1514980812884,333.3334428438987,4.821883511488462
15485,77.42500000000207,154.8500000000041,316.0898512776575,333.3334462783669,4.650780579401971
15490,77.45000000000205,154.9000000000041,316.0243330316844,333.3334493258516,4.475090719540178
15495,77.47500000000203,154.9500000000041,315.9549061679996,333.3334518532826,4.294817794373221
15500,77.500000000002,155.000000000004,315.8815434721326,333.3334537386084,4.109974164057764
15505,77.52500000000198,155.050000000004,315.8042288292789,333.3334548731524,3.920581331146782
15510,77.55000000000196,155.1000000000039,315.7229584261613,333.3334551636643,3.726670612643755
15515,77.57500000000194,155.1500000000039,315.6377420091794,333.3334545340736,3.52828383670669
15520,77.60000000000191,155.2000000000038,315.548604188926,333.3334529269415,3.325474060054406
15525,77.62500000000189,155.2500000000038,315.4555857774193,333.333450304561,3.118306300672987
15530,77.65000000000187,155.3000000000037,315.3587451402775,333.333446649719,2.906858278778571
15535,77.67500000000184,155.3500000000037,315.2581595413548,333.333441966104,2.691221157127463
15540,77.70000000000182,155.4000000000036,315.1539264523325,333.3334362783732,2.471500269728642
15545,77.7250000000018,155.4500000000036,315.0461647944215,333.3334296318654,2.247815825825625
15550,77.75000000000178,155.5000000000036,314.9350160740387,333.3334220919969,2.020303573749188
15555,77.77500000000175,155.5500000000035,314.8206453691677,333.3334137433467,1.789115406959355
15560,77.80000000000173,155.6000000000035,314.7032421185934,333.3334046884499,1.554419892465709
15565,77.82500000000171,155.6500000000034,314.5830206627093,333.3333950463373,1.316402699873648
15570,77.85000000000169,155.7000000000034,314.460220482538,333.3333849508768,1.075266907837461
15575,77.87500000000166,155.7500000000033,314.3351060835054,333.3333745489265,0.8312331637600305
15580,77.90000000000164,155.8000000000033,314.207966472967,333.3333639983828,0.5845396724550431
15585,77.92500000000162,155.8500000000032,314.079114180577,333.3333534667734,0.3354419886896611
15590,77.95000000000159,155.9000000000032,313.9488836954782,333.333343137125,0.084212561102881
15595,77.97500000000157,155.9500000000031,313.8176293552197,333.3333331972483,-0.1688599500598595
15600,78.00000000000155,156.0000000000031,313.6857228227295,333.3333238230522,-0.4234715597357503
15605,78.02500000000153,156.0500000000031,313.5535501271373,333.3333151779424,-0.679304115921461
15610,78.0500000000015,156.100000000003,313.4215082666098,333.333307411546,-0.9360267083994414
15615,78.07500000000148,156.150000000003,313.2900013932241,333.3333006578808,-1.193297326108401
15620,78.10000000000146,156.2000000000029,313.15943664157,333.3332950334934,-1.450764750562684
15625,78.12500000000144,156.2500000000029,313.0302196882577,333.333290635658,-1.708070663044038
15630,78.15000000000141,156.3000000000028,312.9027501485738,333.333287540737,-1.964851934824498
15635,78.17500000000139,156.3500000000028,312.7774169302141,333.3332858028106,-2.220743061979312
15640,78.20000000000137,156.4000000000027,312.6545936720201,333.33328545265,-2.475378699864007
15645,78.22500000000134,156.4500000000027,312.5346343972644,333.3332864970896,-2.728396247360073
15650,78.25000000000132,156.5000000000026,312.4178695060508,333.3332889188706,-2.979438427995624
15655,78.2750000000013,156.5500000000026,312.3046022196006,333.3332926769189,-3.228155814197054
15660,78.30000000000128,156.6000000000026,312.1951055717581,333.333297707126,-3.474209242369152
15665,78.32500000000125,156.6500000000025,312.0896200205461,333.333303923544,-3.717272070146181
15670,78.35000000000123,156.7000000000025,311.9883517271276,333.3333112200114,-3.957032232808117
15675,78.37500000000121,156.7500000000024,311.8914715224204,333.3333194721467,-4.193194063184773
15680,78.40000000000119,156.8000000000024,311.7991145549238,333.3333285396635,-4.425479847896958
15685,78.42500000000116,156.8500000000023,311.711380588624,333.3333382689505,-4.653631102024979
15690,78.45000000000114,156.9000000000023,311.6283348985756,333.3333484958605,-4.877409553696093
15695,78.47500000000112,156.9500000000022,311.5500096949186,333.333359048635,-5.096597839130742
15700,78.50000000000109,157.0000000000022,311.476405994252,333.3333697509036,-5.310999916946539
15705,78.52500000000107,157.0500000000021,311.4074958506093,333.3333804247049,-5.520441217580482
15710,78.55000000000105,157.1000000000021,311.3432248564017,333.3333908934496,-5.724768549367526
15715,78.57500000000103,157.1500000000021,311.2835148261437,333.3334009847749,-5.923849786902601
15720,78.600000000001,157.200000000002,311.2282665816739,333.3334105332483,-6.117573369857443
15725,78.62500000000098,157.250000000002,311.1773627659868,333.3334193828568,-6.305847641457558
15730,78.65000000000096,157.3000000000019,311.1306706228796,333.3334273892514,-6.488600055554659
15735,78.67500000000094,157.3500000000019,311.0880446904107,333.3334344217301,-6.665776279868755
15740,78.70000000000091,157.4000000000018,311.0493293669561,333.3334403649009,-6.837339220765115
15745,78.72500000000089,157.4500000000018,311.0143613189895,333.3334451200595,-7.003267992173847
15750,78.75000000000087,157.5000000000017,310.9829717088942,333.3334486062291,-7.163556848190871
15755,78.77500000000084,157.5500000000017,310.9549882293155,333.3334507609012,-7.318214095742372
15760,78.80000000000082,157.6000000000016,310.9302369371972,333.3334515404629,-7.46726100065723
15765,78.8250000000008,157.6500000000016,310.9085438861885,333.3334509203332,-7.610730697696924
15770,78.85000000000078,157.7000000000016,310.8897365602867,333.3334488948251,-7.748667112641437
15775,78.87500000000075,157.7500000000015,310.8736451147851,333.3334454767534,-7.881123902495947
15780,78.90000000000073,157.8000000000015,310.8601034328806,333.3334406968321,-8.008163418248934
15785,78.92500000000071,157.8500000000014,310.8489500078373,333.333434602843,-8.129855693384963
15790,78.95000000000068,157.9000000000014,310.8400286616983,333.3334272586555,-8.246277460495707
15795,78.97500000000066,157.9500000000013,310.833189112123,333.333418743088,-8.357511197776859
15800,79.00000000000064,158.0000000000013,310.8282873992944,333.3334091486446,-8.463644206901169
15805,79.02500000000062,158.0500000000012,310.8251861850199,333.3333985801679,-8.564767723628492
15810,79.05000000000059,158.1000000000012,310.8237549360818,333.3333871533943,-8.660976062539028
15815,79.07500000000057,158.1500000000011,310.8238700039111,333.333374993477,-8.752365797336346
15820,79.10000000000055,158.2000000000011,310.8254146123396,333.3333622334469,-8.839034978279965
15825,79.12500000000053,158.2500000000011,310.8282787650379,333.3333490126668,-8.92108238840142
15830,79.1500000000005,158.300000000001,310.8323590837938,333.333335475261,-8.998606840193249
15835,79.17500000000048,158.350000000001,310.8375585884071,333.333321768547,-9.071706514479299
15840,79.20000000000046,158.4000000000009,310.8437864284491,333.3333080414706,-9.14047834308646
15845,79.22500000000043,158.4500000000009,310.8509575764988,333.3332944430465,-9.205017436812684
15850,79.25000000000041,158.5000000000008,310.8589924918476,333.3332811208169,-9.265416559975918
15855,79.27500000000039,158.5500000000008,310.8678167628703,333.3332682193241,-9.321765652584814
15860,79.30000000000037,158.6000000000007,310.8773607355453,333.3332558786058,-9.374151400843399
15865,79.32500000000034,158.6500000000007,310.8875591346873,333.3332442327088,-9.422656856401805
15870,79.35000000000032,158.7000000000006,310.8983506837808,333.3332334082399,-9.467361104343894
15875,79.3750000000003,158.7500000000006,310.9096777283607,333.3332235229304,-9.508338979573789
15880,79.40000000000028,158.8000000000006,310.92148586716,333.3332146842585,-9.545660830862198
15885,79.42500000000025,158.8500000000005,310.9337235944973,333.3332069881159,-9.579392331445341
15890,79.45000000000023,158.9000000000005,310.9463419566376,333.333200517529,-9.609594334704164
15895,79.47500000000021,158.9500000000004,310.9592942242862,333.3331953414626,-9.636322773135104
15900,79.50000000000018,159.0000000000004,310.9725355827974,333.333191513728,-9.659628598508567
15905,79.52500000000016,159.0500000000003,310.986022841133,333.3331890720002,-9.679557760844816
15910,79.55000000000014,159.1000000000003,310.9997141602298,333.3331880369733,-9.696151223602527
15915,79.57500000000012,159.1500000000002,311.0135688010827,333.3331884117083,-9.70944501229846
15920,79.60000000000009,159.2000000000002,311.0275468924571,333.3331901811652,-9.719470293608657
15925,79.62500000000007,159.2500000000001,311.0416092179582,333.3331933119621,-9.726253481917906
15930,79.65000000000005,159.3000000000001,311.0557170219549,333.3331977524148,-9.729816370210004
15935,79.67500000000003,159.3500000000001,311.0698318335952,333.3332034328297,-9.730176282185255
15940,79.7,159.4,311.0839153080825,333.3332102661179,-9.727346242507009
15945,79.72499999999998,159.45,311.097929084189,333.3332181487291,-9.721335162156565
15950,79.74999999999996,159.4999999999999,311.111834656861,333.3332269618828,-9.712148035964209
15955,79.77499999999993,159.5499999999999,311.125593263635,333.3332365731297,-9.699786149513933
15960,79.79999999999991,159.5999999999998,311.139165783673,333.3332468382292,-9.68424729281586
15965,79.82499999999989,159.6499999999998,311.1525126479456,333.3332576032624,-9.665525978276806
15970,79.84999999999987,159.6999999999997,311.1655937592278,333.3332687070159,-9.643613660759927
15975,79.87499999999984,159.7499999999997,311.1783684205036,333.3332799835342,-9.61849895769639
15980,79.89999999999982,159.7999999999996,311.1907952704501,333.3332912648285,-9.590167867465595
15985,79.9249999999998,159.8499999999996,311.2028322247018,333.3333023836403,-9.558603984500257
15990,79.94999999999978,159.8999999999996,311.2144364217555,333.3333131762417,-9.523788709793623
15995,79.97499999999975,159.9499999999995,311.2255641724122,333.3333234851708,-9.485701455722211
16000,79.99999999999973,159.9999999999995,311.2361709118684,333.3333331618544,-9.444319844312593
16005,80.02499999999971,160.0499999999994,311.2462111536861,333.333342069067,-9.399619898293858
16010,80.04999999999968,160.0999999999994,311.2556384450252,333.3333500831521,-9.351576224464749
16015,80.07499999999966,160.1499999999993,311.2644053226831,333.333357095974,-9.300162189089958
16020,80.09999999999964,160.1999999999993,311.2724632696472,333.3333630165502,-9.245350085191461
16025,80.12499999999962,160.2499999999992,311.2797626723044,333.3333677722542,-9.187111291605778
16030,80.14999999999959,160.2999999999992,311.2862527774671,333.3333713100484,-9.125416424504703
16035,80.17499999999957,160.3499999999991,311.2918816493939,333.3333735966965,-9.060235480842898
16040,80.19999999999955,160.3999999999991,311.2965961279008,333.3333746189816,-8.991537974456003
16045,80.22499999999953,160.4499999999991,311.3003417868376,333.3333743835333,-8.919293065358161
16050,80.2499999999995,160.499999999999,311.303062893476,333.3333729162481,-8.843469682527891
16055,80.27499999999948,160.549999999999,311.3047023690473,333.3333702613787,-8.764036640821736
16060,80.29999999999946,160.5999999999989,311.3052017508161,333.3333664803278,-8.68096275262852
16065,80.32499999999943,160.6499999999989,311.3045011561154,333.3333616501856,-8.594216934926079
16070,80.34999999999941,160.6999999999988,311.3025392488501,333.3333558620648,-8.50376831247144
16075,80.37499999999939,160.7499999999988,311.2992532090914,333.3333492192876,-8.409586317904047
16080,80.39999999999937,160.7999999999987,311.2945787065179,333.3333418355097,-8.311640789599281
16085,80.42499999999934,160.8499999999987,311.2884498785895,333.3333338328109,-8.209902068166588
16090,80.44999999999932,160.8999999999986,311.2807993136767,333.3333253401045,-8.104341092852762
16095,80.4749999999993,160.9499999999986,311.271557988859,333.3333164996748,-7.994929517730874
16100,80.49999999999928,160.9999999999986,311.2606551572223,333.333307468653,-7.881639847305614
16105,80.52499999999925,161.0499999999985,311.2480183348897,333.3332984020493,-7.764445523907516
16110,80.54999999999923,161.0999999999985,311.2335733514965,333.333289451991,-7.64332103132865
16115,80.57499999999921,161.1499999999984,311.2172444680928,333.3332807665806,-7.518241996702095
16120,80.59999999999918,161.1999999999984,311.1989545361602,333.3332724879566,-7.389185295190459
16125,80.62499999999916,161.2499999999983,311.1786251895169,333.3332647500039,-7.256129161306828
16130,80.64999999999914,161.2999999999983,311.1561770678686,333.3332576758125,-7.119053309286298
16135,80.67499999999912,161.3499999999982,311.1315300734945,333.3332513751096,-6.977939064957957
16140,80.69999999999909,161.3999999999982,311.104603663571,333.3332459418681,-6.832769511813514
16145,80.72499999999907,161.4499999999981,311.075317181254,333.3332414522576,-6.683529654223316
16150,80.74999999999905,161.4999999999981,311.0435902292609,333.3332379630663,-6.530206600998514
16155,80.77499999999903,161.5499999999981,311.0093430901842,333.3332355106487,-6.372789772722909
16160,80.799999999999,161.599999999998,310.9724971983313,333.3332341104149,-6.21127113648279
16165,80.82499999999898,161.649999999998,310.9329756683541,333.3332337568628,-6.045645471786107
16170,80.84999999999896,161.6999999999979,310.8907038863026,333.3332344241202,-5.87591067158301
16175,80.87499999999893,161.7499999999979,310.8456101689557,333.3332360669718,-5.702068082336692
16180,80.89999999999891,161.7999999999978,310.7976264972722,333.3332386223001,-5.524122887057227
16185,80.92499999999889,161.8499999999978,310.7466893296088,333.3332420109123,-5.342084535030844
16190,80.94999999999887,161.8999999999977,310.6927404997492,333.333246139671,-5.155967221664974
16195,80.97499999999884,161.9499999999977,310.6357282038609,333.333250903857,-4.965790421348043
16200,80.99999999999882,161.9999999999976,310.5756080791365,333.3332561897084,-4.771579475511542
16205,81.0249999999988,162.0499999999976,310.5123443748964,333.3332618770427,-4.57336623706883
16210,81.04999999999878,162.0999999999976,310.4459112144601,333.3332678419069,-4.371189771144262
16215,81.07499999999875,162.1499999999975,310.3762939428367,333.3332739591795,-4.16509711039958
16220,81.09999999999873,162.1999999999975,310.3034905513887,333.3332801050706,-3.955144061332255
16225,81.12499999999871,162.2499999999974,310.2275131658579,333.3332861594503,-3.741396055629693
16230,81.14999999999868,162.2999999999974,310.1483895787665,333.3332920079907,-3.523929038060855
16235,81.17499999999866,162.3499999999973,310.066164800972,333.3332975440648,-3.302830379444474
16240,81.19999999999864,162.3999999999973,309.9809026004539,333.3333026703813,-3.078199800076451
16245,81.22499999999862,162.4499999999972,309.8926869893798,333.333307300352,-2.850150285660797
16250,81.24999999999859,162.4999999999972,309.8016236133365,333.3333113591719,-2.618808974414722
16255,81.27499999999857,162.5499999999971,309.7078409899383,333.333314784618,-2.384317990784942
16260,81.29999999999855,162.5999999999971,309.6114915382109,333.3333175275877,-2.146835198261548
16265,81.32499999999852,162.649999999997,309.5127523357992,333.333319552367,-1.90653484138736
16270,81.3499999999985,162.699999999997,309.4118255389905,333.3333208366694,-1.663608045430657
16275,81.37499999999848,162.749999999997,309.308938401215,333.3333213714553,-1.418263141585739
16280,81.39999999999846,162.7999999999969,309.2043428299141,333.3333211605616,-1.170725786222422
16285,81.42499999999843,162.8499999999969,309.0983144298008,333.3333202201636,-0.9212388448024678
16290,81.44999999999841,162.8999999999968,308.9911509929652,333.333318578101,-0.6700620147871774
16295,81.47499999999839,162.9499999999968,308.8831704128631,333.3333162730805,-0.4174711671917226
16300,81.49999999999837,162.9999999999967,308.7747080197393,333.3333133537922,-0.1637573933959944
16305,81.52499999999834,163.0499999999967,308.6661133585304,333.3333098779605,0.09077424781257726
16310,81.54999999999832,163.0999999999966,308.5577464557126,333.3333059113264,0.345806278475802
16315,81.5749999999983,163.1499999999966,308.4499736474052,333.3333015266193,0.601010630242766
16320,81.59999999999827,163.1999999999965,308.3431630653295,333.3332968024794,0.8560507284949694
16325,81.62499999999825,163.2499999999965,308.237679898471,333.3332918223796,1.11058379650555
16330,81.64999999999823,163.2999999999965,308.1338815643633,333.3332866735487,1.364263335173159
16335,81.67499999999821,163.3499999999964,308.0321129335006,333.3332814458744,1.616741726251449
16340,81.69999999999818,163.3999999999964,307.9327017525799,333.333276230824,1.867672901437666
16345,81.72499999999816,163.4499999999963,307.8359544063055,333.3332711203459,2.116715016529561
16350,81.74999999999814,163.4999999999963,307.7421521440241,333.3332662057796,2.363533069413432
16355,81.77499999999812,163.5499999999962,307.6515478770329,333.3332615767633,2.607801402860416
16360,81.79999999999809,163.5999999999962,307.5643636266602,333.3332573201243,2.849206037938626
16365,81.82499999999807,163.6499999999961,307.4807886741309,333.3332535187749,3.087446790898388
16370,81.84999999999805,163.6999999999961,307.4009784326389,333.3332502505939,3.322239135256411
16375,81.87499999999802,163.749999999996,307.3250540324018,333.3332475873152,3.553315780869831
16380,81.899999999998,163.799999999996,307.2531025823907,333.3332455934201,3.780427952464315
16385,81.92499999999798,163.849999999996,307.1851780496093,333.3332443250449,4.003346360715065
16390,81.94999999999796,163.8999999999959,307.1213026792725,333.3332438289246,4.221861869005315
16395,81.97499999999793,163.9499999999959,307.0614688674212,333.3332441414004,4.435785867892307
16400,81.99999999999791,163.9999999999958,307.0056413914603,333.333245287483,4.644950376786343
16405,82.02499999999789,164.0499999999958,306.9537599035167,333.3332472800416,4.849207898070245
16410,82.04999999999787,164.0999999999957,306.9057415952931,333.3332501191179,5.04843105286013
16415,82.07499999999784,164.1499999999957,306.8614839505578,333.3332537914019,5.242512029802061
16420,82.09999999999782,164.1999999999956,306.820867511365,333.3332582699124,5.431361878883031
16425,82.1249999999978,164.2499999999956,306.7837585954268,333.3332635138963,5.614909681433389
16430,82.14999999999777,164.2999999999955,306.7500119139911,333.3332694689742,5.793101625592625
16435,82.17499999999775,164.3499999999955,306.7194730512028,333.3332760675615,5.96590001378638
16440,82.19999999999773,164.3999999999955,306.6919807767075,333.3332832295682,6.133282225537929
16445,82.22499999999771,164.4499999999954,306.6673691728371,333.3332908633784,6.295239655464171
16450,82.24999999999768,164.4999999999954,306.6454695658998,333.3332988671158,6.451776642845861
16455,82.27499999999766,164.5499999999953,306.6261122577071,333.3333071301746,6.602909405864112
16460,82.29999999999764,164.5999999999953,306.6091280587194,333.3333155349766,6.748664990623505
16465,82.32499999999762,164.6499999999952,306.5943496281618,333.3333239589484,6.889080242507725
16470,82.34999999999759,164.6999999999952,306.5816126292089,333.3333322766587,7.024200805277047
16475,82.37499999999757,164.7499999999951,306.5707567092352,333.3333403620539,7.154080151622603
16480,82.39999999999755,164.7999999999951,306.5616263163566,333.3333480907813,7.278778647606834
16485,82.42499999999752,164.849999999995,306.5540713639564,333.3333553425021,7.398362652496186
16490,82.4499999999975,164.899999999995,306.5479477552284,333.3333620031643,7.5129036549198
16495,82.47499999999748,164.949999999995,306.5431177796027,333.333367967175,7.622477445899497
16500,82.49999999999746,164.9999999999949,306.5394503926977,333.3333731394254,7.727163329119235
16505,82.52499999999743,165.0499999999949,306.5368213910967,333.3333774371221,7.827043368794603
16510,82.54999999999741,165.0999999999948,306.5351134928116,333.333380791389,7.922201675503002
16515,82.57499999999739,165.1499999999948,306.5342163338389,333.3333831486108,8.012723730416337
16520,82.59999999999737,165.1999999999947,306.5340263907426,333.3333844714943,8.098695748449119
16525,82.62499999999734,165.2499999999947,306.5344468387189,333.3333847398318,8.180204080919477
16530,82.64999999999732,165.2999999999946,306.5353873540396,333.3333839509342,8.257334658080964
16535,82.6749999999973,165.3499999999946,306.5367638694807,333.3333821197656,8.330172472390679
16540,82.69999999999727,165.3999999999945,306.5384982905362,333.3333792787934,8.398801102730193
16545,82.72499999999725,165.4499999999945,306.5405181798889,333.3333754775199,8.463302279838494
16550,82.74999999999723,165.4999999999945,306.542756416986,333.3333707817176,8.523755493126258
16555,82.77499999999721,165.5499999999944,306.5451508391077,333.3333652724158,8.580237638713566
16560,82.79999999999718,165.5999999999944,306.5476438696566,333.333359044642,8.632822708295272
16565,82.82499999999716,165.6499999999943,306.5501814905878,333.3333522613466,8.681581540484299
16570,82.84999999999714,165.6999999999943,306.5527137493247,333.3333451341669,8.726581587247018
16575,82.87499999999712,165.7499999999942,306.5551934905955,333.3333378045745,8.767886673868242
16580,82.89999999999709,165.7999999999942,306.5575765766541,333.3333304014324,8.805556851962331
16585,82.92499999999707,165.8499999999941,306.5598215154373,333.3333230443678,8.839648268552732
16590,82.94999999999705,165.8999999999941,306.5618891195333,333.3333158430177,8.870213074811419
16595,82.97499999999702,165.949999999994,306.5637422010875,333.3333088961707,8.897299367361411
16600,82.999999999997,165.999999999994,306.5653452884185,333.3333022918816,8.920951157851363
16605,83.02499999999698,166.049999999994,306.5666643358915,333.3332961179046,8.941208338898525
16610,83.04999999999696,166.0999999999939,306.5676664762373,333.3332904512108,8.958106703864154
16615,83.07499999999693,166.1499999999939,306.5683197929039,333.3332853498867,8.971678022630783
16620,83.09999999999691,166.1999999999938,306.5685931247473,333.3332808554543,8.98195011579112
16625,83.12499999999689,166.2499999999938,306.5684559065863,333.333276994194,8.988946950223294
16630,83.14999999999687,166.2999999999937,306.5678780257995,333.3332737784236,8.992688749911899
16635,83.17499999999684,166.3499999999937,306.5668296882202,333.3332712078408,8.993192118792431
16640,83.19999999999682,166.3999999999936,306.5652812904456,333.3332692709471,8.990470173232197
16645,83.2249999999968,166.4499999999936,306.5632032971301,333.3332679465443,8.984532682019339
16650,83.24999999999677,166.4999999999935,306.560566122443,333.3332672052625,8.975386211916282
16655,83.27499999999675,166.5499999999935,306.5573400152055,333.3332670110838,8.963034276993275
16660,83.29999999999673,166.5999999999935,306.5534949474016,333.3332673228288,8.947477490153396
16665,83.32499999999671,166.6499999999934,306.549000505869,333.3332680955673,8.928713715404992
16670,83.34999999999668,166.6999999999934,306.5438257871189,333.333269281943,8.9067382196406
16675,83.37499999999666,166.7499999999933,306.5379392952165,333.3332708333717,8.881543822829414
16680,83.39999999999664,166.7999999999933,306.5313088427315,333.3332727010862,8.853121045709315
16685,83.42499999999661,166.8499999999932,306.5239014548627,333.33327483707,8.821458254218207
16690,83.44999999999659,166.8999999999932,306.5156832767148,333.3332771948029,8.786541800066907
16695,83.47499999999657,166.9499999999931,306.5066194838794,333.3332797298957,8.748356156993609
16700,83.49999999999655,166.9999999999931,306.4966741963549,333.3332824005663,8.706884052388325
16705,83.52499999999652,167.049999999993,306.4858103958974,333.3332851679958,8.662106594094521
16710,83.5499999999965,167.099999999993,306.4739898468969,333.3332879965668,8.61400339231783
16715,83.57499999999648,167.149999999993,306.4611730208556,333.3332908539987,8.562552676676162
16720,83.59999999999646,167.1999999999929,306.4473190245772,333.3332937114031,8.507731408519122
16725,83.62499999999643,167.2499999999929,306.432385532177,333.3332965432611,8.449515388726514
16730,83.64999999999641,167.2999999999928,306.4163287210256,333.3332993273343,8.387879361278642
16735,83.67499999999639,167.3499999999928,306.3991032118296,333.3333020445415,8.322797112948276
16740,83.69999999999636,167.3999999999927,306.3806620130258,333.3333046787856,8.254241569523479
16745,83.72499999999634,167.4499999999927,306.3609564697889,333.3333072167699,8.182184889031895
16750,83.74999999999632,167.4999999999926,306.3399362179563,333.3333096477837,8.106598552479284
16755,83.7749999999963,167.5499999999926,306.317549143323,333.333311963482,8.02745345267174
16760,83.79999999999627,167.5999999999925,306.2937413468281,333.3333141576651,7.94471998172974
16765,83.82499999999625,167.6499999999925,306.2684571162787,333.3333162260558,7.858368117975626
16770,83.84999999999623,167.6999999999925,306.2416389053986,333.3333181660818,7.768367512915443
16775,83.87499999999621,167.7499999999924,306.2132273211668,333.3333199766736,7.674687579114353
16780,83.89999999999618,167.7999999999924,306.1831611205301,333.3333216580571,7.577297579846678
16785,83.92499999999616,167.8499999999923,306.1513772178699,333.3333232115777,7.476166721472388
16790,83.94999999999614,167.8999999999923,306.1178107047318,333.3333246395251,7.371264249623578
16795,83.97499999999611,167.9499999999922,306.0823948836268,333.3333259449782,7.262559550371779
16800,83.99999999999609,167.9999999999922,306.0450613179664,333.3333271316566,7.150022257709267
16805,84.02499999999607,168.0499999999921,306.0057399005174,333.3333282037965,7.033622368813051
16810,84.04999999999605,168.0999999999921,305.9643589430296,333.333329166034,6.913330368736807
16815,84.07499999999602,168.149999999992,305.9208452900992,333.3333300233018,6.789117366366436
16820,84.099999999996,168.199999999992,305.8751244606672,333.333330780738,6.660955243673484
16825,84.12499999999598,168.249999999992,305.8271208209758,333.3333314436111,6.52881682052133
16830,84.14999999999596,168.2999999999919,305.7767577931972,333.3333320172508,6.392676037512715
16835,84.17499999999593,168.3499999999919,305.7239581044008,333.3333325069885,6.252508159596067
16840,84.19999999999591,168.3999999999918,305.6686440809769,333.3333329181147,6.108290003390854
16845,84.22499999999589,168.4499999999918,305.6107379940285,333.3333332558342,5.960000191412548
16850,84.24999999999586,168.4999999999917,305.5501624617024,333.3333335252363,5.807619436597044
16855,84.27499999999584,168.5499999999917,305.486840914762,333.3333337312656,5.65113086069451
16860,84.29999999999582,168.5999999999916,305.4206981320434,333.3333338787088,5.490520350232704
16865,84.3249999999958,168.6499999999916,305.3516608525609,333.3333339721676,5.325776953817231
16870,84.34999999999577,168.6999999999915,305.2796584711652,333.3333340160645,5.156893324508099
16875,84.37499999999575,168.7499999999915,305.2046238243619,333.3333340146172,4.983866210864436
16880,84.39999999999573,168.7999999999915,305.1264940725875,333.3333339718479,4.806696999964215
16885,84.42499999999571,168.8499999999914,305.0452116843379,333.3333338915762,4.62539231523767
16890,84.44999999999568,168.8999999999914,304.9607255263846,333.3333337774141,4.439964671269397
16895,84.47499999999566,168.9499999999913,304.8729920625602,333.3333336327778,4.25043318678508
16900,84.49999999999564,168.9999999999913,304.7819766611674,333.3333334608818,4.056824355816778
16905,84.52499999999561,169.0499999999912,304.687655008042,333.3333332647455,3.859172875494896
16910,84.54999999999559,169.0999999999912,304.5900146183457,333.3333330471954,3.657522527005719
16915,84.57499999999557,169.1499999999911,304.4890564354387,333.3333328108753,3.451927103987602
16920,84.59999999999555,169.1999999999911,304.3847964994599,333.3333325582444,3.242451380002334
16925,84.62499999999552,169.249999999991,304.2772676617984,333.3333322915861,3.029172103695933
16930,84.6499999999955,169.299999999991,304.1665213142407,333.3333320130128,2.812179006984965
16935,84.67499999999548,169.349999999991,304.052629093767,333.3333317244773,2.591575808037996
16940,84.69999999999546,169.3999999999909,303.9356845157155,333.3333314277683,2.367481187180486
16945,84.72499999999543,169.4499999999909,303.8158044801079,333.3333311245296,2.140029710235847
16950,84.74999999999541,169.4999999999908,303.6931305884552,333.3333308162566,1.909372670452021
16955,84.77499999999539,169.5499999999908,303.5678302024901,333.3333305043112,1.675678817271944
16960,84.79999999999536,169.5999999999907,303.4400971723026,333.333330189926,1.439134938087903
16965,84.82499999999534,169.6499999999907,303.3101521604525,333.3333298742088,1.199946258027317
16970,84.84999999999532,169.6999999999906,303.1782424913696,333.3333295581614,0.9583366230463806
16975,84.8749999999953,169.7499999999906,303.0446414623984,333.3333292426729,0.7145484334298891
16980,84.89999999999527,169.7999999999905,302.9096470649098,333.3333289285358,0.4688422983646916
16985,84.92499999999525,169.8499999999905,302.7735800806847,333.3333286164507,0.2214963877234499
16990,84.94999999999523,169.8999999999905,302.6367815404925,333.3333283070357,-0.02719453548716455
16995,84.97499999999521,169.9499999999904,302.4996095573403,333.333328000827,-0.2769204094952249
17000,84.99999999999518,169.9999999999904,302.3624355752615,333.3333276982885,-0.5273574919643904
17005,85.02499999999516,170.0499999999903,302.2256401039284,333.3333273998221,-0.7781702875718595
17010,85.04999999999514,170.0999999999903,302.0896080378855,333.3333271057638,-1.029013758638618
17015,85.07499999999511,170.1499999999902,301.9547236846157,333.3333268163916,-1.279535780859631
17020,85.09999999999509,170.1999999999902,301.8213656457615,333.3333265319371,-1.529379795544082
17025,85.12499999999507,170.2499999999901,301.6899017087629,333.3333262525749,-1.778187600794068
17030,85.14999999999505,170.2999999999901,301.5606839107442,333.3333259784407,-2.025602217373704
17035,85.17499999999502,170.34999999999,301.4340439316751,333.3333257096261,-2.271270761152052
17040,85.199999999995,170.39999999999,301.3102889601247,333.3333254461846,-2.514847253217654
17045,85.22499999999498,170.44999999999,301.1896981530329,333.3333251881396,-2.755995301183568
17050,85.24999999999496,170.4999999999899,301.0725197824977,333.3333249354749,-2.9943905906599
17055,85.27499999999493,170.5499999999899,300.9589691300267,333.3333246881519,-3.229723134013708
17060,85.29999999999491,170.5999999999898,300.8492271541207,333.3333244461075,-3.461699233823506
17065,85.32499999999489,170.6499999999898,300.7434399234224,333.333324209253,-3.690043130145441
17070,85.34999999999486,170.6999999999897,300.6417187769158,333.3333239774821,-3.914498313139576
17075,85.37499999999484,170.7499999999897,300.5441411467461,333.3333237506724,-4.134828494939208
17080,85.39999999999482,170.7999999999896,300.4507519594627,333.3333235286845,-4.350818246224372
17085,85.4249999999948,170.8499999999896,300.3615655183833,333.3333233113701,-4.562273313166298
17090,85.44999999999477,170.8999999999895,300.2765677633216,333.3333230985679,-4.769020638834918
17095,85.47499999999475,170.9499999999895,300.1957188036337,333.33332289011,-4.970908119498114
17100,85.49999999999473,170.9999999999895,300.1189556253875,333.3333226858166,-5.167804130460527
17105,85.52499999999471,171.0499999999894,300.0461948823373,333.3333224855005,-5.359596858174989
17110,85.54999999999468,171.0999999999894,299.9773356919342,333.3333222889689,-5.546193475586574
17115,85.57499999999466,171.1499999999893,299.9122623706926,333.3333220960184,-5.727519196283074
17120,85.59999999999464,171.1999999999893,299.8508470567022,333.3333219064389,-5.903516240381706
17125,85.62499999999461,171.2499999999892,299.7929521800893,333.3333217200097,-6.074142741580055
17130,85.64999999999459,171.2999999999892,299.7384327541168,333.3333215365025,-6.239371620754916
17135,85.67499999999457,171.3499999999891,299.6871384700264,333.3333213556776,-6.399189447293676
17140,85.69999999999455,171.3999999999891,299.6389155873657,333.3333211772883,-6.553595305188107
17145,85.72499999999452,171.449999999989,299.5936086184674,333.3333210010752,-6.702599677089949
17150,85.7499999999945,171.499999999989,299.551061811064,333.3333208267725,-6.846223356110837
17155,85.77499999999448,171.549999999989,299.5111204367523,333.3333206541031,-6.984496392266172
17160,85.79999999999445,171.5999999999889,299.4736318956926,333.3333204827836,-7.117457078125605
17165,85.82499999999443,171.6499999999889,299.4384466494475,333.3333203125247,-7.245150976422558
17170,85.84999999999441,171.6999999999888,299.405418994729,333.3333201430339,-7.3676299910725
17175,85.87499999999439,171.7499999999888,299.3744076910886,333.3333199740122,-7.484951482150096
17180,85.89999999999436,171.7999999999887,299.345276455527,333.333319805162,-7.597177424836271
17185,85.92499999999434,171.8499999999887,299.3178943366095,333.3333196361855,-7.704373612068699
17190,85.94999999999432,171.8999999999886,299.2921359802469,333.3333194667851,-7.806608900520819
17195,85.9749999999943,171.9499999999886,299.2678817987248,333.3333192966703,-7.903954499585344
17200,85.99999999999427,171.9999999999885,299.2450180539694,333.3333191255504,-7.996483303103725
17205,86.02499999999425,172.0499999999885,299.2234368654755,333.3333189531385,-8.084269263702652
17210,86.04999999999423,172.0999999999885,299.2030361526973,333.3333187791521,-8.167386809681879
17215,86.0749999999942,172.1499999999884,299.183719521103,333.3333186033189,-8.245910304453806
17220,86.09999999999418,172.1999999999884,299.1653961004961,333.3333184253616,-8.319913548533311
17225,86.12499999999416,172.2499999999883,299.1479803436524,333.3333182450124,-8.389469324028815
17230,86.14999999999414,172.2999999999883,299.1313917926193,333.3333180620033,-8.454648981486276
17235,86.17499999999411,172.3499999999882,299.1155548195194,333.3333178760727,-8.515522068785886
17240,86.19999999999409,172.3999999999882,299.1003983479913,333.333317686954,-8.572156001614204
17245,86.22499999999407,172.4499999999881,299.0858555608819,333.3333174943859,-8.624615774830339
17250,86.24999999999405,172.4999999999881,299.0718635991306,333.3333172981099,-8.67296371380854
17255,86.27499999999402,172.549999999988,299.0583632562301,333.3333170978646,-8.717259264637182
17260,86.299999999994,172.599999999988,299.0452986721112,333.3333168933951,-8.757558821797879
17265,86.32499999999398,172.649999999988,299.0326170296842,333.3333166844417,-8.793915591771597
17270,86.34999999999395,172.6999999999879,299.0202682568786,333.3333164707593,-8.826379490790773
17275,86.37499999999393,172.7499999999879,299.0082047363886,333.3333162520943,-8.854997074813287
17280,86.39999999999391,172.7999999999878,298.9963810250819,333.3333160282105,-8.879811499625927
17285,86.42499999999389,172.8499999999878,298.9847535844372,333.3333157988739,-8.900862508881604
17290,86.44999999999386,172.8999999999877,298.9732805231675,333.3333155638607,-8.918186447787713
17295,86.47499999999384,172.9499999999877,298.9619213527584,333.3333153229573,-8.931816300089601
17300,86.49999999999382,172.9999999999876,298.9506367564113,333.3333150759667,-8.941781746000686
17305,86.5249999999938,173.0499999999876,298.9393883715776,333.3333148226983,-8.948109238694499
17310,86.54999999999377,173.0999999999875,298.9281385861429,333.3333145629884,-8.950822097044467
17315,86.57499999999375,173.1499999999875,298.9168503479703,333.3333142966851,-8.949940612323664
17320,86.59999999999373,173.1999999999875,298.9054869875303,333.3333140236564,-8.945482166681129
17325,86.6249999999937,173.2499999999874,298.8940120530985,333.3333137437913,-8.937461361306232
17330,86.64999999999368,173.2999999999874,298.8823891579457,333.3333134570051,-8.925890152308057
17335,86.67499999999366,173.3499999999873,298.8705818388614,333.3333131632361,-8.910777992488198
17340,86.69999999999364,173.3999999999873,298.8585534253189,333.3333128624493,-8.892131977319181
17345,86.72499999999361,173.4499999999872,298.8462669185586,333.3333125546406,-8.869956993609463
17350,86.74999999999359,173.4999999999872,298.8336848798564,333.3333122398352,-8.844255869494097
17355,86.77499999999357,173.5499999999871,298.8207693273036,333.3333119180952,-8.815029524558712
17360,86.79999999999355,173.5999999999871,298.807481640392,333.3333115895161,-8.782277119071722
17365,86.82499999999352,173.649999999987,298.7937824718433,333.3333112542367,-8.745996201464379
17370,86.8499999999935,173.699999999987,298.779631666113,333.3333109124334,-8.706182853358545
17375,86.87499999999348,173.749999999987,298.7649881841326,333.3333105643356,-8.662831831594509
17380,86.89999999999345,173.7999999999869,298.7498100339069,333.3333102102161,-8.615936706865275
17385,86.92499999999343,173.8499999999869,298.734054206736,333.3333098504062,-8.565489998688046
17390,86.94999999999341,173.8999999999868,298.7176766188713,333.3333094852915,-8.511483306586268
17395,86.97499999999339,173.9499999999868,298.7006320586011,333.3333091153216,-8.453907437468377
17400,86.99999999999336,173.9999999999867,298.6828741388231,333.3333087410116,-8.392752529297852
17405,87.02499999999334,174.0499999999867,298.6643552553234,333.3333083629506,-8.328008171254158
17410,87.04999999999332,174.0999999999866,298.6450265510754,333.3333079817974,-8.259663520681107
17415,87.0749999999933,174.1499999999866,298.6248378870626,333.3333075982976,-8.187707417195551
17420,87.09999999999327,174.1999999999865,298.6037378201803,333.3333072132813,-8.11212849442893
17425,87.12499999999325,174.2499999999865,298.581673588977,333.3333068276656,-8.032915289939211
17430,87.14999999999323,174.2999999999865,298.5585911081685,333.3333064424712,-7.950056353917409
17435,87.1749999999932,174.3499999999864,298.53443497288,333.3333060588137,-7.863540357393947
17440,87.19999999999318,174.3999999999864,298.5091484739128,333.3333056779167,-7.77335620072239
17445,87.22499999999316,174.4499999999863,298.4826736253582,333.3333053011158,-7.679493123216512
17450,87.24999999999314,174.4999999999863,298.4549512061415,333.3333049298661,-7.581940814901909
17455,87.27499999999311,174.5499999999862,298.4259208172085,333.3333045657376,-7.480689531440691
17460,87.29999999999309,174.5999999999862,298.3955209563715,333.3333042104351,-7.375730213403664
17465,87.32499999999307,174.6499999999861,298.3636891128793,333.3333038657861,-7.267054611175812
17470,87.34999999999305,174.6999999999861,298.3303618841936,333.3333035337573,-7.154655416909808
17475,87.37499999999302,174.749999999986,298.2954751175074,333.3333032164525,-7.038526405074352
17480,87.399999999993,174.799999999986,298.258964078905,333.3333029161197,-6.918662583298699
17485,87.42499999999298,174.849999999986,298.2207636532121,333.3333026351486,-6.795060355343729
17490,87.44999999999295,174.8999999999859,298.1808085778875,333.3333023760754,-6.667717698204399
17495,87.47499999999293,174.9499999999859,298.1390337144737,333.333302141588,-6.536634355475677
17500,87.49999999999291,174.9999999999858,298.095374361331,333.333301934518,-6.401812049271691
17505,87.52499999999289,175.0499999999858,298.0497666115666,333.3333017578479,-6.26325471309297
17510,87.54999999999286,175.0999999999857,298.0021477601016,333.3333016147017,-6.120968748152435
17515,87.57499999999284,175.1499999999857,297.9524567639289,333.3333015083535,-5.974963305709819
17520,87.59999999999282,175.1999999999856,297.9006347594127,333.3333014422081,-5.825250597982026
17525,87.6249999999928,175.2499999999856,297.846625640391,333.333301419806,-5.671846240119702
17530,87.64999999999277,175.2999999999855,297.7903767003281,333.3333014448116,-5.514769625598968
17535,87.67499999999275,175.3499999999855,297.7318393412297,333.3333015210028,-5.354044337094209
17540,87.69999999999273,175.3999999999855,297.6709698511411,333.3333016522569,-5.189698594519554
17545,87.7249999999927,175.4499999999854,297.6077302509002,333.3333018425427,-5.021765741351086
17550,87.74999999999268,175.4999999999854,297.5420892092459,333.3333020958969,-4.850284769633451
17555,87.77499999999266,175.5499999999853,297.4740230235442,333.3333024164056,-4.675300883118948
17560,87.79999999999264,175.5999999999853,297.4035166609847,333.3333028081811,-4.496866096847296
17565,87.82499999999261,175.6499999999852,297.3305648523204,333.3333032753416,-4.315039870098041
17570,87.84999999999259,175.6999999999852,297.2551732269235,333.3333038219711,-4.129889768019805
17575,87.87499999999257,175.7499999999851,297.1773594742695,333.3333044520932,-3.941492145415801
17580,87.89999999999254,175.7999999999851,297.0971545127712,333.3333051696318,-3.749932844122169
17585,87.92499999999252,175.849999999985,297.0146036425423,333.3333059783719,-3.555307893210602
17590,87.9499999999925,175.899999999985,296.929767654064,333.3333068819128,-3.357724198954194
17595,87.97499999999248,175.949999999985,296.8427238602602,333.3333078836168,-3.157300209169163
17600,87.99999999999245,175.9999999999849,296.7535670152955,333.3333089865555,-2.954166534321812
17605,88.02499999999243,176.0499999999849,296.6624100798497,333.3333101934563,-2.748466505764657
17610,88.04999999999241,176.0999999999848,296.5693847900725,333.3333115066328,-2.540356649806626
17615,88.07499999999239,176.1499999999848,296.4746419862876,333.3333129279223,-2.330007055175853
17620,88.09999999999236,176.1999999999847,296.3783516581254,333.3333144586126,-2.117601610949044
17625,88.12499999999234,176.2499999999847,296.2807026655456,333.3333160993667,-1.903338092374145
17630,88.14999999999232,176.2999999999846,296.1819021004334,333.3333178501445,-1.687428073301846
17635,88.17499999999229,176.3499999999846,296.0821742612881,333.333319710123,-1.470096646299157
17640,88.19999999999227,176.3999999999845,295.9817592239412,333.3333216776098,-1.251581934952299
17645,88.22499999999225,176.4499999999845,295.880911004111,333.3333237499534,-1.03213438739446
17650,88.24999999999223,176.4999999999845,295.7798953224905,333.3333259234685,-0.8120158456121302
17655,88.2749999999922,176.5499999999844,295.6789869991911,333.3333281933345,-0.5914983914255885
17660,88.29999999999218,176.5999999999844,295.5784670211911,333.3333305535289,-0.3708629769828002
17665,88.32499999999216,176.6499999999843,295.4786193425117,333.3333329967281,-0.1503978548330531
17670,88.34999999999214,176.6999999999843,295.379727491559,333.3333355142469,0.06960317019637527
17675,88.37499999999211,176.7499999999842,295.2820710718555,333.3333380959609,0.2888426383807037
17680,88.39999999999209,176.7999999999842,295.1859222507203,333.3333407302525,0.5070214469241221
17685,88.42499999999207,176.8499999999841,295.0915423342254,333.3333434039607,0.7238409367188532
17690,88.44999999999204,176.8999999999841,294.9991785257869,333.333346102352,0.939005011322271
17695,88.47499999999202,176.949999999984,294.9090609597517,333.3333488091039,1.152222243908605
17700,88.499999999992,176.999999999984,294.821400090812,333.3333515063109,1.363207928235405
17705,88.52499999999198,177.049999999984,294.7363845055125,333.3333541745162,1.571686031723341
17710,88.54999999999195,177.0999999999839,294.6541792046304,333.3333567927725,1.777391012486897
17715,88.57499999999193,177.1499999999839,294.5749243858806,333.3333593387256,1.980069467306181
17720,88.59999999999191,177.1999999999838,294.4987347366019,333.3333617887467,2.179481583823638
17725,88.62499999999189,177.2499999999838,294.4256992269112,333.3333641180827,2.375402377278021
17730,88.64999999999186,177.2999999999837,294.3558813766386,333.3333663010663,2.567622699457988
17735,88.67499999999184,177.3499999999837,294.289319954696,333.3333683113559,2.755950014875405
17740,88.69999999999182,177.3999999999836,294.2260300583592,333.3333701222354,2.940208946061551
17745,88.72499999999179,177.4499999999836,294.1660045122411,333.3333717069386,3.120241596034899
17750,88.74999999999177,177.4999999999835,294.1092155227329,333.3333730390403,3.295907661201743
17755,88.77499999999175,177.5499999999835,294.0556165229326,333.3333740928853,3.467084352032936
17760,88.79999999999173,177.5999999999835,294.0051441452729,333.3333748440615,3.633666141754737
17765,88.8249999999917,177.6499999999834,293.9577202635423,333.3333752699166,3.795564365045453
17770,88.84999999999168,177.6999999999834,293.913254052142,333.3333753501125,3.95270668940037
17775,88.87499999999166,177.7499999999833,293.8716440175921,333.3333750672029,4.105036481543736
17780,88.89999999999164,177.7999999999833,293.8327799650314,333.333374407247,4.252512090236142
17785,88.92499999999161,177.8499999999832,293.7965448699954,333.3333733604152,4.395106065206139
17790,88.94999999999159,177.8999999999832,293.7628166331425,333.3333719216118,4.532804329916262
17795,88.97499999999157,177.9499999999831,293.7314697020901,333.3333700910819,4.665605323654487
17800,88.99999999999154,177.9999999999831,293.7023765503437,333.3333678749814,4.79351912615256
17805,89.02499999999152,178.049999999983,293.6754090082338,333.3333652859167,4.916566575715317
17810,89.0499999999915,178.099999999983,293.6504394447113,333.3333623434083,5.034778389785789
17815,89.07499999999148,178.149999999983,293.6273418021256,333.3333590742801,5.148194295029548
17820,89.09999999999145,178.1999999999829,293.6059924885341,333.333355512958,5.256862172459275
17825,89.12499999999143,178.2499999999829,293.5862711338872,333.3333517016293,5.360837221808081
17830,89.14999999999141,178.2999999999828,293.568061217814,333.3333476902757,5.460181148324548
17835,89.17499999999139,178.3499999999828,293.5512505775814,333.3333435365502,5.554961374373576
17840,89.19999999999136,178.3999999999827,293.5357318053423,333.3333393054563,5.645250277622322
17845,89.22499999999134,178.4499999999827,293.5214025441928,333.3333350688555,5.731124457205802
17850,89.24999999999132,178.4999999999826,293.5081656925583,333.3333309047202,5.812664028978336
17855,89.27499999999129,178.5499999999826,293.4959295265432,333.3333268961849,5.889951950774049
17860,89.29999999999127,178.5999999999825,293.4846077496391,333.3333231303082,5.963073378533424
17865,89.32499999999125,178.6499999999825,293.4741194790356,333.3333196965748,6.032115054049813
17870,89.34999999999123,178.6999999999825,293.4643891774754,333.3333166850958,6.097164725068179
17875,89.3749999999912,178.7499999999824,293.4553465392111,333.3333141844801,6.158310598420146
17880,89.39999999999118,178.7999999999824,293.4469263382404,333.3333122793713,6.215640826811058
17885,89.42499999999116,178.8499999999823,293.4390682465093,333.333311047616,6.269243029788616
17890,89.44999999999114,178.8999999999823,293.4317166292636,333.3333105570525,6.319203849308924
17895,89.47499999999111,178.9499999999822,293.4248203241859,333.3333108619302,6.365608540164395
17900,89.49999999999109,178.9999999999822,293.4183324102933,333.3333119989344,6.408540595362391
17905,89.52499999999107,179.0499999999821,293.4122099720357,333.3333139828949,6.448081406319901
17910,89.54999999999104,179.0999999999821,293.4064138632837,333.3333168022182,6.484309957522411
17915,89.57499999999102,179.149999999982,293.4009084753671,333.3333204142209,6.517302555025141
17920,89.599999999991,179.199999999982,293.3956615126208,333.3333247405644,6.547132587915181
17925,89.62499999999098,179.249999999982,293.3906437784408,333.3333296631661,6.573870321576829
17930,89.64999999999095,179.2999999999819,293.3858289743235,333.3333350210655,6.59758272133439
17935,89.67499999999093,179.3499999999819,293.3811935141275,333.3333406089504,6.618333304758438
17940,89.69999999999091,179.3999999999818,293.3767163556429,333.3333461782594,6.636182020690494
17945,89.72499999999089,179.4499999999818,293.3723788515813,333.3333514419563,6.651185152751372
17950,89.74999999999086,179.4999999999817,293.3681646224103,333.3333560843475,6.663395244867277
17955,89.77499999999084,179.5499999999817,293.3640594536236,333.3333597772983,6.672861046079467
17960,89.79999999999082,179.5999999999816,293.3600512202482,333.3333622041608,6.679627471577735
17965,89.82499999999079,179.6499999999816,293.356129840715,333.3333630922277,6.683735576528018
17970,89.84999999999077,179.6999999999815,293.3522872600969,333.3333622536901,6.685222538703696
17975,89.87499999999075,179.7499999999815,293.3485174571027,333.3333596336249,6.684121645107682
17980,89.89999999999073,179.7999999999815,293.3448164569078,333.3333553617243,6.680462276426827
17985,89.9249999999907,179.8499999999814,293.3411823057309,333.3333498025202,6.674269880872029
17990,89.94999999999068,179.8999999999814,293.337614908031,333.3333435971644,6.665565924750286
17995,89.97499999999066,179.9499999999813,293.3341155111387,333.3333376896286,6.654367798847344
18000,89.99999999999064,179.9999999999813,293.3306853751524,333.3333333333339,6.640688642092835
18005,90.02499999999061,180.0499999999812,293.3272990022778,333.3333329306666,6.6245409291785
18010,90.04999999999059,180.0999999999812,293.3236948489335,333.3333330890626,6.605937160491332
18015,90.07499999999057,180.1499999999811,293.3197551621751,333.3333325618044,6.584887789665597
18020,90.09999999999054,180.1999999999811,293.3155289895453,333.3333328504414,6.561398742167476
18025,90.12499999999052,180.249999999981,293.3111015188339,333.3333335648938,6.535470090310202
18030,90.1499999999905,180.299999999981,293.3065171063362,333.3333333189798,6.507098329295514
18035,90.17499999999048,180.349999999981,293.3017634363648,333.3333321256898,6.476278733494949
18040,90.19999999999045,180.3999999999809,293.2967881890438,333.3333313772288,6.443005713931487
18045,90.22499999999043,180.4499999999809,293.2915218487394,333.3333319501679,6.407271511452154
18050,90.24999999999041,180.4999999999808,293.2859045058869,333.3333329769038,6.369064977589844
18055,90.27499999999038,180.5499999999808,293.2799091821025,333.3333330028638,6.328371805799911
18060,90.29999999999036,180.5999999999807,293.2735430468992,333.3333323598533,6.285177257824835
18065,90.32499999999034,180.6499999999807,293.2668203115804,333.3333323336143,6.239464718953004
18070,90.34999999999032,180.6999999999806,293.2597336139296,333.3333327883706,6.191213486684606
18075,90.37499999999029,180.7499999999806,293.2522422071662,333.3333326121419,6.140400540545703
18080,90.39999999999027,180.7999999999805,293.2442790664999,333.3333315999093,6.087002464912488
18085,90.42499999999025,180.8499999999805,293.235767755306,333.3333308325469,6.030996138926481
18090,90.44999999999023,180.8999999999805,293.226638846952,333.3333313598632,5.97235761554415
18095,90.4749999999902,180.9499999999804,293.2168416072104,333.3333327854426,5.911060401494447
18100,90.49999999999018,180.9999999999804,293.2063484023142,333.3333334625869,5.847074752984562
18105,90.52499999999016,181.0499999999803,293.1951494365998,333.3333326243074,5.780369404055451
18110,90.54999999999013,181.0999999999803,293.1832396076173,333.3333317033074,5.710914556776989
18115,90.57499999999011,181.1499999999802,293.1705945395676,333.3333318271285,5.638678666856524
18120,90.59999999999009,181.1999999999802,293.1571558922803,333.3333320773802,5.563627433557247
18125,90.62499999999007,181.2499999999801,293.1428368315904,333.3333314569654,5.485726391499707
18130,90.64999999999004,181.2999999999801,293.1275419880931,333.3333306070289,5.404942695361996
18135,90.67499999999002,181.34999999998,293.1111877431647,333.3333309042313,5.321244745711883
18140,90.69999999999,181.39999999998,293.0937143663527,333.3333324702622,5.234600009232772
18145,90.72499999998998,181.44999999998,293.0750873870491,333.3333335655178,5.144973474331915
18150,90.74999999998995,181.4999999999799,293.0552889845581,333.333332812274,5.052328908435788
18155,90.77499999998993,181.5499999999799,293.0343047937782,333.3333315551237,4.956633201333904
18160,90.79999999998991,181.5999999999798,293.012099996729,333.3333315307182,4.857854366984793
18165,90.82499999998988,181.6499999999798,292.9886018134982,333.3333318561107,4.755958784843284
18170,90.84999999998986,181.6999999999797,292.9637077683601,333.3333312711815,4.65091436168164
18175,90.87499999998984,181.7499999999797,292.9373112899295,333.3333305149154,4.542692987704818
18180,90.89999999998982,181.7999999999796,292.9093260737114,333.3333311298888,4.43127009872958
18185,90.92499999998979,181.8499999999796,292.8796982535101,333.3333328992933,4.316621929161596
18190,90.94999999998977,181.8999999999795,292.8484037426792,333.3333335780173,4.198724013755255
18195,90.97499999998975,181.9499999999795,292.8154346007706,333.3333322590315,4.077554024694978
18200,90.99999999998973,181.9999999999795,292.7807806226388,333.3333312633708,3.953096576237629
18205,91.0249999999897,182.0499999999794,292.7443993278033,333.3333316207409,3.825338560945494
18210,91.04999999998968,182.0999999999794,292.706207861443,333.3333316134187,3.694269059875622
18215,91.07499999998966,182.1499999999793,292.6661057638456,333.3333307417098,3.559883662985377
18220,91.09999999998963,182.1999999999793,292.6240083772606,333.3333306839134,3.422186177108725
18225,91.12499999998961,182.2499999999792,292.5798695719458,333.3333323203298,3.28118628687735
18230,91.14999999998959,182.2999999999792,292.5336857583064,333.3333336530187,3.136896603062758
18235,91.17499999998957,182.3499999999791,292.4854825280643,333.3333326549015,2.989334074118786
18240,91.19999999998954,182.3999999999791,292.4352943667669,333.333331260653,2.838526708303681
18245,91.22499999998952,182.449999999979,292.383130730823,333.3333314841357,2.684511033009044
18250,91.2499999999895,182.499999999979,292.3289586293103,333.3333316439449,2.5273293942644
18255,91.27499999998948,182.549999999979,292.2727259235105,333.333330787076,2.36703520891421
18260,91.29999999998945,182.5999999999789,292.2144015117962,333.3333306974941,2.203695654117191
18265,91.32499999998943,182.6499999999789,292.1540040675587,333.3333324360985,2.037389105020217
18270,91.34999999998941,182.6999999999788,292.091607573655,333.3333336937361,1.868201421449538
18275,91.37499999998938,182.7499999999788,292.0273248670636,333.3333324008221,1.696227808625572
18280,91.39999999998936,182.7999999999787,291.9612815828572,333.3333311488761,1.521580430805036
18285,91.42499999998934,182.8499999999787,291.8935746747661,333.3333315754088,1.344383943867606
18290,91.44999999998932,182.8999999999786,291.8242597784885,333.3333314799531,1.16477390069949
18295,91.47499999998929,182.9499999999786,291.753385216034,333.3333305910039,0.9829025918240473
18300,91.49999999998927,182.9999999999785,291.6810373067788,333.3333311634429,0.7989402528966485
18305,91.52499999998925,183.0499999999785,291.6073662269718,333.3333331995188,0.613070172934739
18310,91.54999999998923,183.0999999999785,291.532582177063,333.3333334232331,0.4254849347647789
18315,91.5749999999892,183.1499999999784,291.4569291790567,333.3333315604335,0.2363914258911342
18320,91.59999999998918,183.1999999999784,291.3806446370346,333.3333312311707,0.04601490720172485
18325,91.62499999998916,183.2499999999783,291.3039155663876,333.3333316957918,-0.1454097180392635
18330,91.64999999998913,183.2999999999783,291.2268919952825,333.3333309384999,-0.3376346430258994
18335,91.67499999998911,183.3499999999782,291.1497366271033,333.3333306884467,-0.530395545301135
18340,91.69999999998909,183.3999999999782,291.0726649545466,333.3333325372218,-0.7234159765755281
18345,91.72499999998907,183.4499999999781,290.9959531888911,333.3333337217413,-0.9164149348229147
18350,91.74999999998904,183.4999999999781,290.9199131665546,333.3333320359604,-1.109106566394634
18355,91.77499999998902,183.549999999978,290.8448498840919,333.3333310931423,-1.301193160089618
18360,91.799999999989,183.599999999978,290.7710032897132,333.3333316788924,-1.49237454910974
18365,91.82499999998898,183.649999999978,290.6985441650686,333.3333311362904,-1.682349568886549
18370,91.84999999998895,183.6999999999779,290.6276252491738,333.3333306125402,-1.870811557977908
18375,91.87499999998893,183.7499999999779,290.5584311594126,333.3333323118154,-2.057452466933393
18380,91.89999999998891,183.7999999999778,290.4911942004584,333.3333337635085,-2.241972447273999
18385,91.92499999998888,183.8499999999778,290.4261705590506,333.3333321255114,-2.424081519383779
18390,91.94999999998886,183.8999999999777,290.3635940800901,333.3333310669871,-2.603491600966554
18395,91.97499999998884,183.9499999999777,290.3036119037913,333.3333316785429,-2.779925730997333
18400,91.99999999998882,183.9999999999776,290.2462796805587,333.333331104044,-2.95312020299601
18405,92.02499999998879,184.0499999999776,290.1916212835538,333.3333306817168,-3.122818919148364
18410,92.04999999998877,184.0999999999775,290.1396864533836,333.3333325801305,-3.288777511245431
18415,92.07499999998875,184.1499999999775,290.090568967158,333.3333337237223,-3.450772969473985
18420,92.09999999998873,184.1999999999775,290.0443803009853,333.3333317773713,-3.608602769825464
18425,92.1249999999887,184.2499999999774,290.0011968132436,333.3333311384795,-3.762075702986766
18430,92.14999999998868,184.2999999999774,289.9609946758288,333.3333316993616,-3.911022057795206
18435,92.17499999998866,184.3499999999773,289.9236645933253,333.3333308777208,-4.055291197016167
18440,92.19999999998863,184.3999999999773,289.8890853775774,333.3333310219758,-4.194745173178445
18445,92.22499999998861,184.4499999999772,289.8571819174184,333.333333256222,-4.329264356865067
18450,92.24999999998859,184.4999999999772,289.8279338007338,333.3333333114233,-4.458755262258635
18455,92.27499999998857,184.5499999999771,289.8013377792537,333.3333312127011,-4.583143014833094
18460,92.29999999998854,184.5999999999771,289.7773399323743,333.3333314221504,-4.702365648457246
18465,92.32499999998852,184.649999999977,289.7557856654076,333.3333315188137,-4.816383573416354
18470,92.3499999999885,184.699999999977,289.7364700613917,333.3333306532152,-4.925170671778268
18475,92.37499999998847,184.7499999999769,289.7192192773302,333.3333319750824,-5.028711080970868
18480,92.39999999998845,184.7999999999769,289.703933635289,333.3333338163331,-5.127008083920481
18485,92.42499999998843,184.8499999999769,289.6905708934331,333.3333321614188,-5.220086233551225
18490,92.44999999998841,184.8999999999768,289.6790882356618,333.3333310526406,-5.307977542741338
18495,92.47499999998838,184.9499999999768,289.6693614323707,333.3333317414157,-5.390727624929619
18500,92.49999999998836,184.9999999999767,289.6611871655787,333.3333310281832,-5.468395468508917
18505,92.52499999998834,185.0499999999767,289.6543685583616,333.3333311887045,-5.54104370581631
18510,92.54999999998832,185.0999999999766,289.6487851657968,333.3333334708973,-5.608743563076966
18515,92.57499999998829,185.1499999999766,289.6443989633647,333.333333123913,-5.671583378847429
18520,92.59999999998827,185.1999999999765,289.6412012341541,333.3333310601921,-5.729658294333633
18525,92.62499999998825,185.2499999999765,289.6391270630014,333.3333316071132,-5.783065356553276
18530,92.64999999998822,185.2999999999764,289.6380160846508,333.333331485216,-5.831912071248025
18535,92.6749999999882,185.3499999999764,289.6376923654674,333.3333310651284,-5.876305467788526
18540,92.69999999998818,185.3999999999764,289.6380553534021,333.3333330605367,-5.916352251019739
18545,92.72499999998816,185.4499999999763,289.6390992047081,333.3333336168409,-5.952169861284356
18550,92.74999999998813,185.4999999999763,289.6408528908092,333.3333313022426,-5.983881704237661
18555,92.77499999998811,185.5499999999762,289.6432911989318,333.3333315965311,-6.011604702250482
18560,92.79999999998809,185.5999999999762,289.6462821494003,333.3333320863409,-6.035460610840183
18565,92.82499999998807,185.6499999999761,289.649682629107,333.3333318573786,-6.055568041117898
18570,92.84999999998804,185.6999999999761,289.6534516873248,333.3333334810786,-6.072040154975262
18575,92.87499999998802,185.749999999976,289.6576492924231,333.3333335568254,-6.08499631197162
18580,92.899999999988,185.799999999976,289.6623236469707,333.3333314786077,-6.094558464018347
18585,92.92499999998797,185.8499999999759,289.6674067511605,333.3333323836947,-6.100835719809763
18590,92.94999999998795,185.8999999999759,289.6727474746951,333.3333328181561,-6.103937278736812
18595,92.97499999998793,185.9499999999759,289.678336010825,333.3333333635856,-6.103967636412469
18600,92.99999999998791,185.9999999999758,289.6842951633426,333.3333333367274,-6.101029738449371
18605,93.02499999998788,186.0499999999758,289.6905614160236,333.3333332809441,-6.095227643865698
18610,93.04999999998786,186.0999999999757,289.696599171073,333.3333296756756,-6.086641767984076
18615,93.07499999998784,186.1499999999757,289.7023250815868,333.3333174052588,-6.075355744235854
18620,93.09999999998782,186.1999999999756,289.7081910545325,333.3333079271189,-6.061462156940628
18625,93.12499999998779,186.2499999999756,289.7143680013699,333.3333048416062,-6.045047793491741
18630,93.14999999998777,186.2999999999755,289.7208688754274,333.333307736013,-6.026191008478952
18635,93.17499999998775,186.3499999999755,289.7276450974259,333.3333143872329,-6.004962618308367
18640,93.19999999998772,186.3999999999754,289.734629767428,333.3333220239991,-5.981425796488272
18645,93.2249999999877,186.4499999999754,289.741756378215,333.3333282706382,-5.955637092709543
18650,93.24999999998768,186.4999999999754,289.7489664557485,333.3333315481659,-5.92764673464829
18655,93.27499999998766,186.5499999999753,289.7562117072455,333.3333312369662,-5.897499365867683
18660,93.29999999998763,186.5999999999753,289.7634539479396,333.3333275347322,-5.865234367544592
18665,93.32499999998761,186.6499999999752,289.7706639408358,333.3333212560838,-5.830886327419583
18670,93.34999999998759,186.6999999999752,289.7778199021087,333.3333135679695,-5.794485294587792
18675,93.37499999998757,186.7499999999751,289.7849058043649,333.3333057737556,-5.756057072767557
18680,93.39999999998754,186.7999999999751,289.7919096533868,333.3332991219092,-5.715623413287811
18685,93.42499999998752,186.849999999975,289.7988217579083,333.3332946690734,-5.673202205972507
18690,93.4499999999875,186.899999999975,289.8056330926181,333.3332931783794,-5.62880762589809
18695,93.47499999998747,186.9499999999749,289.812333807144,333.3332950571356,-5.582450263281342
18700,93.49999999998745,186.9999999999749,289.8189119632856,333.3333003304451,-5.534137236098116
18705,93.52499999998743,187.0499999999749,289.8253525457052,333.3333086465917,-5.483872284298957
18710,93.54999999998741,187.0999999999748,289.8316367808407,333.3333193195519,-5.431655862748785
18715,93.57499999998738,187.1499999999748,289.8377417630061,333.3333313964801,-5.377485222969232
18720,93.59999999998736,187.1999999999747,289.8436403649775,333.333343755206,-5.321354507046864
18725,93.62499999998734,187.2499999999747,289.849301385635,333.3333552109054,-5.263254842790563
18730,93.64999999998732,187.2999999999746,289.854689874447,333.333364633071,-5.203174463686603
18735,93.67499999998729,187.3499999999746,289.8597675659053,333.3333710480867,-5.141098843477511
18740,93.69999999998727,187.3999999999745,289.864493360472,333.3333737286484,-5.077010864845022
18745,93.72499999998725,187.4499999999745,289.8688237983681,333.3333722504774,-5.010891011466933
18750,93.74999999998722,187.4999999999744,289.8727134877049,333.3333665236572,-4.942717595976869
18755,93.7749999999872,187.5499999999744,289.8761154647743,333.3333567891134,-4.87246701135778
18760,93.79999999998718,187.5999999999744,289.8789814805041,333.3333435933397,-4.80011401127167
18765,93.82499999998716,187.6499999999743,289.8812622195953,333.3333277388865,-4.725632006204423
18770,93.84999999998713,187.6999999999743,289.8829074684219,333.3333102238873,-4.648993376694716
18775,93.87499999998711,187.7499999999742,289.8838662526315,333.3332921697864,-4.570169792621403
18780,93.89999999998709,187.7999999999742,289.8840869672678,333.3332747469433,-4.489132539235278
18785,93.92499999998707,187.8499999999741,289.8835175207615,333.3332590970496,-4.405852843339262
18790,93.94999999998704,187.8999999999741,289.8821055110087,333.3332462589927,-4.320302202080463
18795,93.97499999998702,187.949999999974,289.8797984471405,333.3332370980517,-4.232452712598222
18800,93.999999999987,187.999999999974,289.8765440258016,333.3332322442564,-4.14227740680507
18805,94.02499999998697,188.0499999999739,289.872290465998,333.3332320418454,-4.04975059263846
18810,94.04999999998695,188.0999999999739,289.8669869024041,333.3332365155755,-3.954848206014486
18815,94.07499999998693,188.1499999999739,289.8605838336636,333.333245356798,-3.85754817495361
18820,94.09999999998691,188.1999999999738,289.8530336194386,333.3332579333213,-3.75783079756113
18825,94.12499999998688,188.2499999999738,289.8442910180704,333.3332733240357,-3.655679132583364
18830,94.14999999998686,188.2999999999737,289.8343137550742,333.3332903780176,-3.551079399572235
18835,94.17499999998684,188.3499999999737,289.8230631122292,333.3333077948976,-3.444021382555198
18840,94.19999999998682,188.3999999999736,289.8105045269875,333.333324221443,-3.334498828767082
18845,94.22499999998679,188.4499999999736,289.796608194124,333.333338358069,-3.222509831804909
18850,94.24999999998677,188.4999999999735,289.7813496649699,333.3333490687485,-3.108057188628378
18855,94.27499999998675,188.5499999999735,289.7647104446061,333.3333554875899,-2.991148722802047
18860,94.29999999998672,188.5999999999734,289.746678592542,333.3333571128518,-2.871797576764598
18865,94.3249999999867,188.6499999999734,289.7272493310658,333.3333538945012,-2.750022485343558
18870,94.34999999998668,188.6999999999734,289.7064256691003,333.3333462856671,-2.625848055002574
18875,94.37499999998666,188.7499999999733,289.6842188868559,333.3333352489034,-2.499305092649106
18880,94.39999999998663,188.7999999999733,289.6606484274735,333.3333221321327,-2.370431265492006
18885,94.42499999998661,188.8499999999732,289.6357416640865,333.3333083048298,-2.239272359936027
18890,94.44999999998659,188.8999999999732,289.6095333056219,333.333295043166,-2.105882940561841
18895,94.47499999998657,188.9499999999731,289.582064909271,333.3332834624195,-1.970326808739489
18900,94.49999999998654,188.9999999999731,289.5533846434623,333.3332744533017,-1.832677407979779
18905,94.52499999998652,189.049999999973,289.5235472471373,333.3332686344484,-1.693018166584747
18910,94.5499999999865,189.099999999973,289.4926141389817,333.3332663255364,-1.551442777485743
18915,94.57499999998647,189.1499999999729,289.4606536299831,333.3332675419214,-1.408055416550019
18920,94.59999999998645,189.1999999999729,289.4277411933938,333.3332720100654,-1.262970898606623
18925,94.62499999998643,189.2499999999729,289.3939597475196,333.3332792021036,-1.1163147680337
18930,94.64999999998641,189.2999999999728,289.3593999079337,333.3332883865694,-0.9682233185996765
18935,94.67499999998638,189.3499999999728,289.3241601678138,333.33329869123,-0.8188435359440493
18940,94.69999999998636,189.3999999999727,289.2883469681862,333.3333091729363,-0.6683329553655142
18945,94.72499999998634,189.4499999999727,289.2520746245052,333.3333188889221,-0.516859427618404
18950,94.74999999998631,189.4999999999726,289.2154650823043,333.3333269640534,-0.3646007858868447
18955,94.77499999998629,189.5499999999726,289.1786474824402,333.3333326491896,-0.2117444082164472
18960,94.79999999998627,189.5999999999725,289.1417575254947,333.3333353669974,-0.05848667112148886
18965,94.82499999998625,189.6499999999725,289.1049366346475,333.3333347431163,0.09496770797783638
18970,94.84999999998622,189.6999999999724,289.0683309258524,333.3333306220487,0.248406439651228
18975,94.8749999999862,189.7499999999724,289.0320900029213,333.3333230685419,0.4016105404195565
18980,94.89999999998618,189.7999999999724,288.9963656023931,333.3333123561533,0.5543553149858456
18985,94.92499999998616,189.8499999999723,288.9613101185851,333.3332989452397,0.7064114354509736
18990,94.94999999998613,189.8999999999723,288.927075042933,333.3332834527811,0.8575461078616873
18995,94.97499999998611,189.9499999999722,288.8938093537563,333.3332666163529,1.007524314288853
19000,94.99999999998609,189.9999999999722,288.8616578933151,333.333249254356,1.156110116765434
19005,95.02499999998606,190.0499999999721,288.830759768654,333.3332322243567,1.30306800782581
19010,95.04999999998604,190.0999999999721,288.801246811642,333.3332163811823,1.448164291130223
19015,95.07499999998602,190.149999999972,288.7732421319011,333.333202536254,1.591168474694601
19020,95.099999999986,190.199999999972,288.7468587939587,333.3331914194903,1.731854658654631
19025,95.12499999998597,190.2499999999719,288.7221986471762,333.3331836450481,1.870002899255393
19030,95.14999999998595,190.2999999999719,288.6993513335153,333.3331796820906,2.005400530945983
19035,95.17499999998593,190.3499999999719,288.6783934941244,333.3331798316783,2.137843429089347
19040,95.19999999998591,190.3999999999718,288.6593881910381,333.3331842107918,2.26713719687846
19045,95.22499999998588,190.4499999999718,288.6423845551143,333.3331927443706,2.393098261586584
19050,95.24999999998586,190.4999999999717,288.6274176655991,333.3332051659744,2.515554867212611
19055,95.27499999998584,190.5499999999717,288.6145086609652,333.3332210274467,2.634347952858664
19060,95.29999999998581,190.5999999999716,288.6036650746921,333.3332397174429,2.749331908703251
19065,95.32499999998579,190.6499999999716,288.5948813841357,333.3332604882958,2.860375204104977
19070,95.34999999998577,190.6999999999715,288.5881397553057,333.3332824900208,2.967360885079815
19075,95.37499999998575,190.7499999999715,288.5834109619346,333.3333048097548,3.070186941069896
19080,95.39999999998572,190.7999999999714,288.5806554534715,333.3333265144485,3.168766543423846
19085,95.4249999999857,190.8499999999714,288.5798245439518,333.3333466943412,3.263028160302753
19090,95.44999999998568,190.8999999999714,288.5808616919637,333.3333645047334,3.352915554698886
19095,95.47499999998566,190.9499999999713,288.5837038413126,333.3333792039098,3.43838767382992
19100,95.49999999998563,190.9999999999713,288.58828279226,333.3333901856816,3.519418439238247
19105,95.52499999998561,191.0499999999712,288.5945265741411,333.3333970057565,3.595996447340508
19110,95.54999999998559,191.0999999999712,288.6023607915311,333.3333994018931,3.668124589842708
19115,95.57499999998556,191.1499999999711,288.6117099175916,333.3333973082276,3.735819602267607
19120,95.59999999998554,191.1999999999711,288.6224985093839,333.3333908641004,3.799111546893166
19125,95.62499999998552,191.249999999971,288.6346523208914,333.3333804172409,3.85804323391412
19130,95.6499999999855,191.299999999971,288.6480992900008,333.3333665202582,3.912669582065038
19135,95.67499999998547,191.3499999999709,288.662770376393,333.3333499186265,3.963056917912547
19140,95.69999999998545,191.3999999999709,288.6786002284529,333.3333315283892,4.009282212080878
19145,95.72499999998543,191.4499999999709,288.6955275259355,333.3333124135652,4.051432233983873
19150,95.74999999998541,191.4999999999708,288.7134946867597,333.3332936794783,4.089602459974363
19155,95.77499999998538,191.5499999999708,288.7324476458301,333.333276279023,4.123895903009656
19160,95.79999999998536,191.5999999999707,288.7523355995597,333.3332609861053,4.154422231755563
19165,95.82499999998534,191.6499999999707,288.7731108295691,333.3332483914752,4.181296926545917
19170,95.84999999998531,191.6999999999706,288.7947286019634,333.3332388946489,4.204640430756553
19175,95.87499999998529,191.7499999999706,288.8171471008573,333.3332327021299,4.224577308715355
19180,95.89999999998527,191.7999999999705,288.8403273739054,333.3332298345052,4.241235413001569
19185,95.92499999998525,191.8499999999705,288.8642332739688,333.3332301418411,4.254745061324198
19190,95.94999999998522,191.8999999999704,288.8888313861014,333.3332333260379,4.265238223996469
19195,95.9749999999852,191.9499999999704,288.9140909327862,333.3332389684518,4.272847724304951
19200,95.99999999998518,191.9999999999704,288.9399836532623,333.3332465610193,4.27770645512758
19205,96.02499999998516,192.0499999999703,288.9664836550745,333.3332555389558,4.279946615887138
19210,96.04999999998513,192.0999999999703,288.9935672380539,333.333265313223,4.27969897436067
19215,96.07499999998511,192.1499999999702,289.0212126925475,333.3332753010071,4.277092158065475
19220,96.09999999998509,192.1999999999702,289.0494000753131,333.3332849528003,4.272251979966631
19225,96.12499999998506,192.2499999999701,289.078110967679,333.3332937750147,4.265300803086156
19230,96.14999999998504,192.2999999999701,289.1073282214261,333.3333013474456,4.256356948313567
19235,96.17499999998502,192.34999999997,289.1370356985166,333.3333073353438,4.245534149295716
19240,96.199999999985,192.39999999997,289.1672180109824,333.3333114962439,4.232941057758214
19245,96.22499999998497,192.4499999999699,289.1978602671589,333.3333136819675,4.218680802021831
19250,96.24999999998495,192.4999999999699,289.2289478299494,333.3333138364586,4.202850600804292
19255,96.27499999998493,192.5499999999699,289.2604660920684,333.3333119902254,4.185541433729187
19260,96.29999999998491,192.5999999999698,289.2924002721571,333.333308252189,4.166837769255057
19265,96.32499999998488,192.6499999999698,289.3247352344657,333.33330279964,4.146817350071451
19270,96.34999999998486,192.6999999999697,289.3574553337062,333.3332958670213,4.12555103535946
19275,96.37499999998484,192.7499999999697,289.3905442854339,333.3332877340473,4.103102698722271
19280,96.39999999998481,192.7999999999696,289.4239850613645,333.3332787136178,4.079529180033791
19285,96.42499999998479,192.8499999999696,289.4577598082477,333.333269139897,4.054880288982619
19290,96.44999999998477,192.8999999999695,289.4918497882383,333.3332593567961,4.029198857641062
19295,96.47499999998475,192.9499999999695,289.5262353384705,333.3332497071308,4.002520839030181
19300,96.49999999998472,192.9999999999694,289.5608958472624,333.3332405226061,3.974875448328756
19305,96.5249999999847,193.0499999999694,289.5958097444521,333.3332321147772,3.946285343126525
19310,96.54999999998468,193.0999999999694,289.6309545035168,333.3332247671325,3.91676683891426
19315,96.57499999998466,193.1499999999693,289.6663066533242,333.3332187283906,3.88633015587309
19320,96.59999999998463,193.1999999999693,289.7018417976554,333.3332142070672,3.854979692956997
19325,96.62499999998461,193.2499999999692,289.7375346409887,333.3332113674079,3.822714325234998
19330,96.64999999998459,193.2999999999692,289.7733590192474,333.3332103266756,3.789527720528496
19335,96.67499999998456,193.3499999999691,289.8092879345411,333.3332111538124,3.755408671481376
19340,96.69999999998454,193.3999999999691,289.8452935931287,333.3332138694312,3.720341439367298
19345,96.72499999998452,193.449999999969,289.8813474460273,333.3332184470817,3.684306106161985
19350,96.7499999999845,193.499999999969,289.9174202318673,333.3332248157022,3.647278931661793
19355,96.77499999998447,193.5499999999689,289.9534820216796,333.3332328631301,3.60923271273739
19360,96.79999999998445,193.5999999999689,289.989502265445,333.3332424405299,3.570137142115847
19365,96.82499999998443,193.6499999999689,290.0254498402899,333.3332533675813,3.52995916444417
19370,96.84999999998441,193.6999999999688,290.061293100299,333.3332654382351,3.488663327721496
19375,96.87499999998438,193.7499999999688,290.0969999279869,333.3332784268564,3.446212128533332
19380,96.89999999998436,193.7999999999687,290.1325377875042,333.3332920945376,3.402566349877774
19385,96.92499999998434,193.8499999999687,290.1678737797721,333.3333061954114,3.357685390675015
19390,96.94999999998431,193.8999999999686,290.2029746997794,333.3333204827752,3.31152758637639
19395,96.97499999998429,193.9499999999686,290.2378070962963,333.333334714825,3.264050520365198
19400,96.99999999998427,193.9999999999685,290.272337334431,333.333348659906,3.215211326086135
19405,97.02499999998425,194.0499999999685,290.3065316614196,333.3333621011153,3.164966980078404
19410,97.04999999998422,194.0999999999684,290.3403562761651,333.3333748402021,3.113274586271715
19415,97.0749999999842,194.1499999999684,290.3737774030293,333.3333867006796,3.060091652060578
19420,97.09999999998418,194.1999999999684,290.4067613705258,333.333397530169,3.005376356810493
19425,97.12499999998415,194.2499999999683,290.4392746954586,333.3334072019489,2.949087813539418
19430,97.14999999998413,194.2999999999683,290.4712841731664,333.3334156157683,2.891186324583273
19435,97.17499999998411,194.3499999999682,290.5027569744879,333.333422697975,2.831633632102402
19440,97.19999999998409,194.3999999999682,290.5336607500461,333.3334284010502,2.770393164282723
19445,97.22499999998406,194.4499999999681,290.5639638434196,333.333432739054,2.707430393873831
19450,97.24999999998404,194.4999999999681,290.5936337759194,333.3334356981052,2.642712914133439
19455,97.27499999998402,194.549999999968,290.6226397093009,333.3334372141466,2.576210620490433
19460,97.299999999984,194.599999999968,290.6509521015087,333.3334372514145,2.507896045530194
19465,97.32499999998397,194.6499999999679,290.6785426912892,333.3334357950517,2.43774459312834
19470,97.34999999998395,194.6999999999679,290.7053846275652,333.3334328504359,2.365734776800557
19475,97.37499999998393,194.7499999999679,290.7314526375321,333.3334284440177,2.291848460925782
19480,97.3999999999839,194.7999999999678,290.7567232166791,333.3334226241922,2.216071103122053
19485,97.42499999998388,194.8499999999678,290.7811748344861,333.3334154618753,2.138391997601082
19490,97.44999999998386,194.8999999999677,290.8047881525601,333.3334070507979,2.058804519501588
19495,97.47499999998384,194.9499999999677,290.8275462528866,333.3333975075263,1.977306370028601
19500,97.49999999998381,194.9999999999676,290.8494348740486,333.3333869711796,1.893899821920663
19505,97.52499999998379,195.0499999999676,290.8704426530979,333.3333756028026,1.808591964515989
19510,97.54999999998377,195.0999999999675,290.8905613704491,333.3333635842895,1.72139494746363
19515,97.57499999998375,195.1499999999675,290.9097861948932,333.3333511168003,1.632326221906762
19520,97.59999999998372,195.1999999999674,290.9281159255748,333.3333384187715,1.541408777724115
19525,97.6249999999837,195.2499999999674,290.9455532005442,333.3333257264917,1.448671372898091
19530,97.64999999998368,195.2999999999674,290.9621045922561,333.3333132852519,1.354148740186098
19535,97.67499999998365,195.3499999999673,290.9777807198569,333.3333013224824,1.257881762747011
19540,97.69999999998363,195.3999999999673,290.9925963737421,333.3332900438135,1.159917683730809
19545,97.72499999998361,195.4499999999672,291.0065706679269,333.3332796336934,1.060310305692915
19550,97.74999999998359,195.4999999999672,291.0197271995148,333.3332702539294,0.9591201721024443
19555,97.77499999998356,195.5499999999671,291.0320942010759,333.3332620421231,0.856414731094425
19560,97.79999999998354,195.5999999999671,291.0437046771252,333.333255110526,0.7522684785786909
19565,97.82499999998352,195.649999999967,291.0545965178659,333.3332495453976,0.6467630766307533
19570,97.8499999999835,195.699999999967,291.0648125824533,333.3332454063197,0.5399874446213335
19575,97.87499999998347,195.7499999999669,291.074400746414,333.3332427269343,0.4320378170302739
19580,97.89999999998345,195.7999999999669,291.0834139074931,333.3332415151274,0.3230177641660263
19585,97.92499999998343,195.8499999999669,291.0919099426546,333.3332417538463,0.2130381735621802
19590,97.9499999999834,195.8999999999668,291.0999516113216,333.3332434023014,0.1022171863166736
19595,97.97499999998338,195.9499999999668,291.1076063994471,333.3332463974727,-0.009319915110006738
19600,97.99999999998336,195.9999999999667,291.1149463000295,333.3332506559156,-0.1214408713315418
19605,98.02499999998334,196.0499999999667,291.1220475265238,333.3332560758391,-0.234006666105909
19610,98.04999999998331,196.0999999999666,291.1289901567127,333.3332625394244,-0.3468718050230291
19615,98.07499999998329,196.1499999999666,291.1358577058439,333.3332699152859,-0.459884655225574
19620,98.09999999998327,196.1999999999665,291.1427366294496,333.3332780611474,-0.5728878479389012
19625,98.12499999998325,196.2499999999665,291.1497157578684,333.3332868265997,-0.6857187451214126
19630,98.14999999998322,196.2999999999664,291.1568856660875,333.3332960558731,-0.7982099701000038
19635,98.1749999999832,196.3499999999664,291.1643379846651,333.3333055906322,-0.9101900016884179
19640,98.19999999998318,196.3999999999664,291.1721646592425,333.3333152727141,-1.021483830014873
19645,98.22499999998315,196.4499999999663,291.1804571680265,333.3333249467631,-1.131913671263724
19650,98.24999999998313,196.4999999999663,291.1893057083684,333.3333344627177,-1.241299737443966
19655,98.27499999998311,196.5499999999662,291.1987983651595,333.333343678108,-1.349461056200837
19660,98.29999999998309,196.5999999999662,291.2090202750451,333.3333524601196,-1.45621633460321
19665,98.32499999998306,196.6499999999661,291.2200528014954,333.3333606874205,-1.561384859868558
19670,98.34999999998304,196.6999999999661,291.2319727363044,333.3333682516883,-1.664787429033515
19675,98.37499999998302,196.749999999966,291.2448515433737,333.3333750589048,-1.766247298800641
19680,98.399999999983,196.799999999966,291.2587546601981,333.3333810302944,-1.865591146219336
19685,98.42499999998297,196.8499999999659,291.2737408718114,333.3333861030208,-1.962650030287485
19690,98.44999999998295,196.8999999999659,291.2898617706671,333.3333902306044,-2.057260344411717
19695,98.47499999998293,196.9499999999659,291.3071613142016,333.3333933830622,-2.14926474955311
19700,98.4999999999829,196.9999999999658,291.3256754898421,333.3333955468264,-2.238513078060044
19705,98.52499999998288,197.0499999999658,291.3454320947194,333.333396724423,-2.324863198556943
19710,98.54999999998286,197.0999999999657,291.3664506348133,333.3333969339743,-2.408181832810472
19715,98.57499999998284,197.1499999999657,291.3887423453689,333.3333962084976,-2.488345316231224
19720,98.59999999998281,197.1999999999656,291.4123103317351,333.3333945950779,-2.565240294527972
19725,98.62499999998279,197.2499999999656,291.4371498268587,333.3333921538802,-2.638764350031707
19730,98.64999999998277,197.2999999999655,291.4632485591756,333.3333889570615,-2.708826552254459
19735,98.67499999998275,197.3499999999655,291.4905872221343,333.3333850875728,-2.775347928341056
19740,98.69999999998272,197.3999999999654,291.5191400345579,333.3333806378768,-2.838261850187296
19745,98.7249999999827,197.4499999999654,291.5488753792187,333.3333757085836,-2.897514336025778
19750,98.74999999998268,197.4999999999654,291.5797565056565,333.3333704070268,-2.953064265296591
19755,98.77499999998265,197.5499999999653,291.6117422822614,333.3333648457846,-3.004883506509682
19760,98.79999999998263,197.5999999999653,291.6447879819949,333.333359141151,-3.052956958591291
19765,98.82499999998261,197.6499999999652,291.6788460859581,333.3333534115763,-3.09728250687296
19770,98.84999999998259,197.6999999999652,291.7138670890839,333.333347776084,-3.137870895413636
19775,98.87499999998256,197.7499999999651,291.7498002927038,333.3333423526748,-3.174745517771252
19780,98.89999999998254,197.7999999999651,291.7865945694826,333.3333372567317,-3.207942128624834
19785,98.92499999998252,197.849999999965,291.8241990871915,333.333332599438,-3.237508478882633
19790,98.9499999999825,197.899999999965,291.86256397903,333.3333284862322,-3.263503877030211
19795,98.97499999998247,197.9499999999649,291.9016409495833,333.3333250152948,-3.285998679584828
19800,98.99999999998245,197.9999999999649,291.9413838071267,333.3333222761203,-3.305073713601729
19805,99.02499999998243,198.0499999999649,291.9817489146062,333.3333203481482,-3.320819634274641
19810,99.0499999999824,198.0999999999648,292.0226955535473,333.3333192995073,-3.333336220818573
19815,99.07499999998238,198.1499999999648,292.0641861969875,333.333319185876,-3.34273161403222
19820,99.09999999998236,198.1999999999647,292.1061866895307,333.333320049472,-3.349121499233779
19825,99.12499999998234,198.2499999999647,292.1486663346667,333.3333219182023,-3.352628238665678
19830,99.14999999998231,198.2999999999646,292.1915978915166,333.3333248049842,-3.353379957977181
19835,99.17499999998229,198.3499999999646,292.2349574851676,333.3333287072455,-3.35150959200885
19840,99.19999999998227,198.3999999999645,292.2787244367432,333.3333336066435,-3.347153895815741
19845,99.22499999998224,198.4499999999645,292.3228810210943,333.3333394689732,-3.340452427670673
19850,99.24999999998222,198.4999999999644,292.3674121617191,333.3333462443269,-3.33154651162202
19855,99.2749999999822,198.5499999999644,292.4123050738291,333.3333538674569,-3.320578188056829
19860,99.29999999998218,198.5999999999644,292.4575488676631,333.3333622584018,-3.30768916154244
19865,99.32499999998215,198.6499999999643,292.5031341248157,333.3333713233326,-3.293019756000817
19870,99.34999999998213,198.6999999999643,292.5490524607458,333.3333809556317,-3.276707887901803
19875,99.37499999998211,198.7499999999642,292.595296086574,333.3333910372065,-3.258888068658094
19880,99.39999999998209,198.7999999999642,292.6418573827019,333.33340144,-3.239690447652509
19885,99.42499999998206,198.8499999999641,292.6887284959594,333.3334120277086,-3.219239907365744
19890,99.44999999998204,198.8999999999641,292.73590097056,333.3334226576588,-3.197655221788427
19895,99.47499999998202,198.949999999964,292.7833654215567,333.3334331828285,-3.175048288755201
19900,99.49999999998199,198.999999999964,292.8311112575501,333.333443453973,-3.15152344595035
19905,99.52499999998197,199.0499999999639,292.8791264572977,333.3334533218231,-3.127176879171874
19910,99.54999999998195,199.0999999999639,292.9273974027456,333.3334626393151,-3.102096129990277
19915,99.57499999998193,199.1499999999639,292.9759087688383,333.3334712638019,-3.07635970824593
19920,99.5999999999819,199.1999999999638,293.0246434685271,333.3334790592196,-3.050036812942472
19925,99.62499999998188,199.2499999999638,293.0735826495708,333.3334858981511,-3.023187163089228
19930,99.64999999998186,199.2999999999637,293.1227057383545,333.3334916637792,-2.99586093793824
19935,99.67499999998184,199.3499999999637,293.1719905247036,333.3334962516637,-2.968098824011877
19940,99.69999999998181,199.3999999999636,293.2214132810594,333.3334995713458,-2.939932164289758
19945,99.72499999998179,199.4499999999636,293.2709489089449,333.3335015477611,-2.911383203081874
19950,99.74999999998177,199.4999999999635,293.3205711056284,333.3335021224479,-2.8824654184643
19955,99.77499999998174,199.5499999999635,293.3702525442336,333.3335012545605,-2.853183932772053
19960,99.79999999998172,199.5999999999634,293.4199650610366,333.333498921696,-2.823535990554485
19965,99.8249999999817,199.6499999999634,293.4696798444422,333.3334951205424,-2.793511492666191
19970,99.84999999998168,199.6999999999634,293.5193676209773,333.3334898673873,-2.763093574744179
19975,99.87499999998165,199.7499999999633,293.5689988344682,333.3334831984777,-2.732259218277459
19980,99.89999999998163,199.7999999999633,293.6185438154657,333.3334751702598,-2.700979882734605
19985,99.92499999998161,199.8499999999632,293.6679729387397,333.3334658594987,-2.669222147781384
19990,99.94999999998159,199.8999999999632,293.7172567673324,333.3334553632675,-2.636948355455803
19995,99.97499999998156,199.9499999999631,293.7663661822045,333.333443798787,-2.604117243201007
20000,99.99999999998154,199.9999999999631,293.8152724969063,333.3334313030751,-2.570684559865241
20005,100.0249999999815,200.049999999963,293.8639475569775,333.3334180323543,-2.536603658077876
20010,100.0499999999815,200.099999999963,293.9123638239568,333.3334041611649,-2.501826057774021
20015,100.0749999999815,200.1499999999629,293.9604944439392,333.3333898810789,-2.466301976983056
20020,100.0999999999814,200.1999999999629,294.0083133007335,333.3333753989962,-2.429980827300029
20025,100.1249999999814,200.2499999999629,294.0557950536274,333.3333609348978,-2.392811672668496
20030,100.1499999999814,200.2999999999628,294.1029151462255,333.3333467207096,-2.354743651229068
20035,100.1749999999814,200.3499999999628,294.1496496779075,333.333332997601,-2.31572637051161
20040,100.1999999999814,200.3999999999627,294.195975232811,333.3333199902972,-2.27571030412819
20045,100.2249999999813,200.4499999999627,294.2418687546519,333.3333078972718,-2.234647114514135
20050,100.2499999999813,200.4999999999626,294.2873074801183,333.3332968920838,-2.192489928148927
20055,100.2749999999813,200.5499999999626,294.3322689096677,333.3332871226017,-2.14919358585785
20060,100.2999999999813,200.5999999999625,294.3767308001266,333.3332787100006,-2.104714866820462
20065,100.3249999999812,200.6499999999625,294.4206711741753,333.33327174819,-2.059012688658783
20070,100.3499999999812,200.6999999999624,294.4640683448757,333.3332663037037,-2.012048287088795
20075,100.3749999999812,200.7499999999624,294.5069009543735,333.333262415955,-1.963785378600395
20080,100.3999999999812,200.7999999999624,294.5491480262958,333.3332600978766,-1.9141903093534
20085,100.4249999999812,200.8499999999623,294.5907890312986,333.3332593368577,-1.863232193191154
20090,100.4499999999811,200.8999999999623,294.6318039653077,333.3332600960144,-1.810883041366618
20095,100.4749999999811,200.9499999999622,294.672173439882,333.3332623157439,-1.7571178862636
20100,100.4999999999811,200.9999999999622,294.7118787841185,333.3332659155493,-1.701914901058343
20105,100.5249999999811,201.0499999999621,294.7509021574436,333.333270795933,-1.645255516872794
20110,100.549999999981,201.0999999999621,294.7892266726896,333.3332768409406,-1.587124538872448
20115,100.574999999981,201.149999999962,294.8268365285391,333.3332839207176,-1.527510262240586
20120,100.599999999981,201.199999999962,294.863717150736,333.3332918937357,-1.466404588425206
20125,100.624999999981,201.2499999999619,294.8998553410669,333.3333006096145,-1.403803142250916
20130,100.6499999999809,201.2999999999619,294.9352394331244,333.3333099118519,-1.339705390009334
20135,100.6749999999809,201.3499999999619,294.9698594537343,333.3333196405462,-1.274114758338047
20140,100.6999999999809,201.3999999999618,295.0037072888882,333.3333296350827,-1.20703875352971
20145,100.7249999999809,201.4499999999618,295.0367768528537,333.33333973672,-1.138489080695214
20150,100.7499999999809,201.4999999999617,295.06906425903,333.3333497910412,-1.068481762015733
20155,100.7749999999808,201.5499999999617,295.1005679910007,333.3333596502279,-0.997037253135451
20160,100.7999999999808,201.5999999999616,295.1312890720389,333.3333691751058,-0.9241805565903847
20165,100.8249999999808,201.6499999999616,295.1612312312731,333.3333782369556,-0.8499413310054509
20170,100.8499999999808,201.6999999999615,295.1904010644976,333.3333867190459,-0.7743539946586422
20175,100.8749999999807,201.7499999999615,295.218808187547,333.3333945178981,-0.6974578218761156
20180,100.8999999999807,201.7999999999614,295.2464653799688,333.3334015442592,-0.6192970306026844
20185,100.9249999999807,201.8499999999614,295.2733887166256,333.3334077237892,-0.5399208593797251
20190,100.9499999999807,201.8999999999614,295.299597684797,333.333412997508,-0.4593836318625955
20195,100.9749999999807,201.9499999999613,295.3251152841623,333.3334173219437,-0.3777448069496012
20200,100.9999999999806,201.9999999999613,295.3499681070424,333.3334206691229,-0.2950690124317332
20205,101.0249999999806,202.0499999999612,295.3741863962575,333.333423026295,-0.2114260601927933
20210,101.0499999999806,202.0999999999612,295.3978040779332,333.333424395509,-0.1268909407601164
20215,101.0749999999806,202.1499999999611,295.4208587666338,333.3334247930442,-0.041543795110909
20220,101.0999999999805,202.1999999999611,295.4433917402761,333.3334242487021,0.04453013835499053
20225,101.1249999999805,202.249999999961,295.4654478825172,333.3334228050043,0.131240603759851
20230,101.1499999999805,202.299999999961,295.4870755904307,333.3334205162871,0.2184924365892091
20235,101.1749999999805,202.3499999999609,295.5083266457117,333.3334174477452,0.3061857033132842
20240,101.1999999999804,202.3999999999609,295.5292560478905,333.3334136743809,0.394215873513442
20245,101.2249999999804,202.4499999999609,295.5499218086464,333.3334092799337,0.4824740260485423
20250,101.2499999999804,202.4999999999608,295.5703847066986,333.3334043557319,0.5708470905621419
20255,101.2749999999804,202.5499999999608,295.5907080034829,333.3333989995169,0.6592181253547214
20260,101.2999999999804,202.5999999999607,295.6109571204232,333.3333933142142,0.7474666323232642
20265,101.3249999999803,202.6499999999607,295.6311992793959,333.3333874066824,0.8354689092998369
20270,101.3499999999803,202.6999999999606,295.6515031087018,333.3333813863977,0.9230984397226776
20275,101.3749999999803,202.7499999999606,295.6719382177569,333.3333753641347,1.010226319128178
20280,101.3999999999803,202.7999999999605,295.6925747444432,333.3333694506138,1.096721717469602
20285,101.4249999999802,202.8499999999605,295.7134828798854,333.333363755117,1.18245237578798
20290,101.4499999999802,202.8999999999604,295.7347323762179,333.3333583841162,1.267285135226141
20295,101.4749999999802,202.9499999999604,295.7563920435266,333.3333534398918,1.35108649586939
20300,101.4999999999802,202.9999999999604,295.7785292427803,333.3333490191705,1.433723202371575
20305,101.5249999999802,203.0499999999603,295.8012093820716,333.3333452117861,1.515062852814336
20310,101.5499999999801,203.0999999999603,295.8244954237942,333.3333420994078,1.594974526795794
20315,101.5749999999801,203.1499999999602,295.8484474105194,333.3333397543096,1.67332942827001
20320,101.5999999999801,203.1999999999602,295.8731220174008,333.3333382382318,1.750001538298992
20325,101.6249999999801,203.2499999999601,295.8985721387173,333.333337601349,1.824868272528093
20330,101.64999999998,203.2999999999601,295.9248465157207,333.3333378813437,1.897811137940424
20335,101.67499999998,203.34999999996,295.9519894124763,333.3333391026313,1.968716383252551
20340,101.69999999998,203.39999999996,295.9800403455061,333.3333412757258,2.037475637200077
20345,101.72499999998,203.4499999999599,296.0090338722075,333.3333443967889,2.103986528931395
20350,101.7499999999799,203.4999999999599,296.0389994418683,333.3333484473518,2.168153284776227
20355,101.7749999999799,203.5499999999599,296.0699613119377,333.3333533942451,2.229887295768028
20360,101.7999999999799,203.5999999999598,296.1019385309136,333.3333591897352,2.289107650511205
20365,101.8249999999799,203.6499999999598,296.1349449878229,333.3333657718699,2.345741628213712
20370,101.8499999999799,203.6999999999597,296.1689895269644,333.3333730650495,2.399725147036317
20375,101.8749999999798,203.7499999999597,296.2040761251859,333.3333809808221,2.45100316324084
20380,101.8999999999798,203.7999999999596,296.240204127658,333.333389418881,2.499530017006713
20385,101.9249999999798,203.8499999999596,296.2773685369402,333.3333982682848,2.545269721180759
20390,101.9499999999798,203.8999999999595,296.3155603489704,333.3334074088615,2.58819618963256
20395,101.9749999999797,203.9499999999595,296.3547669286942,333.3334167127952,2.628293402291689
20400,101.9999999999797,203.9999999999594,296.3949724172082,333.3334260463517,2.665555504354313
20405,102.0249999999797,204.0499999999594,296.436158161736,333.3334352717457,2.69998683752721
20410,102.0499999999797,204.0999999999594,296.4783031592731,333.3334442490778,2.731601901577803
20415,102.0749999999797,204.1499999999593,296.5213845045901,333.3334528383406,2.760425244823693
20420,102.0999999999796,204.1999999999593,296.5653778332883,333.3334609014489,2.786491282592071
20425,102.1249999999796,204.2499999999592,296.6102577508038,333.3334683042368,2.809844043060079
20430,102.1499999999796,204.2999999999592,296.655998238785,333.3334749184171,2.830536840315541
20435,102.1749999999796,204.3499999999591,296.7025730309169,333.3334806234483,2.848631874928289
20440,102.1999999999795,204.3999999999591,296.7499559511916,333.3334853083073,2.864199762835329
20445,102.2249999999795,204.449999999959,296.7981212087175,333.333488873125,2.877318993915182
20450,102.2499999999795,204.499999999959,296.8470436444678,333.333491230694,2.888075322295534
20455,102.2749999999795,204.5499999999589,296.8966989267873,333.3334923078345,2.896561091180297
20460,102.2999999999794,204.5999999999589,296.9470636940693,333.3334920466323,2.902874495825619
20465,102.3249999999794,204.6499999999589,296.9981156446101,333.333490405555,2.907118789236028
20470,102.3499999999794,204.6999999999588,297.0498335753203,333.3334873604646,2.909401436164408
20475,102.3749999999794,204.7499999999588,297.1021973725477,333.333482905539,2.909833222089695
20480,102.3999999999794,204.7999999999587,297.1551879597657,333.3334770541216,2.908527324965811
20485,102.4249999999793,204.8499999999587,297.2087872081592,333.3334698395086,2.90559835866009
20490,102.4499999999793,204.8999999999586,297.2629778171449,333.3334613156496,2.901161398086683
20495,102.4749999999793,204.9499999999586,297.3177431726164,333.3334515577724,2.895330997033063
20500,102.4999999999793,204.9999999999585,297.3730671909685,333.3334406628741,2.88822021052788
20505,102.5249999999792,205.0499999999585,297.4289341569349,333.3334287500476,2.879939634251557
20510,102.5499999999792,205.0999999999584,297.4853285627163,333.3334159605486,2.870596473894063
20515,102.5749999999792,205.1499999999584,297.5422349550715,333.3334024575527,2.860293657468524
20520,102.5999999999792,205.1999999999584,297.5996377957231,333.3333884254873,2.849129003366032
20525,102.6249999999792,205.2499999999583,297.6575213390313,333.3333740688464,2.837194456355174
20530,102.6499999999791,205.2999999999583,297.7158695292005,333.3333596104128,2.824575402784737
20535,102.6749999999791,205.3499999999582,297.7746659124086,333.33334528915,2.811350075237822
20540,102.6999999999791,205.3999999999582,297.8338934604883,333.333331357216,2.797589052487131
20545,102.7249999999791,205.4499999999581,297.8935343038248,333.3333180571303,2.783354820711772
20550,102.749999999979,205.4999999999581,297.9535695424867,333.3333056064986,2.768701466927864
20555,102.774999999979,205.549999999958,298.0139791587663,333.3332941985085,2.753674516206165
20560,102.799999999979,205.599999999958,298.0747420023212,333.3332840008824,2.738310875558006
20565,102.824999999979,205.6499999999579,298.1358358166065,333.3332751545225,2.72263888641713
20570,102.8499999999789,205.6999999999579,298.1972372930211,333.333267772646,2.706678481782323
20575,102.8749999999789,205.7499999999579,298.2589221439819,333.3332619403863,2.690441440230051
20580,102.8999999999789,205.7999999999578,298.320865188078,333.3332577147979,2.673931727127782
20585,102.9249999999789,205.8499999999578,298.3830404415215,333.3332551252419,2.657145912032743
20590,102.9499999999789,205.8999999999577,298.4454212110287,333.3332541741196,2.640073650202397
20595,102.9749999999788,205.9499999999577,298.5079801842417,333.3332548379299,2.622698215473781
20600,102.9999999999788,205.9999999999576,298.5706895148145,333.3332570686482,2.604997071519365
20605,103.0249999999788,206.0499999999576,298.6335209001981,333.3332607953828,2.586942468636748
20610,103.0499999999788,206.0999999999575,298.6964456510987,333.3332659262952,2.568502053757196
20615,103.0749999999787,206.1499999999575,298.7594347523312,333.3332723507542,2.549639482225301
20620,103.0999999999787,206.1999999999574,298.8224589153945,333.33327994169,2.530315021025949
20625,103.1249999999787,206.2499999999574,298.8854886236467,333.3332885581381,2.510486134462062
20630,103.1499999999787,206.2999999999574,298.9484941711536,333.3332980478987,2.490108044765651
20635,103.1749999999787,206.3499999999573,299.0114456965788,333.3333082502892,2.469134261653612
20640,103.1999999999786,206.3999999999573,299.0743132135124,333.3333189989542,2.44751707638312
20645,103.2249999999786,206.4499999999572,299.137066638355,333.3333301245855,2.425208017603823
20650,103.2499999999786,206.4999999999572,299.1996758177548,333.3333414578434,2.402158266426969
20655,103.2749999999786,206.5499999999571,299.2621105562861,333.33335283195,2.378319031835689
20660,103.2999999999785,206.5999999999571,299.3243406448041,333.333364085093,2.353641886780883
20665,103.3249999999785,206.649999999957,299.3863358912787,333.333375062807,2.328079065917655
20670,103.3499999999785,206.699999999957,299.4480661543233,333.3333856200589,2.30158372812739
20675,103.3749999999785,206.7499999999569,299.509501380084,333.3333956230965,2.274110186599974
20680,103.3999999999784,206.7999999999569,299.5706116429543,333.3334049510268,2.245614109811506
20685,103.4249999999784,206.8499999999569,299.6313671904893,333.3334134971223,2.216052696915209
20690,103.4499999999784,206.8999999999568,299.6917384928466,333.3334211698423,2.185384831160899
20695,103.4749999999784,206.9499999999568,299.7516962970159,333.3334278935905,2.153571214870651
20700,103.4999999999784,206.9999999999567,299.8112116860524,333.3334336092082,2.120574489373414
20705,103.5249999999783,207.0499999999567,299.8702561434951,333.3334382742254,2.086359343045873
20710,103.5499999999783,207.0999999999566,299.9288016231133,333.3334418628913,2.050892610343611
20715,103.5749999999783,207.1499999999566,299.9868206240955,333.3334443660096,2.014143364379417
20720,103.5999999999783,207.1999999999565,300.0442862717086,333.3334457905782,1.97608300527075
20725,103.6249999999782,207.2499999999565,300.1011724034859,333.3334461592925,1.936685346136232
20730,103.6499999999782,207.2999999999564,300.1574536608303,333.3334455098799,1.895926698287781
20735,103.6749999999782,207.3499999999564,300.2131055859818,333.3334438943289,1.853785956836852
20740,103.6999999999782,207.3999999999563,300.268104724126,333.3334413779882,1.810244687646887
20745,103.7249999999782,207.4499999999563,300.3224287304026,333.3334380385625,1.765287216268981
20750,103.7499999999781,207.4999999999563,300.3760564814841,333.3334339650056,1.718900719265588
20755,103.7749999999781,207.5499999999562,300.42896819131,333.3334292563238,1.671075318088225
20760,103.7999999999781,207.5999999999562,300.4811455304831,333.3334240202781,1.621804175485112
20765,103.8249999999781,207.6499999999561,300.5325717487608,333.3334183720091,1.571083594231069
20770,103.849999999978,207.6999999999561,300.5832317999818,333.3334124325745,1.518913117844246
20775,103.874999999978,207.749999999956,300.6331124687019,333.3334063274054,1.465295632705915
20780,103.899999999978,207.799999999956,300.6822024976717,333.3334001847012,1.410237471107052
20785,103.924999999978,207.8499999999559,300.730492715327,333.3333941337582,1.353748514376122
20790,103.9499999999779,207.8999999999559,300.7779761622932,333.3333883032708,1.295842295300783
20795,103.9749999999779,207.9499999999558,300.8246482157558,333.3333828195606,1.23653609891815
20800,103.9999999999779,207.9999999999558,300.8705067106687,333.3333778048341,1.175851060662192
20805,104.0249999999779,208.0499999999558,300.9155520564524,333.3333733754116,1.113812260778325
20810,104.0499999999779,208.0999999999557,300.9597873479278,333.3333696399911,1.05044881383298
20815,104.0749999999778,208.1499999999557,301.0032184690682,333.333366697963,0.9857939520751438
20820,104.0999999999778,208.1999999999556,301.0458541880785,333.333364637785,0.919885101325649
20825,104.1249999999778,208.2499999999556,301.0877062422534,333.3333635354503,0.8527639480092182
20830,104.1499999999778,208.2999999999555,301.128789411037,333.3333634530991,0.7844764958767416
20835,104.1749999999777,208.3499999999555,301.1691215755351,333.3333644377425,0.7150731109010915
20840,104.1999999999777,208.3999999999554,301.2087237628473,333.3333665201801,0.6446085527936942
20845,104.2249999999777,208.4499999999554,301.2476201734564,333.3333697141077,0.5731419915270877
20850,104.2499999999777,208.4999999999553,301.2858381899553,333.3333740154418,0.5007370072398869
20855,104.2749999999777,208.5499999999553,301.3234083654179,333.3333794018841,0.4274615718688017
20860,104.2999999999776,208.5999999999553,301.360364389802,333.33338583275,0.3533880108699785
20865,104.3249999999776,208.6499999999552,301.3967430328269,333.3333932490604,0.2785929433974063
20870,104.3499999999776,208.6999999999552,301.4325840619865,333.3334015739356,0.2031571993686156
20875,104.3749999999776,208.7499999999551,301.4679301344639,333.3334107132728,0.1271657119024037
20880,104.3999999999775,208.7999999999551,301.5028266620196,333.3334205567256,0.05070738372116068
20885,104.4249999999775,208.849999999955,301.537321648172,333.3334309789789,-0.02612507376755135
20890,104.4499999999775,208.899999999955,301.5714654973498,333.333441841307,-0.1032353298338042
20895,104.4749999999775,208.9499999999549,301.605310796077,333.3334529934094,-0.1805236531665275
20900,104.4999999999774,208.9999999999549,301.6389120666897,333.333464275487,-0.2578871607029818
20905,104.5249999999774,209.0499999999548,301.6723254945792,333.3334755205439,-0.3352200969911925
20910,104.5499999999774,209.0999999999548,301.7056086304552,333.3334865568745,-0.4124141442559863
20915,104.5749999999774,209.1499999999548,301.7388200696897,333.3334972106871,-0.4893587629938143
20920,104.5999999999774,209.1999999999547,301.7720191113518,333.3335073088361,-0.5659415626139612
20925,104.6249999999773,209.2499999999547,301.8052654001377,333.3335166815909,-0.642048701216396
20930,104.6499999999773,209.2999999999546,301.8386185549584,333.3335251654195,-0.7175653132567741
20935,104.6749999999773,209.3499999999546,301.8721377884401,333.3335326056973,-0.7923759634339259
20940,104.6999999999773,209.3999999999545,301.9058815221618,333.3335388593406,-0.8663651247165349
20945,104.7249999999772,209.4499999999545,301.939907002793,333.333543797275,-0.9394176780215773
20950,104.7499999999772,209.4999999999544,301.9742699247195,333.3335473067411,-1.011419430678259
20955,104.7749999999772,209.5499999999544,302.0090240649112,333.3335492933733,-1.082257650415568
20960,104.7999999999772,209.5999999999543,302.0442209359676,333.3335496830578,-1.151821611272954
20965,104.8249999999772,209.6499999999543,302.0799094632237,333.3335484235415,-1.22000314751701
20970,104.8499999999771,209.6999999999543,302.1161356916128,333.3335454857825,-1.286697211374094
20975,104.8749999999771,209.7499999999542,302.1529425277076,333.3335408650568,-1.351802430171291
20980,104.8999999999771,209.7999999999542,302.1903695217758,333.3335345818038,-1.415221658318831
20985,104.9249999999771,209.8499999999541,302.2284526940884,333.3335266822412,-1.476862519456775
20990,104.949999999977,209.8999999999541,302.2672244087881,333.3335172387212,-1.53663793405496
20995,104.974999999977,209.949999999954,302.3067132976905,333.3335063498449,-1.594466627775395
21000,104.999999999977,209.999999999954,302.3469442351973,333.3334941403201,-1.650273615993238
21005,105.024999999977,210.0499999999539,302.3879383642363,333.3334807605311,-1.703990660009553
21010,105.0499999999769,210.0999999999539,302.4297131718179,333.3334663858026,-1.755556690673179
21015,105.0749999999769,210.1499999999538,302.4722826113663,333.3334512152895,-1.804918195369382
21020,105.0999999999769,210.1999999999538,302.5156572676633,333.3334354704733,-1.852029564570029
21025,105.1249999999769,210.2499999999538,302.5598445588503,333.3334193931626,-1.896853394429064
21030,105.1499999999769,210.2999999999537,302.6048489688391,333.3334032429689,-1.939360742179492
21035,105.1749999999768,210.3499999999537,302.6506723024333,333.3333872941854,-1.979531331358745
21040,105.1999999999768,210.3999999999536,302.6973139532833,333.3333718320538,-2.017353704107086
21045,105.2249999999768,210.4499999999536,302.744771088492,333.3333571476969,-2.052825319377487
21050,105.2499999999768,210.4999999999535,302.7930386328387,333.3333435195548,-2.085952630060067
21055,105.2749999999767,210.5499999999535,302.8421093115122,333.3333311955788,-2.116751094501392
21060,105.2999999999767,210.5999999999534,302.891973801448,333.3333203917562,-2.145245082104709
21065,105.3249999999767,210.6499999999534,302.9426209499805,333.333311290969,-2.171467718622538
21070,105.3499999999767,210.6999999999533,302.9940380159526,333.3333040419274,-2.195460665654318
21075,105.3749999999767,210.7499999999533,303.0462109135763,333.3332987587634,-2.217273831809758
21080,105.3999999999766,210.7999999999533,303.0991244478862,333.3332955211124,-2.23696501603396
21085,105.4249999999766,210.8499999999532,303.1527625338466,333.3332943746594,-2.254599483839372
21090,105.4499999999766,210.8999999999532,303.2071083925873,333.3332953320702,-2.270249477557718
21095,105.4749999999766,210.9499999999531,303.2621447195713,333.3332983743026,-2.283993662339281
21100,105.4999999999765,210.9999999999531,303.3178538207221,333.3333034522607,-2.29591651035397
21105,105.5249999999765,211.049999999953,303.3742177139171,333.3333104887586,-2.306107626464387
21110,105.5499999999765,211.099999999953,303.4312181947001,333.333319380778,-2.314661019524157
21115,105.5749999999765,211.1499999999529,303.4888368665149,333.3333300019676,-2.321674324444801
21120,105.5999999999764,211.1999999999529,303.5470551372827,333.3333422053931,-2.327247981211683
21125,105.6249999999764,211.2499999999528,303.6058541854356,333.333355826452,-2.331484378113047
21130,105.6499999999764,211.2999999999528,303.6652148998683,333.3333706859588,-2.334486967544302
21135,105.6749999999764,211.3499999999528,303.7251177992744,333.3333865933482,-2.33635936381759
21140,105.6999999999764,211.3999999999527,303.7855429371085,333.3334033499244,-2.337204433368
21145,105.7249999999763,211.4499999999527,303.8464697989814,333.3334207521462,-2.337123388604078
21150,105.7499999999763,211.4999999999526,303.9078771993949,333.3334385948592,-2.336214897310009
21155,105.7749999999763,211.5499999999526,303.9697431845673,333.3334566744435,-2.334574219907706
21160,105.7999999999763,211.5999999999525,304.0320449475664,333.3334747918103,-2.332292387028955
21165,105.8249999999762,211.6499999999525,304.0947587611236,333.3334927552093,-2.329455429637588
21170,105.8499999999762,211.6999999999524,304.1578599323313,333.3335103827805,-2.326143673390891
21175,105.8749999999762,211.7499999999524,304.2213227821804,333.3335275048298,-2.322431108015931
21180,105.8999999999762,211.7999999999523,304.2851206514022,333.3335439658043,-2.318384841205086
21185,105.9249999999762,211.8499999999523,304.349225932277,333.333559625893,-2.314064644717848
21190,105.9499999999761,211.8999999999523,304.4136101258721,333.3335743623418,-2.309522599776894
21195,105.9749999999761,211.9499999999522,304.4782439217778,333.3335880704346,-2.30480284364788
21200,105.9999999999761,211.9999999999522,304.5430972953932,333.3336006640366,-2.299941420702826
21205,106.0249999999761,212.0499999999521,304.608139619826,333.3336120758996,-2.294966237051337
21210,106.049999999976,212.0999999999521,304.6733397869125,333.3336222576412,-2.289897115338484
21215,106.074999999976,212.149999999952,304.738666332444,333.3336311794724,-2.284745944792919
21220,106.099999999976,212.199999999952,304.8040875607282,333.3336388296649,-2.279516919382337
21225,106.124999999976,212.2499999999519,304.8695716641218,333.3336452138142,-2.274206855234979
21230,106.1499999999759,212.2999999999519,304.9350868337935,333.3336503539293,-2.268805577091348
21235,106.1749999999759,212.3499999999518,305.0006013587287,333.3336542873519,-2.263296362550305
21240,106.1999999999759,212.3999999999518,305.0660837109019,333.3336570655672,-2.257656432243961
21245,106.2249999999759,212.4499999999518,305.1315026153719,333.3336587529005,-2.251857473857263
21250,106.2499999999759,212.4999999999517,305.1968271048655,333.3336594251347,-2.245866188055497
21255,106.2749999999758,212.5499999999517,305.2620265591652,333.3336591680646,-2.239644844908376
21260,106.2999999999758,212.5999999999516,305.32707073017,333.333658075987,-2.233151840175367
21265,106.3249999999758,212.6499999999516,305.3919297540091,333.3336562501717,-2.226342241918317
21270,106.3499999999758,212.6999999999515,305.4565741518024,333.3336537972859,-2.21916831912592
21275,106.3749999999757,212.7499999999515,305.5209748209288,333.3336508278205,-2.211580045429267
21280,106.3999999999757,212.7999999999514,305.5851030186086,333.3336474544853,-2.203525572411916
21285,106.4249999999757,212.8499999999514,305.6489303396596,333.3336437906323,-2.194951668467375
21290,106.4499999999757,212.8999999999513,305.7124286900633,333.3336399486715,-2.185804120541969
21295,106.4749999999757,212.9499999999513,305.7755702578845,333.333636038516,-2.176028097400811
21300,106.4999999999756,212.9999999999513,305.8383274828739,333.3336321660728,-2.165568474236629
21305,106.5249999999756,213.0499999999512,305.9006730258442,333.3336284317598,-2.154370119442386
21310,106.5499999999756,213.0999999999512,305.9625797388197,333.3336249291046,-2.142378145237943
21315,106.5749999999756,213.1499999999511,306.0240206366904,333.3336217433987,-2.129538124516117
21320,106.5999999999755,213.1999999999511,306.0849688710715,333.3336189504589,-2.115796276780051
21325,106.6249999999755,213.249999999951,306.1453977068693,333.3336166154782,-2.101099626396797
21330,106.6499999999755,213.299999999951,306.2052805020612,333.3336147920058,-2.085396136591414
21335,106.6749999999755,213.3499999999509,306.2645906910799,333.3336135210558,-2.068634822673361
21340,106.6999999999754,213.3999999999509,306.323301772225,333.3336128303766,-2.050765847945962
21345,106.7249999999754,213.4499999999508,306.3813872994563,333.3336127338798,-2.031740605627913
21350,106.7499999999754,213.4999999999508,306.4388208789609,333.333613231255,-2.011511789899499
21355,106.7749999999754,213.5499999999508,306.4955761708637,333.3336143077739,-1.990033458961415
21360,106.7999999999754,213.5999999999507,306.5516268964432,333.333615934313,-1.96726109265669
21365,106.8249999999753,213.6499999999507,306.6069468513248,333.3336180675974,-1.943151647001715
21370,106.8499999999753,213.6999999999506,306.661509924949,333.3336206506638,-1.917663607570316
21375,106.8749999999753,213.7499999999506,306.7152901267332,333.3336236135565,-1.890757043435539
21380,106.8999999999753,213.7999999999505,306.7682616193214,333.3336268742747,-1.862393663070185
21385,106.9249999999752,213.8499999999505,306.8203987592237,333.3336303399319,-1.832536873344377
21390,106.9499999999752,213.8999999999504,306.8716761452432,333.3336339081668,-1.801151842520278
21395,106.9749999999752,213.9499999999504,306.9220686749032,333.3336374687363,-1.768205567917222
21400,106.9999999999752,213.9999999999503,306.9715516092407,333.3336409053408,-1.733666948737252
21405,107.0249999999752,214.0499999999503,307.020100646101,333.3336440975905,-1.697506864363403
21410,107.0499999999751,214.0999999999503,307.0676920021612,333.3336469231239,-1.659698258294242
21415,107.0749999999751,214.1499999999502,307.1143025038339,333.3336492598394,-1.620216227756758
21420,107.0999999999751,214.1999999999502,307.1599096870962,333.3336509881687,-1.57903811891516
21425,107.1249999999751,214.2499999999501,307.2044919063542,333.3336519933924,-1.53614362750688
21430,107.149999999975,214.2999999999501,307.248028452274,333.3336521678962,-1.491514904640856
21435,107.174999999975,214.34999999995,307.2904996786048,333.3336514133738,-1.445136667424414
21440,107.199999999975,214.39999999995,307.3318871378397,333.3336496428836,-1.396996314002495
21445,107.224999999975,214.4499999999499,307.3721737255922,333.3336467827314,-1.347084042543468
21450,107.2499999999749,214.4999999999499,307.4113438334918,333.3336427741483,-1.295392973623401
21455,107.2749999999749,214.5499999999498,307.4493835103293,333.3336375747177,-1.241919275420548
21460,107.2999999999749,214.5999999999498,307.4862806310675,333.3336311595129,-1.186662291053627
21465,107.3249999999749,214.6499999999498,307.5220250733829,333.3336235219865,-1.129624667359971
21470,107.3499999999749,214.6999999999497,307.556608901076,333.3336146745237,-1.070812484326213
21475,107.3749999999748,214.7499999999497,307.5900265537484,333.3336046487366,-1.010235384364815
21480,107.3999999999748,214.7999999999496,307.622275041867,333.33359349548,-0.9479067005333031
21485,107.4249999999748,214.8499999999496,307.6533541461212,333.333581284608,-0.8838435827841602
21490,107.4499999999748,214.8999999999495,307.6832666197365,333.3335681044923,-0.8180671212574246
21495,107.4749999999747,214.9499999999495,307.7120183921072,333.3335540613469,-0.7506024655894583
21500,107.4999999999747,214.9999999999494,307.7396187717152,333.3335392783667,-0.68147893918692
21505,107.5249999999747,215.0499999999494,307.7660806458446,333.3335238946815,-0.6107301473548414
21510,107.5499999999747,215.0999999999493,307.7914206742296,333.333508064171,-0.5383940781587953
21515,107.5749999999747,215.1499999999493,307.8156594731525,333.3334919541023,-0.4645131948524108
21520,107.5999999999746,215.1999999999493,307.8388217861003,333.3334757436203,-0.3891345186786044
21525,107.6249999999746,215.2499999999492,307.860936636462,333.3334596220146,-0.312309700814593
21530,107.6499999999746,215.2999999999492,307.8820374574605,333.3334437868054,-0.234095082188297
21535,107.6749999999746,215.3499999999491,307.9021621939466,333.333428441527,-0.1545517398454708
21540,107.6999999999745,215.3999999999491,307.9213533706632,333.3334137932402,-0.07374551848231725
21545,107.7249999999745,215.449999999949,307.9396581212901,333.3334000496993,0.008252954326271045
21550,107.7499999999745,215.499999999949,307.9571281228332,333.3333874158052,0.09136827022680016
21555,107.7749999999745,215.5499999999489,307.9738192558337,333.3333760842005,0.1755202334786068
21560,107.7999999999744,215.5999999999489,307.9897912274567,333.3333662238722,0.2606238604589439
21565,107.8249999999744,215.6499999999488,308.0051072881352,333.3333579788513,0.3465894545242563
21570,107.8499999999744,215.6999999999488,308.019834002001,333.3333514677718,0.4333227087412732
21575,107.8749999999744,215.7499999999488,308.0340410236188,333.3333467832246,0.5207248362113601
21580,107.8999999999744,215.7999999999487,308.0478008606231,333.3333439915233,0.6086927328536715
21585,107.9249999999743,215.8499999999487,308.0611886151412,333.333343132784,0.6971191733003659
21590,107.9499999999743,215.8999999999486,308.074281700866,333.3333442212626,0.7858930406516889
21595,107.9749999999743,215.9499999999486,308.0871595341066,333.3333472459588,0.8748995908317418
21600,107.9999999999743,215.9999999999485,308.0999031979451,333.3333521714457,0.9640207520620745
21605,108.0249999999742,216.0499999999485,308.1125950794743,333.3333589389261,1.053135459696649
21610,108.0499999999742,216.0999999999484,308.1253184809036,333.3333674675151,1.142120026327991
21615,108.0749999999742,216.1499999999484,308.1381572061634,333.3333776557335,1.230848546746009
21620,108.0999999999742,216.1999999999483,308.1511951254825,333.3333893831972,1.319193336943553
21625,108.1249999999742,216.2499999999483,308.1645157213058,333.3334025125143,1.407025405939582
21630,108.1499999999741,216.2999999999483,308.1782016196938,333.3334168913628,1.49421495876274
21635,108.1749999999741,216.3499999999482,308.192334112113,333.3334323547301,1.580631928475156
21640,108.1999999999741,216.3999999999482,308.2069926732174,333.333448727297,1.666146534644965
21645,108.2249999999741,216.4499999999481,308.2222544807894,333.3334658259328,1.75062986521089
21650,108.249999999974,216.4999999999481,308.2381939444355,333.3334834622661,1.833954478228792
21655,108.274999999974,216.549999999948,308.2548822499553,333.3335014452883,1.915995019544388
21660,108.299999999974,216.599999999948,308.2723869264242,333.333519583954,1.996628852038054
21665,108.324999999974,216.6499999999479,308.2907714429907,333.3335376897219,2.075736691724763
21670,108.3499999999739,216.6999999999479,308.3100948421564,333.3335555789922,2.153203245677057
21675,108.3749999999739,216.7499999999478,308.3304114159317,333.3335730754022,2.228917846484465
21680,108.3999999999739,216.7999999999478,308.3517704306398,333.3335900119387,2.302775077785381
21685,108.4249999999739,216.8499999999478,308.3742159053905,333.333606232825,2.374675385274745
21690,108.4499999999739,216.8999999999477,308.3977864483431,333.3336215951702,2.444525667550381
21695,108.4749999999738,216.9499999999477,308.4225151537939,333.3336359703459,2.51223984118736
21700,108.4999999999738,216.9999999999476,308.4484295620014,333.3336492451008,2.57773937450574
21705,108.5249999999738,217.0499999999476,308.4755516823491,333.333661322385,2.640953784661358
21710,108.5499999999738,217.0999999999475,308.503898079217,333.3336721219206,2.701821092886353
21715,108.5749999999737,217.1499999999475,308.5334800185414,333.33368158051,2.760288232961418
21720,108.5999999999737,217.1999999999474,308.5643036717668,333.3336896520963,2.816311408292437
21725,108.6249999999737,217.2499999999474,308.5963703725055,333.3336963076216,2.869856393295811
21730,108.6499999999737,217.2999999999473,308.6296769205269,333.3337015346689,2.920898774857956
21735,108.6749999999737,217.3499999999473,308.6642159263556,333.3337053369918,2.969424131116091
21740,108.6999999999736,217.3999999999473,308.6999761878487,333.3337077338199,3.015428142932301
21745,108.7249999999736,217.4499999999472,308.7369430911965,333.3337087590744,3.058916636125759
21750,108.7499999999736,217.4999999999472,308.7750990270723,333.333708460483,3.099905551622868
21755,108.7749999999736,217.5499999999471,308.8144238125755,333.3337068985942,3.138420841307981
21760,108.7999999999735,217.5999999999471,308.8548951095307,333.3337041457259,3.174498287752397
21765,108.8249999999735,217.649999999947,308.8964888297935,333.3337002848399,3.208183246436124
21770,108.8499999999735,217.699999999947,308.939179518639,333.3336954083705,3.239530309510626
21775,108.8749999999735,217.7499999999469,308.9829407079393,333.3336896170039,3.268602890656509
21780,108.8999999999734,217.7999999999469,309.02774523172,333.3336830184164,3.295472731193497
21785,108.9249999999734,217.8499999999468,309.0735654978606,333.3336757259781,3.320219328291331
21790,108.9499999999734,217.8999999999468,309.1203737110008,333.3336678574311,3.342929286879053
21795,108.9749999999734,217.9499999999468,309.1681420433584,333.3336595335325,3.363695597858511
21800,108.9999999999734,217.9999999999467,309.2168427518841,333.3336508766963,3.382616846247848
21805,109.0249999999733,218.0499999999467,309.2664482419206,333.3336420095974,3.399796354009633
21810,109.0499999999733,218.0999999999466,309.3169310795136,333.3336330537892,3.415341263691609
21815,109.0749999999733,218.1499999999466,309.3682639562894,333.3336241283123,3.429361570374433
21820,109.0999999999733,218.1999999999465,309.4204196125638,333.3336153483053,3.441969110863511
21825,109.1249999999732,218.2499999999465,309.4733707258845,333.3336068236464,3.453276520530554
21830,109.1499999999732,218.2999999999464,309.5270897734025,333.3335986576167,3.463396169604986
21835,109.1749999999732,218.3499999999464,309.5815488773383,333.3335909455994,3.472439092014707
21840,109.1999999999732,218.3999999999463,309.636719643269,333.3335837738471,3.480513920951763
21845,109.2249999999732,218.4499999999463,309.6925730008416,333.3335772183022,3.487725846173018
21850,109.2499999999731,218.4999999999463,309.7490790560628,333.3335713435192,3.494175608509511
21855,109.2749999999731,218.5499999999462,309.8062069632323,333.3335662016758,3.499958547139222
21860,109.2999999999731,218.5999999999462,309.8639248232139,333.3335618317161,3.505163714790282
21865,109.3249999999731,218.6499999999461,309.9221996129473,333.3335582586277,3.509873075185427
21870,109.349999999973,218.6999999999461,309.9809971491395,333.3335554928794,3.514160795665814
21875,109.374999999973,218.749999999946,310.0402820870013,333.3335535300456,3.518092646147765
21880,109.399999999973,218.799999999946,310.1000179528516,333.3335523506241,3.521725513298117
21885,109.424999999973,218.8499999999459,310.1601672075725,333.3335519200611,3.525107036254223
21890,109.4499999999729,218.8999999999459,310.2206913363861,333.3335521890274,3.528275367378938
21895,109.4749999999729,218.9499999999458,310.2815509591713,333.3335530939157,3.531259058572032
21900,109.4999999999729,218.9999999999458,310.3427059549418,333.3335545576016,3.53407707067216
21905,109.5249999999729,219.0499999999458,310.4041155937533,333.3335564904548,3.536738900609096
21910,109.5499999999729,219.0999999999457,310.4657386695611,333.3335587915923,3.539244818307075
21915,109.5749999999728,219.1499999999457,310.5275336281451,333.3335613503851,3.541586203016847
21920,109.5999999999728,219.1999999999456,310.5894586850778,333.3335640481796,3.543745966852195
21925,109.6249999999728,219.2499999999456,310.6514719298923,333.3335667602204,3.545699051871328
21930,109.6499999999728,219.2999999999455,310.7135314138677,333.3335693577628,3.547412986206323
21935,109.6749999999727,219.3499999999455,310.7755952198666,333.3335717102988,3.548848484237235
21940,109.6999999999727,219.3999999999454,310.8376215143244,333.3335736879093,3.549960076049547
21945,109.7249999999727,219.4499999999454,310.8995685820787,333.333575163654,3.550696752131058
21950,109.7499999999727,219.4999999999453,310.9613948458131,333.3335760159948,3.551002610057798
21955,109.7749999999726,219.5499999999453,311.0230588724422,333.3335761311723,3.550817491477021
21960,109.7999999999726,219.5999999999453,311.084519369251,333.3335754055275,3.550077599266124
21965,109.8249999999726,219.6499999999452,311.1457351727499,333.3335737477136,3.548716086537221
21970,109.8499999999726,219.6999999999452,311.2066652332366,333.3335710807477,3.546663611025774
21975,109.8749999999726,219.7499999999451,311.2672685979927,333.3335673439143,3.543848850264985
21980,109.8999999999725,219.7999999999451,311.3275043956887,333.3335624944643,3.540198974724993
21985,109.9249999999725,219.849999999945,311.3873318243046,333.3335565090931,3.535640077733914
21990,109.9499999999725,219.899999999945,311.4467101444597,333.3335493852016,3.530097562446764
21995,109.9749999999725,219.9499999999449,311.5055986796168,333.3335411419205,3.523496487360965
22000,109.9999999999724,219.9999999999449,311.5639568241481,333.3335318208797,3.515761872857055
22005,110.0249999999724,220.0499999999448,311.6217440598348,333.3335214867342,3.506818971998465
22010,110.0499999999724,220.0999999999448,311.678919980857,333.3335102274081,3.496593509329205
22015,110.0749999999724,220.1499999999448,311.7354443269217,333.3334981540692,3.485011891702837
22020,110.0999999999724,220.1999999999447,311.791277023687,333.3334854007994,3.472001395267225
22025,110.1249999999723,220.2499999999447,311.8463782292147,333.3334721239386,3.457490332678391
22030,110.1499999999723,220.2999999999446,311.9007083847792,333.3334585010702,3.441408204407812
22035,110.1749999999723,220.3499999999446,311.9542282680215,333.3334447296293,3.423685837723628
22040,110.1999999999723,220.3999999999445,312.0068990460939,333.3334310250661,3.404255516578509
22045,110.2249999999722,220.4499999999445,312.0586823263372,333.3334176185496,3.383051105233759
22050,110.2499999999722,220.4999999999444,312.1095402019361,333.3334047541741,3.360008168083118
22055,110.2749999999722,220.5499999999444,312.1594352685876,333.3333926847736,3.335064086594912
22060,110.2999999999722,220.5999999999443,312.2083304299074,333.3333816572527,3.308158152462719
22065,110.3249999999721,220.6499999999443,312.2561886243639,333.3333718957967,3.279231644507476
22070,110.3499999999721,220.6999999999443,312.302972706157,333.3333635985812,3.248227953806074
22075,110.3749999999721,220.7499999999442,312.3486454397657,333.3333569366265,3.215092721326865
22080,110.3999999999721,220.7999999999442,312.3931695601612,333.3333520526121,3.179773981363831
22085,110.4249999999721,220.8499999999441,312.4365078712002,333.3333490600362,3.14222231408495
22090,110.449999999972,220.8999999999441,312.4786233739466,333.3333480427131,3.102391006441215
22095,110.474999999972,220.949999999944,312.5194794217049,333.3333490545882,3.060236220861216
22100,110.499999999972,220.999999999944,312.5590398995855,333.3333521198875,3.015717171188725
22105,110.524999999972,221.0499999999439,312.5972694265287,333.3333572335642,2.968796305177509
22110,110.5499999999719,221.0999999999439,312.6341335778365,333.3333643620575,2.919439492786972
22115,110.5749999999719,221.1499999999438,312.6695991262253,333.3333734443517,2.867616219478238
22120,110.5999999999719,221.1999999999438,312.7036342994282,333.3333843933195,2.813299783661707
22125,110.6249999999719,221.2499999999438,312.7362090524284,333.3333970973646,2.756467497408565
22130,110.6499999999719,221.2999999999437,312.7672953523323,333.3334114223339,2.697100889510191
22135,110.6749999999718,221.3499999999437,312.7968674739511,333.3334272137137,2.635185909925548
22140,110.6999999999718,221.3999999999436,312.8249023040281,333.3334442990641,2.570713134630288
22145,110.7249999999718,221.4499999999436,312.8513796520518,333.3334624906888,2.503677969829303
22150,110.7499999999718,221.4999999999435,312.8762825654827,333.333481588498,2.434080854448122
22155,110.7749999999717,221.5499999999435,312.899597647081,333.3335013830309,2.361927459760245
22160,110.7999999999717,221.5999999999434,312.9213153719438,333.3335216585864,2.287228884929473
22165,110.8249999999717,221.6499999999434,312.9414304016258,333.3335421964129,2.21000184718225
22170,110.8499999999717,221.6999999999433,312.959941892654,333.3335627779126,2.13026886523888
22175,110.8749999999716,221.7499999999433,312.9768537964628,333.333583187771,2.04805843450623
22180,110.8999999999716,221.7999999999433,312.9921751477036,333.333603217008,1.963405192482573
22185,110.9249999999716,221.8499999999432,313.00592033756,333.3336226658337,1.876350072677063
22190,110.9499999999716,221.8999999999432,313.0181093686671,333.3336413463065,1.786940445247902
22195,110.9749999999716,221.9499999999431,313.0287680879537,333.3336590847301,1.695230242445489
22200,110.9999999999715,221.9999999999431,313.0379283936438,333.3336757237469,1.601280066826044
22205,111.0249999999715,222.049999999943,313.0456284124754,333.3336911241165,1.505157280095912
22210,111.0499999999715,222.099999999943,313.0519126431375,333.3337051661499,1.406936070325735
22215,111.0749999999715,222.1499999999429,313.0568320618333,333.3337177507833,1.306697495188462
22220,111.0999999999714,222.1999999999429,313.0604441859205,333.3337288003202,1.204529498786249
22225,111.1249999999714,222.2499999999428,313.0628130915611,333.3337382588083,1.100526899563902
22230,111.1499999999714,222.2999999999428,313.0640093815067,333.3337460920958,0.9947913467845773
22235,111.1749999999714,222.3499999999428,313.0641100993187,333.3337522875732,0.8874312430162017
22240,111.1999999999714,222.3999999999427,313.0631985866303,333.333756853627,0.7785616301302754
22245,111.2249999999713,222.4499999999427,313.0613642804578,333.3337598188332,0.6683040363765721
22250,111.2499999999713,222.4999999999426,313.0587024481051,333.3337612309111,0.5567862822296505
22255,111.2749999999713,222.5499999999426,313.055313857824,333.3337611554714,0.4441422428863571
22260,111.2999999999713,222.5999999999425,313.0513043841805,333.3337596745878,0.3305115655328175
22265,111.3249999999712,222.6499999999425,313.0467845478785,333.3337568852035,0.2160393397668683
22270,111.3499999999712,222.6999999999424,313.0418689910853,333.333752897432,0.1008757200748192
22275,111.3749999999712,222.7499999999424,313.0366758901094,333.3337478327406,-0.01482450023113158
22280,111.3999999999712,222.7999999999423,313.031326308381,333.3337418220535,-0.1309023645770773
22285,111.4249999999711,222.8499999999423,313.0259434944558,333.3337350037933,-0.2471952769892689
22290,111.4499999999711,222.8999999999423,313.0206521307438,333.3337275218948,-0.3635375737315956
22295,111.4749999999711,222.9499999999422,313.0155775400899,333.3337195238009,-0.4797611410233369
22300,111.4999999999711,222.9999999999422,313.0108448585684,333.3337111584413,-0.5956960764617758
22305,111.5249999999711,223.0499999999421,313.0065781841914,333.3337025742414,-0.7111713910608106
22310,111.549999999971,223.0999999999421,313.0028997122437,333.3336939171621,-0.826015748053099
22315,111.574999999971,223.149999999942,312.9999288689123,333.3336853287897,-0.9400582338787844
22320,111.599999999971,223.199999999942,312.9977814556165,333.3336769444828,-1.053129156072228
22325,111.624999999971,223.2499999999419,312.9965688169228,333.3336688916144,-1.165060862056885
22330,111.6499999999709,223.2999999999419,312.9963970449281,333.3336612878927,-1.275688572501439
22335,111.6749999999709,223.3499999999418,312.997366233194,333.333654239801,-1.384851221979257
22340,111.6999999999709,223.3999999999418,312.9995697925353,333.3336478411696,-1.49239229953976
22345,111.7249999999709,223.4499999999418,313.0030938401921,333.3336421718658,-1.59816068168494
22350,111.7499999999709,223.4999999999417,313.0080166728918,333.3336372966604,-1.702011449786478
22355,111.7749999999708,223.5499999999417,313.0144083327485,333.3336332642461,-1.803806684136942
22360,111.7999999999708,223.5999999999416,313.0223302732858,333.3336301064463,-1.903416226939019
22365,111.8249999999708,223.6499999999416,313.0318351309297,333.3336278376186,-2.000718406795394
22370,111.8499999999708,223.6999999999415,313.0429666052001,333.3336264542751,-2.095600717646073
22375,111.8749999999707,223.7499999999415,313.0557594486193,333.3336259349207,-2.187960445593411
22380,111.8999999999707,223.7999999999414,313.0702395651628,333.3336262401464,-2.277705237621854
22385,111.9249999999707,223.8499999999414,313.086424213787,333.3336273129665,-2.364753606896296
22390,111.9499999999707,223.8999999999413,313.1043223115024,333.3336290794246,-2.449035369976989
22395,111.9749999999706,223.9499999999413,313.1239348284639,333.3336314494794,-2.530492012020993
22400,111.9999999999706,223.9999999999413,313.1452552657564,333.3336343181657,-2.609076976731025
22405,112.0249999999706,224.0499999999412,313.1682702050231,333.3336375670361,-2.684755878487542
22410,112.0499999999706,224.0999999999412,313.1929599178347,333.3336410658964,-2.757506634735282
22415,112.0749999999706,224.1499999999411,313.2192990216217,333.3336446747766,-2.827319517249943
22420,112.0999999999705,224.1999999999411,313.2472571684855,333.3336482461943,-2.894197121428207
22425,112.1249999999705,224.249999999941,313.2767997526265,333.3336516276075,-2.958154253161276
22430,112.1499999999705,224.299999999941,313.307888622246,333.3336546640774,-3.019217733228845
22435,112.1749999999705,224.3499999999409,313.3404827819588,333.3336572010846,-3.07742611945313
22440,112.1999999999704,224.3999999999409,313.3745390722796,333.3336590874416,-3.132829347135893
22445,112.2249999999704,224.4499999999408,313.4100128136776,333.3336601782729,-3.185488288545364
22450,112.2499999999704,224.4999999999408,313.446858403718,333.3336603379703,-3.235474232516138
22455,112.2749999999704,224.5499999999408,313.4850298573037,333.3336594431029,-3.282868285508486
22460,112.2999999999704,224.5999999999407,313.5244812815771,333.3336573851821,-3.327760695865027
22465,112.3249999999703,224.6499999999407,313.5651672789602,333.3336540732329,-3.370250103481924
22470,112.3499999999703,224.6999999999406,313.6070432739077,333.3336494361404,-3.410442717695406
22475,112.3749999999703,224.7499999999406,313.6500657609953,333.3336434246541,-3.448451426929794
22480,112.3999999999703,224.7999999999405,313.6941924744796,333.3336360130547,-3.484394844531395
22485,112.4249999999702,224.8499999999405,313.7393824816389,333.3336272004224,-3.518396296243553
22490,112.4499999999702,224.8999999999404,313.7855962045462,333.3336170114604,-3.55058275594524
22495,112.4749999999702,224.9499999999404,313.8327953770632,333.3336054968589,-3.581083737550175
22500,112.4999999999702,224.9999999999403,313.8809429457583,333.3335927331801,-3.610030152321464
22505,112.5249999999701,225.0499999999403,313.9300029250069,333.3335788222493,-3.637553142205631
22510,112.5499999999701,225.0999999999403,313.9799402176695,333.3335638900565,-3.663782901160704
22515,112.5749999999701,225.1499999999402,314.0307204133841,333.3335480851844,-3.688847497673038
22520,112.5999999999701,225.1999999999402,314.0823095765838,333.3335315767476,-3.712871712543663
22525,112.6249999999701,225.2499999999401,314.1346740358011,333.3335145519121,-3.735975907086267
22530,112.64999999997,225.2999999999401,314.1877801846551,333.3334972129899,-3.758274937076567
22535,112.67499999997,225.34999999994,314.2415943032728,333.3334797741658,-3.779877127931021
22540,112.69999999997,225.39999999994,314.2960824067314,333.3334624578964,-3.800883326202915
22545,112.72499999997,225.4499999999399,314.351210124661,333.3334454910274,-3.821386041604555
22550,112.7499999999699,225.4999999999399,314.4069426134866,333.3334291007054,-3.841468692429767
22555,112.7749999999699,225.5499999999398,314.4632445001347,333.3334135101111,-3.86120496546069
22560,112.7999999999699,225.5999999999398,314.5200798464452,333.3333989339798,-3.880658300172615
22565,112.8249999999699,225.6499999999398,314.5774119872284,333.3333855714701,-3.89988152815917
22570,112.8499999999699,225.6999999999397,314.6352032456785,333.3333735989057,-3.918916659098521
22575,112.8749999999698,225.7499999999397,314.6934148226765,333.3333631674137,-3.937794753744876
22580,112.8999999999698,225.7999999999396,314.7520068209449,333.3333544017573,-3.956535925075443
22585,112.9249999999698,225.8499999999396,314.8109383451343,333.333347399846,-3.975149460584594
22590,112.9499999999698,225.8999999999395,314.870167632104,333.3333422327682,-3.993634058014849
22595,112.9749999999697,225.9499999999395,314.9296521911986,333.3333389451873,-4.011978165127775
22600,112.9999999999697,225.9999999999394,314.9893489431114,333.3333375560016,-4.030160411542765
22605,113.0249999999697,226.0499999999394,315.0492143488077,333.3333380592018,-4.048150119254306
22610,113.0499999999697,226.0999999999393,315.1092045219834,333.3333404249078,-4.065907877388234
22615,113.0749999999696,226.1499999999393,315.169275320377,333.333344600571,-4.083386166175085
22620,113.0999999999696,226.1999999999393,315.2293824130682,333.3333505123493,-4.100530015083026
22625,113.1249999999696,226.2499999999392,315.289481322539,333.3333580666429,-4.117277680444487
22630,113.1499999999696,226.2999999999392,315.3495274417436,333.3333671518046,-4.133561328751052
22635,113.1749999999696,226.3499999999391,315.4094760276953,333.3333776400308,-4.149307713004183
22640,113.1999999999695,226.3999999999391,315.4692821737974,333.3333893894036,-4.164438830914763
22645,113.2249999999695,226.449999999939,315.5289007639975,333.3334022460936,-4.178872555620134
22650,113.2499999999695,226.499999999939,315.5882864120897,333.333416046695,-4.19252323126379
22655,113.2749999999695,226.5499999999389,315.6473933895491,333.3334306206488,-4.205302227703295
22660,113.2999999999694,226.5999999999389,315.7061755453319,333.3334457927537,-4.217118450520558
22665,113.3249999999694,226.6499999999388,315.7645862207612,333.333461385689,-4.227878804226214
22670,113.3499999999694,226.6999999999388,315.8225781623786,333.3334772225203,-4.237488608190635
22675,113.3749999999694,226.7499999999388,315.8801034352774,333.3334931291529,-4.245851966252777
22680,113.3999999999694,226.7999999999387,315.9371133390355,333.3335089366703,-4.25287209218728
22685,113.4249999999693,226.8499999999387,315.9935583280472,333.3335244835139,-4.258451594179847
22690,113.4499999999693,226.8999999999386,316.0493879377098,333.3335396174725,-4.262492722221503
22695,113.4749999999693,226.9499999999386,316.1045507176847,333.3335541974508,-4.264897582843375
22700,113.4999999999693,226.9999999999385,316.1589941731746,333.3335680949736,-4.265568325922352
22705,113.5249999999692,227.0499999999385,316.2126647150446,333.3335811954166,-4.264407308404733
22710,113.5499999999692,227.0999999999384,316.2655076194808,333.3335933989494,-4.26131723974543
22715,113.5749999999692,227.1499999999384,316.3174669978012,333.3336046211911,-4.256201313669603
22720,113.5999999999692,227.1999999999383,316.3684857769975,333.3336147935742,-4.248963330584388
22725,113.6249999999691,227.2499999999383,316.4185056916035,333.3336238634453,-4.239507814591249
22730,113.6499999999691,227.2999999999383,316.4674672874339,333.3336317938872,-4.22774012863316
22735,113.6749999999691,227.3499999999382,316.5153099378825,333.3336385633418,-4.213566590864562
22740,113.6999999999691,227.3999999999382,316.5619718733524,333.333644164996,-4.196894594884167
22745,113.7249999999691,227.4499999999381,316.6073902245691,333.3336486060111,-4.177632736016476
22750,113.749999999969,227.4999999999381,316.6515010804691,333.3336519066025,-4.155690945408106
22755,113.774999999969,227.549999999938,316.6942395614518,333.333654099008,-4.13098063332075
22760,113.799999999969,227.599999999938,316.7355399087446,333.3336552263621,-4.103414842625575
22765,113.824999999969,227.6499999999379,316.7753355907223,333.3336553415287,-4.072908413202249
22770,113.8499999999689,227.6999999999379,316.8135594269652,333.333654505897,-4.039378157660354
22775,113.8749999999689,227.7499999999378,316.8501437308371,333.3336527881615,-4.00274304855906
22780,113.8999999999689,227.7999999999378,316.8850204713964,333.3336502631218,-3.962924417096743
22785,113.9249999999689,227.8499999999378,316.9181214553381,333.3336470105025,-3.91984616307996
22790,113.9499999999689,227.8999999999377,316.9493785296817,333.3336431138131,-3.873434975831584
22795,113.9749999999688,227.9499999999377,316.978723805787,333.3336386592452,-3.823620565602303
22800,113.9999999999688,227.9999999999376,317.0060899052657,333.3336337346321,-3.77033590494114
22805,114.0249999999688,228.0499999999376,317.0314102281907,333.3336284284503,-3.713517479457149
22810,114.0499999999688,228.0999999999375,317.0546192439334,333.3336228288761,-3.653105547228044
22815,114.0749999999687,228.1499999999375,317.0756528047626,333.3336170228995,-3.589044406235567
22820,114.0999999999687,228.1999999999374,317.0944484823016,333.3336110954797,-3.52128266924751
22825,114.1249999999687,228.2499999999374,317.1109459266735,333.3336051287469,-3.449773545137867
22830,114.1499999999687,228.2999999999373,317.1250872479999,333.3335992012389,-3.374475126075493
22835,114.1749999999686,228.3499999999373,317.1368174197466,333.3335933871719,-3.295350679784424
22840,114.1999999999686,228.3999999999373,317.1460847031681,333.333587755735,-3.212368946104016
22845,114.2249999999686,228.4499999999372,317.1528410918925,333.3335823704184,-3.125504437062716
22850,114.2499999999686,228.4999999999372,317.1570427753646,333.3335772883497,-3.034737739659162
22855,114.2749999999686,228.5499999999371,317.1586506196625,333.3335725596568,-2.940055820504421
22860,114.2999999999685,228.5999999999371,317.1576306638569,333.3335682268589,-2.841452331454034
22865,114.3249999999685,228.649999999937,317.153954629608,333.3335643242716,-2.738927915218905
22870,114.3499999999685,228.699999999937,317.1476004417634,333.3335608774655,-2.632490510172178
22875,114.3749999999685,228.7499999999369,317.1385527569291,333.3335579027686,-2.522155652997897
22880,114.3999999999684,228.7999999999369,317.1268034963923,333.3335554068177,-2.407946777797816
22885,114.4249999999684,228.8499999999368,317.1123523798064,333.3335533862122,-2.289895510706448
22890,114.4499999999684,228.8999999999368,317.0952074552153,333.3335518272627,-2.168041958157684
22895,114.4749999999684,228.9499999999368,317.0753856205305,333.3335507058737,-2.042434987072322
22900,114.4999999999684,228.9999999999367,317.0529131309763,333.333549987576,-1.913132494953696
22905,114.5249999999683,229.0499999999367,317.0278260863859,333.3335496277385,-1.780201667596809
22910,114.5499999999683,229.0999999999366,317.0001708916125,333.3335495719779,-1.643719221810509
22915,114.5749999999683,229.1499999999366,316.9700046826562,333.3335497567977,-1.503771630228012
22920,114.5999999999683,229.1999999999365,316.9373957104308,333.3335501104503,-1.36045532491556
22925,114.6249999999682,229.2499999999365,316.9024236734745,333.333550554038,-1.21387687612928
22930,114.6499999999682,229.2999999999364,316.8651799903399,333.3335510028639,-1.064153142183992
22935,114.6749999999682,229.3499999999364,316.8257680018381,333.3335513680016,-0.9114113860178641
22940,114.6999999999682,229.3999999999363,316.7843030929419,333.3335515580749,-0.7557893536831708
22945,114.7249999999681,229.4499999999363,316.7409127239023,333.3335514812115,-0.597435309649363
22950,114.7499999999681,229.4999999999363,316.695736360081,333.3335510471385,-0.4365080235285381
22955,114.7749999999681,229.5499999999362,316.6489252901833,333.3335501693539,-0.273176702617973
22960,114.7999999999681,229.5999999999362,316.6006423231131,333.3335487673363,-0.1076208645270125
22965,114.8249999999681,229.6499999999361,316.5510613544826,333.3335467687309,0.0599698558556927
22970,114.849999999968,229.6999999999361,316.5003667950344,333.3335441114269,0.2293959706723427
22975,114.874999999968,229.749999999936,316.4487528549364,333.3335407455057,0.4004484800082224
22980,114.899999999968,229.799999999936,316.3964226799318,333.3335366349456,0.5729092942789356
22985,114.924999999968,229.8499999999359,316.3435873379559,333.3335317590852,0.7465517422835157
22990,114.9499999999679,229.8999999999359,316.2904646577546,333.3335261137636,0.9211411682521309
22995,114.9749999999679,229.9499999999358,316.2372779243896,333.3335197121031,1.096435620121144
23000,114.9999999999679,229.9999999999358,316.1842544402509,333.3335125849136,1.272186629940546
23005,115.0249999999679,230.0499999999357,316.1316239640655,333.3335047807117,1.448140085862026
23010,115.0499999999679,230.0999999999357,316.0796170443327,333.3334963653235,1.624037193408923
23015,115.0749999999678,230.1499999999357,316.0284632675877,333.3334874210984,1.79961552194493
23020,115.0999999999678,230.1999999999356,315.9783894455661,333.3334780457578,1.974610130307274
23025,115.1249999999678,230.2499999999356,315.9296177685297,333.3334683508731,2.148754763616583
23030,115.1499999999678,230.2999999999355,315.8823639547654,333.3334584600414,2.321783111326568
23035,115.1749999999677,230.3499999999355,315.8368354280712,333.3334485067948,2.493430114733777
23040,115.1999999999677,230.3999999999354,315.7932295560071,333.333438632279,2.663433310498255
23045,115.2249999999677,230.4499999999354,315.7517319816422,333.3334289827719,2.831534195302901
23050,115.2499999999677,230.4999999999353,315.7125150803235,333.3334197070766,2.99747959566748
23055,115.2749999999676,230.5499999999353,315.6757365708211,333.3334109538833,3.161023026203627
23060,115.2999999999676,230.5999999999352,315.6415383068127,333.3334028690992,3.321926019290845
23065,115.3249999999676,230.6499999999352,315.6100452689972,333.3333955932344,3.479959409066677
23070,115.3499999999676,230.6999999999352,315.5813646811314,333.3333892589994,3.634904535647029
23075,115.3749999999676,230.7499999999351,315.5555851698002,333.3333839895989,3.786554345176165
23080,115.3999999999675,230.7999999999351,315.5327763052767,333.3333798976815,3.934714446270138
23085,115.4249999999675,230.849999999935,315.5129885322515,333.3333770853034,4.079204070119101
23090,115.4499999999675,230.899999999935,315.4962534258648,333.3333756432045,4.219856923267235
23095,115.4749999999675,230.9499999999349,315.4825842178546,333.3333756497041,4.35652192446063
23100,115.4999999999674,230.9999999999349,315.4719765595779,333.3333771694476,4.48906381909195
23105,115.5249999999674,231.0499999999348,315.4644094948704,333.3333802520914,4.617363667891195
23110,115.5499999999674,231.0999999999348,315.4598466144444,333.3333849310326,4.7413192084479
23115,115.5749999999674,231.1499999999347,315.4582373614266,333.3333912222269,4.860845090191506
23120,115.5999999999674,231.1999999999347,315.4595184563502,333.3333991231819,4.975872985297515
23125,115.6249999999673,231.2499999999347,315.4636154094478,333.3334086121627,5.086351579586275
23130,115.6499999999673,231.2999999999346,315.4704440885507,333.3334196476782,5.192246448721376
23135,115.6749999999673,231.3499999999346,315.479912311998,333.3334321682738,5.293539825982186
23140,115.6999999999673,231.3999999999345,315.4919214377829,333.3334460926784,5.390230268505934
23145,115.7249999999672,231.4499999999345,315.5063679222944,333.3334613203255,5.482332229209177
23150,115.7499999999672,231.4999999999344,315.5231448245606,333.3334777322614,5.569875541669852
23155,115.7749999999672,231.5499999999344,315.5421432346068,333.3334951924408,5.652904825050911
23160,115.7999999999672,231.5999999999343,315.5632536073929,333.3335135494157,5.731478815821714
23165,115.8249999999671,231.6499999999343,315.5863669865972,333.3335326383574,5.805669632572118
23170,115.8499999999671,231.6999999999342,315.6113761054713,333.3335522834112,5.875561979701934
23175,115.8749999999671,231.7499999999342,315.6381763547483,333.3335723003227,5.941252295268026
23180,115.8999999999671,231.7999999999342,315.6666666103532,333.3335924992589,6.00284784782639
23185,115.9249999999671,231.8499999999341,315.6967499164226,333.3336126877791,6.060465786751816
23190,115.949999999967,231.8999999999341,315.7283340217713,333.3336326738815,6.114232150322619
23195,115.974999999967,231.949999999934,315.7613317704806,333.33365226902,6.164280835791307
23200,115.999999999967,231.999999999934,315.7956613498826,333.3336712910478,6.210752535792779
23205,116.024999999967,232.0499999999339,315.8312464015704,333.3336895670016,6.253793645722626
23210,116.0499999999669,232.0999999999339,315.8680160033551,333.3337069356389,6.293555147181742
23215,116.0749999999669,232.1499999999338,315.9059045323334,333.333723249709,6.330191473071047
23220,116.0999999999669,232.1999999999338,315.9448514208594,333.3337383778554,6.363859360789178
23225,116.1249999999669,232.2499999999337,315.9848008193769,333.3337522061589,6.394716700558542
23230,116.1499999999669,232.2999999999337,316.0257011809276,333.3337646392709,6.42292138658421
23235,116.1749999999668,232.3499999999337,316.0675047833337,333.3337756011296,6.448630179684211
23240,116.1999999999668,232.3999999999336,316.1101672055154,333.3337850352621,6.471997590445242
23245,116.2249999999668,232.4499999999336,316.1536467745209,333.3337929046989,6.493174792488455
23250,116.2499999999668,232.4999999999335,316.1979039993336,333.3337991914988,6.512308575694685
23255,116.2749999999667,232.5499999999335,316.2429010067791,333.3338038959685,6.529540349294468
23260,116.2999999999667,232.5999999999334,316.2886009933661,333.3338070355668,6.545005204527609
23265,116.3249999999667,232.6499999999334,316.3349677053816,333.3338086436052,6.55883104610829
23270,116.3499999999667,232.6999999999333,316.3819649573772,333.3338087677419,6.5711378010121
23275,116.3749999999666,232.7499999999333,316.4295561971244,333.3338074683734,6.582036712099416
23280,116.3999999999666,232.7999999999332,316.4777041227149,333.3338048169618,6.591629722884021
23285,116.4249999999666,232.8499999999332,316.5263703551679,333.333800894343,6.600008958328812
23290,116.4499999999666,232.8999999999332,316.5755151677263,333.3337957890774,6.607256304991338
23295,116.4749999999666,232.9499999999331,316.6250972709662,333.3337895958798,6.613443092160406
23300,116.4999999999665,232.9999999999331,316.6750736510998,333.3337824141563,6.618629873923039
23305,116.5249999999665,233.049999999933,316.7253994573978,333.3337743466697,6.622866310399084
23310,116.5499999999665,233.099999999933,316.7760279336231,333.3337654983702,6.626191144744059
23315,116.5749999999665,233.1499999999329,316.8269103875331,333.3337559753491,6.628632271033984
23320,116.5999999999664,233.1999999999329,316.8779961922547,333.3337458839601,6.630206886788542
23325,116.6249999999664,233.2499999999328,316.9292328131733,333.3337353300606,6.630921722783061
23330,116.6499999999664,233.2999999999328,316.9805658542203,333.3337244183715,6.630773341898879
23335,116.6749999999664,233.3499999999327,317.0319391178654,333.3337132519204,6.629748498131175
23340,116.6999999999664,233.3999999999327,317.0832946736922,333.3337019315418,6.627824546499156
23345,116.7249999999663,233.4499999999327,317.1345729311507,333.3336905554096,6.624969894491909
23350,116.7499999999663,233.4999999999326,317.1857127127728,333.3336792185624,6.621144485833479
23355,116.7749999999663,233.5499999999326,317.2366513249522,333.3336680124091,6.616300307683695
23360,116.7999999999663,233.5999999999325,317.2873246240947,333.3336570241746,6.610381912950699
23365,116.8249999999662,233.6499999999325,317.3376670766067,333.3336463362847,6.603326950166988
23370,116.8499999999662,233.6999999999324,317.387611811784,333.3336360256649,6.595066694166693
23375,116.8749999999662,233.7499999999324,317.437090667214,333.3336261629585,6.585526571775107
23380,116.8999999999662,233.7999999999323,317.4860342267427,333.3336168116802,6.574626677704017
23385,116.9249999999661,233.8499999999323,317.5343718513686,333.3336080272941,6.56228227684648
23390,116.9499999999661,233.8999999999322,317.582031703784,333.3335998562541,6.548404290157221
23395,116.9749999999661,233.9499999999322,317.628940767488,333.3335923350556,6.53289976222518
23400,116.9999999999661,233.9999999999322,317.6750248615251,333.3335854893012,6.515672309508396
23405,117.0249999999661,234.0499999999321,317.7202086518454,333.3335793328481,6.496622548889449
23410,117.049999999966,234.0999999999321,317.7644156614585,333.3335738670602,6.475648507381264
23415,117.074999999966,234.149999999932,317.8075682801268,333.3335690802856,6.452646012922127
23420,117.099999999966,234.199999999932,317.8495877748147,333.3335649474816,6.427509068865805
23425,117.124999999966,234.2499999999319,317.8903943030622,333.3335614301458,6.400130213034202
23430,117.1499999999659,234.2999999999319,317.9299069307182,333.3335584765321,6.370400863473865
23435,117.1749999999659,234.3499999999318,317.9680436557229,333.3335560222072,6.338211652962011
23440,117.1999999999659,234.3999999999318,318.0047214396901,333.3335539909455,6.303452754290761
23445,117.2249999999659,234.4499999999317,318.0398562491022,333.333552295978,6.266014198360732
23450,117.2499999999659,234.4999999999317,318.0733631079736,333.3335508415888,6.225786186999499
23455,117.2749999999658,234.5499999999317,318.1051561638756,333.3335495250288,6.182659402298945
23460,117.2999999999658,234.5999999999316,318.1351487692648,333.3335482387281,6.136525314088792
23465,117.3249999999658,234.6499999999316,318.1632535800248,333.3335468727338,6.087276486979979
23470,117.3499999999658,234.6999999999315,318.1893826731848,333.3335453173381,6.03480688820988
23475,117.3749999999657,234.7499999999315,318.2134476856893,333.3335434658177,5.979012197332467
23480,117.3999999999657,234.7999999999314,318.2353599760731,333.333541217217,5.919790118592331
23485,117.4249999999657,234.8499999999314,318.2550308107782,333.3335384790944,5.857040696651748
23490,117.4499999999657,234.8999999999313,318.2723715767666,333.3335351701699,5.79066663616442
23495,117.4749999999656,234.9499999999313,318.2872940218484,333.3335312227702,5.7205736255495
23500,117.4999999999656,234.9999999999312,318.2997105240759,333.3335265850487,5.646670665182661
23505,117.5249999999656,235.0499999999312,318.3095343912171,333.3335212228874,5.568870400104729
23510,117.5499999999656,235.0999999999312,318.3166801911194,333.3335151214374,5.487089457264046
23515,117.5749999999656,235.1499999999311,318.3210641134933,333.3335082862582,5.401248787220797
23520,117.5999999999655,235.1999999999311,318.322604363332,333.3335007440397,5.311274010180913
23525,117.6249999999655,235.249999999931,318.3212215858134,333.3334925428611,5.217095766173816
23530,117.6499999999655,235.299999999931,318.3168393222513,333.3334837520144,5.118650069151915
23535,117.6749999999655,235.3499999999309,318.3093844962269,333.3334744613741,5.015878664744529
23540,117.6999999999654,235.3999999999309,318.2987879287194,333.333464780342,4.90872939138098
23545,117.7249999999654,235.4499999999308,318.2849848806406,333.3334548363927,4.797156544460028
23550,117.7499999999654,235.4999999999308,318.2679156208785,333.3334447732655,4.681121243210356
23555,117.7749999999654,235.5499999999307,318.2475260175137,333.3334347488313,4.560591799860847
23560,117.7999999999654,235.5999999999307,318.2237681496421,333.3334249327028,4.435544090680014
23565,117.8249999999653,235.6499999999307,318.1966009368232,333.3334155036285,4.305961928397993
23570,117.8499999999653,235.6999999999306,318.1659907828152,333.3334066467232,4.171837435420248
23575,117.8749999999653,235.7499999999306,318.1319121804032,333.3333985509202,4.033171404796661
23580,117.8999999999653,235.7999999999305,318.0943481294684,333.3333914014017,3.889973620863753
23585,117.9249999999652,235.8499999999305,318.0532906508922,333.3333853652001,3.742263234608231
23590,117.9499999999652,235.8999999999304,318.0087414658893,333.3333805888076,3.590069141807773
23595,117.9749999999652,235.9499999999304,317.9607127688064,333.3333771978351,3.433430359087912
23600,117.9999999999652,235.9999999999303,317.909228036967,333.3333752960392,3.27239640128928
23605,118.0249999999651,236.0499999999303,317.8543228496536,333.3333749644208,3.107027654270198
23610,118.0499999999651,236.0999999999302,317.7960457003705,333.3333762604954,2.937395740107076
23615,118.0749999999651,236.1499999999302,317.7344587881853,333.3333792177193,2.763583871111477
23620,118.0999999999651,236.1999999999302,317.6696387734106,333.333383845151,2.585687188302199
23625,118.1249999999651,236.2499999999301,317.6016774815477,333.3333901273569,2.403813079208075
23630,118.149999999965,236.2999999999301,317.530682538317,333.3333980246022,2.218081469203565
23635,118.174999999965,236.34999999993,317.4567779173429,333.3334074733617,2.028625079778293
23640,118.199999999965,236.39999999993,317.3801043809792,333.333418387157,1.835589646390507
23645,118.224999999965,236.4499999999299,317.3008197938159,333.3334306577195,1.639134087769225
23650,118.2499999999649,236.4999999999299,317.2190992878226,333.3334441565211,1.439430617831992
23655,118.2749999999649,236.5499999999298,317.1351352577203,333.3334587366224,1.236664790740338
23660,118.2999999999649,236.5999999999298,317.049137165492,333.3334742348474,1.031035469145187
23665,118.3249999999649,236.6499999999297,316.9613311338647,333.3334904742712,0.8227547053674504
23670,118.3499999999649,236.6999999999297,316.8719593102808,333.3335072669585,0.6120475252272328
23675,118.3749999999648,236.7499999999297,316.7812789855751,333.3335244169277,0.39915160452954
23680,118.3999999999648,236.7999999999296,316.6895614552667,333.3335417232836,0.1843168288108945
23685,118.4249999999648,236.8499999999296,316.597090616145,333.3335589834431,-0.03219527194852123
23690,118.4499999999648,236.8999999999295,316.5041612967203,333.3335759963915,-0.2501122204693198
23695,118.4749999999647,236.9499999999295,316.4110773269568,333.3335925658911,-0.4691514260267811
23700,118.4999999999647,236.9999999999294,316.3181493604488,333.3336085035587,-0.6890211574477032
23705,118.5249999999647,237.0499999999294,316.2256924705056,333.3336236317317,-0.9094216548492895
23710,118.5499999999647,237.0999999999293,316.1340235502585,333.3336377860595,-1.130046376519372
23715,118.5749999999646,237.1499999999293,316.0434585553596,333.3336508177485,-1.350583373868828
23720,118.5999999999646,237.1999999999292,315.9543096357817,333.3336625954017,-1.570716783768043
23725,118.6249999999646,237.2499999999292,315.8668822101312,333.3336730064344,-1.790128423952416
23730,118.6499999999646,237.2999999999292,315.7814720412362,333.33368195803,-2.008499473707282
23735,118.6749999999646,237.3499999999291,315.6983623752392,333.3336893776398,-2.225512218877196
23740,118.6999999999645,237.3999999999291,315.6178212076126,333.3336952130428,-2.44085183757636
23745,118.7249999999645,237.449999999929,315.5400987382487,333.3336994320053,-2.65420820092378
23750,118.7499999999645,237.499999999929,315.465425073932,333.3337020215785,-2.865277661848322
23755,118.7749999999645,237.5499999999289,315.3940082302869,333.3337029871053,-3.073764804569117
23760,118.7999999999644,237.5999999999289,315.3260324768383,333.3337023510084,-3.279384127812984
23765,118.8249999999644,237.6499999999288,315.2616570586211,333.333700151422,-3.481861636180607
23770,118.8499999999644,237.6999999999288,315.2010153162862,333.3336964407446,-3.680936316256621
23775,118.8749999999644,237.7499999999287,315.1442142145805,333.3336912841866,-3.876361476980599
23780,118.8999999999644,237.7999999999287,315.0913342768904,333.3336847583577,-4.067905937323093
23785,118.9249999999643,237.8499999999287,315.0424299119776,333.3336769499477,-4.255355048244385
23790,118.9499999999643,237.8999999999286,314.997530108607,333.3336679545192,-4.438511540124175
23795,118.9749999999643,237.9499999999286,314.9566394648977,333.3336578754232,-4.617196190947204
23800,118.9999999999643,237.9999999999285,314.919739512107,333.3336468228497,-4.791248314872631
23805,119.0249999999642,238.0499999999285,314.8867902877483,333.3336349129864,-4.960526074271009
23810,119.0499999999642,238.0999999999284,314.8577321098313,333.3336222672324,-5.124906621777979
23815,119.0749999999642,238.1499999999284,314.8324875031338,333.3336090114636,-5.284286081666018
23820,119.0999999999642,238.1999999999283,314.8109632291598,333.333595275289,-5.438579381947774
23825,119.1249999999641,238.2499999999283,314.793052373675,333.3335811912461,-5.587719950139871
23830,119.1499999999641,238.2999999999282,314.7786364491542,333.3335668939137,-5.73165928651629
23835,119.1749999999641,238.3499999999282,314.7675874737519,333.3335525189174,-5.870366428995142
23840,119.1999999999641,238.3999999999282,314.7597699930828,333.3335382017768,-6.003827323633117
23845,119.2249999999641,238.4499999999281,314.7550430162686,333.3335240766268,-6.132044114126836
23850,119.249999999964,238.4999999999281,314.7532618426208,333.3335102747915,-6.2550343628361
23855,119.274999999964,238.549999999928,314.7542797602456,333.3334969232362,-6.372830214765017
23860,119.299999999964,238.599999999928,314.7579496024368,333.333484142949,-6.485477514749249
23865,119.324999999964,238.6499999999279,314.7641251518128,333.3334720472507,-6.593034886898673
23870,119.3499999999639,238.6999999999279,314.7726623860004,333.3334607401189,-6.695572784182689
23875,119.3749999999639,238.7499999999278,314.7834205618984,333.3334503145481,-6.79317251502371
23880,119.3999999999639,238.7999999999278,314.7962631385036,333.33344085101,-6.885925252872529
23885,119.4249999999639,238.8499999999277,314.8110585407354,333.3334324160405,-6.97393103401402
23890,119.4499999999639,238.8999999999277,314.8276807689399,333.3334250610322,-7.057297748348552
23895,119.4749999999638,238.9499999999277,314.8460098605064,333.3334188212203,-7.136140127503526
23900,119.4999999999638,238.9999999999276,314.8659322117062,333.3334137149251,-7.210578734473758
23905,119.5249999999638,239.0499999999276,314.8873407691641,333.3334097430651,-7.28073895889186
23910,119.5499999999638,239.0999999999275,314.9101351014819,333.3334068889409,-7.346750022114255
23915,119.5749999999637,239.1499999999275,314.9342213624749,333.3334051183284,-7.408743996400805
23920,119.5999999999637,239.1999999999274,314.9595121581258,333.3334043798533,-7.46685484264523
23925,119.6249999999637,239.2499999999274,314.9859263298716,333.333404605681,-7.521217471269002
23930,119.6499999999637,239.2999999999273,315.0133886670471,333.3334057124894,-7.571966831032317
23935,119.6749999999636,239.3499999999273,315.0418295613563,333.3334076027417,-7.619237030608208
23940,119.6999999999636,239.3999999999272,315.0711846160036,333.3334101662454,-7.663160497759095
23945,119.7249999999636,239.4499999999272,315.1013942213909,333.3334132819845,-7.703867181076445
23950,119.7499999999636,239.4999999999272,315.1324031098674,333.3334168201296,-7.741483797911318
23955,119.7749999999636,239.5499999999271,315.1641598990462,333.3334206443681,-7.77613313455031
23960,119.7999999999635,239.5999999999271,315.1966166335648,333.3334246143637,-7.807933400853043
23965,119.8249999999635,239.649999999927,315.2297283340575,333.3334285883724,-7.836997643299631
23970,119.8499999999635,239.699999999927,315.2634525603075,333.3334324259264,-7.86343321918347
23975,119.8749999999635,239.7499999999269,315.2977489944658,333.333435990566,-7.88734133390593
23980,119.8999999999634,239.7999999999269,315.3325790488459,333.3334391525397,-7.908816642648664
23985,119.9249999999634,239.8499999999268,315.3679055015014,333.3334417913794,-7.927946916919549
23990,119.9499999999634,239.8999999999268,315.4036921616605,333.3334437983277,-7.944812775654778
23995,119.9749999999634,239.9499999999267,315.4399035658888,333.3334450785119,-7.959487479787369
24000,119.9999999999634,239.9999999999267,315.4765047049543,333.3334455528142,-7.972036788420518
24005,120.0249999999633,240.0499999999267,315.513460780491,333.3334451593811,-7.982518874047386
24010,120.0499999999633,240.0999999999266,315.55073698994,333.3334438547309,-7.990984293608436
24015,120.0749999999633,240.1499999999266,315.5882983376628,333.3334416144114,-7.997476011640558
24020,120.0999999999633,240.1999999999265,315.6261094698094,333.3334384332012,-8.002029471303985
24025,120.1249999999632,240.2499999999265,315.6641345302584,333.3334343248439,-8.004672708716717
24030,120.1499999999632,240.2999999999264,315.7023370347888,333.3334293213123,-8.005426505808437
24035,120.1749999999632,240.3499999999264,315.7406797606776,333.33342347165,-8.004304576741113
24040,120.1999999999632,240.3999999999263,315.7791246488875,333.333416840411,-8.001313782953998
24045,120.2249999999631,240.4499999999263,315.8176327161265,333.3334095057606,-7.996454371957161
24050,120.2499999999631,240.4999999999262,315.8561639741952,333.3334015572993,-7.989720235182148
24055,120.2749999999631,240.5499999999262,315.8946773541616,333.3333930936956,-7.981099180468176
24060,120.2999999999631,240.5999999999262,315.933130633084,333.3333842202161,-7.970573215095614
24065,120.3249999999631,240.6499999999261,315.9714803611686,333.3333750462381,-7.95811883567549
24070,120.349999999963,240.6999999999261,316.0096817874428,333.3333656828626,-7.943707321643656
24075,120.374999999963,240.749999999926,316.0476887822554,333.333356240723,-7.927305029567012
24080,120.399999999963,240.799999999926,316.0854537391621,333.333346829375,-7.908873691498765
24085,120.424999999963,240.8499999999259,316.1229273468372,333.3333375655977,-7.888370751933063
24090,120.4499999999629,240.8999999999259,316.1600583630863,333.3333285676301,-7.865749656425138
24095,120.4749999999629,240.9499999999258,316.1967934954718,333.3333199488447,-7.840960114123587
24100,120.4999999999629,240.9999999999258,316.2330773679883,333.3333118176462,-7.81394836383985
24105,120.5249999999629,241.0499999999257,316.2688525293748,333.3333042763002,-7.784657425084617
24110,120.5499999999628,241.0999999999257,316.304059478311,333.3332974196913,-7.753027338692954
24115,120.5749999999628,241.1499999999257,316.3386366976449,333.3332913340581,-7.718995398365061
24120,120.5999999999628,241.1999999999256,316.3725206941924,333.3332860956797,-7.6824963740013
24125,120.6249999999628,241.2499999999256,316.4056460418599,333.3332817695239,-7.643462727926524
24130,120.6499999999628,241.2999999999255,316.4379454265512,333.3332784079411,-7.601824825233207
24135,120.6749999999627,241.3499999999255,316.4693496918488,333.3332760494747,-7.557511139543258
24140,120.6999999999627,241.3999999999254,316.4997878849512,333.3332747178458,-7.510448455482692
24145,120.7249999999627,241.4499999999254,316.5291873029502,333.3332744212002,-7.460562069157049
24150,120.7499999999627,241.4999999999253,316.5574735398868,333.3332751516425,-7.407775987852069
24155,120.7749999999626,241.5499999999253,316.5845705354868,333.3332768850988,-7.352013130129833
24160,120.7999999999626,241.5999999999252,316.6104006267462,333.3332795815188,-7.293195527409204
24165,120.8249999999626,241.6499999999252,316.6348846038082,333.333283185433,-7.231244528046632
24170,120.8499999999626,241.6999999999252,316.6579417717402,333.3332876268427,-7.166081004843305
24175,120.8749999999626,241.7499999999251,316.6794900199068,333.3332928224276,-7.097625566837169
24180,120.8999999999625,241.7999999999251,316.699445900768,333.3332986770552,-7.025798776151788
24185,120.9249999999625,241.849999999925,316.71772471984,333.333305085511,-6.950521370625023
24190,120.9499999999625,241.899999999925,316.7342406386873,333.3333119344498,-6.871714492869356
24195,120.9749999999625,241.9499999999249,316.748906792705,333.3333191044792,-6.789299926379302
24200,120.9999999999624,241.9999999999249,316.7616354254827,333.3333264723494,-6.703200339264752
24205,121.0249999999624,242.0499999999248,316.7723380415113,333.3333339131633,-6.613339536166259
24210,121.0499999999624,242.0999999999248,316.7809255790145,333.333341302587,-6.519642718899295
24215,121.0749999999624,242.1499999999247,316.787308604693,333.3333485189718,-6.42203675637777
24220,121.0999999999623,242.1999999999247,316.7913975322295,333.3333554453748,-6.320450464377339
24225,121.1249999999623,242.2499999999247,316.7931028664732,333.3333619714214,-6.214814895731132
24230,121.1499999999623,242.2999999999246,316.7923354752661,333.3333679949635,-6.105063641569767
24235,121.1749999999623,242.3499999999246,316.7890068910705,333.3333734235466,-5.991133144277258
24240,121.1999999999623,242.3999999999245,316.7830296445557,333.3333781756147,-5.872963022858213
24245,121.2249999999622,242.4499999999245,316.7743176325192,333.3333821814892,-5.750496411488764
24250,121.2499999999622,242.4999999999244,316.7627865226182,333.333385384092,-5.623680312042741
24255,121.2749999999622,242.5499999999244,316.7483541974525,333.3333877394293,-5.492465961447657
24260,121.2999999999622,242.5999999999243,316.7309412406497,333.3333892168297,-5.356809214751108
24265,121.3249999999621,242.6499999999243,316.7104714676431,333.3333897989767,-5.216670944799999
24270,121.3499999999621,242.6999999999242,316.6868725037768,333.3333894817287,-5.072017459438402
24275,121.3749999999621,242.7499999999242,316.6600764122867,333.3333882737577,-4.922820937089348
24280,121.3999999999621,242.7999999999242,316.6300203744927,333.3333861960393,-4.769059881528156
24285,121.4249999999621,242.8499999999241,316.5966474241689,333.3333832812039,-4.610719596532942
24290,121.449999999962,242.8999999999241,316.5599072375547,333.3333795727723,-4.447792680930077
24295,121.474999999962,242.949999999924,316.5197569798084,333.3333751243104,-4.280279544301286
24300,121.499999999962,242.999999999924,316.4761622077165,333.333369998517,-4.108188943295344
24305,121.524999999962,243.0499999999239,316.4290978273334,333.3333642662651,-3.931538538057352
24310,121.5499999999619,243.0999999999239,316.3785491036803,333.3333580055971,-3.750355467733359
24315,121.5749999999619,243.1499999999238,316.3245127179177,333.3333513007309,-3.564676943353881
24320,121.5999999999619,243.1999999999238,316.2669978650752,333.3333442410271,-3.374550855555373
24325,121.6249999999619,243.2499999999237,316.2060273830099,333.333336919976,-3.180036393647588
24330,121.6499999999618,243.2999999999237,316.1416389002234,333.333329434178,-2.981204671372457
24335,121.6749999999618,243.3499999999237,316.0738859868902,333.3333218823359,-2.778139353409989
24340,121.6999999999618,243.3999999999236,316.0028392897541,333.3333143642365,-2.570937275204209
24345,121.7249999999618,243.4499999999236,315.9285876276776,333.333306979754,-2.359709047077792
24350,121.7499999999618,243.4999999999235,315.8512390204568,333.333299827828,-2.144579631866595
24355,121.7749999999617,243.5499999999235,315.7709216195013,333.3332930054463,-1.925688883513939
24360,121.7999999999617,243.5999999999234,315.6877845050551,333.3332866066143,-1.703192032251678
24365,121.8249999999617,243.6499999999234,315.6019983111889,333.3332807213069,-1.47726010027328
24370,121.8499999999617,243.6999999999233,315.5137556371966,333.3332754343926,-1.248080230252395
24375,121.8749999999616,243.7499999999233,315.4232712024852,333.3332708245749,-1.015855907781887
24380,121.8999999999616,243.7999999999232,315.3307817019415,333.333266963286,-0.780807058065875
24385,121.9249999999616,243.8499999999232,315.2365453208022,333.3332639136035,-0.543169996827392
24390,121.9499999999616,243.8999999999232,315.1408408719041,333.3332617291698,-0.3031972159737615
24395,121.9749999999616,243.9499999999231,315.0439665248254,333.3332604531493,-0.06115698577653372
24400,121.9999999999615,243.9999999999231,314.9462381055293,333.3332601172367,0.182667242403844
24405,122.0249999999615,244.049999999923,314.8479869568474,333.3332607407436,0.4279776456074265
24410,122.0499999999615,244.099999999923,314.7495573642507,333.3332623298062,0.6744630594954
24415,122.0749999999615,244.1499999999229,314.6513035673353,333.3332648767309,0.9218002326396082
24420,122.0999999999614,244.1999999999229,314.5535863947296,333.3332683595333,1.169655302222665
24425,122.1249999999614,244.2499999999228,314.4567695777138,333.3332727416889,1.417685481871892
24430,122.1499999999614,244.2999999999228,314.3612158147578,333.3332779721387,1.665540945376267
24435,122.1749999999614,244.3499999999227,314.2672826742576,333.3332839855792,1.912866883071353
24440,122.1999999999613,244.3999999999227,314.1753184347998,333.3332907030528,2.159305701019598
24445,122.2249999999613,244.4499999999227,314.085657970407,333.3332980328611,2.404499327221209
24450,122.2499999999613,244.4999999999226,313.9986187914558,333.3333058718055,2.648091584262992
24455,122.2749999999613,244.5499999999226,313.9144973499542,333.3333141067411,2.889730584404633
24460,122.2999999999613,244.5999999999225,313.8335657104595,333.3333226164279,3.129071101346228
24465,122.3249999999612,244.6499999999225,313.7560686754733,333.333331273662,3.365776872942142
24470,122.3499999999612,244.6999999999224,313.6822214372499,333.3333399476084,3.599522790999428
24475,122.3749999999612,244.7499999999224,313.6122078079347,333.3333485063208,3.82999693788318
24480,122.3999999999612,244.7999999999223,313.5461790577259,333.3333568193612,4.056902434792121
24485,122.4249999999611,244.8499999999223,313.4842533679063,333.3333647603275,4.279959072608273
24490,122.4499999999611,244.8999999999222,313.426515884895,333.3333722098599,4.498904705400255
24495,122.4749999999611,244.9499999999222,313.3730193385986,333.3333790577865,4.713496389573304
24500,122.4999999999611,244.9999999999222,313.3237851751603,333.333385205541,4.923511265454329
24505,122.5249999999611,245.0499999999221,313.2788051392514,333.3333905682772,5.128747181467775
24510,122.549999999961,245.0999999999221,313.2380432325114,333.3333950766623,5.329023068767834
24515,122.574999999961,245.149999999922,313.2014379700822,333.3333986783141,5.524179080005546
24520,122.599999999961,245.199999999922,313.1689048564096,333.3334013388608,5.714076510360338
24525,122.624999999961,245.2499999999219,313.1403390039386,333.3334030425942,5.89859752222886
24530,122.6499999999609,245.2999999999219,313.1156178235603,333.3334037926842,6.077644697002797
24535,122.6749999999609,245.3499999999218,313.0946037229241,333.3334036109979,6.251140438212137
24540,122.6999999999609,245.3999999999218,313.0771467570586,333.3334025374882,6.419026250108615
24545,122.7249999999609,245.4499999999217,313.0630871848775,333.3334006292022,6.581261914717846
24550,122.7499999999608,245.4999999999217,313.0522578941417,333.3333979589576,6.737824588652618
24555,122.7749999999608,245.5499999999217,313.0444866660525,333.3333946136996,6.88870783882122
24560,122.7999999999608,245.5999999999216,313.0395982586105,333.3333906926325,7.033920633728227
24565,122.8249999999608,245.6499999999216,313.0374162947894,333.3333863051649,7.173486304577828
24570,122.8499999999608,245.6999999999215,313.0377649476312,333.3333815687628,7.307441487965532
24575,122.8749999999607,245.7499999999215,313.040470419326,333.3333766067781,7.435835059728564
24580,122.8999999999607,245.7999999999214,313.0453622154631,333.3333715463344,7.558727067568767
24585,122.9249999999607,245.8499999999214,313.0522742131171,333.3333665169577,7.676187667076522
24590,122.9499999999607,245.8999999999213,313.0610454291566,333.3333616576107,7.788296037177998
24595,122.9749999999606,245.9499999999213,313.0715205586627,333.3333571135129,7.895139312253783
24600,122.9999999999606,245.9999999999212,313.0835504721825,333.3333530262618,7.996811571932582
24605,123.0249999999606,246.0499999999212,313.096992639804,333.3333495337617,8.093412840652224
24610,123.0499999999606,246.0999999999212,313.1117114624672,333.3333467681642,8.185048116923578
24615,123.0749999999606,246.1499999999211,313.1275784934994,333.3333448532445,8.271826430645042
24620,123.0999999999605,246.1999999999211,313.1444725530249,333.3333439018604,8.353859929749746
24625,123.1249999999605,246.249999999921,313.1622797434124,333.3333440135153,8.431262998601419
24630,123.1499999999605,246.299999999921,313.1808933756834,333.3333452721488,8.504151410573904
24635,123.1749999999605,246.3499999999209,313.200213817123,333.3333477441523,8.572641517308362
24640,123.1999999999604,246.3999999999209,313.2201482705872,333.3333514767508,8.636849477197726
24645,123.2249999999604,246.4499999999208,313.2406104957853,333.3333564967415,8.696890525677512
24650,123.2499999999604,246.4999999999208,313.2615204826961,333.3333628096552,8.75287828985482
24655,123.2749999999604,246.5499999999207,313.2828040868902,333.3333703993234,8.804924149863675
24660,123.2999999999603,246.5999999999207,313.3043926361577,333.3333792279055,8.853136649116394
24665,123.3249999999603,246.6499999999207,313.326222517114,333.3333892362983,8.897620955317738
24670,123.3499999999603,246.6999999999206,313.3482347499142,333.3334003449858,8.938478373732906
24675,123.3749999999603,246.7499999999206,313.3703745582671,333.3334124552387,8.975805913749474
24680,123.3999999999603,246.7999999999205,313.3925909411959,333.3334254506746,9.009695909314807
24685,123.4249999999602,246.8499999999205,313.4148362520006,333.333439199105,9.040235693298882
24690,123.4499999999602,246.8999999999204,313.4370657890855,333.3334535546647,9.067507325317303
24695,123.4749999999602,246.9499999999204,313.4592374023007,333.3334683601281,9.091587372029919
24700,123.4999999999602,246.9999999999203,313.4813111177437,333.3334834494052,9.112546738429687
24705,123.5249999999601,247.0499999999203,313.5032487831016,333.3334986501405,9.1304505481551
24710,123.5499999999601,247.0999999999202,313.5250137349372,333.3335137863665,9.145358070447042
24715,123.5749999999601,247.1499999999202,313.5465704887349,333.333528681166,9.157322690971569
24720,123.5999999999601,247.1999999999202,313.5678844519467,333.3335431592959,9.166391923426124
24725,123.6249999999601,247.2499999999201,313.5889216598574,333.3335570497159,9.17260745857214
24730,123.64999999996,247.2999999999201,313.6096485336957,333.3335701879951,9.176005247147319
24735,123.67499999996,247.34999999992,313.6300316601357,333.3335824185597,9.176615612983014
24740,123.69999999996,247.39999999992,313.6500375910577,333.333593596732,9.174463392577529
24745,123.72499999996,247.4499999999199,313.6696326622965,333.3336035905672,9.169568097389901
24750,123.7499999999599,247.4999999999199,313.688782829947,333.3336122824509,9.161944095157317
24755,123.7749999999599,247.5499999999198,313.7074535226931,333.3336195704447,9.151600806672207
24760,123.7999999999599,247.5999999999198,313.7256095086193,333.3336253693772,9.13854291460291
24765,123.8249999999599,247.6499999999197,313.7432147749561,333.3336296116879,9.122770581153375
24770,123.8499999999598,247.6999999999197,313.7602324192035,333.3336322480104,9.10427967160456
24775,123.8749999999598,247.7499999999197,313.7766245502123,333.3336332475074,9.083061981042388
24780,123.8999999999598,247.7999999999196,313.7923521978792,333.3336325979766,9.059105461866523
24785,123.9249999999598,247.8499999999196,313.8073752302626,333.3336303057373,9.032394449994399
24790,123.9499999999598,247.8999999999195,313.8216522770711,333.3336263953011,9.002909887960993
24795,123.9749999999597,247.9499999999195,313.8351406586784,333.3336209088554,8.97062954344498
24800,123.9999999999597,247.9999999999194,313.8477963200099,333.3336139055808,8.93552822203648
24805,124.0249999999597,248.0499999999194,313.859573768785,333.3336054608012,8.897577973351037
24810,124.0499999999597,248.0999999999193,313.8704260178409,333.3335956650009,8.856748289865291
24815,124.0749999999596,248.1499999999193,313.8803045313712,333.3335846227069,8.813006298093057
24820,124.0999999999596,248.1999999999192,313.8891591751018,333.3335724512776,8.766316941934472
24825,124.1249999999596,248.2499999999192,313.8969381704871,333.3335592795688,8.716643158232699
24830,124.1499999999596,248.2999999999192,313.9035880531526,333.3335452465241,8.663946044733729
24835,124.1749999999596,248.3499999999191,313.9090536358604,333.3335304996726,8.608185020782775
24840,124.1999999999595,248.3999999999191,313.9132779763339,333.3335151935694,8.549317981207679
24845,124.2249999999595,248.449999999919,313.9162023502615,333.3334994881372,8.487301443927537
24850,124.2499999999595,248.499999999919,313.917766229927,333.3334835469716,8.422090691894738
24855,124.2749999999595,248.5499999999189,313.91790726882,333.3334675355716,8.353639910029829
24860,124.2999999999594,248.5999999999189,313.9165612926629,333.3334516195112,8.281902317853811
24865,124.3249999999594,248.6499999999188,313.9136622973128,333.3334359625845,8.206830298526087
24870,124.3499999999594,248.6999999999188,313.9091424540004,333.333420724893,8.128375525060036
24875,124.3749999999594,248.7499999999187,313.9029321224801,333.3334060609203,8.0464890844679
24880,124.3999999999593,248.7999999999187,313.8949598726503,333.3333921175931,7.961121600627058
24885,124.4249999999593,248.8499999999187,313.8851525153623,333.333379032357,7.872223356680244
24890,124.4499999999593,248.8999999999186,313.873435143208,333.3333669312873,7.779744417822387
24895,124.4749999999593,248.9499999999186,313.8597311822128,333.3333559272595,7.683634755358565
24900,124.4999999999593,248.9999999999185,313.8439624555356,333.3333461182229,7.583844372991213
24905,124.5249999999592,249.0499999999185,313.8260492604104,333.3333375855983,7.480323436353388
24910,124.5499999999592,249.0999999999184,313.8059104598142,333.3333303928512,7.373022406901967
24915,124.5749999999592,249.1499999999184,313.7834635905238,333.3333245842663,7.261892181390859
24920,124.5999999999592,249.1999999999183,313.7586249895126,333.3333201839844,7.146884238259521
24925,124.6249999999591,249.2499999999183,313.731309940849,333.3333171953076,7.027950792428971
24930,124.6499999999591,249.2999999999182,313.701432845622,333.3333156003434,6.905044960130009
24935,124.6749999999591,249.3499999999182,313.668907417664,333.333315359986,6.778120935581669
24940,124.6999999999591,249.3999999999182,313.633646908202,333.3333164142677,6.647134181501204
24945,124.7249999999591,249.4499999999181,313.5955643629661,333.3333186831196,6.512041635625883
24950,124.749999999959,249.4999999999181,313.5545729155284,333.333322067478,6.372801935610385
24955,124.774999999959,249.549999999918,313.5105861211172,333.3333264508012,6.229375664866668
24960,124.799999999959,249.599999999918,313.4635183355673,333.333331700952,6.081725622078788
24965,124.824999999959,249.6499999999179,313.4132851442481,333.3333376723711,5.929817117292797
24970,124.8499999999589,249.6999999999179,313.3598038463446,333.3333442085706,5.773618297609358
24975,124.8749999999589,249.7499999999178,313.3029939999982,333.3333511448355,5.613100505631428
24980,124.8999999999589,249.7999999999178,313.2427780341436,333.3333583111237,5.448238673844163
24985,124.9249999999589,249.8499999999177,313.1790819328657,333.3333655350477,5.279011758085429
24990,124.9499999999588,249.8999999999177,313.1118359981633,333.3333726449275,5.105403213154884
24995,124.9749999999588,249.9499999999177,313.0409756966604,333.3333794728028,4.927401513407304
25000,124.9999999999588,249.9999999999176,312.9664425953389,333.333385857364,4.745000720821588
25005,125.0249999999588,250.0499999999176,312.8881853905366,333.333391646741,4.558201102542883
25010,125.0499999999588,250.0999999999175,312.8061610331472,333.3333967010859,4.367009799217309
25015,125.0749999999587,250.1499999999175,312.7203359513024,333.3334008949199,4.171441544535799
25020,125.0999999999587,250.1999999999174,312.6306873694072,333.3334041191934,3.9715194352753
25025,125.1249999999587,250.2499999999174,312.5372047198376,333.3334062829433,3.767275749864129
25030,125.1499999999587,250.2999999999173,312.4398911387623,333.3334073150689,3.558752811075744
25035,125.1749999999586,250.3499999999173,312.3387650339068,333.3334071650266,3.34600388780608
25040,125.1999999999586,250.3999999999172,312.2338617076807,333.3334058036376,3.129094127430302
25045,125.2249999999586,250.4499999999172,312.1252350110775,333.3334032235289,2.908101507760748
25050,125.2499999999586,250.4999999999172,312.0129589980937,333.3333994391859,2.683117795140945
25055,125.2749999999586,250.5499999999171,311.8971295427742,333.3333944866789,2.454249491761897
25060,125.2999999999585,250.5999999999171,311.777865873407,333.3333884231048,2.221618752138331
25065,125.3249999999585,250.649999999917,311.6553119708401,333.3333813257395,1.985364245421974
25070,125.3499999999585,250.699999999917,311.5296377709786,333.333373290953,1.745641937170419
25075,125.3749999999585,250.7499999999169,311.4010401058018,333.3333644329229,1.502625761478349
25080,125.3999999999584,250.7999999999169,311.2697433133134,333.3333548821686,1.256508152286324
25085,125.4249999999584,250.8499999999168,311.1359994457309,333.3333447839674,1.007500401479135
25090,125.4499999999584,250.8999999999168,311.0000880064113,333.3333342968995,0.7558328109501762
25095,125.4749999999584,250.9499999999167,310.8623151029391,333.3333235979765,0.5017545881178425
25100,125.4999999999583,250.9999999999167,310.7230119622446,333.3333128777249,0.2455334582358812
25105,125.5249999999583,251.0499999999167,310.5825329151048,333.333302318696,-0.01254495926193044
25110,125.5499999999583,251.0999999999166,310.4412527885588,333.3332920945575,-0.2721780932538502
25115,125.5749999999583,251.1499999999166,310.2995637161369,333.3332823692835,-0.533047672202394
25120,125.5999999999583,251.1999999999165,310.1578713722786,333.3332732952981,-0.7948212869364868
25125,125.6249999999582,251.2499999999165,310.016590683652,333.3332650112359,-1.057154256664273
25130,125.6499999999582,251.2999999999164,309.8761411045646,333.3332576395819,-1.319691777207827
25135,125.6749999999582,251.3499999999164,309.736941571685,333.3332512844087,-1.582071319043384
25140,125.6999999999582,251.3999999999163,309.5994052755077,333.3332460293561,-1.843925232113825
25145,125.7249999999581,251.4499999999163,309.4639344014615,333.3332419360233,-2.104883505128624
25150,125.7499999999581,251.4999999999162,309.3309150010164,333.3332390428399,-2.364576619679643
25155,125.7749999999581,251.5499999999162,309.2007121518429,333.3332373644711,-2.622638434596078
25160,125.7999999999581,251.5999999999162,309.0736655558346,333.3332368917905,-2.878709033838426
25165,125.8249999999581,251.6499999999161,308.9500857050508,333.3332375923985,-3.132437472148109
25170,125.849999999958,251.6999999999161,308.8302507199333,333.3332394116801,-3.383484356582288
25175,125.874999999958,251.749999999916,308.7144039331105,333.3332422743317,-3.631524208698945
25180,125.899999999958,251.799999999916,308.602752258441,333.333246086328,-3.876247561149975
25185,125.924999999958,251.8499999999159,308.4954653507215,333.3332507372581,-4.117362753131343
25190,125.9499999999579,251.8999999999159,308.3926755293738,333.3332561029442,-4.354597400879469
25195,125.9749999999579,251.9499999999158,308.2944784113106,333.3332620482873,-4.587699531455141
25200,125.9999999999579,251.9999999999158,308.2009341755659,333.3332684302549,-4.816438379710291
25205,126.0249999999579,252.0499999999157,308.1120693660628,333.3332751009292,-5.040604858945136
25210,126.0499999999578,252.0999999999157,308.0278791294043,333.3332819105376,-5.260011724893368
25215,126.0749999999578,252.1499999999157,307.9483297814746,333.333288710415,-5.474493459895788
25220,126.0999999999578,252.1999999999156,307.873361599094,333.333295355809,-5.683905909314714
25225,126.1249999999578,252.2499999999156,307.8028917401248,333.3333017084885,-5.88812570536034
25230,126.1499999999578,252.2999999999155,307.7368172058415,333.3333076391164,-6.087049514677433
25235,126.1749999999577,252.3499999999155,307.6750177718598,333.3333130293265,-6.280593145478769
25240,126.1999999999577,252.3999999999154,307.6173588274712,333.3333177735061,-6.468690548070096
25245,126.2249999999577,252.4499999999154,307.5636940765798,333.3333217802465,-6.651292739605703
25250,126.2499999999577,252.4999999999153,307.5138680661377,333.3333249734807,-6.828366680200369
25255,126.2749999999576,252.5499999999153,307.4677185191902,333.3333272932743,-6.999894123472717
25260,126.2999999999576,252.5999999999152,307.4250784594006,333.333328696317,-7.165870460482897
25265,126.3249999999576,252.6499999999152,307.385778121746,333.3333291560993,-7.326303572069037
25270,126.3499999999576,252.6999999999151,307.3496466503562,333.3333286628211,-7.481212701029941
25275,126.3749999999576,252.7499999999151,307.3165135890198,333.3333272230271,-7.630627352473806
25280,126.3999999999575,252.7999999999151,307.2862101732398,333.3333248590313,-7.774586228081038
25285,126.4249999999575,252.849999999915,307.2585704348023,333.3333216081228,-7.913136198001181
25290,126.4499999999575,252.899999999915,307.2334321311738,333.3333175216121,-8.0463313125654
25295,126.4749999999575,252.9499999999149,307.2106375126304,333.3333126637222,-8.174231854940622
25300,126.4999999999574,252.9999999999149,307.1900339402486,333.3333071103713,-8.296903435167112
25305,126.5249999999574,253.0499999999148,307.1714743677243,333.3333009478621,-8.414416125646429
25310,126.5499999999574,253.0999999999148,307.1548176997134,333.3332942714995,-8.526843637996755
25315,126.5749999999574,253.1499999999147,307.1399290389114,333.3332871841581,-8.634262541201139
25320,126.5999999999573,253.1999999999147,307.1266798337092,333.3332797948289,-8.736751521066587
25325,126.6249999999573,253.2499999999146,307.1149479376197,333.3332722171384,-8.834390681140885
25330,126.6499999999573,253.2999999999146,307.1046175912631,333.3332645678672,-8.927260885365772
25335,126.6749999999573,253.3499999999146,307.0955793370913,333.3332569654737,-9.015443142835858
25340,126.6999999999573,253.3999999999145,307.0877298764777,333.3332495286247,-9.09901803508637
25345,126.7249999999572,253.4499999999145,307.0809718782571,333.3332423747471,-9.178065186321167
25350,126.7499999999572,253.4999999999144,307.0752137471301,333.3332356185826,-9.252662776923046
25355,126.7749999999572,253.5499999999144,307.0703693598251,333.3332293707803,-9.322887100481784
25360,126.7999999999572,253.5999999999143,307.0663577761725,333.3332237365036,-9.388812164392089
25365,126.8249999999571,253.6499999999143,307.0631029316578,333.3332188140583,-9.450509333894045
25370,126.8499999999571,253.6999999999142,307.0605333173819,333.3332146935573,-9.508047019187391
25375,126.8749999999571,253.7499999999142,307.0585816526564,333.3332114556223,-9.561490405016418
25380,126.8999999999571,253.7999999999141,307.0571845548949,333.3332091701271,-9.610901221875395
25385,126.9249999999571,253.8499999999141,307.056282210833,333.3332078950093,-9.656337557733739
25390,126.949999999957,253.8999999999141,307.0558180525085,333.333207675141,-9.697853708945575
25395,126.974999999957,253.949999999914,307.05573844099,333.3332085413244,-9.735500068783002
25400,126.999999999957,253.999999999914,307.0559923601986,333.3332105093837,-9.769323051824998
25405,127.024999999957,254.0499999999139,307.0565311228467,333.3332135794207,-9.799365052253535
25410,127.0499999999569,254.0999999999139,307.0573080900026,333.333217735243,-9.825664433947734
25415,127.0749999999569,254.1499999999138,307.0582784054452,333.3332229440095,-9.848255550129485
25420,127.0999999999569,254.1999999999138,307.0593987455942,333.3332291561049,-9.867168790221051
25425,127.1249999999569,254.2499999999137,307.0606270855143,333.333236305302,-9.882430651485583
25430,127.1499999999568,254.2999999999137,307.0619224811248,333.3332443091916,-9.894063832985923
25435,127.1749999999568,254.3499999999136,307.0632448675731,333.3332530699456,-9.902087349369786
25440,127.1999999999568,254.3999999999136,307.0645548733934,333.3332624753878,-9.906516662004897
25445,127.2249999999568,254.4499999999136,307.0658136499071,333.3332724003873,-9.907363825029909
25450,127.2499999999568,254.4999999999135,307.0669827151038,333.3332827085699,-9.904637643932585
25455,127.2749999999567,254.5499999999135,307.0680238110946,333.3332932543157,-9.898343844367137
25460,127.2999999999567,254.5999999999134,307.0688987740546,333.3333038850159,-9.888485249025628
25465,127.3249999999567,254.6499999999134,307.0695694155357,333.3333144435533,-9.875061960494293
25470,127.3499999999567,254.6999999999133,307.069997413904,333.3333247709562,-9.858071548180817
25475,127.3749999999566,254.7499999999133,307.0701442146332,333.3333347091562,-9.837509237531718
25480,127.3999999999566,254.7999999999132,307.0699709382333,333.3333441038094,-9.813368099931083
25485,127.4249999999566,254.8499999999132,307.0694382945716,333.3333528071055,-9.785639241848216
25490,127.4499999999566,254.8999999999131,307.0685065024571,333.3333606805125,-9.754311991929811
25495,127.4749999999566,254.9499999999131,307.0671352133815,333.3333675973612,-9.71937408493228
25500,127.4999999999565,254.9999999999131,307.0652834385377,333.3333734452736,-9.680811841567573
25505,127.5249999999565,255.049999999913,307.0629094782021,333.33337812832,-9.638610343444695
25510,127.5499999999565,255.099999999913,307.0599708528769,333.3333815689048,-9.592753602483018
25515,127.5749999999565,255.1499999999129,307.056424235584,333.3333837093188,-9.543224724289825
25520,127.5999999999564,255.1999999999129,307.0522253849308,333.333384512937,-9.490006065142381
25525,127.6249999999564,255.2499999999128,307.0473290786927,333.3333839650447,-9.433079382278441
25530,127.6499999999564,255.2999999999128,307.0416890477147,333.3333820732794,-9.372425977591178
25535,127.6749999999564,255.3499999999127,307.0352579102513,333.3333788676389,-9.308026834321002
25540,127.6999999999563,255.3999999999127,307.0279871068131,333.3333744001654,-9.239862747071742
25545,127.7249999999563,255.4499999999126,307.0198268357318,333.3333687441881,-9.167914445292713
25550,127.7499999999563,255.4999999999126,307.0107259899227,333.3333619932304,-9.092162710409269
25555,127.7749999999563,255.5499999999126,307.0006320952732,333.3333542595446,-9.012588486935112
25560,127.7999999999563,255.5999999999125,306.989491251367,333.33334567235,-8.929172987961415
25565,127.8249999999562,255.6499999999125,306.9772487249198,333.3333364495044,-8.841897759583428
25570,127.8499999999562,255.6999999999124,306.963846089076,333.3333268553012,-8.750744804839274
25575,127.8749999999562,255.7499999999124,306.9492236961227,333.3333170750544,-8.655696707376684
25580,127.8999999999562,255.7999999999123,306.9333203657889,333.3333072777789,-8.556736709401823
25585,127.9249999999561,255.8499999999123,306.9160731998137,333.3332976187764,-8.453848806724217
25590,127.9499999999561,255.8999999999122,306.8974175736048,333.3332882389217,-8.347017834795741
25595,127.9749999999561,255.9499999999122,306.8772871616929,333.3332792636733,-8.236229552473027
25600,127.9999999999561,255.9999999999121,306.8556139836788,333.333270802982,-8.121470726316019
25605,128.0249999999561,256.0499999999121,306.8323284488669,333.3332629629786,-8.002729246531249
25610,128.049999999956,256.0999999999121,306.8073594486611,333.333255833908,-7.879994216074151
25615,128.074999999956,256.149999999912,306.7806344606007,333.3332494798008,-7.753256008959402
25620,128.099999999956,256.199999999912,306.7520796928752,333.3332439424707,-7.622506354731571
25625,128.124999999956,256.2499999999119,306.7216202765832,333.3332392443146,-7.487738425728786
25630,128.149999999956,256.2999999999119,306.6891804900604,333.333235390717,-7.348946933220541
25635,128.1749999999559,256.3499999999119,306.6546840134982,333.3332323721741,-7.206128235559109
25640,128.1999999999559,256.3999999999118,306.6180542163569,333.3332301662888,-7.059280461085319
25645,128.2249999999559,256.4499999999118,306.5792144816878,333.3332287396706,-6.908403648664242
25650,128.2499999999559,256.4999999999117,306.5380885725271,333.3332280498307,-6.753499908997416
25655,128.2749999999558,256.5499999999117,306.4946010458476,333.3332280469943,-6.59457361012204
25660,128.2999999999558,256.5999999999116,306.4486777201593,333.3332286758936,-6.431631590782311
25665,128.3249999999558,256.6499999999116,306.4002462028951,333.3332298774345,-6.264683405557116
25670,128.3499999999558,256.6999999999115,306.3492364840309,333.3332315902559,-6.093741605807828
25675,128.3749999999557,256.7499999999115,306.2955816022236,333.3332337521276,-5.918822060570688
25680,128.3999999999557,256.7999999999114,306.2392183895553,333.3332363011839,-5.739944321483074
25685,128.4249999999557,256.8499999999114,306.1800883004009,333.333239176979,-5.557132035630964
25690,128.4499999999557,256.8999999999114,306.1181383289727,333.3332423213378,-5.370413409834605
25695,128.4749999999557,256.9499999999113,306.0533220189358,333.3332456790651,-5.179821729271022
25700,128.4999999999556,256.9999999999113,305.9856005664264,333.3332491984658,-4.985395932468005
25705,128.5249999999556,257.0499999999112,305.9149440155666,333.3332528317236,-4.787181243519712
25710,128.5499999999556,257.0999999999112,305.8413325423975,333.3332565351399,-4.585229860869521
25715,128.5749999999556,257.1499999999111,305.7647578193913,333.3332602692633,-4.379601700126782
25720,128.5999999999555,257.1999999999111,305.685224448124,333.3332639989093,-4.170365186141685
25725,128.6249999999555,257.249999999911,305.6027514424182,333.3332676931036,-3.957598086958855
25730,128.6499999999555,257.299999999911,305.5173737382616,333.3332713249607,-3.741388379310896
25735,128.6749999999555,257.3499999999109,305.4291437002121,333.3332748714941,-3.521835132107821
25740,128.6999999999555,257.3999999999109,305.3381325871584,333.3332783134072,-3.29904939095774
25745,128.7249999999554,257.4499999999109,305.2444319332599,333.3332816348429,-3.073155043289909
25750,128.7499999999554,257.4999999999108,305.148154793288,333.3332848231165,-2.844289640287221
25755,128.7749999999554,257.5499999999108,305.049436795901,333.3332878684457,-2.612605148778491
25760,128.7999999999554,257.5999999999107,304.9484369439627,333.3332907636664,-2.378268603705147
25765,128.8249999999553,257.6499999999107,304.8453380989492,333.3332935039603,-2.141462630034948
25770,128.8499999999553,257.6999999999106,304.7403470869293,333.3332960865897,-1.902385802265284
25775,128.8749999999553,257.7499999999106,304.6336943675614,333.3332985106377,-1.661252810196203
25780,128.8999999999553,257.7999999999105,304.5256332152666,333.333300776769,-1.418294401652112
25785,128.9249999999552,257.8499999999105,304.4164383735269,333.3333028869968,-1.173757076410571
25790,128.9499999999552,257.8999999999104,304.3064041591766,333.3333048444784,-0.9279025108140799
25795,128.9749999999552,257.9499999999104,304.1958420130359,333.3333066533189,-0.6810066993484778
25800,128.9999999999552,257.9999999999104,304.0850775157965,333.3333083183945,-0.4333588076626755
25805,129.0249999999552,258.0499999999103,303.9744469122837,333.3333098451928,-0.1852597408223202
25810,129.0499999999551,258.0999999999103,303.8642932118657,333.3333112396724,0.06297955941336486
25815,129.0749999999551,258.1499999999102,303.7549619560057,333.3333125081364,0.3110400643131628
25820,129.0999999999551,258.1999999999102,303.6467967640915,333.3333136571181,0.5585968210946408
25825,129.1249999999551,258.2499999999101,303.5401347840457,333.3333146932871,0.8053212863978247
25830,129.149999999955,258.2999999999101,303.4353021833459,333.3333156233649,1.050883780338413
25835,129.174999999955,258.34999999991,303.3326098181546,333.3333164540526,1.294956005829073
25840,129.199999999955,258.39999999991,303.2323492127575,333.3333171919724,1.537213574914533
25845,129.224999999955,258.4499999999099,303.1347889687571,333.3333178436109,1.77733848346319
25850,129.249999999955,258.4999999999099,303.0401717043417,333.3333184152878,2.015021477782526
25855,129.2749999999549,258.5499999999099,302.9487115997273,333.3333189131115,2.249964261404808
25860,129.2999999999549,258.5999999999098,302.8605925975575,333.3333193429659,2.481881497100179
25865,129.3249999999549,258.6499999999098,302.7759672783287,333.3333197104801,2.710502567687425
25870,129.3499999999549,258.6999999999097,302.6949564031046,333.3333200210176,2.935573068850957
25875,129.3749999999548,258.7499999999097,302.617649090358,333.3333202796712,3.156856017372639
25880,129.3999999999548,258.7999999999096,302.544103572357,333.3333204912539,3.374132768307462
25885,129.4249999999548,258.8499999999096,302.4743484600016,333.3333206602989,3.58720364416056
25890,129.4499999999548,258.8999999999095,302.408384433905,333.3333207910612,3.795888287599708
25895,129.4749999999547,258.9499999999095,302.3461862737414,333.3333208875211,4.000025756276311
25900,129.4999999999547,258.9999999999094,302.2877051371779,333.3333209533952,4.199474383783664
25905,129.5249999999547,259.0499999999094,302.2328710031404,333.3333209921349,4.39411143450404
25910,129.5499999999547,259.0999999999094,302.1815952010918,333.3333210069459,4.583832582169677
25915,129.5749999999547,259.1499999999093,302.133772957111,333.3333210007879,4.768551242507335
25920,129.5999999999546,259.1999999999093,302.0892858982099,333.3333209763972,4.948197789576743
25925,129.6249999999546,259.2499999999092,302.048004467316,333.3333209362881,5.12271868358939
25930,129.6499999999546,259.2999999999092,302.0097902122967,333.3333208827667,5.29207553544251
25935,129.6749999999546,259.3499999999091,301.9744979224416,333.3333208179467,5.456244130127099
25940,129.6999999999545,259.3999999999091,301.9419775948024,333.3333207437552,5.615213427906186
25945,129.7249999999545,259.449999999909,301.9120762204837,333.3333206619458,5.768984558858556
25950,129.7499999999545,259.499999999909,301.8846393872223,333.3333205741091,5.917569823268661
25955,129.7749999999545,259.5499999999089,301.8595126995535,333.3333204816848,6.0609917075121
25960,129.7999999999545,259.5999999999089,301.8365430215678,333.3333203859668,6.199281922616924
25965,129.8249999999544,259.6499999999089,301.8155795499932,333.3333202881174,6.332480470639787
25970,129.8499999999544,259.6999999999088,301.7964747270562,333.3333201891751,6.46063474233384
25975,129.8749999999544,259.7499999999088,301.779085003746,333.3333200900599,6.583798648336614
25980,129.8999999999544,259.7999999999087,301.7632714646587,333.3333199915797,6.702031785193438
25985,129.9249999999543,259.8499999999087,301.7489003257921,333.3333198944472,6.815398636895376
25990,129.9499999999543,259.8999999999086,301.7358433165212,333.3333197992708,6.923967812243445
25995,129.9749999999543,259.9499999999086,301.7239779568226,333.3333197065733,7.027811318133649
26000,129.9999999999543,259.9999999999085,301.713187740313,333.3333196167911,7.127003868791249
26005,130.0249999999542,260.0499999999085,301.7033622332914,333.3333195302807,7.221622230979809
26010,130.0499999999542,260.0999999999084,301.694397099476,333.3333194473248,7.311744605274689
26015,130.0749999999542,260.1499999999084,301.6861940595759,333.3333193681336,7.397450043550158
26020,130.0999999999542,260.1999999999084,301.6786607943964,333.333319292849,7.478817902884876
26025,130.1249999999542,260.2499999999083,301.6717107996042,333.333319221553,7.555927336126655
26030,130.1499999999541,260.2999999999083,301.6652631997711,333.3333191542667,7.628856819350091
26035,130.1749999999541,260.3499999999082,301.6592425288,333.3333190909532,7.697683716390294
26040,130.1999999999541,260.3999999999082,301.653578483325,333.3333190315276,7.762483880551891
26045,130.2249999999541,260.4499999999081,301.6482056550677,333.3333189758572,7.823331293465398
26050,130.249999999954,260.4999999999081,301.6430632476905,333.3333189237619,7.880297740893004
26055,130.274999999954,260.549999999908,301.6380947830767,333.3333188750278,7.93345252510249
26060,130.299999999954,260.599999999908,301.6332478014247,333.3333188294009,7.982862213222394
26065,130.324999999954,260.6499999999079,301.6284735590614,333.3333187865999,8.028590420756199
26070,130.349999999954,260.6999999999079,301.6237267272835,333.333318746319,8.070697629234504
26075,130.3749999999539,260.7499999999079,301.6189650950527,333.3333187082249,8.109241036744365
26080,130.3999999999539,260.7999999999078,301.6141492779366,333.3333186719801,8.144274439887411
26085,130.4249999999539,260.8499999999078,301.609242435078,333.3333186372229,8.175848145526883
26090,130.4499999999539,260.8999999999077,301.6042099957575,333.3333186035947,8.20400891051999
26095,130.4749999999538,260.9499999999077,301.5990193965172,333.3333185707301,8.228799907502111
26100,130.4999999999538,260.9999999999076,301.5936398296107,333.3333185382685,8.250260714681577
26105,130.5249999999538,261.0499999999076,301.588042003159,333.3333185058513,8.268427327528972
26110,130.5499999999538,261.0999999999075,301.5821979131833,333.3333184731362,8.283332190200387
26115,130.5749999999537,261.1499999999075,301.5760806273922,333.3333184397871,8.295004244530015
26120,130.5999999999537,261.1999999999074,301.5696640805368,333.3333184054876,8.303468994428242
26125,130.6249999999537,261.2499999999074,301.5629228808816,333.3333183699357,8.308748583580682
26130,130.6499999999537,261.2999999999074,301.5558321273697,333.3333183328523,8.310861884403401
26135,130.6749999999537,261.3499999999073,301.5483672368727,333.3333182939749,8.309824596301178
26140,130.6999999999536,261.3999999999073,301.5405037809961,333.333318253066,8.305649351388812
26145,130.7249999999536,261.4499999999072,301.532217331786,333.3333182099047,8.298345825958517
26150,130.7499999999536,261.4999999999072,301.5234833157998,333.3333181642954,8.287920856115154
26155,130.7749999999536,261.5499999999071,301.5142768759166,333.3333181160596,8.274378556152289
26160,130.7999999999535,261.5999999999071,301.5045727404012,333.3333180650424,8.257720438388819
26165,130.8249999999535,261.649999999907,301.4943450986788,333.3333180111028,8.237945533359181
26170,130.8499999999535,261.699999999907,301.4835674834199,333.3333179541186,8.215050509388126
26175,130.8749999999535,261.7499999999069,301.4722126584951,333.3333178939821,8.189029790762808
26180,130.8999999999535,261.7999999999069,301.4602525124832,333.3333178306005,8.159875673840947
26185,130.9249999999534,261.8499999999069,301.4476579574188,333.3333177638904,8.127578440609868
26190,130.9499999999534,261.8999999999068,301.4343988325471,333.3333176937783,8.092126469323444
26195,130.9749999999534,261.9499999999068,301.4204438128891,333.3333176201963,8.053506341996629
26200,130.9999999999534,261.9999999999067,301.4057603224801,333.3333175430829,8.011702948647818
26205,131.0249999999533,262.0499999999067,301.3903144521901,333.3333174623805,7.966699588291469
26210,131.0499999999533,262.0999999999066,301.3740708820872,333.3333173780295,7.91847806678895
26215,131.0749999999533,262.1499999999066,301.356992808367,333.3333172899678,7.867018791756095
26220,131.0999999999533,262.1999999999065,301.3390418749482,333.3333171981367,7.812300864807832
26225,131.1249999999532,262.2499999999065,301.3201781098104,333.3333171024664,7.75430217149483
26230,131.1499999999532,262.2999999999064,301.3003598663587,333.3333170028844,7.692999469356954
26235,131.1749999999532,262.3499999999064,301.2795437700397,333.3333168993117,7.628368474578256
26240,131.1999999999532,262.3999999999064,301.257684670577,333.3333167916571,7.560383947789734
26245,131.2249999999532,262.4499999999063,301.2347356003038,333.3333166798239,7.489019779613299
26250,131.2499999999531,262.4999999999063,301.210647739091,333.3333165637058,7.414249076609362
26255,131.2749999999531,262.5499999999062,301.18537038656,333.3333164431867,7.336044248329113
26260,131.2999999999531,262.5999999999062,301.1588509423431,333.3333163181402,7.254377096251572
26265,131.3249999999531,262.6499999999061,301.1310348952957,333.3333161884322,7.169218905426679
26270,131.349999999953,262.6999999999061,301.1018658227434,333.3333160539216,7.080540539737772
26275,131.374999999953,262.749999999906,301.0712854009518,333.3333159144588,6.988312541759891
26280,131.399999999953,262.799999999906,301.039233428276,333.3333157698901,6.892505238281643
26285,131.424999999953,262.8499999999059,301.0056478625704,333.3333156200549,6.79308885266366
26290,131.449999999953,262.8999999999059,300.970464874731,333.3333154647963,6.690033625298246
26295,131.4749999999529,262.9499999999059,300.9336189204202,333.3333153039519,6.583309943576676
26300,131.4999999999529,262.9999999999058,300.8950428323743,333.3333151373628,6.47288848288739
26305,131.5249999999529,263.0499999999058,300.85466793591,333.3333149648757,6.358740360314036
26310,131.5499999999529,263.0999999999057,300.8124241905942,333.3333147863417,6.240837302863907
26315,131.5749999999528,263.1499999999057,300.7682403613744,333.3333146016229,6.119151832210374
26320,131.5999999999528,263.1999999999056,300.7220442227822,333.3333144105903,5.993657468100055
26325,131.6249999999528,263.2499999999056,300.6737628002053,333.333314213125,5.864328952749181
26330,131.6499999999528,263.2999999999055,300.6233226525842,333.3333140091306,5.731142498709289
26335,131.6749999999527,263.3499999999055,300.5706502011603,333.3333137985221,5.594076062839871
26340,131.6999999999527,263.3999999999054,300.5156721093441,333.3333135812364,5.453109649160297
26345,131.7249999999527,263.4499999999054,300.458315718933,333.3333133572302,5.308225643444235
26350,131.7499999999527,263.4999999999054,300.3985095481953,333.3333131264804,5.159409182497058
26355,131.7749999999527,263.5499999999053,300.3361838574106,333.3333128889909,5.006648561042316
26360,131.7999999999526,263.5999999999053,300.271271287432,333.333312644793,4.849935679073614
26365,131.8249999999526,263.6499999999052,300.2037075766472,333.3333123939426,4.689266532360028
26370,131.8499999999526,263.6999999999052,300.1334323612735,333.3333121365282,4.52464174848928
26375,131.8749999999526,263.7499999999051,300.0603900631911,333.3333118726661,4.35606717039941
26380,131.8999999999525,263.7999999999051,299.9845308684414,333.3333116025108,4.183554488736124
26385,131.9249999999525,263.849999999905,299.9058117979687,333.3333113262514,4.007121923546016
26390,131.9499999999525,263.899999999905,299.8241978702207,333.333311044118,3.826794954769055
26395,131.9749999999525,263.9499999999049,299.739663352542,333.3333107563791,3.642607099687891
26400,131.9999999999525,263.9999999999049,299.6521930951501,333.3333104633563,3.454600733879836
26405,132.0249999999524,264.0499999999049,299.5617839374214,333.3333101654144,3.262827950358703
26410,132.0499999999524,264.0999999999048,299.4684461717208,333.3333098629752,3.067351449370247
26415,132.0749999999524,264.1499999999048,299.3722050445451,333.3333095565215,2.868245448859961
26420,132.0999999999524,264.1999999999047,299.2731022688863,333.3333092465955,2.665596602893407
26425,132.1249999999523,264.2499999999047,299.1711975152856,333.333308933812,2.459504912378885
26430,132.1499999999523,264.2999999999046,299.0665698423807,333.3333086188592,2.25008460944291
26435,132.1749999999523,264.3499999999046,298.9593190211866,333.3333083025072,2.03746499376932
26440,132.1999999999523,264.3999999999045,298.8495667012611,333.3333079856136,1.821791196390724
26445,132.2249999999522,264.4499999999045,298.7374573618345,333.3333076691272,1.603224843934693
26450,132.2499999999522,264.4999999999044,298.6231589875032,333.3333073540985,1.381944594403143
26455,132.2749999999522,264.5499999999044,298.5068634067993,333.3333070416842,1.158146514451472
26460,132.2999999999522,264.5999999999044,298.388786233579,333.3333067331517,0.9320442680442187
26465,132.3249999999522,264.6499999999043,298.2691663561305,333.33330642989,0.7038690875165718
26470,132.3499999999521,264.6999999999043,298.1482649277223,333.3333061334105,0.4738695006473463
26475,132.3749999999521,264.7499999999042,298.0263638252,333.3333058453611,0.2423107914811373
26480,132.3999999999521,264.7999999999042,297.9037635589263,333.3333055675246,0.009474178305129755
26485,132.4249999999521,264.8499999999041,297.7807806377008,333.3333053018238,-0.224344300596745
26490,132.449999999952,264.8999999999041,297.6577444151314,333.3333050503361,-0.4588351943134881
26495,132.474999999952,264.949999999904,297.5349934682293,333.3333048152883,-0.6936773311736744
26500,132.499999999952,264.999999999904,297.4128715833324,333.3333045990655,-0.9285397764219443
26505,132.524999999952,265.0499999999039,297.2917234468562,333.3333044042155,-1.163084026864359
26510,132.549999999952,265.0999999999039,297.1718901572932,333.3333042334453,-1.396966404020499
26515,132.5749999999519,265.1499999999039,297.0537046886468,333.3333040896293,-1.629840598809443
26520,132.5999999999519,265.1999999999038,296.9374874426275,333.333303975808,-1.86136031393424
26525,132.6249999999519,265.2499999999038,296.8235420268588,333.3333038951847,-2.09118194545179
26530,132.6499999999519,265.2999999999037,296.7121513885738,333.3333038511194,-2.318967242785694
26535,132.6749999999518,265.3499999999037,296.6035744184143,333.3333038471344,-2.544385886928784
26540,132.6999999999518,265.3999999999036,296.4980431177566,333.3333038868954,-2.767117929715024
26545,132.7249999999518,265.4499999999036,296.3957603974092,333.3333039742095,-2.986856042670655
26550,132.7499999999518,265.4999999999035,296.2968985469993,333.3333041130103,-3.203307531702502
26555,132.7749999999517,265.5499999999035,296.2015983853597,333.3333043073415,-3.416196083222131
26560,132.7999999999517,265.5999999999034,296.1099690744603,333.3333045613382,-3.625263217699639
26565,132.8249999999517,265.6499999999034,296.0220885547961,333.3333048792088,-3.830269437366326
26570,132.8499999999517,265.6999999999034,295.9380045398968,333.3333052652015,-4.030995065302076
26575,132.8749999999517,265.7499999999033,295.8577359927131,333.3333057235803,-4.227240782831881
26580,132.8999999999516,265.7999999999033,295.7812749972276,333.3333062585893,-4.418827880586512
26585,132.9249999999516,265.8499999999032,295.7085889347454,333.3333068744091,-4.605598245434019
26590,132.9499999999516,265.8999999999032,295.6396228753159,333.3333075751224,-4.787414110546291
26595,132.9749999999516,265.9499999999031,295.5743020996887,333.3333083646568,-4.964157599143933
26600,132.9999999999515,265.9999999999031,295.5125346753812,333.3333092467348,-5.135730093976113
26605,133.0249999999515,266.049999999903,295.4542140204738,333.3333102248179,-5.302051464577778
26610,133.0499999999515,266.099999999903,295.3992213999129,333.333311302042,-5.463059183043466
26615,133.0749999999515,266.1499999999029,295.3474283104699,333.333312481148,-5.618707356734728
26620,133.0999999999515,266.1999999999029,295.2986987213417,333.3333137644116,-5.768965703351592
26625,133.1249999999514,266.2499999999029,295.2528911473112,333.3333151535655,-5.913818490423035
26630,133.1499999999514,266.2999999999028,295.2098605400006,333.3333166497157,-6.053263457727081
26635,133.1749999999514,266.3499999999028,295.1694599900202,333.3333182532606,-6.187310737755658
26640,133.1999999999514,266.3999999999027,295.1315422386064,333.3333199637976,-6.315981786136303
26645,133.2249999999513,266.4499999999027,295.0959610018813,333.333321780037,-6.439308331138716
26650,133.2499999999513,266.4999999999026,295.0625721141595,333.3333236996999,-6.55733134899387
26655,133.2749999999513,266.5499999999026,295.0312344991318,333.3333257194386,-6.670100069843647
26660,133.2999999999513,266.5999999999025,295.001810979209,333.3333278347314,-6.777671017628532
26665,133.3249999999512,266.6499999999025,294.9741689343319,333.3333300398007,-6.880107086142541
26670,133.3499999999512,266.6999999999024,294.9481808219474,333.3333323275207,-6.97747665270681
26675,133.3749999999512,266.7499999999024,294.9237245700463,333.3333346893376,-7.069852730453873
26680,133.3999999999512,266.7999999999024,294.9006838550517,333.3333371152038,-7.157312159929113
26685,133.4249999999512,266.8499999999023,294.8789482760962,333.3333395935123,-7.239934840596289
26690,133.4499999999511,266.8999999999023,294.8584134369418,333.3333421110496,-7.317803002809306
26695,133.4749999999511,266.9499999999022,294.838980946348,333.3333446529655,-7.391000520809899
26700,133.4999999999511,266.9999999999022,294.8205583472777,333.3333472027634,-7.459612267346153
26705,133.5249999999511,267.0499999999021,294.8030589848213,333.3333497423203,-7.523723510494755
26710,133.549999999951,267.0999999999021,294.7864018221612,333.3333522519177,-7.583419353241385
26715,133.574999999951,267.149999999902,294.770511213429,333.3333547103234,-7.638784216283266
26720,133.599999999951,267.199999999902,294.7553166415777,333.3333570948876,-7.689901364391607
26725,133.624999999951,267.2499999999019,294.7407524289013,333.3333593816918,-7.736852476487522
26730,133.6499999999509,267.2999999999019,294.7267574270932,333.3333615457316,-7.779717259364317
26735,133.6749999999509,267.3499999999019,294.71327469312,333.3333635611415,-7.818573104737987
26740,133.6999999999509,267.3999999999018,294.7002511565233,333.3333654014784,-7.853494789035946
26745,133.7249999999509,267.4499999999018,294.6876372830673,333.3333670400328,-7.88455421503477
26750,133.7499999999509,267.4999999999017,294.6753867390246,333.3333684501979,-7.911820194189631
26755,133.7749999999508,267.5499999999017,294.6634560597746,333.3333696058883,-7.935358268201261
26760,133.7999999999508,267.5999999999016,294.6518043257652,333.3333704820062,-7.95523056811504
26765,133.8249999999508,267.6499999999016,294.640392848321,333.3333710549449,-7.971495709003983
26770,133.8499999999508,267.6999999999015,294.6291848672972,333.3333713031354,-7.984208718080281
26775,133.8749999999507,267.7499999999015,294.6181452620689,333.3333712076276,-7.993420993910145
26780,133.8999999999507,267.7999999999014,294.6072402769494,333.3333707526964,-7.999180294261396
26785,133.9249999999507,267.8499999999014,294.5964372617226,333.3333699264618,-8.00153075002993
26790,133.9499999999507,267.8999999999014,294.5857044276997,333.3333687215193,-8.000512902619608
26795,133.9749999999507,267.9499999999013,294.575010619394,333.3333671355591,-7.996163762144735
26800,133.9999999999506,267.9999999999013,294.5643251017087,333.3333651719672,-7.988516883833004
26805,134.0249999999506,268.0499999999012,294.5536173623535,333.3333628403839,-7.977602460070156
26810,134.0499999999506,268.0999999999012,294.5428569290622,333.3333601572153,-7.963447425613466
26815,134.0749999999506,268.1499999999011,294.5320132010928,333.3333571460591,-7.946075573609595
26820,134.0999999999505,268.1999999999011,294.5210552944613,333.3333538380534,-7.925507680213014
26825,134.1249999999505,268.249999999901,294.5099519002887,333.3333502720976,-7.901761635740983
26830,134.1499999999505,268.299999999901,294.4986711557215,333.3333464949552,-7.87485258050335
26835,134.1749999999505,268.3499999999009,294.4871805268377,333.3333425611841,-7.844793043627881
26840,134.1999999999504,268.3999999999009,294.475446703118,333.3333385329145,-7.81159308340649
26845,134.2249999999504,268.4499999999009,294.4634355030427,333.3333344794142,-7.775260427901701
26850,134.2499999999504,268.4999999999008,294.4511117905504,333.3333304764387,-7.735800614753068
26855,134.2749999999504,268.5499999999008,294.4384394021732,333.3333266053522,-7.693217129353335
26860,134.2999999999504,268.5999999999007,294.4253810847966,333.333322951968,-7.647511540745349
26865,134.3249999999503,268.6499999999007,294.4118984441251,333.3333196051182,-7.598683634811054
26870,134.3499999999503,268.6999999999006,294.3979519040867,333.3333166549126,-7.546731544517329
26875,134.3749999999503,268.7499999999006,294.3835006774929,333.3333141906561,-7.491651877149782
26880,134.3999999999503,268.7999999999005,294.3685027484225,333.3333122984006,-7.433439838668159
26885,134.4249999999502,268.8499999999005,294.3529148669352,333.3333110581247,-7.372089355467727
26890,134.4499999999502,268.8999999999004,294.3366925567589,333.3333105404918,-7.307593194002489
26895,134.4749999999502,268.9499999999004,294.3197901367586,333.3333108032139,-7.239943078868195
26900,134.4999999999502,268.9999999999004,294.3021607569751,333.3333118869883,-7.16912981009615
26905,134.5249999999502,269.0499999999003,294.2837564501813,333.3333138110834,-7.095143380550081
26910,134.5499999999501,269.0999999999003,294.2645281998587,333.333316568622,-7.017973094452259
26915,134.5749999999501,269.1499999999002,294.2444260256074,333.3333201217126,-6.937607688198177
26920,134.5999999999501,269.1999999999002,294.2233990871116,333.33332439669,-6.854035454758844
26925,134.6249999999501,269.2499999999001,294.2013958077956,333.333329279766,-6.767244373096039
26930,134.64999999995,269.2999999999001,294.1783640196441,333.3333346136549,-6.677222244157356
26935,134.67499999995,269.3499999999,294.1542511308521,333.3333401958399,-6.583956835148446
26940,134.69999999995,269.3999999999,294.1290043184553,333.3333457794195,-6.48743603393342
26945,134.72499999995,269.4499999998999,294.1025707486512,333.3333510776629,-6.387648015573618
26950,134.7499999999499,269.4999999998999,294.0748978281769,333.3333557736188,-6.284581423185642
26955,134.7749999999499,269.5499999998999,294.0459334908181,333.3333595362049,-6.178225565537232
26960,134.7999999999499,269.5999999998998,294.0156265234511,333.3333620440582,-6.06857063406572
26965,134.8249999999499,269.6499999998998,293.9839269357026,333.33336301805,-5.955607942415654
26970,134.8499999999499,269.6999999998997,293.9507863751145,333.3333622624214,-5.839330192146017
26975,134.8749999999498,269.7499999998997,293.9161585840566,333.3333597131728,-5.719731769137676
26980,134.8999999999498,269.7999999998996,293.8799998818696,333.3333554905166,-5.596809076596712
26985,134.9249999999498,269.8499999998996,293.8422696286025,333.3333499502968,-5.470560912894403
26990,134.9499999999498,269.8999999998995,293.8029305699538,333.3333437277566,-5.340988906678888
26995,134.9749999999497,269.9499999998995,293.7619488435232,333.3333377670426,-5.208098029935576
27000,134.9999999999497,269.9999999998994,293.7192931727957,333.3333333333343,-5.071897227134357
27005,135.0249999999497,270.0499999998994,293.6749090633605,333.3333329231896,-4.932396288876228
27010,135.0499999999497,270.0999999998994,293.6285107604688,333.3333330976645,-4.78960566702782
27015,135.0749999999497,270.1499999998993,293.579960023092,333.3333325806626,-4.643539180059193
27020,135.0999999999496,270.1999999998993,293.5292918026443,333.3333328641177,-4.494217124370896
27025,135.1249999999496,270.2499999998992,293.4765840774479,333.3333335575523,-4.341668165003455
27030,135.1499999999496,270.2999999998992,293.4218811023484,333.3333332984421,-4.185927666771671
27035,135.1749999999496,270.3499999998991,293.3651785333411,333.3333321221855,-4.027036007996568
27040,135.1999999999495,270.3999999998991,293.3064413466425,333.3333314123452,-3.865038938579115
27045,135.2249999999495,270.449999999899,293.245627713982,333.3333320062748,-3.699989627553678
27050,135.2499999999495,270.499999999899,293.1827166592028,333.3333330116634,-3.531950618415482
27055,135.2749999999495,270.5499999998989,293.1177321189742,333.3333330184174,-3.360994317051394
27060,135.2999999999494,270.5999999998989,293.0507451339394,333.3333323847961,-3.187200995399198
27065,135.3249999999494,270.6499999998989,292.9818482314654,333.3333323667769,-3.010660959325593
27070,135.3499999999494,270.6999999998988,292.9111275828209,333.3333328123774,-2.831477442105556
27075,135.3749999999494,270.7499999998988,292.8386515842499,333.3333326292811,-2.649765483415775
27080,135.3999999999494,270.7999999998987,292.7644785514063,333.3333316380546,-2.465650619793024
27085,135.4249999999493,270.8499999998987,292.6886742130574,333.3333309048816,-2.279268751154585
27090,135.4499999999493,270.8999999998986,292.6113286651781,333.3333314334675,-2.090767732904875
27095,135.4749999999493,270.9499999998986,292.5325683656569,333.333332807513,-1.900309455851427
27100,135.4999999999493,270.9999999998985,292.4525604546537,333.3333334434719,-1.708070775962048
27105,135.5249999999492,271.0499999998985,292.3715068338249,333.3333326528918,-1.514241878969671
27110,135.5499999999492,271.0999999998984,292.2896299523211,333.3333317983111,-1.319023237169759
27115,135.5749999999492,271.1499999998984,292.2071483259751,333.3333319231252,-1.122628614914873
27120,135.5999999999492,271.1999999998984,292.1242608217324,333.3333321293037,-0.9252857070229181
27125,135.6249999999492,271.2499999998983,292.0411502863448,333.3333314924723,-0.7272329969185982
27130,135.6499999999491,271.2999999998983,291.9580012734922,333.3333306691529,-0.5287172513981834
27135,135.6749999999491,271.3499999998982,291.8750180246641,333.3333309700287,-0.3299929917057915
27140,135.6999999999491,271.3999999998982,291.7924344031551,333.3333324692314,-0.1313235891791824
27145,135.7249999999491,271.4499999998981,291.7105129062489,333.3333335050136,0.06701844134964263
27150,135.749999999949,271.4999999998981,291.6295330978256,333.3333328333098,0.264754081555526
27155,135.774999999949,271.549999999898,291.5497744469383,333.3333317010402,0.4616036467109077
27160,135.799999999949,271.599999999898,291.4714894090628,333.3333316785196,0.6572863788973677
27165,135.824999999949,271.6499999998979,291.3948840370597,333.3333319212148,0.8515192946575912
27170,135.8499999999489,271.6999999998979,291.3201233993029,333.3333312967801,1.044021967022434
27175,135.8749999999489,271.7499999998979,291.247353847091,333.333330563582,1.234520580800494
27180,135.8999999999489,271.7999999998978,291.1767245834178,333.3333311613976,1.422749052977785
27185,135.9249999999489,271.8499999998978,291.1083981447694,333.3333328348368,1.608447766068939
27190,135.9499999999489,271.8999999998977,291.0425466509626,333.3333334948595,1.791363422194364
27195,135.9749999999488,271.9499999998977,290.979336523661,333.3333323512177,1.971253049788833
27200,135.9999999999488,271.9999999998976,290.9189072955361,333.3333314714362,2.14788981848795
27205,136.0249999999488,272.0499999998976,290.8613415388759,333.3333317560565,2.321059194610617
27210,136.0499999999488,272.0999999998975,290.8066579130777,333.3333316428365,2.490559388761268
27215,136.0749999999487,272.1499999998975,290.7548334520498,333.3333307631875,2.656205994778533
27220,136.0999999999487,272.1999999998974,290.7058360643218,333.3333307121583,2.817833808812903
27225,136.1249999999487,272.2499999998974,290.659647664969,333.3333322567816,2.975294411174914
27230,136.1499999999487,272.2999999998974,290.6162699012386,333.3333335222434,3.128452919028182
27235,136.1749999999487,272.3499999998973,290.5757122009051,333.333332702175,3.277188860372457
27240,136.1999999999486,272.3999999998973,290.5379703668133,333.3333314920875,3.421402169402108
27245,136.2249999999486,272.4499999998972,290.5029929460167,333.3333316526038,3.561009823824295
27250,136.2499999999486,272.4999999998972,290.4706672565845,333.3333316740178,3.695942079540958
27255,136.2749999999486,272.5499999998971,290.4408435909442,333.3333307930308,3.826146523455498
27260,136.2999999999485,272.5999999998971,290.4133745865453,333.3333307050954,3.951589504764396
27265,136.3249999999485,272.649999999897,290.3881443820017,333.333332336756,4.072252294016894
27270,136.3499999999485,272.699999999897,290.3650762886819,333.3333335445105,4.188126038199554
27275,136.3749999999485,272.7499999998969,290.3441178831756,333.3333324884059,4.299212204098001
27280,136.3999999999484,272.7999999998969,290.3252128741499,333.3333314038022,4.405528790105455
27285,136.4249999999484,272.8499999998969,290.3082598574306,333.3333317139913,4.507104578699225
27290,136.4499999999484,272.8999999998968,290.2931033466145,333.3333314823924,4.603976181531381
27295,136.4749999999484,272.9499999998968,290.2795677997564,333.3333305888832,4.696192600417256
27300,136.4999999999484,272.9999999998967,290.2675014815438,333.3333311235803,4.783815327100683
27305,136.5249999999483,273.0499999998967,290.2568032351486,333.3333330307395,4.866912523037288
27310,136.5499999999483,273.0999999998966,290.2474215403249,333.3333333370088,4.945554434693458
27315,136.5749999999483,273.1499999998966,290.2393290611977,333.3333317705186,5.019817655942538
27320,136.5999999999483,273.1999999998965,290.2324798414355,333.3333314545362,5.089788750489197
27325,136.6249999999482,273.2499999998965,290.2267694348391,333.333331738396,5.155555263225431
27330,136.6499999999482,273.2999999998964,290.2220520195509,333.3333309167894,5.217208810383994
27335,136.6749999999482,273.3499999998964,290.2181896447175,333.3333306606333,5.274848808687826
27340,136.6999999999482,273.3999999998964,290.2150930981596,333.333332389637,5.328578522762175
27345,136.7249999999482,273.4499999998963,290.2127340254771,333.333333559038,5.378498143355637
27350,136.7499999999481,273.4999999998963,290.2111237903967,333.3333321769233,5.424705829699708
27355,136.7749999999481,273.5499999998962,290.2102698738066,333.3333313418965,5.467305697246461
27360,136.7999999999481,273.5999999998962,290.2101206886392,333.3333317492924,5.506399701437481
27365,136.8249999999481,273.6499999998961,290.2105678975572,333.3333311047235,5.542087436357422
27370,136.849999999948,273.6999999998961,290.2114984053621,333.3333305751254,5.574472060971444
27375,136.874999999948,273.749999999896,290.2128446418967,333.3333321645721,5.603657835859256
27380,136.899999999948,273.799999999896,290.2146043783868,333.3333335839449,5.629742254073551
27385,136.924999999948,273.8499999998959,290.2168211488877,333.3333322479121,5.652815976279403
27390,136.9499999999479,273.8999999998959,290.219536163497,333.3333313068933,5.67297239410853
27395,136.9749999999479,273.9499999998959,290.222725000073,333.3333317371457,5.69030011643645
27400,136.9999999999479,273.9999999998958,290.226297999207,333.3333310622652,5.704882260242612
27405,137.0249999999479,274.0499999998958,290.2301587350059,333.3333306257046,5.716803443268853
27410,137.0499999999479,274.0999999998957,290.2342595621843,333.3333324088792,5.726147010503661
27415,137.0749999999478,274.1499999998957,290.238621512862,333.3333335691175,5.732986592824961
27420,137.0999999999478,274.1999999998956,290.243309239387,333.333331937033,5.73738781978784
27425,137.1249999999478,274.2499999998956,290.2483729483787,333.3333313395651,5.739418197377364
27430,137.1499999999478,274.2999999998955,290.2537829391778,333.3333317117048,5.739137584601365
27435,137.1749999999477,274.3499999998955,290.2594462929566,333.3333308248404,5.736600884698315
27440,137.1999999999477,274.3999999998954,290.2652760114963,333.333330932927,5.731864600755975
27445,137.2249999999477,274.4499999998954,290.2712456087509,333.3333330559843,5.724981351062417
27450,137.2499999999477,274.4999999998954,290.2773984384121,333.333333248199,5.715991967244116
27455,137.2749999999477,274.5499999998953,290.2838083476051,333.3333314166944,5.704932621427997
27460,137.2999999999476,274.5999999998953,290.290505333924,333.3333315374056,5.691840184111705
27465,137.3249999999476,274.6499999998952,290.2974269630462,333.3333314778288,5.67674229725772
27470,137.3499999999476,274.6999999998952,290.3044679398671,333.3333305863295,5.659665588438461
27475,137.3749999999476,274.7499999998951,290.3115565260258,333.3333318307548,5.640638275087919
27480,137.3999999999475,274.7999999998951,290.3186964154725,333.333333641229,5.619680681784559
27485,137.4249999999475,274.849999999895,290.3259511878848,333.3333322501913,5.596802301256101
27490,137.4499999999475,274.899999999895,290.3333818521568,333.3333312221712,5.572014683946706
27495,137.4749999999475,274.9499999998949,290.3409634510606,333.3333317414413,5.545324596871319
27500,137.4999999999474,274.9999999998949,290.3485902294659,333.3333309574323,5.516733342174406
27505,137.5249999999474,275.0499999998949,290.3561582948084,333.3333310853317,5.486245609577844
27510,137.5499999999474,275.0999999998948,290.3636333003954,333.3333332941551,5.45386380720214
27515,137.5749999999474,275.1499999998948,290.3710583382991,333.3333331022749,5.419578746780551
27520,137.5999999999474,275.1999999998947,290.3785001931057,333.3333312170742,5.383378957670788
27525,137.6249999999473,275.2499999998947,290.385959658252,333.3333316371669,5.34525481843634
27530,137.6499999999473,275.2999999998946,290.3933354276626,333.3333314060864,5.305189236796767
27535,137.6749999999473,275.3499999998946,290.4005041378306,333.3333309758473,5.263167732120718
27540,137.6999999999473,275.3999999998945,290.407409118352,333.3333329233429,5.219177622595068
27545,137.7249999999472,275.4499999998945,290.4140813157784,333.3333335583068,5.173196333132823
27550,137.7499999999472,275.4999999998944,290.4205808338327,333.3333314185092,5.12519533144799
27555,137.7749999999472,275.5499999998944,290.4269043569242,333.3333316132938,5.075151881656305
27560,137.7999999999472,275.5999999998944,290.432934576612,333.3333319845904,5.023037216999964
27565,137.8249999999472,275.6499999998943,290.4385379407044,333.3333317745206,4.968823879092719
27570,137.8499999999471,275.6999999998943,290.4436765172754,333.333333409505,4.912487549568708
27575,137.8749999999471,275.7499999998942,290.4484078609354,333.333333542114,4.853995008112302
27580,137.8999999999471,275.7999999998942,290.4527737702786,333.3333315410425,4.793307163541036
27585,137.9249999999471,275.8499999998941,290.4566929088221,333.333332318651,4.730394060380191
27590,137.949999999947,275.8999999998941,290.4599963031809,333.3333327360696,4.665221797412126
27595,137.974999999947,275.949999999894,290.4626545691984,333.3333333644876,4.597756985760904
27600,137.999999999947,275.999999999894,290.464767675195,333.3333333369191,4.52796341711481
27605,138.024999999947,276.0499999998939,290.4662457248676,333.3333332543444,4.455799179781794
27610,138.0499999999469,276.0999999998939,290.4665207438346,333.3333297427968,4.381241279909398
27615,138.0749999999469,276.1499999998939,290.4654794280735,333.3333175190661,4.304258997698849
27620,138.0999999999469,276.1999999998938,290.4635440654081,333.3333080410657,4.224808125254997
27625,138.1249999999469,276.2499999998938,290.4608533669927,333.3333049755379,4.142845606652664
27630,138.1499999999469,276.2999999998937,290.457387488407,333.3333079256915,4.058332355293889
27635,138.1749999999468,276.3499999998937,290.4530648883324,333.3333146478083,3.97123259319743
27640,138.1999999999468,276.3999999998936,290.4477859235042,333.333322350563,3.881514202846688
27645,138.2249999999468,276.4499999998936,290.4414520376935,333.3333286295462,3.78914800714928
27650,138.2499999999468,276.4999999998935,290.4339738976678,333.3333318902679,3.694107808494258
27655,138.2749999999467,276.5499999998935,290.4252740213629,333.3333315035956,3.596370039214973
27660,138.2999999999467,276.5999999998934,290.4152871777021,333.3333276718933,3.495913866153666
27665,138.3249999999467,276.6499999998934,290.4039596865308,333.3333212225069,3.39272118738401
27670,138.3499999999467,276.6999999998934,290.3912483785276,333.3333133437702,3.286776876596969
27675,138.3749999999467,276.7499999998933,290.3771193475436,333.3333053637195,3.178069021718256
27680,138.3999999999466,276.7999999998933,290.3615466777776,333.3332985563144,3.066589292395375
27685,138.4249999999466,276.8499999998932,290.3445111694234,333.3332940004063,2.952333336179537
27690,138.4499999999466,276.8999999998932,290.3259991679155,333.3332924753701,2.83530124219882
27695,138.4749999999466,276.9499999998931,290.3060015528579,333.3332943965694,2.715498042527898
27700,138.4999999999465,276.9999999998931,290.2845129706978,333.333299787723,2.592934248754244
27705,138.5249999999465,277.049999999893,290.2615313570424,333.3333082863407,2.46762642192064
27710,138.5499999999465,277.099999999893,290.237057782125,333.3333191869862,2.339597755681723
27715,138.5749999999465,277.1499999998929,290.211096616188,333.3333315109022,2.208878679059703
27720,138.5999999999464,277.1999999998929,290.1836559875699,333.3333441058818,2.075507451879794
27725,138.6249999999464,277.2499999998929,290.1547484804526,333.3333557562003,1.939530759457435
27730,138.6499999999464,277.2999999998928,290.124392003852,333.3333653025005,1.801004278579006
27735,138.6749999999464,277.3499999998928,290.0926107552713,333.3333717474295,1.659993219609833
27740,138.6999999999464,277.3999999998927,290.059436203471,333.3333743473051,1.51657281972143
27745,138.7249999999463,277.4499999998927,290.0249080230244,333.3333726706878,1.370828791469023
27750,138.7499999999463,277.4999999998926,289.9890749266032,333.333366630577,1.222857707383345
27755,138.7749999999463,277.5499999998926,289.9519953561725,333.3333564812344,1.072767325306751
27760,138.7999999999463,277.5999999998925,289.9137380092117,333.333342792342,0.9206768408676445
27765,138.8249999999462,277.6499999998925,289.8743821883431,333.3333263985103,0.7667170713069109
27770,138.8499999999462,277.6999999998924,289.8340179718349,333.3333083371282,0.6110305602483446
27775,138.8749999999462,277.7499999998924,289.7927462078405,333.3332897740474,0.4537716047884794
27780,138.8999999999462,277.7999999998923,289.7506783377952,333.3332719266095,0.2951061946818676
27785,138.9249999999462,277.8499999998923,289.7079360544404,333.333255983122,0.1352118607175745
27790,138.9499999999461,277.8999999998923,289.664650798913,333.3332430253542,-0.02572257901098318
27795,138.9749999999461,277.9499999998922,289.6209630997897,333.3332339541289,-0.1874973812499374
27800,138.9999999999461,277.9999999998922,289.5770217559263,333.3332294239182,-0.3499023591018142
27805,139.0249999999461,278.0499999998921,289.5329828650645,333.3332297887038,-0.512717489318877
27810,139.049999999946,278.0999999998921,289.4890087014662,333.3332350651217,-0.6757136525343959
27815,139.074999999946,278.149999999892,289.4452664488779,333.3332449162608,-0.8386535084089854
27820,139.099999999946,278.199999999892,289.4019267989836,333.3332586605571,-1.001292505103647
27825,139.124999999946,278.2499999998919,289.3591624305564,333.3332753071963,-1.163380016557031
27830,139.1499999999459,278.2999999998919,289.3171463897039,333.3332936181596,-1.324660596254708
27835,139.1749999999459,278.3499999998918,289.2760503971303,333.3333121938757,-1.484875329960819
27840,139.1999999999459,278.3999999998918,289.2360431136444,333.3333295774943,-1.643763264672065
27845,139.2249999999459,278.4499999998918,289.1972884008878,333.3333443711304,-1.801062886246725
27850,139.2499999999459,278.4999999998917,289.1599436196332,333.3333553569207,-1.956513616141228
27855,139.2749999999458,278.5499999998917,289.1241580124795,333.3333616150239,-2.109857298969319
27860,139.2999999999458,278.5999999998916,289.0900712199135,333.3333626281342,-2.260839661965578
27865,139.3249999999458,278.6499999998916,289.0578119731744,333.3333583770971,-2.409211737710223
27870,139.3499999999458,278.6999999998915,289.0274970004932,333.333349396229,-2.554731251777335
27875,139.3749999999457,278.7499999998915,288.9992300126235,333.3333367805801,-2.697163997847236
27880,139.3999999999457,278.7999999998914,288.9731002636075,333.333322038087,-2.836285469419631
27885,139.4249999999457,278.8499999998914,288.9491812054086,333.3333066836141,-2.971882976266564
27890,139.4499999999457,278.8999999998913,288.9275291465628,333.3332921123311,-3.103757044223016
27895,139.4749999999457,278.9499999998913,288.9081823402935,333.3332795289078,-3.231722504057602
27900,139.4999999999456,278.9999999998913,288.8911606430411,333.3332698828573,-3.355609406656776
27905,139.5249999999456,279.0499999998912,288.8764656816,333.3332638224041,-3.475263752428613
27910,139.5499999999456,279.0999999998912,288.8640814667127,333.3332616703639,-3.590548039581869
27915,139.5749999999456,279.1499999998911,288.8539753870463,333.3332634222277,-3.701341640954301
27920,139.5999999999455,279.1999999998911,288.8460995158492,333.3332687654403,-3.807541019888516
27925,139.6249999999455,279.249999999891,288.8403921625109,333.3332771181333,-3.909059795865585
27930,139.6499999999455,279.299999999891,288.8367796019968,333.3332876843027,-4.00582867065461
27935,139.6749999999455,279.3499999998909,288.8351779172804,333.333299521233,-4.09779522606766
27940,139.6999999999454,279.3999999998909,288.8354948936466,333.3333116138846,-4.184923604566946
27945,139.7249999999454,279.4499999998908,288.8376319092521,333.3333229505158,-4.267194084204547
27950,139.7499999999454,279.4999999998908,288.8414857732558,333.3333325937736,-4.344602559340697
27955,139.7749999999454,279.5499999998908,288.8469504711709,333.3333397422464,-4.417159938505967
27960,139.7999999999454,279.5999999998907,288.8539187861326,333.3333437786737,-4.484891470466504
27965,139.8249999999453,279.6499999998907,288.862283774044,333.3333443025768,-4.547836009175891
27970,139.8499999999453,279.6999999998906,288.8719400791844,333.3333411466708,-4.606045227773611
27975,139.8749999999453,279.7499999998906,288.8827850843148,333.3333343778234,-4.659582791184374
27980,139.8999999999453,279.7999999998905,288.8947198950677,333.3333242843493,-4.708523496141087
27985,139.9249999999452,279.8499999998905,288.9076501623495,333.3333113520289,-4.75295238665185
27990,139.9499999999452,279.8999999998904,288.9214867487212,333.3332962314075,-4.792963851995617
27995,139.9749999999452,279.9499999998904,288.9361462457567,333.333279698906,-4.828660713383496
28000,139.9999999999452,279.9999999998903,288.9515513495548,333.3332626140316,-4.860153304456056
28005,140.0249999999452,280.0499999998903,288.9676311015319,333.3332458747382,-4.887558549935958
28010,140.0499999999451,280.0999999998903,288.9843210016239,333.3332303727199,-4.910999046037723
28015,140.0749999999451,280.1499999998902,289.0015630014891,333.3332169502741,-4.930602145765733
28020,140.0999999999451,280.1999999998902,289.0193053860612,333.3332063601346,-4.946499051992349
28025,140.1249999999451,280.2499999998901,289.0375025532221,333.3331992296583,-4.958823921192553
28030,140.149999999945,280.2999999998901,289.0561147028264,333.3331960305538,-4.967712980906732
28035,140.174999999945,280.34999999989,289.0751074480496,333.3331970553151,-4.973303664297783
28040,140.199999999945,280.39999999989,289.0944513635595,333.3332024013749,-4.97573376553489
28045,140.224999999945,280.4499999998899,289.114121486217,333.3332119638362,-4.975140620080629
28050,140.2499999999449,280.4999999998899,289.1340967847399,333.3332254374052,-4.971660314210435
28055,140.2749999999449,280.5499999998898,289.1543596148985,333.333242327842,-4.965426928238147
28060,140.2999999999449,280.5999999998898,289.1748951762017,333.3332619727604,-4.95657181789274
28065,140.3249999999449,280.6499999998898,289.1956909849343,333.3332835711577,-4.945222938103086
28070,140.3499999999449,280.6999999998897,289.2167363764923,333.333306220365,-4.931504213080119
28075,140.3749999999448,280.7499999998897,289.2380220478662,333.3333289586271,-4.915534956040284
28080,140.3999999999448,280.7999999998896,289.2595396484361,333.3333508109129,-4.897429341230827
28085,140.4249999999448,280.8499999998896,289.2812814246499,333.3333708353489,-4.877295930092327
28090,140.4499999999448,280.8999999998895,289.3032399214792,333.3333881675898,-4.855237252503118
28095,140.4749999999447,280.9499999998895,289.3254077410265,333.3334020607683,-4.831349443178345
28100,140.4999999999447,280.9999999998894,289.3477773563969,333.3334119193268,-4.805721932535762
28105,140.5249999999447,281.0499999998894,289.3703409767181,333.333417325763,-4.778437190898194
28110,140.5499999999447,281.0999999998893,289.3930904571124,333.3334180601649,-4.749570524885826
28115,140.5749999999447,281.1499999998893,289.416017245099,333.3334141128736,-4.719189925427603
28120,140.5999999999446,281.1999999998893,289.4391123523852,333.333405690666,-4.687355967982554
28125,140.6249999999446,281.2499999998892,289.4623663383032,333.333393216448,-4.654121767133193
28130,140.6499999999446,281.2999999998892,289.4857692884314,333.3333773216477,-4.619532989320141
28135,140.6749999999446,281.3499999998891,289.5093107696911,333.3333588297691,-4.583627928553353
28140,140.6999999999445,281.3999999998891,289.5329797421194,333.3333387296884,-4.546437650025587
28145,140.7249999999445,281.449999999889,289.5567642710862,333.3333181488221,-4.507986224064476
28150,140.7499999999445,281.499999999889,289.5806507024865,333.3332982382786,-4.468291219769285
28155,140.7749999999445,281.5499999998889,289.604623042905,333.333279975785,-4.427364279121171
28160,140.7999999999444,281.5999999998889,289.6286624585745,333.333264141697,-4.385211411858204
28165,140.8249999999444,281.6499999998888,289.6527469783147,333.3332513173378,-4.341833269949348
28170,140.8499999999444,281.6999999998888,289.6768513882214,333.3332418795708,-4.297225441623659
28175,140.8749999999444,281.7499999998888,289.7009472662326,333.333236002059,-4.251378753357565
28180,140.8999999999444,281.7999999998887,289.7250031219328,333.3332336655634,-4.204279577932554
28185,140.9249999999443,281.8499999998887,289.7489846131895,333.3332346763978,-4.155910149909126
28190,140.9499999999443,281.8999999998886,289.7728548165799,333.3332386915163,-4.106248889275397
28195,140.9749999999443,281.9499999998886,289.7965745327107,333.3332452484888,-4.055270733023217
28200,140.9999999999443,281.9999999998885,289.820102610845,333.3332537985267,-4.00294747368152
28205,141.0249999999442,282.0499999998885,289.8433962801224,333.3332637406943,-3.949248103462834
28210,141.0499999999442,282.0999999998884,289.8664114771305,333.3332744554277,-3.894139162546246
28215,141.0749999999442,282.1499999998884,289.8891031620701,333.3332853356812,-3.837585090046129
28220,141.0999999999442,282.1999999998883,289.911425617995,333.3332958142743,-3.779548576358565
28225,141.1249999999442,282.2499999998883,289.9333327297818,333.3333053864054,-3.719990915755495
28230,141.1499999999441,282.2999999998883,289.9547782413763,333.3333136266889,-3.658872358349531
28235,141.1749999999441,282.3499999998882,289.9757159916479,333.3333202005641,-3.596152460791536
28240,141.1999999999441,282.3999999998882,289.9961001304457,333.333324870213,-3.531790435326057
28245,141.2249999999441,282.4499999998881,290.0158853176429,333.3333274955589,-3.465745497057693
28250,141.249999999944,282.4999999998881,290.0350269084983,333.3333280309948,-3.397977209492788
28255,141.274999999944,282.549999999888,290.0534811291362,333.3333265187478,-3.328445828591555
28260,141.299999999944,282.599999999888,290.0712052458488,333.333323079665,-3.257112645673721
28265,141.324999999944,282.6499999998879,290.0881577317767,333.3333179022542,-3.1839403295883
28270,141.3499999999439,282.6999999998879,290.1042984341175,333.333311230658,-3.108893268569493
28275,141.3749999999439,282.7499999998878,290.1195887445123,333.3333033521489,-3.031937912151378
28280,141.3999999999439,282.7999999998878,290.133991774785,333.3332945845952,-2.953043113433942
28285,141.4249999999439,282.8499999998878,290.1474725397436,333.3332852642708,-2.872180471876288
28290,141.4499999999439,282.8999999998877,290.1599981483086,333.3332757342604,-2.789324676646847
28295,141.4749999999438,282.9499999998877,290.1715380039538,333.3332663336954,-2.70445385041536
28300,141.4999999999438,282.9999999998876,290.1820640151071,333.3332573879631,-2.617549893306978
28305,141.5249999999438,283.0499999998876,290.191550815963,333.3332492000201,-2.52859882658479
28310,141.5499999999438,283.0999999998875,290.1999759979348,333.3332420429215,-2.437591135463046
28315,141.5749999999437,283.1499999998875,290.2073203517162,333.3332361536254,-2.344522110298292
28320,141.5999999999437,283.1999999998874,290.2135681196639,333.333231728123,-2.249392185229538
28325,141.6249999999437,283.2499999998874,290.2187072579172,333.3332289179442,-2.152207273161109
28330,141.6499999999437,283.2999999998873,290.2227297071773,333.3332278280074,-2.05297909579565
28335,141.6749999999437,283.3499999998873,290.2256316707006,333.3332285158248,-1.951725507190574
28340,141.6999999999436,283.3999999998873,290.2274138974003,333.3332309919842,-1.848470809092185
28345,141.7249999999436,283.4499999998872,290.2280819673871,333.3332352218551,-1.743246056028029
28350,141.7499999999436,283.4999999998872,290.2276465765618,333.3332411283868,-1.636089347850899
28355,141.7749999999436,283.5499999998871,290.2261238161915,333.3332485959077,-1.527046107139411
28360,141.7999999999435,283.5999999998871,290.2235354426049,333.3332574747373,-1.416169338517706
28365,141.8249999999435,283.649999999887,290.2199091315081,333.3332675864806,-1.303519866649276
28370,141.8499999999435,283.699999999887,290.2152787106284,333.333278729786,-1.189166549328319
28375,141.8749999999435,283.7499999998869,290.2096843638899,333.3332906864107,-1.073186461775169
28380,141.8999999999434,283.7999999998869,290.2031727996936,333.3333032273769,-0.9556650479665587
28385,141.9249999999434,283.8499999998868,290.1957973755806,333.3333161190478,-0.8366962345687954
28390,141.9499999999434,283.8999999998868,290.187618171258,333.3333291289375,-0.7163825028618845
28395,141.9749999999434,283.9499999998868,290.1787020019696,333.3333420311036,-0.5948349139021905
28400,141.9999999999434,283.9999999998867,290.1691223643815,333.3333546109843,-0.472173082144224
28405,142.0249999999433,284.0499999998867,290.1589593076017,333.3333666695808,-0.3485250927835128
28410,142.0499999999433,284.0999999998866,290.1482992226428,333.3333780268945,-0.2240273582825301
28415,142.0749999999433,284.1499999998866,290.1372345447465,333.3333885246124,-0.09882440981931007
28420,142.0999999999433,284.1999999998865,290.1258633642011,333.3333980279994,0.02693138013437801
28425,142.1249999999432,284.2499999998865,290.1142889429655,333.3334064270371,0.1530801473191268
28430,142.1499999999432,284.2999999998864,290.1026191363291,333.3334136368633,0.2794549597423943
28435,142.1749999999432,284.3499999998864,290.0909657209554,333.3334195975748,0.4058823178498323
28440,142.1999999999432,284.3999999998863,290.079443633042,333.3334242734821,0.5321827313538789
28445,142.2249999999432,284.4499999998863,290.0681699040607,333.3334276938455,0.6581714885652183
28450,142.2499999999431,284.4999999998863,290.0572620561359,333.3334298551588,0.7836592301043814
28455,142.2749999999431,284.5499999998862,290.0468385629016,333.3334306993252,0.90845266562231
28460,142.2999999999431,284.5999999998862,290.037017557872,333.3334301952686,1.03235554699037
28465,142.3249999999431,284.6499999998861,290.0279156416239,333.333428332195,1.155169591452489
28470,142.349999999943,284.6999999998861,290.0196467692863,333.3334251182126,1.276695460407435
28475,142.374999999943,284.749999999886,290.0123211702564,333.333420580449,1.396733784925078
28480,142.399999999943,284.799999999886,290.0060443040618,333.3334147654205,1.5150862262751
28485,142.424999999943,284.8499999998859,290.0009158671516,333.3334077393151,1.631556560139034
28490,142.4499999999429,284.8999999998859,289.9970288681854,333.3333995881172,1.745951772855646
28495,142.4749999999429,284.9499999998858,289.994468789632,333.3333904175677,1.858083157540164
28500,142.4999999999429,284.9999999998858,289.9933128522158,333.3333803529042,1.967767397567431
28505,142.5249999999429,285.0499999998858,289.9936293966624,333.333369538311,2.07482762483946
28510,142.5499999999429,285.0999999998857,289.9954773944367,333.3333581360158,2.179094440533211
28515,142.5749999999428,285.1499999998857,289.9989060959628,333.333346324914,2.280406886576747
28520,142.5999999999428,285.1999999998856,290.0039548214925,333.3333342988655,2.378613356934129
28525,142.6249999999428,285.2499999998856,290.0106528709572,333.3333222678196,2.473572436874839
28530,142.6499999999428,285.2999999998855,290.0190194838787,333.3333104515702,2.565153648792409
28535,142.6749999999427,285.3499999998855,290.0290639649398,333.3332990536023,2.65323808848564
28540,142.6999999999427,285.3999999998854,290.0407859602897,333.3332882572979,2.737719015889612
28545,142.7249999999427,285.4499999998854,290.0541758987744,333.333278227021,2.818502355173712
28550,142.7499999999427,285.4999999998853,290.0692155675605,333.3332691070174,2.895507095673845
28555,142.7749999999427,285.5499999998853,290.0858787973199,333.3332610199888,2.968665595337509
28560,142.7999999999426,285.5999999998853,290.1041322363352,333.3332540660067,3.037923787186618
28565,142.8249999999426,285.6499999998852,290.1239361938995,333.3332483218303,3.103241289493611
28570,142.8499999999426,285.6999999998852,290.1452455324039,333.3332438402589,3.164591422982591
28575,142.8749999999426,285.7499999998851,290.1680105897521,333.3332406507953,3.221961135917498
28580,142.8999999999425,285.7999999998851,290.1921781135549,333.3332387597153,3.27535084070625
28585,142.9249999999425,285.849999999885,290.2176921883105,333.3332381507975,3.324774167976782
28590,142.9499999999425,285.899999999885,290.2444951394671,333.3332387863931,3.370257640676976
28595,142.9749999999425,285.9499999998849,290.2725283987847,333.3332406087612,3.411840273115801
28600,142.9999999999424,285.9999999998849,290.3017333173996,333.3332435416979,3.449573099481468
28605,143.0249999999424,286.0499999998848,290.3320519146364,333.3332474924053,3.483518636340576
28610,143.0499999999424,286.0999999998848,290.3634275524852,333.3332523535779,3.513750283535319
28615,143.0749999999424,286.1499999998848,290.3958055275783,333.3332580056468,3.540351667855603
28620,143.0999999999424,286.1999999998847,290.4291335744716,333.333264319197,3.563415933791942
28625,143.1249999999423,286.2499999998847,290.4633622760622,333.3332711574732,3.583044985337736
28630,143.1499999999423,286.2999999998846,290.4984453787192,333.3332783789003,3.599348683455974
28635,143.1749999999423,286.3499999998846,290.5343400119052,333.3332858396244,3.61244400334099
28640,143.1999999999423,286.3999999998845,290.5710068138705,333.3332933960103,3.622454156064237
28645,143.2249999999422,286.4499999998845,290.6084099667639,333.3333009070333,3.62950767942769
28650,143.2499999999422,286.4999999998844,290.6465171463384,333.333308236549,3.633737503208329
28655,143.2749999999422,286.5499999998844,290.6852993929478,333.3333152553806,3.635279994417711
28660,143.2999999999422,286.5999999998843,290.7247309120407,333.3333218432026,3.634273988690844
28665,143.3249999999422,286.6499999998843,290.764788813576,333.3333278902022,3.630859814440514
28670,143.3499999999421,286.6999999998843,290.8054528007797,333.3333332984796,3.62517831693174
28675,143.3749999999421,286.7499999998842,290.8467048194574,333.3333379832317,3.617369889954307
28680,143.3999999999421,286.7999999998842,290.8885286794506,333.3333418736203,3.607573523098686
28685,143.4249999999421,286.8499999998841,290.9309096599724,333.3333449134192,3.595925873121797
28690,143.449999999942,286.8999999998841,290.9738341103813,333.3333470614241,3.582560367959281
28695,143.474999999942,286.949999999884,291.0172890572958,333.3333482916105,3.567606352049932
28700,143.499999999942,286.999999999884,291.0612618282194,333.3333485930929,3.551188281493093
28705,143.524999999942,287.0499999998839,291.1057397005988,333.3333479698966,3.533424977231315
28710,143.5499999999419,287.0999999998839,291.1507095838815,333.3333464405384,3.514428943930254
28715,143.5749999999419,287.1499999998838,291.1961577406011,333.3333440374699,3.494305761505426
28720,143.5999999999419,287.1999999998838,291.2420695507875,333.3333408063805,3.473153555329477
28725,143.6249999999419,287.2499999998838,291.2884293223032,333.3333368053825,3.451062550075976
28730,143.6499999999419,287.2999999998837,291.3352201479822,333.3333321040865,3.428114710924111
28735,143.6749999999418,287.3499999998837,291.3824238088778,333.3333267825892,3.404383474510478
28740,143.6999999999418,287.3999999998836,291.4300207214351,333.3333209303704,3.379933570591333
28745,143.7249999999418,287.4499999998836,291.4779899252143,333.3333146451221,3.35482093393664
28750,143.7499999999418,287.4999999998835,291.5263091067581,333.3333080315023,3.329092704533345
28755,143.7749999999417,287.5499999998835,291.5749546544908,333.3333011998224,3.302787312781543
28760,143.7999999999417,287.5999999998834,291.6239017391223,333.3332942646929,3.275934645075471
28765,143.8249999999417,287.6499999998834,291.6731244137635,333.3332873436004,3.248556283998241
28770,143.8499999999417,287.6999999998833,291.7225957281288,333.3332805554558,3.220665816346096
28775,143.8749999999417,287.7499999998833,291.7722878514173,333.3332740191022,3.192269201393311
28780,143.8999999999416,287.7999999998833,291.8221721989505,333.3332678518096,3.163365191185521
28785,143.9249999999416,287.8499999998832,291.8722195582361,333.3332621677479,3.133945794269057
28790,143.9499999999416,287.8999999998832,291.9224002108031,333.3332570764688,3.103996774074167
28795,143.9749999999416,287.9499999998831,291.972684046924,333.3332526814074,3.073498173214048
28800,143.9999999999415,287.9999999998831,292.0230406710286,333.3332490784121,3.042424855198394
28805,144.0249999999415,288.049999999883,292.0734394963907,333.3332463543369,3.010747055473287
28810,144.0499999999415,288.099999999883,292.1238498282775,333.3332445856947,2.978430934282827
28815,144.0749999999415,288.1499999998829,292.1742409354017,333.3332438374045,2.94543912454427
28820,144.0999999999414,288.1999999998829,292.2245821100025,333.3332441616528,2.911731268745502
28825,144.1249999999414,288.2499999998828,292.2748427173001,333.3332455968771,2.877264539737879
28830,144.1499999999414,288.2999999998828,292.3249922354123,333.3332481668974,2.841994141218531
28835,144.1749999999414,288.3499999998828,292.3750002871017,333.3332518802287,2.805873784608138
28840,144.1999999999414,288.3999999998827,292.4248366648114,333.3332567295612,2.768856139940052
28845,144.2249999999413,288.4499999998827,292.4744713506336,333.3332626914419,2.730893259226273
28850,144.2499999999413,288.4999999998826,292.5238745328783,333.3332697261917,2.691936971569334
28855,144.2749999999413,288.5499999998826,292.5730166208359,333.3332777780172,2.651939250001154
28860,144.2999999999413,288.5999999998825,292.6218682594077,333.3332867753787,2.610852550654482
28865,144.3249999999412,288.6499999998825,292.6704003451022,333.3332966315854,2.568630125411667
28870,144.3499999999412,288.6999999998824,292.7185840448725,333.3333072456392,2.525226309595173
28875,144.3749999999412,288.7499999998824,292.7663908191296,333.3333185033023,2.480596786600081
28880,144.3999999999412,288.7999999998823,292.8137924501942,333.3333302784008,2.434698831601734
28885,144.4249999999412,288.8499999998823,292.8607610772996,333.3333424343419,2.387491536621648
28890,144.4499999999411,288.8999999998823,292.9072692391874,333.3333548258245,2.338936019292411
28895,144.4749999999411,288.9499999998822,292.953289925159,333.333367300719,2.288995617662287
28900,144.4999999999411,288.9999999998822,292.9987966354238,333.3333797020932,2.237636073308815
28905,144.5249999999411,289.0499999998821,293.0437634513934,333.3333918703531,2.184825704916823
28910,144.549999999941,289.0999999998821,293.0881651164921,333.3334036454472,2.130535574309262
28915,144.574999999941,289.149999999882,293.1319771279728,333.3334148691282,2.074739646743113
28920,144.599999999941,289.199999999882,293.1751758400375,333.3334253871932,2.017414947056746
28925,144.624999999941,289.2499999998819,293.2177385785339,333.3334350517002,1.958541713038081
28930,144.6499999999409,289.2999999998819,293.2596437673164,333.3334437231147,1.898103547146583
28935,144.6749999999409,289.3499999998818,293.3008710662392,333.3334512723487,1.836087567480003
28940,144.6999999999409,289.3999999998818,293.3414015206264,333.3334575826843,1.772484558638845
28945,144.7249999999409,289.4499999998818,293.3812177218785,333.333462551559,1.707289122912754
28950,144.7499999999409,289.4999999998817,293.4203039786958,333.3334660921967,1.640499831964418
28955,144.7749999999408,289.5499999998817,293.458646498221,333.3334681350939,1.572119378975935
28960,144.7999999999408,289.5999999998816,293.4962335761466,333.3334686293651,1.502154730986445
28965,144.8249999999408,289.6499999998816,293.5330557945657,333.3334675439341,1.43061728092881
28970,144.8499999999408,289.6999999998815,293.5691062260963,333.3334648686157,1.357522998660996
28975,144.8749999999407,289.7499999998815,293.6043806424146,333.333460615056,1.282892580062061
28980,144.8999999999407,289.7999999998814,293.6388777250322,333.3334548175594,1.206751593049869
28985,144.9249999999407,289.8499999998814,293.6725992757147,333.3334475337725,1.129130619162427
28990,144.9499999999407,289.8999999998813,293.7055504235703,333.3334388452227,1.050065389129749
28995,144.9749999999406,289.9499999998813,293.737739825357,333.3334288576534,0.9695969106583369
29000,144.9999999999406,289.9999999998813,293.7691798551947,333.3334177011244,0.8877715864465592
29005,145.0249999999406,290.0499999998812,293.7998867794116,333.3334055298015,0.8046413202692193
29010,145.0499999999406,290.0999999998812,293.8298809119229,333.3333925213538,0.7202636087918493
29015,145.0749999999406,290.1499999998811,293.8591867452593,333.3333788758966,0.6347016166455455
29020,145.0999999999405,290.1999999998811,293.887833052148,333.3333648143763,0.5480242321641082
29025,145.1249999999405,290.249999999881,293.9158529524965,333.3333505763324,0.460306101129959
29030,145.1499999999405,290.299999999881,293.9432839267887,333.3333364184811,0.3716276356888288
29035,145.1749999999405,290.3499999998809,293.9701676592647,333.3333226099754,0.2820749860991161
29040,145.1999999999404,290.3999999998809,293.9965498004028,333.3333094046015,0.1917399470223267
29045,145.2249999999404,290.4499999998808,294.0224797388776,333.3332970305524,0.1007198722982929
29050,145.2499999999404,290.4999999998808,294.0480103906705,333.333285691183,0.009117571133822722
29055,145.2749999999404,290.5499999998808,294.073197980765,333.3332755636407,-0.08295883549003502
29060,145.2999999999404,290.5999999998807,294.0981017991419,333.3332667973906,-0.1753960956464584
29065,145.3249999999403,290.6499999998807,294.1227839242474,333.3332595132466,-0.2680760456771927
29070,145.3499999999403,290.6999999998806,294.147308910903,333.3332538028901,-0.3608758697052632
29075,145.3749999999403,290.7499999998806,294.1717434416008,333.3332497288295,-0.4536684010173568
29080,145.3999999999403,290.7999999998805,294.1961559413348,333.3332473247524,-0.5463224663472699
29085,145.4249999999402,290.8499999998805,294.2206161571825,333.3332465962666,-0.6387032735950235
29090,145.4499999999402,290.8999999998804,294.2451947048817,333.3332475219895,-0.7306728429434829
29095,145.4749999999402,290.9499999998804,294.2699625857185,333.3332500549984,-0.822090480776309
29100,145.4999999999402,290.9999999998803,294.2949906780375,333.3332541245713,-0.9128132951782757
29105,145.5249999999401,291.0499999998803,294.3203492087574,333.3332596380661,-1.002696751056146
29110,145.5499999999401,291.0999999998803,294.3461072112692,333.3332664834982,-1.091595262615274
29115,145.5749999999401,291.1499999998802,294.3723319767485,333.3332745321479,-1.179362819913723
29120,145.5999999999401,291.1999999998802,294.3990885069841,333.3332836409176,-1.265853645335123
29125,145.6249999999401,291.2499999998801,294.4264389770739,333.3332936553053,-1.350922875924162
29130,145.64999999994,291.2999999998801,294.4544422168252,333.3333044123199,-1.43442726649098
29135,145.67499999994,291.34999999988,294.4831532198128,333.3333157434431,-1.516225907958913
29140,145.69999999994,291.39999999988,294.512622688982,333.3333274775664,-1.596180955026677
29145,145.72499999994,291.4499999998799,294.542896627364,333.333339443869,-1.674158356885397
29150,145.7499999999399,291.4999999998799,294.5740159818728,333.3333514745685,-1.750028584482338
29155,145.7749999999399,291.5499999998798,294.6060163473605,333.3333634075137,-1.823667347690177
29160,145.7999999999399,291.5999999998798,294.6389277370684,333.3333750885628,-1.894956295714985
29165,145.8249999999399,291.6499999998798,294.6727744243925,333.3333863737107,-1.96378369414971
29170,145.8499999999399,291.6999999998797,294.7075748595275,333.3333971309544,-2.03004507227341
29175,145.8749999999398,291.7499999998797,294.7433416630274,333.3334072418626,-2.093643834467969
29180,145.8999999999398,291.7999999998796,294.7800816967552,333.3334166028387,-2.154491829994678
29185,145.9249999999398,291.8499999998796,294.8177962111031,333.333425126088,-2.212509875803715
29190,145.9499999999398,291.8999999998795,294.8564810657462,333.3334327402885,-2.267628227539732
29195,145.9749999999397,291.9499999998795,294.8961270196702,333.3334393909569,-2.319786994460839
29200,145.9999999999397,291.9999999998794,294.9367200847055,333.3334450405981,-2.368936494439229
29205,146.0249999999397,292.0499999998794,294.9782419356115,333.3334496685624,-2.415037545966695
29210,146.0499999999397,292.0999999998793,295.0206703684656,333.3334532707023,-2.458061694370073
29215,146.0749999999396,292.1499999998793,295.0639797982161,333.3334558588436,-2.497991370135622
29220,146.0999999999396,292.1999999998793,295.1081417854406,333.3334574600785,-2.534819977672353
29225,146.1249999999396,292.2499999998792,295.1531255818151,333.3334581158991,-2.568551913267568
29230,146.1499999999396,292.2999999998792,295.1988986835132,333.3334578812273,-2.599202511372528
29235,146.1749999999396,292.3499999998791,295.2454273815529,333.3334568233029,-2.62679791873481
29240,146.1999999999395,292.3999999998791,295.2926772983342,333.3334550204857,-2.65137489619129
29245,146.2249999999395,292.449999999879,295.3406138999179,333.333452560976,-2.672980548246565
29250,146.2499999999395,292.499999999879,295.3892029741748,333.333449541447,-2.691671980846636
29255,146.2749999999395,292.5499999998789,295.4384110657367,333.333446065617,-2.70751588805424
29260,146.2999999999394,292.5999999998789,295.4882058596981,333.333442242763,-2.720588068679993
29265,146.3249999999394,292.6499999998788,295.5385565071887,333.3334381861777,-2.730972874280909
29270,146.3499999999394,292.6999999998788,295.5894338873592,333.3334340115895,-2.738762590423907
29275,146.3749999999394,292.7499999998788,295.6408108018671,333.3334298355559,-2.744056753618028
29280,146.3999999999394,292.7999999998787,295.6926620996107,333.3334257738341,-2.746961406988468
29285,146.4249999999393,292.8499999998787,295.7449647312856,333.3334219397382,-2.747588298485919
29290,146.4499999999393,292.8999999998786,295.7976977352014,333.3334184425253,-2.746054026302848
29295,146.4749999999393,292.9499999998786,295.8508421576092,333.3334153857868,-2.742479137099809
29300,146.4999999999393,292.9999999998785,295.9043809126629,333.3334128659008,-2.736987183691116
29305,146.5249999999392,293.0499999998785,295.958298588811,333.3334109705268,-2.72970374993404
29310,146.5499999999392,293.0999999998784,296.0125812099613,333.3334097772112,-2.720755451653056
29315,146.5749999999392,293.1499999998784,296.0672159609356,333.3334093520684,-2.710268923538569
29320,146.5999999999392,293.1999999998783,296.1221908877698,333.333409748602,-2.698369802952578
29325,146.6249999999391,293.2499999998783,296.1774945839086,333.3334110066712,-2.68518172245479
29330,146.6499999999391,293.2999999998783,296.2331158734683,333.3334131516097,-2.670825323543171
29335,146.6749999999391,293.3499999998782,296.2890435024805,333.3334161935449,-2.655417304543201
29340,146.6999999999391,293.3999999998782,296.3452658482085,333.3334201269026,-2.639069515721305
29345,146.7249999999391,293.4499999998781,296.4017706555486,333.3334249301456,-2.621888114508405
29350,146.749999999939,293.4999999998781,296.4585448079002,333.3334305657245,-2.603972793137619
29355,146.774999999939,293.549999999878,296.5155741382084,333.3334369802872,-2.585416090089246
29360,146.799999999939,293.599999999878,296.5728432838065,333.3334441051283,-2.566302795391951
29365,146.824999999939,293.6499999998779,296.6303355866777,333.333451856896,-2.546709458191347
29370,146.8499999999389,293.6999999998779,296.6880330387607,333.3334601385409,-2.526704003021839
29375,146.8749999999389,293.7499999998778,296.745916270076,333.33346884054,-2.506345459006014
29380,146.8999999999389,293.7999999998778,296.803964575798,333.3334778423192,-2.485683803845792
29385,146.9249999999389,293.8499999998778,296.8621559772678,333.3334870139328,-2.464759922001882
29390,146.9499999999389,293.8999999998777,296.9204673109128,333.333496217923,-2.443605674017654
29395,146.9749999999388,293.9499999998777,296.9788743386829,333.3335053113597,-2.42224407161453
29400,146.9999999999388,293.9999999998776,297.0373518734673,333.3335141480262,-2.400689551027539
29405,147.0249999999388,294.0499999998776,297.0958739132512,333.3335225806952,-2.378948335181274
29410,147.0499999999388,294.0999999998775,297.154413778373,333.3335304634763,-2.357018873767393
29415,147.0749999999387,294.1499999998775,297.2129442470487,333.3335376541799,-2.334892349124021
29420,147.0999999999387,294.1999999998774,297.2714376852826,333.3335440166436,-2.312553235074074
29425,147.1249999999387,294.2499999998774,297.3298661683614,333.3335494229905,-2.289979895548727
29430,147.1499999999387,294.2999999998773,297.3882015921293,333.3335537557546,-2.267145209902917
29435,147.1749999999386,294.3499999998773,297.4464157732739,333.3335569098703,-2.244017212292971
29440,147.1999999999386,294.3999999998773,297.5044805386137,333.3335587944321,-2.22055973328004
29445,147.2249999999386,294.4499999998772,297.562367804222,333.3335593342782,-2.196733032905578
29450,147.2499999999386,294.4999999998772,297.620049645611,333.3335584713003,-2.172494415770429
29455,147.2749999999386,294.5499999998771,297.67749836071,333.3335561655464,-2.147798820124252
29460,147.2999999999385,294.5999999998771,297.7346865274505,333.3335523960656,-2.122599374480582
29465,147.3249999999385,294.649999999877,297.791587057895,333.3335471615378,-2.096847916860367
29470,147.3499999999385,294.699999999877,297.848173250727,333.3335404807013,-2.070495473283819
29475,147.3749999999385,294.7499999998769,297.9044188436916,333.3335323925846,-2.043492693583323
29480,147.3999999999384,294.7999999998769,297.9602980673612,333.3335229565901,-2.015790243937031
29485,147.4249999999384,294.8499999998768,298.0157857011378,333.333512252423,-1.987339156702089
29490,147.4499999999384,294.8999999998768,298.0708571320756,333.3335003798919,-1.958091139139759
29495,147.4749999999384,294.9499999998768,298.1254884166224,333.3334874585758,-1.927998843443564
29500,147.4999999999384,294.9999999998767,298.1796563449255,333.3334736273346,-1.897016101139829
29505,147.5249999999383,295.0499999998767,298.23333850691,333.3334590436423,-1.865098125395132
29510,147.5499999999383,295.0999999998766,298.2865133588916,333.3334438826956,-1.832201685063447
29515,147.5749999999383,295.1499999998766,298.3391602891227,333.3334283362341,-1.79828525445882
29520,147.5999999999383,295.1999999998765,298.3912596803344,333.3334126110042,-1.763309142844756
29525,147.6249999999382,295.2499999998765,298.4427929671547,333.3333969267973,-1.727235607519245
29530,147.6499999999382,295.2999999998764,298.4937426861576,333.3333815139907,-1.690028954161836
29535,147.6749999999382,295.3499999998764,298.5440925107619,333.3333666109578,-1.65165562757699
29540,147.6999999999382,295.3999999998763,298.5938271582984,333.3333524620082,-1.612084299253902
29545,147.7249999999381,295.4499999998763,298.642932171112,333.3333392970969,-1.571285993465925
29550,147.7499999999381,295.4999999998763,298.6913937634408,333.3333273172898,-1.529234186222078
29555,147.7749999999381,295.5499999998762,298.7391987509392,333.3333166955593,-1.485904871541986
29560,147.7999999999381,295.5999999998762,298.7863345358532,333.333307576224,-1.441276632648596
29565,147.8249999999381,295.6499999998761,298.832789121265,333.3333000741802,-1.395330714091042
29570,147.849999999938,295.6999999998761,298.878551145822,333.3332942746433,-1.348051094246308
29575,147.874999999938,295.749999999876,298.923609935273,333.333290233326,-1.299424559170917
29580,147.899999999938,295.799999999876,298.9679555688174,333.3332879770236,-1.249440778540791
29585,147.924999999938,295.8499999998759,299.0115789586717,333.3332875045215,-1.198092384053164
29590,147.9499999999379,295.8999999998759,299.0544719414742,333.3332887878428,-1.145375050408306
29595,147.9749999999379,295.9499999998758,299.0966273800768,333.3332917737645,-1.091287578799303
29600,147.9999999999379,295.9999999998758,299.1380392743715,333.3332963856283,-1.035831982667983
29605,148.0249999999379,296.0499999998758,299.1787028796839,333.333302525375,-0.9790135753218516
29610,148.0499999999379,296.0999999998757,299.2186148313326,333.3333100758106,-0.9208410588867397
29615,148.0749999999378,296.1499999998757,299.257773273858,333.3333189030452,-0.8613266139207871
29620,148.0999999999378,296.1999999998756,299.2961779934424,333.3333288590942,-0.8004859889092519
29625,148.1249999999378,296.2499999998756,299.3338305519883,333.3333397846079,-0.7383385887633387
29630,148.1499999999378,296.2999999998755,299.3707344212203,333.3333515116479,-0.6749075613310085
29635,148.1749999999377,296.3499999998755,299.4068951152683,333.33336386654,-0.6102198808529034
29640,148.1999999999377,296.3999999998754,299.4423203199549,333.3333766726852,-0.544306427207669
29645,148.2249999999377,296.4499999998754,299.4770200168623,333.3333897532239,-0.4772020594764212
29650,148.2499999999377,296.4999999998753,299.5110066011082,333.3334029339155,-0.4089456834889553
29655,148.2749999999376,296.5499999998753,299.5442949904272,333.3334160455611,-0.3395803106159576
29660,148.2999999999376,296.5999999998753,299.5769027232959,333.3334289262145,-0.2691531067989947
29665,148.3249999999376,296.6499999998752,299.6088500449669,333.3334414233202,-0.197715431018282
29670,148.3499999999376,296.6999999998752,299.6401599791452,333.333453395536,-0.1253228610009205
29675,148.3749999999376,296.7499999998751,299.6708583834182,333.3334647142771,-0.05203520475290446
29680,148.3999999999375,296.7999999998751,299.7009739865626,333.3334752649627,0.02208350366799294
29685,148.4249999999375,296.849999999875,299.7305384059154,333.333484947975,0.09696502574335319
29690,148.4499999999375,296.899999999875,299.759586143059,333.3334936793298,0.1725369590542929
29695,148.4749999999375,296.9499999998749,299.78815455619,333.3335013910665,0.2487227983827296
29700,148.4999999999374,296.9999999998749,299.8162838077248,333.333508031404,0.3254420188814069
29705,148.5249999999374,297.0499999998748,299.8440167858067,333.3335135646443,0.4026101827802133
29710,148.5499999999374,297.0999999998748,299.871398998714,333.3335179708957,0.4801390709817515
29715,148.5749999999374,297.1499999998748,299.8984784413546,333.3335212456176,0.5579368407998868
29720,148.5999999999374,297.1999999998747,299.9253054333898,333.3335233990178,0.6359082109293293
29725,148.6249999999373,297.2499999998747,299.95193242888,333.3335244553338,0.7139546745637011
29730,148.6499999999373,297.2999999998746,299.978413797753,333.3335244520161,0.7919747413618645
29735,148.6749999999373,297.3499999998746,300.0048055798202,333.3335234388325,0.8698642087298758
29740,148.6999999999373,297.3999999998745,300.0311652125602,333.3335214769108,0.9475164626140007
29745,148.7249999999372,297.4499999998745,300.0575512343599,333.3335186377192,1.024822807700714
29750,148.7499999999372,297.4999999998744,300.0840229654544,333.3335150020019,1.101672826600647
29755,148.7749999999372,297.5499999998744,300.1106401693178,333.3335106586816,1.177954767257154
29760,148.7999999999372,297.5999999998743,300.1374626977594,333.3335057037059,1.253555957439811
29765,148.8249999999371,297.6499999998743,300.1645501234934,333.3335002388633,1.328363244830353
29770,148.8499999999371,297.6999999998743,300.1919613644243,333.3334943705677,1.402263460829635
29775,148.8749999999371,297.7499999998742,300.2197543042612,333.3334882085851,1.475143905734408
29780,148.8999999999371,297.7999999998742,300.2479854144032,333.3334818647532,1.546892852788006
29785,148.9249999999371,297.8499999998741,300.2767093823736,333.3334754516474,1.617400067967456
29790,148.949999999937,297.8999999998741,300.3059787521669,333.3334690812457,1.686557342195505
29795,148.974999999937,297.949999999874,300.3358435818823,333.3334628635536,1.754259032301643
29800,148.999999999937,297.999999999874,300.3663511240374,333.3334569052456,1.820402606758567
29805,149.024999999937,298.0499999998739,300.3975455336416,333.3334513082897,1.884889191991862
29810,149.0499999999369,298.0999999998739,300.4294676088852,333.3334461686108,1.94762411484104
29815,149.0749999999369,298.1499999998738,300.4621545687249,333.333441574774,2.008517436600493
29820,149.0999999999369,298.1999999998738,300.4956398711647,333.333437606728,2.067484473962103
29825,149.1249999999369,298.2499999998738,300.5299530752461,333.3334343346078,2.124446302122251
29830,149.1499999999369,298.2999999998737,300.5651197490436,333.3334318176398,2.17933023531406
29835,149.1749999999368,298.3499999998737,300.6011614250021,333.3334301031333,2.232070280068158
29840,149.1999999999368,298.3999999998736,300.6380956031174,333.3334292256239,2.282607556600106
29845,149.2249999999368,298.4499999998736,300.6759358013661,333.3334292061384,2.330890683850227
29850,149.2499999999368,298.4999999998735,300.7146916518988,333.333430051635,2.376876123877911
29855,149.2749999999367,298.5499999998735,300.7543690405055,333.3334317546336,2.420528481510073
29860,149.2999999999367,298.5999999998734,300.7949702858579,333.3334342930129,2.461820755393464
29865,149.3249999999367,298.6499999998734,300.8364943542892,333.3334376300598,2.500734536832106
29870,149.3499999999367,298.6999999998733,300.8789371049113,333.3334417146949,2.53726015309299
29875,149.3749999999366,298.7499999998733,300.9222915593622,333.3334464819558,2.571396752153997
29880,149.3999999999366,298.7999999998733,300.9665481897875,333.3334518536939,2.603152326181584
29885,149.4249999999366,298.8499999998732,301.011695218351,333.3334577395026,2.63254367137877
29890,149.4499999999366,298.8999999998732,301.0577189213083,333.3334640378698,2.659596282203651
29895,149.4749999999366,298.9499999998731,301.104603930612,333.3334706375264,2.684344178369346
29900,149.4999999999365,298.9999999998731,301.152333526216,333.3334774190008,2.706829663478049
29905,149.5249999999365,299.049999999873,301.2008899125366,333.3334842563285,2.727103014639047
29910,149.5499999999365,299.099999999873,301.2502544730833,333.333491018911,2.745222102993552
29915,149.5749999999365,299.1499999998729,301.3004079980205,333.3334975734638,2.761251945697166
29920,149.5999999999364,299.1999999998729,301.3513308803474,333.3335037860612,2.775264190618702
29925,149.6249999999364,299.2499999998728,301.4030032774418,333.3335095241916,2.787336535867499
29930,149.6499999999364,299.2999999998728,301.4554052359806,333.3335146588178,2.797552087114182
29935,149.6749999999364,299.3499999998728,301.508516779549,333.3335190663973,2.805998656687083
29940,149.6999999999364,299.3999999998727,301.5623179596607,333.3335226308247,2.812768009490211
29945,149.7249999999363,299.4499999998727,301.6167888722821,333.3335252452665,2.817955061936905
29950,149.7499999999363,299.4999999998726,301.6719096433623,333.3335268138898,2.821657041232705
29955,149.7749999999363,299.5499999998726,301.727660387998,333.333527253436,2.82397261353647
29960,149.7999999999363,299.5999999998725,301.7840211489793,333.3335264946542,2.825000990636902
29965,149.8249999999362,299.6499999998725,301.840971821271,333.3335244836128,2.82484102583176
29970,149.8499999999362,299.6999999998724,301.8984920693566,333.3335211828447,2.82359031057225
29975,149.8749999999362,299.7499999998724,301.9565612446854,333.3335165724009,2.821344284136714
29980,149.8999999999362,299.7999999998723,302.0151583101015,333.3335106507813,2.818195369024021
29985,149.9249999999361,299.8499999998723,302.0742617775883,333.3335034357761,2.814232144888088
29990,149.9499999999361,299.8999999998723,302.1338496646786,333.3334949652122,2.8095385736169
29995,149.9749999999361,299.9499999998722,302.1938994735899,333.3334852976074,2.804193287583781
30000,149.9999999999361,299.9999999998722,302.2543881956261,333.3334745127312,2.798268952125864
30005,150.0249999999361,300.0499999998721,302.315292341578,333.3334627119982,2.791831711974892
30010,150.049999999936,300.0999999998721,302.376587997208,333.3334500187133,2.784940729694927
30015,150.074999999936,300.149999999872,302.4382509009873,333.3334365780421,2.77764782220943
30020,150.099999999936,300.199999999872,302.5002565397947,333.3334225566972,2.769997199317817
30025,150.124999999936,300.2499999998719,302.56258025676,333.3334081421878,2.762025305763179
30030,150.1499999999359,300.2999999998719,302.6251973645838,333.3333935416038,2.753760766026365
30035,150.1749999999359,300.3499999998718,302.6880832569302,333.333378979818,2.745224428695479
30040,150.1999999999359,300.3999999998718,302.751213509042,333.3333646970576,2.736429505129333
30045,150.2249999999359,300.4499999998717,302.8145638810726,333.333350944878,2.727381795301362
30050,150.2499999999359,300.4999999998717,302.8781101198983,333.3333379676805,2.718079954956806
30055,150.2749999999358,300.5499999998717,302.9418277862305,333.3333259852159,2.708515830967377
30060,150.2999999999358,300.5999999998716,303.0056921658407,333.333315191845,2.698674900764638
30065,150.3249999999358,300.6499999998716,303.0696782371401,333.3333057555151,2.688536754712145
30070,150.3499999999358,300.6999999998715,303.1337606571295,333.3332978164449,2.678075612457899
30075,150.3749999999357,300.7499999998715,303.1979137531943,333.3332914862986,2.667260863483141
30080,150.3999999999357,300.7999999998714,303.2621115167464,333.3332868478159,2.656057619875699
30085,150.4249999999357,300.8499999998714,303.3263275974899,333.3332839548289,2.644427270285106
30090,150.4499999999357,300.8999999998713,303.3905352981804,333.3332828326599,2.63232802533635
30095,150.4749999999356,300.9499999998713,303.454707570136,333.3332834788437,2.619715446118264
30100,150.4999999999356,300.9999999998712,303.5188170101108,333.3332858642053,2.60654294880151
30105,150.5249999999356,301.0499999998712,303.5828358591054,333.33328993422,2.592762279925262
30110,150.5499999999356,301.0999999998712,303.6467360038152,333.3332956106564,2.578323958395116
30115,150.5749999999356,301.1499999998711,303.7104889813357,333.3333027934955,2.563177681661786
30120,150.5999999999355,301.1999999998711,303.7740659876554,333.3333113630815,2.547272694881879
30125,150.6249999999355,301.249999999871,303.8374378903528,333.3333211824856,2.530558123043277
30130,150.6499999999355,301.299999999871,303.9005752458397,333.3333321000553,2.512983267072834
30135,150.6749999999355,301.3499999998709,303.9634483213761,333.3333439521124,2.49449786575159
30140,150.6999999999354,301.3999999998709,304.0260271220228,333.333356565764,2.475052325957242
30145,150.7249999999354,301.4499999998708,304.0882814225844,333.3333697617687,2.454597924197879
30150,150.7499999999354,301.4999999998708,304.1501808046638,333.3333833574364,2.433086982725105
30155,150.7749999999354,301.5499999998707,304.2116946987978,333.3333971694797,2.410473023655159
30160,150.7999999999354,301.5999999998707,304.2727924317643,333.333411016798,2.386710904566153
30165,150.8249999999353,301.6499999998707,304.3334432790795,333.3334247231202,2.361756938926771
30170,150.8499999999353,301.6999999998706,304.3936165227733,333.3334381194791,2.335569004558266
30175,150.8749999999353,301.7499999998706,304.4532815145367,333.3334510464797,2.308106643066004
30180,150.8999999999353,301.7999999998705,304.5124077443397,333.333463356304,2.279331152910149
30185,150.9249999999352,301.8499999998705,304.5709649144048,333.3334749144686,2.249205678643917
30190,150.9499999999352,301.8999999998704,304.6289230194236,333.3334856012684,2.217695297351852
30195,150.9749999999352,301.9499999998704,304.6862524330138,333.3334953130088,2.184767105840063
30200,150.9999999999352,301.9999999998703,304.7429239993028,333.333503962864,2.150390308412845
30205,151.0249999999351,302.0499999998703,304.7989091311646,333.333511481486,2.114536306543562
30210,151.0499999999351,302.0999999998702,304.8541799146942,333.3335178173646,2.077178791623496
30215,151.0749999999351,302.1499999998702,304.9087092199451,333.3335229369338,2.038293841112614
30220,151.0999999999351,302.1999999998702,304.9624708179228,333.3335268244632,1.997860018411733
30225,151.1249999999351,302.2499999998701,305.0154395036748,333.3335294817289,1.955858476563083
30230,151.149999999935,302.2999999998701,305.06759122531,333.3335309275211,1.912273065710096
30235,151.174999999935,302.34999999987,305.1189032185978,333.3335311969784,1.867090444087498
30240,151.199999999935,302.39999999987,305.1693541467391,333.3335303407712,1.820300192180765
30245,151.224999999935,302.4499999998699,305.218924244792,333.3335284241693,1.77189492957556
30250,151.2499999999349,302.4999999998699,305.2675954680476,333.3335255259683,1.721870433918021
30255,151.2749999999349,302.5499999998698,305.315351643643,333.3335217373209,1.670225761302678
30260,151.2999999999349,302.5999999998698,305.3621786244573,333.3335171604498,1.6169633673464
30265,151.3249999999349,302.6499999998697,305.4080644443308,333.333511907288,1.562089228112058
30270,151.3499999999349,302.6999999998697,305.4529994734087,333.3335060980046,1.505612959980221
30275,151.3749999999348,302.7499999998697,305.4969765723894,333.3334998594495,1.447547937505989
30280,151.3999999999348,302.7999999998696,305.5399912443272,333.3334933235468,1.387911408230788
30285,151.4249999999348,302.8499999998696,305.582041782477,333.333486625594,1.326724603350918
30290,151.4499999999348,302.8999999998695,305.6231294126353,333.3334799025135,1.264012843089973
30295,151.4749999999347,302.9499999998695,305.6632584283038,333.3334732910623,1.199805635553039
30300,151.4999999999347,302.9999999998694,305.702436316929,333.3334669260062,1.134136767778629
30305,151.5249999999347,303.0499999998694,305.7406738753814,333.3334609382806,1.067044387646404
30310,151.5499999999347,303.0999999998693,305.7779853128005,333.3334554531555,0.9985710752382879
30315,151.5749999999346,303.1499999998693,305.8143883388483,333.333450588417,0.928763902185942
30320,151.5999999999346,303.1999999998692,305.8499042354294,333.3334464526021,0.8576744774995411
30325,151.6249999999346,303.2499999998692,305.8845579098627,333.3334431432921,0.785358978317396
30330,151.6499999999346,303.2999999998692,305.9183779275725,333.3334407455042,0.7118781639822268
30335,151.6749999999346,303.3499999998691,305.9513965223244,333.3334393301856,0.6372973718285797
30340,151.6999999999345,303.3999999998691,305.9836495821983,333.3334389528717,0.5616864930471848
30345,151.7249999999345,303.449999999869,306.0151766094891,333.3334396524882,0.4851199270133777
30350,151.7499999999345,303.499999999869,306.046020652975,333.3334414503629,0.4076765124764812
30355,151.7749999999345,303.5499999998689,306.076228211072,333.3334443494334,0.3294394340593527
30360,151.7999999999344,303.5999999998689,306.1058491047327,333.3334483337271,0.2504961026318102
30365,151.8249999999344,303.6499999998688,306.1349363191973,333.3334533680836,0.170938008135291
30370,151.8499999999344,303.6999999998688,306.1635458139704,333.3334593981594,0.09086054367383323
30375,151.8749999999344,303.7499999998687,306.1917363008935,333.3334663507391,0.01036279978268961
30380,151.8999999999344,303.7999999998687,306.2195689905377,333.333474134356,-0.07045267197939653
30385,151.9249999999343,303.8499999998687,306.247107307641,333.3334826402171,-0.1514801267513577
30390,151.9499999999343,303.8999999998686,306.2744165768898,333.333491743477,-0.2326109257556697
30395,151.9749999999343,303.9499999998686,306.3015636808018,333.3335013047942,-0.3137338674131973
30400,151.9999999999343,303.9999999998685,306.3286166921368,333.3335111722089,-0.3947355499041163
30405,152.0249999999342,304.0499999998685,306.3556444838366,333.3335211833053,-0.4755007645405707
30410,152.0499999999342,304.0999999998684,306.3827163200266,333.3335311676158,-0.5559129189263596
30415,152.0749999999342,304.1499999998684,306.4099014323098,333.3335409492703,-0.6358544884720478
30420,152.0999999999342,304.1999999998683,306.4372685859965,333.3335503498064,-0.7152074944231781
30425,152.1249999999341,304.2499999998683,306.4648856415205,333.3335591911246,-0.7938540061330568
30430,152.1499999999341,304.2999999998682,306.4928191166412,333.3335672985218,-0.8716766648948684
30435,152.1749999999341,304.3499999998682,306.5211337554338,333.3335745037497,-0.9485592262294615
30440,152.1999999999341,304.3999999998682,306.5498921102486,333.3335806480395,-1.024387117148875
30445,152.2249999999341,304.4499999998681,306.5791541430008,333.3335855850401,-1.099048004538469
30450,152.249999999934,304.4999999998681,306.6089768521002,333.3335891836113,-1.172432370485432
30455,152.274999999934,304.549999999868,306.6394139311836,333.3335913304181,-1.244434090087346
30460,152.299999999934,304.599999999868,306.6705154655356,333.333591932298,-1.314951007047001
30465,152.324999999934,304.6499999998679,306.7023276715726,333.3335909183397,-1.383885502187011
30470,152.3499999999339,304.6999999998679,306.7348926842222,333.3335882416736,-1.451145049885684
30475,152.3749999999339,304.7499999998678,306.7682483961821,333.3335838809226,-1.51664275740169
30480,152.3999999999339,304.7999999998678,306.8024283522249,333.3335778413342,-1.580297882041806
30485,152.4249999999339,304.8499999998677,306.8374617005658,333.3335701555422,-1.642036321226812
30490,152.4499999999339,304.8999999998677,306.8733732022628,333.3335608840069,-1.701791070616947
30495,152.4749999999338,304.9499999998677,306.9101832982503,333.3335501150814,-1.759502645656402
30500,152.4999999999338,304.9999999998676,306.9479082323422,333.3335379647315,-1.815119462146428
30505,152.5249999999338,305.0499999998676,306.9865602271299,333.3335245759031,-1.868598171709688
30510,152.5499999999338,305.0999999998675,307.0261477082746,333.333510117507,-1.91990394835007
30515,152.5749999999337,305.1499999998675,307.0666755713555,333.333494783028,-1.96901072262444
30520,152.5999999999337,305.1999999998674,307.108145484098,333.3334787887327,-2.015901360310327
30525,152.6249999999337,305.2499999998674,307.1505562155874,333.3334623714329,-2.060567782800697
30530,152.6499999999337,305.2999999998673,307.1939039831186,333.3334457858078,-2.103011026821781
30535,152.6749999999336,305.3499999998673,307.2381828064214,333.3334293012152,-2.14324124141227
30540,152.6999999999336,305.3999999998672,307.283384858618,333.3334131980071,-2.181277620450406
30545,152.7249999999336,305.4499999998672,307.3295008028284,333.3333977632775,-2.21714826934687
30550,152.7499999999336,305.4999999998672,307.3765200529526,333.3333832851247,-2.250890006305297
30555,152.7749999999336,305.5499999998671,307.4244307683319,333.3333700373551,-2.282548125334486
30560,152.7999999999335,305.5999999998671,307.4732198209732,333.3333582631585,-2.312176099560713
30565,152.8249999999335,305.649999999867,307.5228728680366,333.3333481718852,-2.339835167945084
30570,152.8499999999335,305.699999999867,307.5733744822397,333.3333399378084,-2.365593853537922
30575,152.8749999999335,305.7499999998669,307.6247082894809,333.3333336993419,-2.389527414186424
30580,152.8999999999334,305.7999999998669,307.6768570905676,333.3333295589658,-2.411717225273056
30585,152.9249999999334,305.8499999998668,307.7298029585276,333.3333275836596,-2.432250098444352
30590,152.9499999999334,305.8999999998668,307.7835273080014,333.3333278057477,-2.451217540740953
30595,152.9749999999334,305.9499999998667,307.8380109355962,333.3333302241445,-2.468714959426265
30600,152.9999999999334,305.9999999998667,307.8932340317517,333.3333348059318,-2.484840818904631
30605,153.0249999999333,306.0499999998667,307.9491761662665,333.3333414882551,-2.499695757275567
30610,153.0499999999333,306.0999999998666,308.0058162509873,333.3333501805018,-2.51338167121604
30615,153.0749999999333,306.1499999998666,308.0631324843735,333.3333607667263,-2.526000778990894
30620,153.0999999999333,306.1999999998665,308.1211022836262,333.3333731083293,-2.537654672454606
30625,153.1249999999332,306.2499999998665,308.1797022105939,333.3333870469189,-2.54844336980436
30630,153.1499999999332,306.2999999998664,308.2389078980362,333.333402407344,-2.558464381574537
30635,153.1749999999332,306.3499999998664,308.2986939826738,333.3334190008772,-2.567811802842158
30640,153.1999999999332,306.3999999998663,308.3590340509445,333.3334366284783,-2.576575444786493
30645,153.2249999999331,306.4499999998663,308.4199006025752,333.3334550841083,-2.584840018587114
30650,153.2499999999331,306.4999999998662,308.4812650359427,333.3334741580483,-2.592684384119525
30655,153.2749999999331,306.5499999998662,308.5430976577895,333.333493640159,-2.600180874977535
30660,153.2999999999331,306.5999999998662,308.6053677184005,333.3335133230308,-2.607394710072894
30665,153.3249999999331,306.6499999998661,308.6680434717962,333.3335330049773,-2.614383500396875
30670,153.349999999933,306.6999999998661,308.7310922589991,333.3335524928001,-2.621196857583574
30675,153.374999999933,306.749999999866,308.7944806111992,333.3335716043041,-2.627876108695232
30680,153.399999999933,306.799999999866,308.85817436853,333.3335901705079,-2.634454119295248
30685,153.424999999933,306.8499999998659,308.9221388094614,333.3336080375084,-2.64095522440028
30690,153.4499999999329,306.8999999998659,308.9863387854371,333.3336250680019,-2.647395264486985
30695,153.4749999999329,306.9499999998658,309.0507388553179,333.3336411424258,-2.653781721394539
30700,153.4999999999329,306.9999999998658,309.1153034145183,333.3336561597383,-2.66011394684289
30705,153.5249999999329,307.0499999998657,309.1799968142791,333.3336700378335,-2.666383474453378
30710,153.5499999999329,307.0999999998657,309.2447834673288,333.3336827136155,-2.672574404644239
30715,153.5749999999328,307.1499999998657,309.3096279371403,333.3336941427639,-2.678663850686614
30720,153.5999999999328,307.1999999998656,309.37449500896,333.3337042992013,-2.684622433503801
30725,153.6249999999328,307.2499999998656,309.4393497416692,333.333713174329,-2.690414812491376
30730,153.6499999999328,307.2999999998655,309.5041575010767,333.3337207760374,-2.696000240181544
30735,153.6749999999327,307.3499999998655,309.5688839755686,333.3337271276089,-2.70133312759989
30740,153.6999999999327,307.3999999998654,309.6334951746715,333.3337322663962,-2.706363610769373
30745,153.7249999999327,307.4499999998654,309.6979574136112,333.3337362424481,-2.711038107125115
30750,153.7499999999327,307.4999999998653,309.7622372858606,333.3337391170781,-2.715299853397943
30755,153.7749999999326,307.5499999998653,309.8263016260911,333.3337409613844,-2.71908941770068
30760,153.7999999999326,307.5999999998652,309.8901174659673,333.3337418547533,-2.722345180049731
30765,153.8249999999326,307.6499999998652,309.9536519850196,333.3337418833662,-2.72500377706049
30770,153.8499999999326,307.6999999998652,310.0168724586726,333.3337411387266,-2.727000508072645
30775,153.8749999999326,307.7499999998651,310.0797462051899,333.3337397162143,-2.728269701330635
30780,153.8999999999325,307.7999999998651,310.1422405330394,333.3337377136796,-2.728745040105865
30785,153.9249999999325,307.849999999865,310.2043226899006,333.3337352300791,-2.728359849715755
30790,153.9499999999325,307.899999999865,310.2659598142098,333.3337323641583,-2.727047347356068
30795,153.9749999999325,307.9499999998649,310.3271188900304,333.3337292131874,-2.724740857315994
30800,153.9999999999324,307.9999999998649,310.3877667057893,333.3337258717475,-2.721373994693741
30805,154.0249999999324,308.0499999998648,310.4478698172738,333.3337224305821,-2.71688082118164
30810,154.0499999999324,308.0999999998648,310.5073945151896,333.3337189754803,-2.711195976594385
30815,154.0749999999324,308.1499999998647,310.5663067975947,333.3337155862495,-2.704254789923496
30820,154.0999999999324,308.1999999998647,310.6245723474041,333.3337123357236,-2.695993373646734
30825,154.1249999999323,308.2499999998647,310.6821565152717,333.3337092888601,-2.686348704862899
30830,154.1499999999323,308.2999999998646,310.7390243080755,333.3337065018865,-2.675258696602195
30835,154.1749999999323,308.3499999998646,310.7951403833711,333.3337040215417,-2.662662262384554
30840,154.1999999999323,308.3999999998645,310.8504690501418,333.3337018843961,-2.648499376793385
30845,154.2249999999322,308.4499999998645,310.9049742762597,333.3337001162701,-2.632711134493711
30850,154.2499999999322,308.4999999998644,310.958619703089,333.3336987317564,-2.615239809812616
30855,154.2749999999322,308.5499999998644,311.0113686677206,333.333697733866,-2.596028918662759
30860,154.2999999999322,308.5999999998643,311.063184233319,333.3336971138041,-2.575023284299432
30865,154.3249999999321,308.6499999998643,311.1140292281011,333.3336968508871,-2.552169108116159
30870,154.3499999999321,308.6999999998642,311.163866293481,333.3336969126363,-2.527414046430167
30875,154.3749999999321,308.7499999998642,311.212657941852,333.3336972550268,-2.500707293984524
30880,154.3999999999321,308.7999999998642,311.2603666245567,333.333697822941,-2.471999674698135
30885,154.4249999999321,308.8499999998641,311.3069548104609,333.3336985508043,-2.441243740019797
30890,154.449999999932,308.8999999998641,311.3523850756245,333.3336993634466,-2.408393875094633
30895,154.474999999932,308.949999999864,311.3966202044163,333.3337001771524,-2.373406412833152
30900,154.499999999932,308.999999999864,311.4396233024635,333.3337009009318,-2.336239755858547
30905,154.524999999932,309.0499999998639,311.481357921714,333.3337014379977,-2.296854506222818
30910,154.5499999999319,309.0999999998639,311.5217881978378,333.33370168742,-2.255213602697389
30915,154.5749999999319,309.1499999998638,311.5608790001544,333.3337015459567,-2.211282465390101
30920,154.5999999999319,309.1999999998638,311.5985960941802,333.3337009100302,-2.165029147357577
30925,154.6249999999319,309.2499999998637,311.6349063168008,333.3336996777964,-2.11642449286138
30930,154.6499999999319,309.2999999998637,311.669777764102,333.3336977513109,-2.065442301766847
30935,154.6749999999318,309.3499999998637,311.7031799914735,333.3336950386827,-2.012059499719244
30940,154.6999999999318,309.3999999998636,311.7350842260683,333.3336914562328,-1.956256313523429
30945,154.7249999999318,309.4499999998636,311.7654635911042,333.3336869305606,-1.898016451038266
30950,154.7499999999318,309.4999999998635,311.7942933416102,333.333681400485,-1.837327285083699
30955,154.7749999999317,309.5499999998635,311.8215511110848,333.3336748188175,-1.774180040584599
30960,154.7999999999317,309.5999999998634,311.8472171683628,333.3336671538997,-1.708569984203594
30965,154.8249999999317,309.6499999998634,311.8712746839032,333.3336583908942,-1.640496615626191
30970,154.8499999999317,309.6999999998633,311.8937100044996,333.3336485327799,-1.569963859595731
30975,154.8749999999316,309.7499999998633,311.9145129352406,333.3336376010366,-1.496980257718898
30980,154.8999999999316,309.7999999998632,311.9336770273403,333.3336256360081,-1.421559158987681
30985,154.9249999999316,309.8499999998632,311.9511998701545,333.3336126969248,-1.343718907880681
30990,154.9499999999316,309.8999999998632,311.9670833854918,333.3335988616267,-1.263483028823608
30995,154.9749999999316,309.9499999998631,311.981334121839,333.3335842259511,-1.180880405703183
31000,154.9999999999315,309.9999999998631,311.9939635458828,333.3335689028523,-1.09594545504745
31005,155.0249999999315,310.049999999863,312.00498832812,333.3335530212368,-1.008718291396256
31010,155.0499999999315,310.099999999863,312.0144306189259,333.3335367245531,-0.9192448832903164
31015,155.0749999999315,310.1499999998629,312.0223183109196,333.3335201691726,-0.8275771982423104
31020,155.0999999999314,310.1999999998629,312.0286852828273,333.3335035225466,-0.7337733349360578
31025,155.1249999999314,310.2499999998628,312.0335716195599,333.3334869611972,-0.6378976408330477
31030,155.1499999999314,310.2999999998628,312.0370238025848,333.3334706685119,-0.5400208132577502
31035,155.1749999999314,310.3499999998627,312.0390948642704,333.3334548323843,-0.4402199819500501
31040,155.1999999999314,310.3999999998627,312.0398444993912,333.333439642679,-0.3385787709530446
31045,155.2249999999313,310.4499999998627,312.0393391267988,333.3334252885227,-0.2351873376331834
31050,155.2499999999313,310.4999999998626,312.0376518941736,333.3334119554184,-0.1301423864889362
31055,155.2749999999313,310.5499999998626,312.0348625966041,333.3333998218549,-0.02354715639405303
31060,155.2999999999313,310.5999999998625,312.0310573162382,333.3333890524546,0.0844885986309345
31065,155.3249999999312,310.6499999998625,312.0263279211611,333.3333797918806,0.1938486425744204
31070,155.3499999999312,310.6999999998624,312.0207716571341,333.3333721641536,0.3044103727149858
31075,155.3749999999312,310.7499999998624,312.0144907828671,333.3333662722814,0.4160449818666399
31080,155.3999999999312,310.7999999998623,312.0075921976282,333.3333621977447,0.5286176623474512
31085,155.4249999999311,310.8499999998623,312.0001870314535,333.3333600001613,0.6419878573398465
31090,155.4499999999311,310.8999999998622,311.992390188542,333.3333597171114,0.7560095607813517
31095,155.4749999999311,310.9499999998622,311.9843198406773,333.3333613641255,0.87053166692868
31100,155.4999999999311,310.9999999998622,311.9760968697315,333.3333649348592,0.9853983704886273
31105,155.5249999999311,311.0499999998621,311.9678442598565,333.333370401429,1.100449617735901
31110,155.549999999931,311.0999999998621,311.9596864414785,333.3333777149392,1.215521608495846
31115,155.574999999931,311.149999999862,311.9517485907649,333.3333868062173,1.330447348296082
31120,155.599999999931,311.199999999862,311.9441558897577,333.3333975867521,1.445057249339863
31125,155.624999999931,311.2499999998619,311.9370327539591,333.3334099498546,1.559179778255057
31130,155.6499999999309,311.2999999998619,311.9305020356111,333.3334237720438,1.672642147827822
31135,155.6749999999309,311.3499999998618,311.9246842122986,333.3334389146568,1.785271049178832
31140,155.6999999999309,311.3999999998618,311.919696571644,333.3334552256631,1.896893420070001
31145,155.7249999999309,311.4499999998617,311.9156524039029,333.3334725416868,2.007337244280416
31150,155.7499999999308,311.4999999998617,311.9126602148768,333.3334906901895,2.116432376281072
31155,155.7749999999308,311.5499999998617,311.910822972006,333.3335094917896,2.224011384777738
31160,155.7999999999308,311.5999999998616,311.9102373965235,333.3335287626862,2.329910408125802
31165,155.8249999999308,311.6499999998616,311.9109933141946,333.3335483171156,2.433970014135808
31170,155.8499999999308,311.6999999998615,311.9131730765781,333.3335679698219,2.536036056459312
31175,155.8749999999307,311.7499999998615,311.9168510636121,333.3335875384594,2.635960519466486
31180,155.8999999999307,311.7999999998614,311.9220932770123,333.3336068459039,2.7336023435108
31185,155.9249999999307,311.8499999998614,311.92895703228,333.3336257224046,2.828828222480351
31190,155.9499999999307,311.8999999998613,311.9374907551707,333.3336440075366,2.921513365762372
31195,155.9749999999306,311.9499999998613,311.9477338864249,333.3336615519431,3.011542217074298
31200,155.9999999999306,311.9999999998612,311.9597168962004,333.3336782187882,3.098809123071491
31205,156.0249999999306,312.0499999998612,311.9734614074754,333.3336938849769,3.183218945194201
31210,156.0499999999306,312.0999999998612,311.988980425216,333.3337084420584,3.264687608865597
31215,156.0749999999306,312.1499999998611,312.0062786660276,333.3337217968711,3.34314258483403
31220,156.0999999999305,312.1999999998611,312.0253529807981,333.3337338719105,3.418523298172955
31225,156.1249999999305,312.249999999861,312.0461928609799,333.3337446054513,3.490781461195272
31230,156.1499999999305,312.299999999861,312.0687810174695,333.3337539514352,3.559881327208426
31235,156.1749999999305,312.3499999998609,312.0930940196358,333.3337618791632,3.625799862727034
31240,156.1999999999304,312.3999999998609,312.1191029809512,333.3337683728238,3.688526836331562
31245,156.2249999999304,312.4499999998608,312.1467742768287,333.3337734308701,3.748064822896398
31250,156.2499999999304,312.4999999998608,312.1760702798716,333.3337770653044,3.804429122359556
31255,156.2749999999304,312.5499999998607,312.2069500974646,333.333779300868,3.857647592580862
31260,156.2999999999303,312.5999999998607,312.239370296907,333.3337801741828,3.907760396136028
31265,156.3249999999303,312.6499999998607,312.2732856036446,333.3337797328643,3.954819661134847
31270,156.3499999999303,312.6999999998606,312.3086495590696,333.3337780346054,3.998889056528379
31275,156.3749999999303,312.7499999998606,312.3454151253878,333.3337751462741,4.040043282626619
31280,156.3999999999303,312.7999999998605,312.3835352261613,333.3337711429911,4.07836747711537
31285,156.4249999999302,312.8499999998605,312.4229632132381,333.3337661072413,4.113956538615389
31290,156.4499999999302,312.8999999998604,312.4636532524111,333.3337601279702,4.146914369125711
31295,156.4749999999302,312.9499999998604,312.5055606223884,333.3337532997069,4.177353037755106
31300,156.4999999999302,312.9999999998603,312.5486419240015,333.3337457216778,4.205391868862096
31305,156.5249999999301,313.0499999998603,312.5928551991362,333.3337374969193,4.231156458678652
31310,156.5499999999301,313.0999999998602,312.6381599614811,333.3337287313727,4.254777625611747
31315,156.5749999999301,313.1499999998602,312.6845171438814,333.3337195329673,4.27639030071939
31320,156.5999999999301,313.1999999998602,312.7318889696217,333.3337100106667,4.29613236631911
31325,156.6249999999301,313.2499999998601,312.7802387573876,333.3337002734802,4.314143452271194
31330,156.64999999993,313.2999999998601,312.8295306717459,333.3336904294292,4.330563700868913
31335,156.67499999993,313.34999999986,312.8797294327408,333.333680584487,4.345532513260212
31340,156.69999999993,313.39999999986,312.9307999992622,333.3336708414454,4.359187291559063
31345,156.72499999993,313.4499999998599,312.9827072414947,333.3336612987694,4.371662191906044
31350,156.7499999999299,313.4999999998599,313.0354156175596,333.3336520493972,4.383086905099647
31355,156.7749999999299,313.5499999998598,313.0888888687587,333.3336431795308,4.393585481841709
31360,156.7999999999299,313.5999999998598,313.143089746289,333.3336347674191,4.403275219878967
31365,156.8249999999299,313.6499999998597,313.1979797802187,333.3336268821431,4.412265629974656
31370,156.8499999999298,313.6999999998597,313.253519098998,333.3336195824578,4.420657496786341
31375,156.8749999999298,313.7499999998597,313.3096663047696,333.3336129156894,4.428542049292559
31380,156.8999999999298,313.7999999998596,313.3663784067659,333.3336069167408,4.436000253466383
31385,156.9249999999298,313.8499999998596,313.4236108119228,333.3336016072208,4.44310223742342
31390,156.9499999999298,313.8999999998595,313.481317369076,333.3335969947512,4.449906856447077
31395,156.9749999999297,313.9499999998595,313.5394504605974,333.3335930724752,4.456461402140417
31400,156.9999999999297,313.9999999998594,313.5979611334052,333.3335898187985,4.462801456623902
31405,157.0249999999297,314.0499999998594,313.65679925996,333.3335871974078,4.468950889331889
31410,157.0499999999297,314.0999999998593,313.7159137191706,333.3335851575686,4.474921990704338
31415,157.0749999999296,314.1499999998593,313.7752525871161,333.3335836347385,4.480715734009721
31420,157.0999999999296,314.1999999998592,313.8347633280566,333.3335825515043,4.486322153874838
31425,157.1249999999296,314.2499999998592,313.8943929772232,333.3335818188252,4.491720827844196
31430,157.1499999999296,314.2999999998592,313.9540883083448,333.3335813375969,4.49688144560899
31435,157.1749999999296,314.3499999998591,314.0137959804721,333.3335810005012,4.501764449413042
31440,157.1999999999295,314.3999999998591,314.0734626604425,333.3335806941099,4.506321728622304
31445,157.2249999999295,314.449999999859,314.1330351190207,333.3335803012122,4.510497351515996
31450,157.2499999999295,314.499999999859,314.1924603003573,333.3335797033205,4.514228317935896
31455,157.2749999999295,314.5499999998589,314.2516853657277,333.3335787832765,4.517445317556317
31460,157.2999999999294,314.5999999998589,314.3106577137021,333.3335774279396,4.52007347999582
31465,157.3249999999294,314.6499999998588,314.3693249796302,333.3335755308642,4.522033104819333
31470,157.3499999999294,314.6999999998588,314.4276350179248,333.3335729949184,4.523240361470709
31475,157.3749999999294,314.7499999998587,314.4855358709003,333.3335697347947,4.523607951313188
31480,157.3999999999293,314.7999999998587,314.5429757279652,333.3335656793446,4.523045726078113
31485,157.4249999999293,314.8499999998587,314.5999028788576,333.3335607737026,4.52146125909295
31490,157.4499999999293,314.8999999998586,314.6562656643381,333.333554981149,4.518760367578233
31495,157.4749999999293,314.9499999998586,314.7120124274128,333.3335482846957,4.51484758601471
31500,157.4999999999293,314.9999999998585,314.7670914676716,333.3335406883343,4.509626592060608
31505,157.5249999999292,315.0499999998585,314.8214510009575,333.3335322179781,4.503000587704086
31510,157.5499999999292,315.0999999998584,314.8750391259525,333.3335229220241,4.494872639236132
31515,157.5749999999292,315.1499999998584,314.9278037989258,333.3335128715885,4.485145980283193
31520,157.5999999999292,315.1999999998583,314.9796928173299,333.3335021603592,4.47372428264833
31525,157.6249999999291,315.2499999998583,315.0306538124761,333.3334909040988,4.460511899638758
31530,157.6499999999291,315.2999999998582,315.0806342510818,333.3334792397819,4.445414086724767
31535,157.6749999999291,315.3499999998582,315.1295814450546,333.3334673243565,4.428337204099365
31540,157.6999999999291,315.3999999998582,315.177442568591,333.3334553331684,4.40918890539366
31545,157.7249999999291,315.4499999998581,315.2241646812676,333.3334434579896,4.387878316401741
31550,157.749999999929,315.4999999998581,315.2696947556885,333.3334319046981,4.364316207219161
31555,157.774999999929,315.549999999858,315.3139797080954,333.3334208905675,4.338415160713652
31560,157.799999999929,315.599999999858,315.3569664231433,333.3334106409405,4.310089738997513
31565,157.824999999929,315.6499999998579,315.3986016272724,333.3334013787719,4.279256627862061
31570,157.8499999999289,315.6999999998579,315.4388316196313,333.3333933082785,4.245834765182991
31575,157.8749999999289,315.7499999998578,315.4776021728393,333.3333866108289,4.209745516191709
31580,157.8999999999289,315.7999999998578,315.5148585707578,333.3333814439924,4.17091286301716
31585,157.9249999999289,315.8499999998577,315.5505457321295,333.3333779405122,4.129263603639822
31590,157.9499999999288,315.8999999998577,315.5846083839162,333.3333762074096,4.08472756105383
31595,157.9749999999288,315.9499999998577,315.6169912725944,333.3333763252865,4.037237802124923
31600,157.9999999999288,315.9999999998576,315.6476394092644,333.3333783478788,3.98673086563421
31605,158.0249999999288,316.0499999998576,315.6764983457869,333.3333823018766,3.933146998802105
31610,158.0499999999288,316.0999999998575,315.7035144793806,333.3333881869881,3.87643040150287
31615,158.0749999999287,316.1499999998575,315.7286353832925,333.333395976289,3.816529477294488
31620,158.0999999999287,316.1999999998574,315.7518101611506,333.3334056168467,3.753397090342869
31625,158.1249999999287,316.2499999998574,315.7729898227291,333.3334170306422,3.686990827278149
31630,158.1499999999287,316.2999999998573,315.792127678884,333.333430115779,3.617273263007792
31635,158.1749999999286,316.3499999998573,315.8091797535279,333.3334447480014,3.544212229479956
31640,158.1999999999286,316.3999999998572,315.824105210375,333.3334607825057,3.467781086445803
31645,158.2249999999286,316.4499999998572,315.8368667923476,333.3334780560425,3.387958993100621
31650,158.2499999999286,316.4999999998572,315.8474312713662,333.3334963892954,3.304731179585949
31655,158.2749999999286,316.5499999998571,315.855769906088,333.3335155894972,3.218089217272248
31660,158.2999999999285,316.5999999998571,315.8618589050719,333.3335354532672,3.128031286628462
31665,158.3249999999285,316.649999999857,315.8656798925853,333.3335557696122,3.034562441467944
31670,158.3499999999285,316.699999999857,315.8672203740333,333.3335763230475,2.937694868242689
31675,158.3749999999285,316.7499999998569,315.8664741977032,333.3335968967728,2.837448138973624
31680,158.3999999999284,316.7999999998569,315.8634420092094,333.3336172758657,2.733849456270301
31685,158.4249999999284,316.8499999998568,315.858131694622,333.333637250392,2.626933888756042
31690,158.4499999999284,316.8999999998568,315.8505588079389,333.333656618406,2.516744595053145
31695,158.4749999999284,316.9499999998567,315.8407469781608,333.3336751887717,2.403333034308124
31700,158.4999999999283,316.9999999998567,315.828728290773,333.3336927837404,2.286759161041917
31705,158.5249999999283,317.0499999998567,315.8145436381073,333.3337092412503,2.167091601901337
31710,158.5499999999283,317.0999999998566,315.7982430326187,333.3337244169119,2.044407811678354
31715,158.5749999999283,317.1499999998566,315.7798858767381,333.3337381856331,1.918794205730289
31720,158.5999999999283,317.1999999998565,315.7595411826754,333.3337504428932,1.790346265714894
31725,158.6249999999282,317.2499999998565,315.7372877352276,333.3337611056289,1.659168615344653
31730,158.6499999999282,317.2999999998564,315.7132141904966,333.3337701127586,1.525375062641776
31735,158.6749999999282,317.3499999998564,315.6874191032816,333.3337774253253,1.389088605021021
31740,158.6999999999282,317.3999999998563,315.6600108760687,333.333783026319,1.250441393368522
31745,158.7249999999281,317.4499999998563,315.6311076225749,333.3337869201463,1.109574651186236
31750,158.7499999999281,317.4999999998562,315.6008369394053,333.3337891318408,0.966638544855047
31755,158.7749999999281,317.5499999998562,315.5693355797864,333.3337897059872,0.821792001083506
31760,158.7999999999281,317.5999999998562,315.536749024371,333.3337887054469,0.6752024677492221
31765,158.8249999999281,317.6499999998561,315.5032309450614,333.3337862098726,0.5270456145599302
31770,158.849999999928,317.6999999998561,315.4689425593131,333.3337823140915,0.3775049703001514
31775,158.874999999928,317.749999999856,315.4340518739649,333.3337771263709,0.2267714938852137
31780,158.899999999928,317.799999999856,315.3987328195554,333.3337707665902,0.07504307704102331
31785,158.924999999928,317.8499999998559,315.3631642783478,333.3337633643779,-0.07747602285922284
31790,158.9499999999279,317.8999999998559,315.3275290115654,333.3337550572107,-0.2305758204087454
31795,158.9749999999279,317.9499999998558,315.2920124939586,333.3337459885116,-0.3840413098672955
31800,158.9999999999279,317.9999999998558,315.2568016664445,333.3337363057762,-0.5376532414799247
31805,159.0249999999279,318.0499999998557,315.2220836201666,333.3337261587164,-0.6911889637961046
31810,159.0499999999278,318.0999999998557,315.1880442279402,333.3337156974484,-0.8444233279873932
31815,159.0749999999278,318.1499999998557,315.1548667413142,333.3337050707403,-0.9971296490331429
31820,159.0999999999278,318.1999999998556,315.122730373663,333.3336944243045,-1.149080717409593
31825,159.1249999999278,318.2499999998556,315.0918088912767,333.3336838991505,-1.30004985323403
31830,159.1499999999278,318.2999999998555,315.0622692355773,333.3336736299986,-1.449811994110438
31835,159.1749999999277,318.3499999998555,315.0342702001432,333.3336637437391,-1.59814480662922
31840,159.1999999999277,318.3999999998554,315.0079611861069,333.3336543579563,-1.744829810638947
31845,159.2249999999277,318.4499999998554,314.983481058656,333.3336455795064,-1.889653504718672
31850,159.2499999999277,318.4999999998553,314.9609571258789,333.3336375031583,-2.032408480829976
31855,159.2749999999276,318.5499999998553,314.9405042589564,333.3336302103007,-2.172894515954938
31860,159.2999999999276,318.5999999998552,314.9222241699192,333.3336237677294,-2.310919628614893
31865,159.3249999999276,318.6499999998552,314.9062048597847,333.3336182265309,-2.446301088473902
31870,159.3499999999276,318.6999999998552,314.8925202462145,333.333613621091,-2.578866368197209
31875,159.3749999999276,318.7499999998551,314.881229975962,333.3336099682436,-2.708454027050966
31880,159.3999999999275,318.7999999998551,314.8723794226393,333.3336072666024,-2.834914517124484
31885,159.4249999999275,318.849999999855,314.8659998667982,333.3336054960939,-2.958110904720092
31890,159.4499999999275,318.899999999855,314.862108851191,333.3336046177743,-3.077919500256819
31895,159.4749999999275,318.9499999998549,314.860710700323,333.3336045739194,-3.194230391817378
31900,159.4999999999274,318.9999999998549,314.8617971903022,333.3336052884569,-3.306947878929527
31905,159.5249999999274,319.0499999998548,314.8653483522003,333.3336066677621,-3.415990804618871
31910,159.5499999999274,319.0999999998548,314.8713333900094,333.3336086018496,-3.521292785161529
31915,159.5749999999274,319.1499999998547,314.8797116926733,333.3336109659753,-3.622802338199454
31920,159.5999999999273,319.1999999998547,314.8904339186694,333.3336136226389,-3.720482910978598
31925,159.6249999999273,319.2499999998547,314.9034431312173,333.3336164239938,-3.814312811359936
31930,159.6499999999273,319.2999999998546,314.9186759622379,333.3336192146255,-3.904285044974058
31935,159.6749999999273,319.3499999998546,314.936063783712,333.3336218346358,-3.990407062370704
31940,159.6999999999273,319.3999999998545,314.9555338661145,333.3336241230054,-4.072700420356023
31945,159.7249999999272,319.4499999998545,314.9770105047506,333.3336259211053,-4.151200361843328
31950,159.7499999999272,319.4999999998544,315.0004160965369,333.3336270763144,-4.225955318557179
31955,159.7749999999272,319.5499999998544,315.0256721514172,333.3336274456025,-4.29702634084287
31960,159.7999999999272,319.5999999998543,315.0527002246619,333.3336268989899,-4.364486458669126
31965,159.8249999999271,319.6499999998543,315.0814227583541,333.3336253227685,-4.42841997773815
31970,159.8499999999271,319.6999999998542,315.1117638226426,333.3336226223914,-4.488921714453872
31975,159.8749999999271,319.7499999998542,315.1436497495501,333.333618724916,-4.546096173405853
31980,159.8999999999271,319.7999999998542,315.1770096546069,333.3336135809563,-4.600056671009473
31985,159.9249999999271,319.8499999998541,315.2117758438672,333.33360716605,-4.65092440906246
31990,159.949999999927,319.8999999998541,315.2478841063259,333.3335994814191,-4.698827502224647
31995,159.974999999927,319.949999999854,315.2852738941092,333.3335905541139,-4.743899963817057
32000,159.999999999927,319.999999999854,315.3238883950635,333.333580436513,-4.786280654897727
32005,160.024999999927,320.0499999998539,315.3636745046155,333.3335692052567,-4.826112202209531
32010,160.0499999999269,320.0999999998539,315.4045827056148,333.3335569596104,-4.863539891408934
32015,160.0749999999269,320.1499999998538,315.4465668667155,333.3335438193521,-4.898710542822856
32020,160.0999999999269,320.1999999998538,315.4895839711654,333.3335299222466,-4.931771377871588
32025,160.1249999999269,320.2499999998537,315.5335937889335,333.3335154211855,-4.96286888517103
32030,160.1499999999268,320.2999999998537,315.5785585057026,333.3335004810944,-4.99214769614392
32035,160.1749999999268,320.3499999998537,315.6244423223378,333.3334852756687,-5.019749480639612
32040,160.1999999999268,320.3999999998536,315.6712110381658,333.3334699840506,-5.045811873598662
32045,160.2249999999268,320.4499999998536,315.7188316305034,333.3334547874933,-5.070467444078035
32050,160.2499999999268,320.4999999998535,315.7672718416727,333.3334398660982,-5.093842717996208
32055,160.2749999999267,320.5499999998535,315.8164997831437,333.3334253956864,-5.116057265701606
32060,160.2999999999267,320.5999999998534,315.8664835644645,333.3334115448265,-5.137222864897021
32065,160.3249999999267,320.6499999998534,315.917190951197,333.3333984720762,-5.157442748862261
32070,160.3499999999267,320.6999999998533,315.9685889696109,333.3333863235578,-5.176810969356438
32075,160.3749999999266,320.7499999998533,316.0206433779629,333.333375230382,-5.195411884708562
32080,160.3999999999266,320.7999999998532,316.0733183016164,333.3333653057932,-5.213319696096496
32085,160.4249999999266,320.8499999998532,316.126576043555,333.333356645128,-5.230598096490581
32090,160.4499999999266,320.8999999998532,316.1803770157958,333.3333493260484,-5.247300024761113
32095,160.4749999999266,320.9499999998531,316.2346797428723,333.3333434089053,-5.263467524689746
32100,160.4999999999265,320.9999999998531,316.2894409152951,333.3333389371872,-5.279131708356773
32105,160.5249999999265,321.049999999853,316.3446154806752,333.3333359379326,-5.294312819664839
32110,160.5499999999265,321.099999999853,316.4001567621283,333.3333344220462,-5.309020392204649
32115,160.5749999999265,321.1499999998529,316.4560165943344,333.33333438453,-5.323253494163517
32120,160.5999999999264,321.1999999998529,316.5121454683247,333.3333358046488,-5.337001051645552
32125,160.6249999999264,321.2499999998528,316.5684926771839,333.3333386461075,-5.350242240697346
32130,160.6499999999264,321.2999999998528,316.6250064559637,333.3333428572881,-5.362946937576196
32135,160.6749999999264,321.3499999998527,316.6816341104568,333.3333483716043,-5.375076216348486
32140,160.6999999999263,321.3999999998527,316.7383221307942,333.3333551080382,-5.386582882787206
32145,160.7249999999263,321.4499999998527,316.7950162870643,333.3333629718846,-5.397412033730158
32150,160.7499999999263,321.4999999998526,316.851661705341,333.3333718557448,-5.407501631530359
32155,160.7749999999263,321.5499999998526,316.9082029235145,333.3333816407795,-5.416783083953038
32160,160.7999999999263,321.5999999998525,316.9645839271296,333.3333921981927,-5.425181820810579
32165,160.8249999999262,321.6499999998525,317.0207481662119,333.333403390972,-5.432617859716455
32170,160.8499999999262,321.6999999998524,317.0766385544776,333.3334150758095,-5.439006354550791
32175,160.8749999999262,321.7499999998524,317.132197452721,333.3334271051751,-5.444258121483466
32180,160.8999999999262,321.7999999998523,317.18736663846,333.3334393295129,-5.448280138702487
32185,160.9249999999261,321.8499999998523,317.2420872638959,333.3334515994471,-5.450976017223024
32190,160.9499999999261,321.8999999998522,317.2962998044779,333.333463768015,-5.4522464413519
32195,160.9749999999261,321.9499999998522,317.349944000112,333.3334756927981,-5.451989578444887
32200,160.9999999999261,321.9999999998522,317.4029587911888,333.333487237952,-5.4501014585665
32205,161.0249999999261,322.0499999998521,317.4552822513556,333.3334982760493,-5.446476325459015
32210,161.049999999926,322.0999999998521,317.5068515189951,333.3335086897309,-5.441006960888395
32215,161.074999999926,322.149999999852,317.5576027292044,333.3335183731027,-5.433584985002269
32220,161.099999999926,322.199999999852,317.6074709479328,333.3335272328939,-5.424101135556338
32225,161.124999999926,322.2499999998519,317.6563901100962,333.3335351893033,-5.412445529198853
32230,161.1499999999259,322.2999999998519,317.7042929633058,333.3335421766261,-5.398507908140788
32235,161.1749999999259,322.3499999998518,317.7511110187447,333.3335481435608,-5.382177875357058
32240,161.1999999999259,322.3999999998518,317.7967745109605,333.3335530533052,-5.363345121476383
32245,161.2249999999259,322.4499999998517,317.8412123681414,333.3335568833805,-5.341899646303919
32250,161.2499999999258,322.4999999998517,317.8843521946253,333.333559625264,-5.317731977665547
32255,161.2749999999258,322.5499999998517,317.9261202673243,333.3335612838288,-5.290733390000413
32260,161.2999999999258,322.5999999998516,317.9664415478179,333.3335618766239,-5.26079612480406
32265,161.3249999999258,322.6499999998516,318.005239711871,333.3335614330304,-5.22781361473228
32270,161.3499999999258,322.6999999998515,318.0424371981287,333.3335599933149,-5.191680712843546
32275,161.3749999999257,322.7499999998515,318.0779552777491,333.3335576076125,-5.152293928173957
32280,161.3999999999257,322.7999999998514,318.1117141466723,333.3335543348636,-5.109551668541462
32285,161.4249999999257,322.8499999998514,318.1436330421917,333.3335502417273,-5.063354491220652
32290,161.4499999999257,322.8999999998513,318.1736303853993,333.3335454014938,-5.013605361902293
32295,161.4749999999256,322.9499999998513,318.2016239509712,333.3335398930075,-4.960209922135515
32300,161.4999999999256,322.9999999998512,318.2275310656454,333.3335337996149,-4.903076765283954
32305,161.5249999999256,323.0499999998512,318.2512688365827,333.3335272081511,-4.842117720874957
32310,161.5499999999256,323.0999999998511,318.2727544106374,333.3335202079647,-4.777248147111383
32315,161.5749999999256,323.1499999998511,318.2919052653975,333.3335128899866,-4.708387231210811
32320,161.5999999999255,323.1999999998511,318.3086395326255,333.3335053458329,-4.635458297182078
32325,161.6249999999255,323.249999999851,318.322876354592,333.3334976669647,-4.558389120594924
32330,161.6499999999255,323.299999999851,318.3345362734833,333.33348994386,-4.477112249873949
32335,161.6749999999255,323.3499999998509,318.3435416539585,333.3334822652312,-4.391565333634516
32340,161.6999999999254,323.3999999998509,318.3498171386124,333.333474717246,-4.301691453581545
32345,161.7249999999254,323.4499999998508,318.3532901359506,333.3334673827717,-4.207439462496517
32350,161.7499999999254,323.4999999998508,318.3538913401735,333.3334603406146,-4.108764326840658
32355,161.7749999999254,323.5499999998507,318.3515552818792,333.3334536647661,-4.005627473530579
32360,161.7999999999253,323.5999999998507,318.3462209085238,333.3334474236341,-3.897997140462775
32365,161.8249999999253,323.6499999998506,318.3378321931809,333.3334416792738,-3.785848730289509
32370,161.8499999999253,323.6999999998506,318.326338769839,333.3334364866175,-3.669165167007597
32375,161.8749999999253,323.7499999998506,318.3116965931165,333.3334318926895,-3.547937254841838
32380,161.8999999999253,323.7999999998505,318.2938686199428,333.333427935853,-3.422164038834569
32385,161.9249999999252,323.8499999998505,318.2728255102308,333.3334246450765,-3.291853166471967
32390,161.9499999999252,323.8999999998504,318.2485463430948,333.3334220392403,-3.157021249507749
32395,161.9749999999252,323.9499999998504,318.2210193445927,333.3334201265323,-3.017694224990437
32400,161.9999999999252,323.9999999998503,318.1902426222306,333.3334189039297,-2.87390771423823
32405,162.0249999999251,324.0499999998503,318.156224900465,333.3334183568272,-2.725707378313907
32410,162.0499999999251,324.0999999998502,318.1189862516982,333.3334184587903,-2.573149267696875
32415,162.0749999999251,324.1499999998502,318.078558814654,333.3334191715744,-2.416300164807419
32420,162.0999999999251,324.1999999998501,318.0349874913732,333.3334204453004,-2.25523791544654
32425,162.1249999999251,324.2499999998501,317.9883306137666,333.3334222189138,-2.090051746641812
32430,162.149999999925,324.2999999998501,317.9386605685835,333.3334244209144,-1.920842566759528
32435,162.174999999925,324.34999999985,317.8860643685146,333.333426970366,-1.747723243342417
32440,162.199999999925,324.39999999985,317.8306441558096,333.3334297781869,-1.570818853456598
32445,162.224999999925,324.4499999998499,317.7725176235111,333.3334327487265,-1.390266900617582
32450,162.2499999999249,324.4999999998499,317.7118183381708,333.3334357815849,-1.206217491653006
32455,162.2749999999249,324.5499999998498,317.6486959469199,333.3334387736496,-1.0188334661568
32460,162.2999999999249,324.5999999998498,317.5833162510592,333.3334416213279,-0.828290470571809
32465,162.3249999999249,324.6499999998497,317.5158611279066,333.3334442228792,-0.6347769683641893
32470,162.3499999999248,324.6999999998497,317.4465282828667,333.3334464808223,-0.4384941773558468
32475,162.3749999999248,324.7499999998496,317.3755308143654,333.3334483043269,-0.2396559250320811
32480,162.3999999999248,324.7999999998496,317.3030965758236,333.3334496115313,-0.03848841262905367
32485,162.4249999999248,324.8499999998496,317.2294673210791,333.3334503317125,0.1647701209441905
32490,162.4499999999248,324.8999999998495,317.1548976228532,333.3334504072292,0.3698698437061401
32495,162.4749999999247,324.9499999998495,317.0796535579834,333.3334497952056,0.5765498911657412
32500,162.4999999999247,324.9999999998494,317.0040111580622,333.3334484688531,0.7845390489780444
32505,162.5249999999247,325.0499999998494,316.9282546300748,333.3334464184377,0.9935565620866855
32510,162.5499999999247,325.0999999998493,316.8526743581131,333.3334436518258,1.203313072667791
32515,162.5749999999246,325.1499999998493,316.7775647043315,333.3334401945896,1.41351168669792
32520,162.5999999999246,325.1999999998492,316.7032216346876,333.3334360896785,1.623849166158035
32525,162.6249999999246,325.2499999998492,316.6299402022045,333.3334313966527,1.834017240850049
32530,162.6499999999246,325.2999999998491,316.558011927366,333.333426190497,2.04370403057429
32535,162.6749999999246,325.3499999998491,316.48772212123,333.3334205600599,2.252595565173746
32540,162.6999999999245,325.3999999998491,316.4193472016187,333.3334146061429,2.460377386795213
32545,162.7249999999245,325.449999999849,316.353152056007,333.3334084393217,2.66673621579004
32550,162.7499999999245,325.499999999849,316.2893875060522,333.3334021775447,2.871361659136496
32555,162.7749999999245,325.5499999998489,316.2282879280862,333.333395943606,3.07394793824179
32560,162.7999999999244,325.5999999998489,316.1700690810295,333.3333898625378,3.274195611588036
32565,162.8249999999244,325.6499999998488,316.1149261884499,333.3333840590614,3.471813267005023
32570,162.8499999999244,325.6999999998488,316.0630323144679,333.3333786551244,3.666519158473219
32575,162.8749999999244,325.7499999998487,316.0145370172024,333.3333737689904,3.858042752052937
32580,162.8999999999243,325.7999999998487,315.9695651614897,333.3333695181099,4.046126132111799
32585,162.9249999999243,325.8499999998486,315.9282161748416,333.3333660154559,4.230525334715645
32590,162.9499999999243,325.8999999998486,315.8905638253465,333.3333633686672,4.411011549392015
32595,162.9749999999243,325.9499999998486,315.8566564532103,333.3333616793852,4.587372170431937
32600,162.9999999999243,325.9999999998485,315.8265175889446,333.3333610416508,4.759411691311679
32605,163.0249999999242,326.0499999998485,315.8001469108561,333.3333615401406,4.926952433057542
32610,163.0499999999242,326.0999999998484,315.7775215009609,333.3333632484002,5.089835103947562
32615,163.0749999999242,326.1499999998484,315.7585973562669,333.3333662271044,5.247919191299893
32620,163.0999999999242,326.1999999998483,315.7433111098611,333.3333705224952,5.401083189129623
32625,163.1249999999241,326.2499999998483,315.7315819146503,333.3333761650057,5.549224668197449
32630,163.1499999999241,326.2999999998482,315.7233134429504,333.3333831681488,5.692260197288159
32635,163.1749999999241,326.3499999998482,315.7183959566264,333.3333915277065,5.830125126241595
32640,163.1999999999241,326.3999999998481,315.7167084052269,333.3334012212272,5.962773242432961
32645,163.2249999999241,326.4499999998481,315.7181205131972,333.3334122078784,6.09017631303332
32650,163.249999999924,326.4999999998481,315.7224948213524,333.3334244286152,6.212323525526255
32655,163.274999999924,326.549999999848,315.7296886523783,333.3334378067092,6.329220838693124
32660,163.299999999924,326.599999999848,315.739555974624,333.3334522485814,6.440890255696689
32665,163.324999999924,326.6499999998479,315.7519491430643,333.3334676449444,6.547369030065612
32670,163.3499999999239,326.6999999998479,315.7667205006445,333.3334838722282,6.648708814406749
32675,163.3749999999239,326.7499999998478,315.7837238272375,333.3335007942374,6.744974760666962
32680,163.3999999999239,326.7999999998478,315.8028156272965,333.3335182640245,6.836244579721597
32685,163.4249999999239,326.8499999998477,315.8238562506803,333.3335361259391,6.92260756715334
32690,163.4499999999238,326.8999999998477,315.8467108442229,333.3335542177877,7.004163601271047
32695,163.4749999999238,326.9499999998476,315.8712501344888,333.3335723730925,7.081022118753795
32700,163.4999999999238,326.9999999998476,315.8973510446275,333.3335904233939,7.153301072835581
32705,163.5249999999238,327.0499999998476,315.9248971505253,333.3336082005462,7.221125878634185
32710,163.5499999999238,327.0999999998475,315.9537789835025,333.3336255389872,7.284628350094763
32715,163.5749999999237,327.1499999998475,315.9838941885702,333.3336422779346,7.343945633033211
32720,163.5999999999237,327.1999999998474,316.015147548867,333.3336582634824,7.399219138905554
32725,163.6249999999237,327.2499999998474,316.0474508882352,333.3336733505694,7.450593484156979
32730,163.6499999999237,327.2999999998473,316.0807228649812,333.3336874047974,7.49821544030709
32735,163.6749999999236,327.3499999998473,316.114888670754,333.3337003040768,7.542232900222955
32740,163.6999999999236,327.3999999998472,316.1498796489915,333.3337119400833,7.582793866345058
32745,163.7249999999236,327.4499999998472,316.1856328477133,333.3337222195191,7.620045466860715
32750,163.7499999999236,327.4999999998471,316.2220905213636,333.3337310651601,7.654133005992483
32755,163.7749999999236,327.5499999998471,316.2591995960692,333.3337384166728,7.685199054611497
32760,163.7999999999235,327.5999999998471,316.2969111121041,333.3337442312202,7.713382587312017
32765,163.8249999999235,327.649999999847,316.33517965633,333.333748483817,7.738818171854034
32770,163.8499999999235,327.699999999847,316.3739627963398,333.3337511674638,7.76163521650282
32775,163.8749999999235,327.7499999998469,316.4132205265661,333.3337522930294,7.781957280274341
32780,163.8999999999234,327.7999999998469,316.4529147352,333.3337518889061,7.799901450413861
32785,163.9249999999234,327.8499999998468,316.4930086991093,333.3337500004297,7.815577790652026
32790,163.9499999999234,327.8999999998468,316.5334666123654,333.3337466890808,7.829088862860923
32795,163.9749999999234,327.9499999998467,316.5742531523629,333.3337420314498,7.840529323842235
32800,163.9999999999233,327.9999999998467,316.6153330860157,333.3337361180338,7.849985597771286
32805,164.0249999999233,328.0499999998466,316.6566709171995,333.3337290518358,7.857535623980311
32810,164.0499999999233,328.0999999998466,316.6982305753223,333.333720946804,7.863248678637897
32815,164.0749999999233,328.1499999998466,316.7399751439376,333.3337119261424,7.867185267905629
32820,164.0999999999233,328.1999999998465,316.7818666275072,333.3337021205214,7.869397089266116
32825,164.1249999999232,328.2499999998465,316.823865753788,333.3336916661944,7.869927056894632
32830,164.1499999999232,328.2999999998464,316.8659318089856,333.3336807030875,7.868809386270271
32835,164.1749999999232,328.3499999998464,316.9080225025189,333.3336693728653,7.866069732648556
32840,164.1999999999232,328.3999999998463,316.9500938582212,333.3336578170131,7.861725377615276
32845,164.2249999999231,328.4499999998463,316.9921001288587,333.3336461749591,7.855785457665186
32850,164.2499999999231,328.4999999998462,317.033993730995,333.3336345822668,7.848251228633929
32855,164.2749999999231,328.5499999998462,317.0757251974616,333.3336231689046,7.839116359828638
32860,164.2999999999231,328.5999999998461,317.117243144961,333.333612057624,7.828367251860218
32865,164.3249999999231,328.6499999998461,317.1584942546092,333.3336013624599,7.81598337244851
32870,164.349999999923,328.6999999998461,317.1994232634652,333.3335911873353,7.801937604858324
32875,164.374999999923,328.749999999846,317.2399729654018,333.3335816248193,7.78619660408105
32880,164.399999999923,328.799999999846,317.280084219837,333.3335727550049,7.768721156408354
32885,164.424999999923,328.8499999998459,317.31969596709,333.3335646445387,7.749466538630468
32890,164.4499999999229,328.8999999998459,317.3587452492228,333.3335573457737,7.728382873685176
32895,164.4749999999229,328.9499999998458,317.3971672354834,333.3335508960943,7.705415480209085
32900,164.4999999999229,328.9999999998458,317.4348952514543,333.3335453173773,7.680505214039958
32905,164.5249999999229,329.0499999998457,317.4718608112525,333.3335406156261,7.65358880029808
32910,164.5499999999228,329.0999999998457,317.507993652197,333.3335367807924,7.624599155216714
32915,164.5749999999228,329.1499999998456,317.5432217714703,333.3335337867732,7.593465697386288
32920,164.5999999999228,329.1999999998456,317.5774714645383,333.3335315916431,7.560114648504865
32925,164.6249999999228,329.2499999998456,317.6106673651649,333.3335301381073,7.524469324101346
32930,164.6499999999228,329.2999999998455,317.642732487119,333.3335293542183,7.486450415008728
32935,164.6749999999227,329.3499999998455,317.6735882678056,333.3335291543508,7.445976260603461
32940,164.6999999999227,329.3999999998454,317.7031546143056,333.3335294404566,7.40296311501022
32945,164.7249999999227,329.4499999998454,317.7313499521917,333.333530103598,7.357325407310525
32950,164.7499999999227,329.4999999998453,317.7580912791732,333.3335310258212,7.308975998510406
32955,164.7749999999226,329.5499999998453,317.7832942231214,333.3335320822055,7.25782643403788
32960,164.7999999999226,329.5999999998452,317.8068731061591,333.333533143189,7.203787195621724
32965,164.8249999999226,329.6499999998452,317.828741016518,333.3335340771059,7.146767952905538
32970,164.8499999999226,329.6999999998451,317.8488098894155,333.3335347528859,7.086677816079889
32975,164.8749999999226,329.7499999998451,317.8669905984314,333.3335350428425,7.023425590800567
32980,164.8999999999225,329.7999999998451,317.8831930590022,333.3335348255146,6.956920036476635
32985,164.9249999999225,329.849999999845,317.8973263455649,333.3335339884736,6.887070128895735
32990,164.9499999999225,329.899999999845,317.90929882392,333.3335324310319,6.813785328053801
32995,164.9749999999225,329.9499999998449,317.9190183003597,333.3335300667974,6.736975851956826
33000,164.9999999999224,329.9999999998449,317.9263921890006,333.3335268259834,6.656552957056809
33005,165.0249999999224,330.0499999998448,317.9313276987454,333.3335226574237,6.572429225904166
33010,165.0499999999224,330.0999999998448,317.9337320412296,333.333517530245,6.484518862523594
33015,165.0749999999224,330.1499999998447,317.9335126609947,333.3335114351287,6.392737995951659
33020,165.0999999999223,330.1999999998447,317.9305774891416,333.3335043851504,6.297004992325541
33025,165.1249999999223,330.2499999998446,317.9248352215742,333.3334964161448,6.197240775881372
33030,165.1499999999223,330.2999999998446,317.9161956229764,333.3334875866077,6.093369159181548
33035,165.1749999999223,330.3499999998446,317.9045698575836,333.3334779771142,5.985317182886584
33040,165.1999999999223,330.3999999998445,317.8898708477837,333.3334676892686,5.873015465379547
33045,165.2249999999222,330.4499999998445,317.8720136616555,333.3334568442315,5.756398562549022
33050,165.2499999999222,330.4999999998444,317.8509159304307,333.3334455808324,5.635405338043588
33055,165.2749999999222,330.5499999998444,317.8264982970064,333.333434053338,5.50997934433355
33060,165.2999999999222,330.5999999998443,317.7986848965936,333.3334224289468,5.380069214905122
33065,165.3249999999221,330.6499999998443,317.7674038706161,333.333410885056,5.245629067936457
33070,165.3499999999221,330.6999999998442,317.7325879150259,333.3333996064058,5.10661892179622
33075,165.3749999999221,330.7499999998442,317.6941748642045,333.3333887821794,4.963005122695439
33080,165.3999999999221,330.7999999998441,317.6521082916811,333.333378604058,4.814760779389871
33085,165.4249999999221,330.8499999998441,317.6063379894969,333.3333692664345,4.661866168202602
33090,165.449999999922,330.8999999998441,317.556820504675,333.3333609500518,4.504309189867868
33095,165.474999999922,330.949999999844,317.503519873294,333.3333538144739,4.342085862828172
33100,165.499999999922,330.999999999844,317.4464084937527,333.3333479983139,4.175200822107208
33105,165.524999999922,331.0499999998439,317.3854680888678,333.3333436181745,4.003667838977109
33110,165.5499999999219,331.0999999998439,317.3206907285174,333.3333407675298,3.827510355799688
33115,165.5749999999219,331.1499999998438,317.2520799000164,333.3333395158395,3.646762033607602
33120,165.5999999999219,331.1999999998438,317.1796516156768,333.333339907939,3.461467310026888
33125,165.6249999999219,331.2499999998437,317.1034355460317,333.3333419637272,3.271681964280931
33130,165.6499999999218,331.2999999998437,317.0234761651056,333.3333456781597,3.077473685072472
33135,165.6749999999218,331.3499999998436,316.9398338917919,333.3333510216057,2.878922636084138
33140,165.6999999999218,331.3999999998436,316.8525862084998,333.3333579405127,2.676122012675802
33145,165.7249999999218,331.4499999998436,316.7618287354056,333.3333663584079,2.469178582053106
33150,165.7499999999218,331.4999999998435,316.6676762354035,333.3333761772005,2.258213197759763
33155,165.7749999999217,331.5499999998435,316.5702635216529,333.3333872787655,2.043361277843953
33160,165.7999999999217,331.5999999998434,316.4697462364826,333.3333995267756,1.824773234518529
33165,165.8249999999217,331.6499999998434,316.366301467569,333.3334127687538,1.602614841628198
33170,165.8499999999217,331.6999999998433,316.2601281650092,333.3334268383165,1.377067524836153
33175,165.8749999999216,331.7499999998433,316.1514473214615,333.3334415575757,1.148328558265761
33180,165.8999999999216,331.7999999998432,316.040501877247,333.3334567396743,0.9166111504579701
33185,165.9249999999216,331.8499999998432,315.9275563134718,333.3334721914101,0.682144402081069
33190,165.9499999999216,331.8999999998431,315.8128958992709,333.3334877159397,0.4451731179557488
33195,165.9749999999216,331.9499999998431,315.6968255642593,333.3335031155111,0.2059574567738336
33200,165.9999999999215,331.9999999998431,315.5796683745643,333.3335181941989,-0.0352275965445461
33205,166.0249999999215,332.049999999843,315.4617636003506,333.3335327606123,-0.2780929484652876
33210,166.0499999999215,332.099999999843,315.3434643743688,333.3335466305271,-0.5223363137421275
33215,166.0749999999215,332.1499999998429,315.2251349546581,333.3335596294093,-0.767643336743622
33220,166.0999999999214,332.1999999998429,315.1071476194154,333.3335715947836,-1.013688917387324
33225,166.1249999999214,332.2499999998428,314.9898792376757,333.3335823784179,-1.260138736251476
33230,166.1499999999214,332.2999999998428,314.8737075749003,333.3335918482695,-1.506650967374834
33235,166.1749999999214,332.3499999998427,314.759007406974,333.3335998901604,-1.752878160997082
33240,166.1999999999213,332.3999999998427,314.6461465284103,333.3336064091617,-1.998469272327601
33245,166.2249999999213,332.4499999998426,314.5354817497533,333.3336113306392,-2.243071806741202
33250,166.2499999999213,332.4999999998426,314.4273549846974,333.3336146009555,-2.486334046781076
33255,166.2749999999213,332.5499999998426,314.322089528244,333.3336161878298,-2.727907322511966
33260,166.2999999999213,332.5999999998425,314.2199866234974,333.3336160803278,-2.967448284150258
33265,166.3249999999212,332.6499999998425,314.1213224061823,333.3336142885167,-3.204621134888317
33270,166.3499999999212,332.6999999998424,314.0263453031811,333.3336108427975,-3.439099782370703
33275,166.3749999999212,332.7499999998424,313.935273945006,333.3336057929483,-3.670569869478174
33280,166.3999999999212,332.7999999998423,313.8482956332031,333.3335992068985,-3.898730648768436
33285,166.4249999999211,332.8499999998423,313.7655653834288,333.3335911693152,-4.123296669927338
33290,166.4499999999211,332.8999999998422,313.6872055443928,333.3335817799941,-4.343999255630614
33295,166.4749999999211,332.9499999998422,313.6133059735981,333.3335711521477,-4.560587747934147
33300,166.4999999999211,332.9999999998421,313.54392473346,333.3335594106077,-4.772830514367515
33305,166.5249999999211,333.0499999998421,313.4790892571153,333.3335466899991,-4.980515709898637
33310,166.549999999921,333.0999999998421,313.4187979223435,333.3335331328997,-5.18345179753891
33315,166.574999999921,333.149999999842,313.363021964946,333.3335188880432,-5.381467836269184
33320,166.599999999921,333.199999999842,313.3117076594373,333.3335041085605,-5.574413549951369
33325,166.624999999921,333.2499999998419,313.2647786948295,333.333488950286,-5.762159194804116
33330,166.6499999999209,333.2999999998419,313.2221386761591,333.3334735701393,-5.944595245813636
33335,166.6749999999209,333.3499999998418,313.1836736874693,333.3334581245739,-6.121631924085067
33340,166.6999999999209,333.3999999998418,313.14925485879,333.3334427680898,-6.293198587751492
33345,166.7249999999209,333.4499999998417,313.1187408874682,333.3334276518243,-6.459243008723035
33350,166.7499999999208,333.4999999998417,313.0919804723945,333.3334129221769,-6.619730556488112
33355,166.7749999999208,333.5499999998416,313.0688146279246,333.3333987194943,-6.774643308520599
33360,166.7999999999208,333.5999999998416,313.0490788520355,333.3333851767816,-6.923979104824943
33365,166.8249999999208,333.6499999998416,313.0326051303705,333.3333724184628,-7.067750561915703
33370,166.8499999999208,333.6999999998415,313.0192237640098,333.3333605591491,-7.205984059281564
33375,166.8749999999207,333.7499999998415,313.0087650142122,333.3333497024574,-7.338718709116654
33380,166.8999999999207,333.7999999998414,313.0010605616777,333.3333399398616,-7.466005318329699
33385,166.9249999999207,333.8499999998414,312.9959447816517,333.333331349585,-7.587905349811986
33390,166.9499999999207,333.8999999998413,312.9932558388719,333.3333239955659,-7.704489888772665
33395,166.9749999999206,333.9499999998413,312.9928366086405,333.3333179264921,-7.815838618687282
33400,166.9999999999206,333.9999999998412,312.9945354320331,333.3333131749526,-7.922038810612444
33405,167.0249999999206,334.0499999998412,312.9982067145087,333.3333097567087,-8.023184329052981
33410,167.0499999999206,334.0999999998411,313.0037113782222,333.3333076701344,-8.119374657220678
33415,167.0749999999205,334.1499999998411,313.0109171790187,333.3333068958349,-8.210713944377829
33420,167.0999999999205,334.1999999998411,313.0196988996914,333.3333073965053,-8.29731007791526
33425,167.1249999999205,334.249999999841,313.0299384313769,333.3333091170202,-8.379273782880896
33430,167.1499999999205,334.299999999841,313.0415247552353,333.3333119848103,-8.456717751764337
33435,167.1749999999205,334.3499999998409,313.0543538366189,333.3333159105428,-8.529755807447842
33440,167.1999999999204,334.3999999998409,313.0683284438317,333.3333207891098,-8.598502102276289
33445,167.2249999999204,334.4499999998408,313.0833579033585,333.3333265009368,-8.663070356243459
33450,167.2499999999204,334.4999999998408,313.0993578031099,333.3333329136215,-8.723573137200608
33455,167.2749999999204,334.5499999998407,313.1162496546113,333.3333398838707,-8.780121185873389
33460,167.2999999999203,334.5999999998407,313.1339605244912,333.3333472597296,-8.832822788245299
33465,167.3249999999203,334.6499999998406,313.1524226447495,333.3333548830475,-8.881783197567934
33470,167.3499999999203,334.6999999998406,313.1715730104622,333.3333625921578,-8.927104107882084
33475,167.3749999999203,334.7499999998406,313.1913529725466,333.333370224692,-8.968883180511959
33480,167.3999999999203,334.7999999998405,313.211707832227,333.3333776204846,-9.007213624504775
33485,167.4249999999202,334.8499999998405,313.2325864426599,333.3333846244133,-9.04218383164528
33490,167.4499999999202,334.8999999998404,313.2539408229529,333.3333910894482,-9.073877065162424
33495,167.4749999999202,334.9499999998404,313.2757257866845,333.3333968791794,-9.102371203172808
33500,167.4999999999202,334.9999999998403,313.2978985888024,333.3334018703663,-9.12773853420499
33505,167.5249999999201,335.0499999998403,313.3204185921512,333.3334059551829,-9.150045603810451
33510,167.5499999999201,335.0999999998402,313.3432469546824,333.3334090431294,-9.169353110177216
33515,167.5749999999201,335.1499999998402,313.3663463375811,333.3334110625526,-9.185715846231908
33520,167.5999999999201,335.1999999998401,313.3896806340879,333.3334119617642,-9.199182685381654
33525,167.62499999992,335.2499999998401,313.4132147182663,333.3334117097144,-9.209796607738571
33530,167.64999999992,335.2999999998401,313.4369142126425,333.3334102962197,-9.217594763441717
33535,167.67499999992,335.34999999984,313.4607452733561,333.3334077317392,-9.222608569516645
33540,167.69999999992,335.39999999984,313.4846743912912,333.3334040467307,-9.224863836594963
33545,167.72499999992,335.4499999998399,313.5086682074612,333.3333992905783,-9.224380921796367
33550,167.7499999999199,335.4999999998399,313.5326933409787,333.333393530194,-9.221174904079907
33555,167.7749999999199,335.5499999998398,313.5567162277147,333.3333868482686,-9.215255778472359
33560,167.7999999999199,335.5999999998398,313.5807029679685,333.3333793413126,-9.206628665707555
33565,167.8249999999199,335.6499999998397,313.6046191812879,333.3333711174886,-9.195294034007766
33570,167.8499999999198,335.6999999998397,313.6284298668265,333.3333622943869,-9.181247929959344
33575,167.8749999999198,335.7499999998396,313.6520992675332,333.3333529967723,-9.164482215699097
33580,167.8999999999198,335.7999999998396,313.6755907367198,333.3333433544335,-9.144984809904658
33585,167.9249999999198,335.8499999998396,313.6988666009395,333.3333335008222,-9.12273993195163
33590,167.9499999999198,335.8999999998395,313.7218879392901,333.3333235815638,-9.097728377930864
33595,167.9749999999197,335.9499999998395,313.7446143289021,333.333313751333,-9.069927784866779
33600,167.9999999999197,335.9999999998394,313.7670036792557,333.333304159939,-9.039312848742991
33605,168.0249999999197,336.0499999998394,313.7890121423814,333.3332949517065,-9.005855553354802
33610,168.0499999999197,336.0999999998393,313.8105940724761,333.3332862640753,-8.969525386077564
33615,168.0749999999196,336.1499999998393,313.8317020054414,333.3332782257444,-8.930289543701111
33620,168.0999999999196,336.1999999998392,313.8522866490887,333.333270954696,-8.888113129461942
33625,168.1249999999196,336.2499999998392,313.8722968802807,333.3332645561897,-8.842959341508463
33630,168.1499999999196,336.2999999998391,313.8916797469719,333.3332591208286,-8.794789653098935
33635,168.1749999999195,336.3499999998391,313.910380473756,333.3332547228381,-8.743563984982201
33640,168.1999999999195,336.3999999998391,313.9283424698798,333.3332514186444,-8.689240870536464
33645,168.2249999999195,336.449999999839,313.9455073390422,333.3332492457994,-8.631777614305278
33650,168.2499999999195,336.499999999839,313.9618148906757,333.3332482222824,-8.571130444619502
33655,168.2749999999195,336.5499999998389,313.977203152793,333.3332483462122,-8.507254660999331
33660,168.2999999999194,336.5999999998389,313.9916083866955,333.3332495959395,-8.440104777043286
33665,168.3249999999194,336.6499999998388,314.004965104211,333.333251930553,-8.369634659496047
33670,168.3499999999194,336.6999999998388,314.0172060882139,333.3332552907704,-8.295797664193518
33675,168.3749999999194,336.7499999998387,314.0282624173628,333.3332596001768,-8.218546769561229
33680,168.3999999999193,336.7999999998387,314.0380634961327,333.3332647668229,-8.13783470835698
33685,168.4249999999193,336.8499999998386,314.0465370912041,333.3332706851052,-8.053614098337711
33690,168.4499999999193,336.8999999998386,314.0536093753683,333.3332772378852,-7.965837572555606
33695,168.4749999999193,336.9499999998386,314.05920498017,333.3332842988133,-7.874457909999458
33700,168.4999999999193,336.9999999998385,314.0632470584829,333.3332917347662,-7.779428167337223
33705,168.5249999999192,337.0499999998385,314.0656573583746,333.3332994083692,-7.680701812556201
33710,168.5499999999192,337.0999999998384,314.0663563095873,333.333307180511,-7.578232861359222
33715,168.5749999999192,337.1499999998384,314.0652631241625,333.3333149128222,-7.471976017253434
33720,168.5999999999192,337.1999999998383,314.0622959128295,333.3333224700481,-7.361886816345123
33725,168.6249999999191,337.2499999998383,314.0573718189221,333.3333297222707,-7.247921777977052
33730,168.6499999999191,337.2999999998382,314.0504071718628,333.3333365469486,-7.130038562454333
33735,168.6749999999191,337.3499999998382,314.0413176623962,333.3333428307373,-7.008196137243756
33740,168.6999999999191,337.3999999998381,314.0300185420675,333.3333484710629,-6.882354953183659
33745,168.724999999919,337.4499999998381,314.0164248497062,333.3333533774471,-6.752477132397314
33750,168.749999999919,337.4999999998381,314.0004516679442,333.3333574725495,-6.618526669777935
33755,168.774999999919,337.549999999838,313.9820144131731,333.3333606929617,-6.480469650077014
33760,168.799999999919,337.599999999838,313.9610291625646,333.3333629897282,-6.33827448280555
33765,168.824999999919,337.6499999998379,313.9374130221495,333.3333643286156,-6.191912157326562
33770,168.8499999999189,337.6999999998379,313.9110845402096,333.3333646901528,-6.041356520647199
33775,168.8749999999189,337.7499999998378,313.8819641704662,333.333364069456,-5.886584580569005
33780,168.8999999999189,337.7999999998378,313.8499747897283,333.3333624758474,-5.727576836926955
33785,168.9249999999189,337.8499999998377,313.8150422748088,333.3333599323161,-5.56431764369674
33790,168.9499999999188,337.8999999998377,313.777096143451,333.3333564748236,-5.396795604727767
33795,168.9749999999188,337.9499999998376,313.7360702638838,333.3333521514808,-5.225004005760083
33800,168.9999999999188,337.9999999998376,313.6919036372829,333.3333470216289,-5.048941285189011
33805,169.0249999999188,338.0499999998376,313.644541256822,333.33334115484,-4.868611545716358
33810,169.0499999999188,338.0999999998375,313.5939350461067,333.3333346298465,-4.684025108580799
33815,169.0749999999187,338.1499999998375,313.5400448785923,333.3333275334294,-4.495199111427975
33820,169.0999999999187,338.1999999998374,313.4828396779145,333.3333199592796,-4.302158150074089
33825,169.1249999999187,338.2499999998374,313.4222985969285,333.3333120068372,-4.104934963388305
33830,169.1499999999187,338.2999999998373,313.358412270564,333.3333037801066,-3.903571159260104
33835,169.1749999999186,338.3499999998373,313.2911841343801,333.3332953864885,-3.698117978113704
33840,169.1999999999186,338.3999999998372,313.2206317967202,333.3332869355964,-3.488637088639097
33845,169.2249999999186,338.4499999998372,313.1467884478872,333.3332785380811,-3.275201408399989
33850,169.2499999999186,338.4999999998371,313.069704284583,333.3332703044497,-3.057895939667354
33855,169.2749999999185,338.5499999998371,312.9894479222299,333.3332623439028,-2.836818608350121
33860,169.2999999999185,338.5999999998371,312.9061077617224,333.3332547631439,-2.612081091207442
33865,169.3249999999185,338.649999999837,312.8197932711013,333.3332476652275,-2.383809613812824
33870,169.3499999999185,338.699999999837,312.7306361365774,333.3332411483768,-2.152145698971286
33875,169.3749999999185,338.7499999998369,312.6387912320568,333.3332353048164,-1.91724684276823
33880,169.3999999999184,338.7999999998369,312.5444373519576,333.3332302196195,-1.679287093179061
33885,169.4249999999184,338.8499999998368,312.4477776494043,333.3332259695529,-1.438457504450835
33890,169.4499999999184,338.8999999998368,312.3490397214709,333.3332226219721,-1.194966439457671
33895,169.4749999999184,338.9499999998367,312.2484752853068,333.3332202337325,-0.9490396921795092
33900,169.4999999999183,338.9999999998367,312.1463593945734,333.3332188501727,-0.7009204034728516
33905,169.5249999999183,339.0499999998366,312.0429891547308,333.3332185041771,-0.4508687456573632
33910,169.5499999999183,339.0999999998366,311.9386819085927,333.3332192153403,-0.1991613551380818
33915,169.5749999999183,339.1499999998366,311.8337728801313,333.3332209892602,0.05390950256183746
33920,169.5999999999183,339.1999999998365,311.7286122842548,333.3332238170049,0.3080370444659977
33925,169.6249999999182,339.2499999998365,311.6235619323708,333.3332276747591,0.5629013598955313
33930,169.6499999999182,339.2999999998364,311.5189913869644,333.3332325237013,0.8181710710246284
33935,169.6749999999182,339.3499999998364,311.415273741628,333.3332383101168,1.073505247702928
33940,169.6999999999182,339.3999999998363,311.3127811244707,333.3332449657925,1.328555550655906
33945,169.7249999999181,339.4499999998363,311.2118800408781,333.3332524086907,1.582968568183374
33950,169.7499999999181,339.4999999998362,311.1129266847563,333.3332605439012,1.836388303426792
33955,169.7749999999181,339.5499999998362,311.0162623543061,333.3332692649145,2.088458762643812
33960,169.7999999999181,339.5999999998361,310.9222091085106,333.3332784551528,2.33882659026218
33965,169.824999999918,339.6499999998361,310.8310657930537,333.3332879897739,2.587143693801108
33970,169.849999999918,339.6999999998361,310.7431045502661,333.3332977376887,2.833069801775242
33975,169.874999999918,339.749999999836,310.6585679075311,333.3333075637852,3.076274899990607
33980,169.899999999918,339.799999999836,310.5776665136474,333.3333173312924,3.316441496262239
33985,169.924999999918,339.8499999998359,310.5005775649757,333.333326904211,3.553266670270526
33990,169.9499999999179,339.8999999998359,310.4274439346367,333.3333361498023,3.786463873538122
33995,169.9749999999179,339.9499999998358,310.358373990245,333.3333449410209,4.015764453872318
34000,169.9999999999179,339.9999999998358,310.2934420608583,333.3333531588783,4.240918888491194
34005,170.0249999999179,340.0499999998357,310.2326894927626,333.333360694636,4.461697719883027
34010,170.0499999999178,340.0999999998357,310.1761262179216,333.3333674518187,4.677892197703493
34015,170.0749999999178,340.1499999998356,310.1237327482104,333.3333733479624,4.889314638257336
34020,170.0999999999178,340.1999999998356,310.0754625034889,333.33337831609,5.095798520002546
34025,170.1249999999178,340.2499999998356,310.0312443815223,333.3333823057545,5.29719833892628
34030,170.1499999999178,340.2999999998355,309.9909854806835,333.3333852842342,5.493389250973262
34035,170.1749999999177,340.3499999998355,309.9545738943052,333.3333872365316,5.684266531181819
34040,170.1999999999177,340.3999999998354,309.9218815062546,333.3333881655867,5.869744879824531
34045,170.2249999999177,340.4499999998354,309.8927667258864,333.3333880920337,6.049757604523283
34050,170.2499999999177,340.4999999998353,309.8670771133245,333.3333870535886,6.224255706121941
34055,170.2749999999176,340.5499999998353,309.844651856666,333.3333851041064,6.393206893352341
34060,170.2999999999176,340.5999999998352,309.8253240731685,333.3333823123553,6.556594548375856
34065,170.3249999999176,340.6499999998352,309.8089229156496,333.3333787605303,6.714416662074559
34070,170.3499999999176,340.6999999998351,309.7952754732961,333.3333745425808,6.866684754718451
34075,170.3749999999175,340.7499999998351,309.7842084625779,333.3333697623711,7.013422794573892
34080,170.3999999999175,340.7999999998351,309.7755497092489,333.3333645317772,7.154666124249954
34085,170.4249999999175,340.849999999835,309.7691294264164,333.3333589687638,7.290460402167699
34090,170.4499999999175,340.899999999835,309.7647812955711,333.3333531957401,7.420860564329828
34095,170.4749999999175,340.9499999998349,309.7623433013264,333.3333473455758,7.545929792150557
34100,170.4999999999174,340.9999999998349,309.7616583184778,333.3333415619012,7.665738488123014
34105,170.5249999999174,341.0499999998348,309.7625746481485,333.3333359852003,7.780363329086943
34110,170.5499999999174,341.0999999998348,309.7649464638072,333.3333307525625,7.889886341567703
34115,170.5749999999174,341.1499999998347,309.7686341751581,333.3333259957473,7.994394016615848
34120,170.5999999999173,341.1999999998347,309.7735046947236,333.3333218384701,8.093976461979938
34125,170.6249999999173,341.2499999998346,309.7794316075485,333.333318393731,8.18872659075971
34130,170.6499999999173,341.2999999998346,309.7862952508439,333.3333157612801,8.278739347333016
34135,170.6749999999173,341.3499999998346,309.7939827122499,333.3333140252711,8.364110971512353
34140,170.6999999999173,341.3999999998345,309.8023877558205,333.3333132522149,8.444938301957615
34145,170.7249999999172,341.4499999998345,309.8114106847072,333.3333134892993,8.521318119913033
34150,170.7499999999172,341.4999999998344,309.8209581493121,333.3333147631669,8.593346534385882
34155,170.7749999999172,341.5499999998344,309.8309429093893,333.3333170791821,8.661118409855192
34160,170.7999999999172,341.5999999998343,309.8412835582171,333.3333204212194,8.724726837512817
34165,170.8249999999171,341.6499999998343,309.8519042166072,333.3333247519757,8.784262650897892
34170,170.8499999999171,341.6999999998342,309.8627342039994,333.3333300137954,8.839813986559758
34175,170.8749999999171,341.7499999998342,309.8737076933595,333.3333361299408,8.891465890142715
34180,170.8999999999171,341.7999999998341,309.8847633560807,333.333343006311,8.939299967969456
34185,170.924999999917,341.8499999998341,309.8958440023543,333.333350533495,8.983394083881656
34190,170.949999999917,341.8999999998341,309.9068962219173,333.3333585891324,9.0238221007486
34195,170.974999999917,341.949999999834,309.9178700293807,333.3333670404867,9.060653665706136
34200,170.999999999917,341.999999999834,309.9287185176963,333.3333757471764,9.093954037847235
34205,171.024999999917,342.0499999998339,309.9393975226785,333.3333845639702,9.123783956768062
34210,171.0499999999169,342.0999999998339,309.9498653009065,333.3333933435983,9.150199550074307
34215,171.0749999999169,342.1499999998338,309.9600822227474,333.3334019394984,9.17325227767904
34220,171.0999999999169,342.1999999998338,309.9700104817272,333.3334102084514,9.192988910516169
34225,171.1249999999169,342.2499999998337,309.9796138209734,333.3334180130365,9.209451541083812
34230,171.1499999999168,342.2999999998337,309.9888572770849,333.3334252238976,9.222677623104541
34235,171.1749999999168,342.3499999998336,309.9977069413275,333.33343172175,9.232700037483761
34240,171.1999999999168,342.3999999998336,310.0061297378044,333.3334373991282,9.239547181688149
34245,171.2249999999168,342.4499999998336,310.0140932179482,333.3334421618512,9.243243079658761
34250,171.2499999999168,342.4999999998335,310.0215653704943,333.3334459302003,9.243807509389228
34255,171.2749999999167,342.5499999998335,310.0285144459156,333.333448639807,9.2412561453805
34260,171.2999999999167,342.5999999998334,310.034908794217,333.3334502422613,9.235600713255739
34265,171.3249999999167,342.6499999998334,310.0407167149328,333.333450705448,9.226849153980742
34270,171.3499999999167,342.6999999998333,310.0459063181437,333.3334500136273,9.215005795260858
34275,171.3749999999166,342.7499999998333,310.0504453954044,333.3334481672883,9.200071527879683
34280,171.3999999999166,342.7999999998332,310.0543012994721,333.3334451827789,9.182043984938193
34285,171.4249999999166,342.8499999998332,310.0574408318983,333.333441091759,9.160917722151877
34290,171.4499999999166,342.8999999998331,310.0598301375624,333.33343594047,9.136684397588283
34295,171.4749999999165,342.9499999998331,310.0614346054268,333.3334297888764,9.109332949436258
34300,171.4999999999165,342.9999999998331,310.0622187748373,333.333422709671,9.078849770624124
34305,171.5249999999165,343.049999999833,310.0621462468663,333.3334147871875,9.045218879304153
34310,171.5499999999165,343.099999999833,310.0611796002595,333.3334061162265,9.008422084437262
34315,171.5749999999165,343.1499999998329,310.0592803116544,333.3333968008071,8.968439145891278
34320,171.5999999999164,343.1999999998329,310.0564086798375,333.3333869528711,8.925247928651233
34325,171.6249999999164,343.2499999998328,310.0525237538599,333.333376690942,8.8788245509005
34330,171.6499999999164,343.2999999998328,310.0475832648839,333.3333661387423,8.829143525877216
34335,171.6749999999164,343.3499999998327,310.0415435617334,333.3333554237954,8.776177897537092
34340,171.6999999999163,343.3999999998327,310.034359550091,333.3333446759875,8.71989937017103
34345,171.7249999999163,343.4499999998326,310.0259846354253,333.3333340261207,8.660278432215964
34350,171.7499999999163,343.4999999998326,310.0163706696932,333.3333236044361,8.59728447458038
34355,171.7749999999163,343.5499999998326,310.005467902,333.333313539133,8.530885903876831
34360,171.7999999999163,343.5999999998325,309.9932249333818,333.3333039548642,8.461050251006542
34365,171.8249999999162,343.6499999998325,309.9795886760037,333.333294971217,8.387744275589162
34370,171.8499999999162,343.6999999998324,309.9645043171437,333.333286701205,8.310934066776911
34375,171.8749999999162,343.7499999998324,309.9479152883854,333.3332792497483,8.230585141031213
34380,171.8999999999162,343.7999999998323,309.9297632406025,333.333272712177,8.146662537470956
34385,171.9249999999161,343.8499999998323,309.9099880254145,333.3332671727712,8.059130911455821
34390,171.9499999999161,343.8999999998322,309.8885276839155,333.3332627033448,7.967954627105162
34395,171.9749999999161,343.9499999998322,309.8653184436657,333.3332593619172,7.873097849513649
34400,171.9999999999161,343.9999999998321,309.8402947250686,333.3332571914872,7.774524637490013
34405,172.024999999916,344.0499999998321,309.813389158442,333.3332562189482,7.672199037729958
34410,172.049999999916,344.0999999998321,309.7845326133061,333.3332564541712,7.56608518142251
34415,172.074999999916,344.149999999832,309.7536542416268,333.333257889308,7.456147384413174
34420,172.099999999916,344.199999999832,309.7206815369747,333.3332604983317,7.342350252172167
34425,172.124999999916,344.2499999998319,309.6855404118186,333.3332642368507,7.224658790975921
34430,172.1499999999159,344.2999999998319,309.648155295492,333.3332690422416,7.103038526876649
34435,172.1749999999159,344.3499999998318,309.6084492556307,333.3332748340973,6.977455634239007
34440,172.1999999999159,344.3999999998318,309.5663441462225,333.3332815150175,6.847877075826489
34445,172.2249999999159,344.4499999998317,309.5217607858119,333.3332889717555,6.714270756646672
34450,172.2499999999158,344.4999999998317,309.4746191697122,333.3332970766988,6.576605694029108
34455,172.2749999999158,344.5499999998316,309.4248387205521,333.3333056896807,6.434852206636096
34460,172.2999999999158,344.5999999998316,309.3723385818432,333.3333146600802,6.288982125385768
34465,172.3249999999158,344.6499999998316,309.3170379597635,333.3333238291988,6.138969029506033
34470,172.3499999999158,344.6999999998315,309.2588565186831,333.3333330328421,5.984788511180564
34475,172.3749999999157,344.7499999998315,309.1977148364642,333.3333421040768,5.826418472464691
34480,172.3999999999157,344.7999999998314,309.1335349258441,333.3333508760822,5.663839458323727
34485,172.4249999999157,344.8499999998314,309.0662408285565,333.3333591850669,5.497035029725782
34490,172.4499999999157,344.8999999998313,308.9957592890221,333.333366873164,5.325992180826448
34495,172.4749999999156,344.9499999998313,308.9220205143604,333.3333737912553,5.150701804142992
34500,172.4999999999156,344.9999999998312,308.8449590273544,333.3333798016717,4.971159207434074
34505,172.5249999999156,345.0499999998312,308.764514618429,333.3333847807218,4.78736468564988
34510,172.5499999999156,345.0999999998311,308.6806334018262,333.3333886209947,4.599324150745358
34515,172.5749999999155,345.1499999998311,308.5932689797513,333.333391233408,4.407049821333197
34520,172.5999999999155,345.199999999831,308.5023837163283,333.3333925489574,4.210560973103652
34525,172.6249999999155,345.249999999831,308.4079501205919,333.3333925201642,4.009884749585444
34530,172.6499999999155,345.299999999831,308.3099523341988,333.3333911221822,3.80505703082038
34535,172.6749999999155,345.3499999998309,308.2083877154776,333.3333883535307,3.596123356036447
34540,172.6999999999154,345.3999999998309,308.1032685059829,333.3333842365346,3.383139893278794
34545,172.7249999999154,345.4499999998308,307.9946235596105,333.3333788173618,3.166174446344701
34550,172.7499999999154,345.4999999998308,307.8825001073229,333.3333721657288,2.945307486212817
34555,172.7749999999154,345.5499999998307,307.7669655225754,333.3333643742527,2.720633190538129
34560,172.7999999999153,345.5999999998307,307.6481090441714,333.3333555574793,2.492260471067803
34565,172.8249999999153,345.6499999998306,307.5260427503187,333.3333459346091,2.260314002503701
34570,172.8499999999153,345.6999999998306,307.4009041023094,333.3333357811163,2.024935103357532
34575,172.8749999999153,345.7499999998305,307.2728560928303,333.3333252865614,1.786282553039415
34580,172.8999999999153,345.7999999998305,307.1420888339408,333.3333146294896,1.544533307894059
34585,172.9249999999152,345.8499999998305,307.0088201472727,333.3333039815795,1.299883034174458
34590,172.9499999999152,345.8999999998304,306.8732957141636,333.3332935062602,1.052546446940759
34595,172.9749999999152,345.9499999998304,306.735788723514,333.3332833564891,0.8027574141208991
34600,172.9999999999152,345.9999999998303,306.5965989410378,333.3332736730592,0.550768791133927
34605,173.0249999999151,346.0499999998303,306.4560511301025,333.3332645912855,0.2968519269207288
34610,173.0499999999151,346.0999999998302,306.3144928450047,333.3332562259183,0.04129587930803336
34615,173.0749999999151,346.1499999998302,306.1722915390991,333.3332486620203,-0.2155936678090589
34620,173.0999999999151,346.1999999998301,306.0298310371533,333.3332419598289,-0.4734958476209261
34625,173.124999999915,346.2499999998301,305.8875074344658,333.333236157726,-0.7320763807609225
34630,173.149999999915,346.29999999983,305.7457244897759,333.3332312745757,-0.9909896571899481
34635,173.174999999915,346.34999999983,305.6048886211855,333.333227311786,-1.249881098608248
34640,173.199999999915,346.39999999983,305.4654036428715,333.3332242553085,-1.508389757973613
34645,173.224999999915,346.4499999998299,305.3276654004598,333.3332220776739,-1.766151102000052
34650,173.2499999999149,346.4999999998299,305.1920564739637,333.3332207400455,-2.022799913927662
34655,173.2749999999149,346.5499999998298,305.058941118651,333.333220194279,-2.277973247907778
34660,173.2999999999149,346.5999999998298,304.928660605679,333.3332203849374,-2.531313363486882
34665,173.3249999999149,346.6499999998297,304.8015291064539,333.3332212512086,-2.782470569126655
34670,173.3499999999148,346.6999999998297,304.6778302387302,333.3332227286912,-3.031105907456686
34675,173.3749999999148,346.7499999998296,304.5578143603932,333.3332247510215,-3.276893621812502
34680,173.3999999999148,346.7999999998296,304.4416966612543,333.3332272513072,-3.519523353059295
34685,173.4249999999148,346.8499999998295,304.3296560666868,333.3332301633675,-3.758702027135478
34690,173.4499999999148,346.8999999998295,304.2218349321617,333.3332334227819,-3.994155406400439
34695,173.4749999999147,346.9499999998295,304.1183394769637,333.3332369677362,-4.225629290916759
34700,173.4999999999147,346.9999999998294,304.0192408804068,333.3332407396969,-4.45289036847553
34705,173.5249999999147,347.0499999998294,303.9245769456185,333.3332446839108,-4.675726723761947
34710,173.5499999999147,347.0999999998293,303.8343542249874,333.3332487497573,-4.893948027018372
34715,173.5749999999146,347.1499999998293,303.7485504972641,333.33325289097,-5.107385430504975
34720,173.5999999999146,347.1999999998292,303.6671174883345,333.3332570657365,-5.315891206727714
34725,173.6249999999146,347.2499999998292,303.5899837348027,333.3332612367051,-5.519338165862459
34730,173.6499999999146,347.2999999998291,303.5170575002073,333.3332653709063,-5.717618891102067
34735,173.6749999999145,347.3499999998291,303.4482296668726,333.3332694396219,-5.910644830068123
34740,173.6999999999145,347.399999999829,303.3833765404231,333.3332734181823,-6.098345278342275
34745,173.7249999999145,347.449999999829,303.3223625183031,333.3332772857433,-6.280666287899621
34750,173.7499999999145,347.499999999829,303.2650425868692,333.3332810250264,-6.457569529222916
34755,173.7749999999145,347.5499999998289,303.211264623585,333.3332846220506,-6.629031131472575
34760,173.7999999999144,347.5999999998289,303.1608714910278,333.3332880658452,-6.795040520646852
34765,173.8249999999144,347.6499999998288,303.1137029177193,333.3332913481676,-6.955599271370557
34770,173.8499999999144,347.6999999998288,303.0695971672607,333.33329446322,-7.110719984121783
34775,173.8749999999144,347.7499999998287,303.028392502062,333.3332974073824,-7.260425196316223
34780,173.8999999999143,347.7999999998287,302.9899284512393,333.3333001789467,-7.40474633290637
34785,173.9249999999143,347.8499999998286,302.9540468944624,333.3333027778738,-7.543722699948205
34790,173.9499999999143,347.8999999998286,302.9205929746691,333.3333052055606,-7.677400522944787
34795,173.9749999999143,347.9499999998285,302.8894158531272,333.3333074646313,-7.805832030626692
34800,173.9999999999143,347.9999999998285,302.8603693202975,333.3333095587343,-7.929074584088172
34805,174.0249999999142,348.0499999998285,302.8333122757135,333.3333114923692,-8.047189850784171
34810,174.0499999999142,348.0999999998284,302.8081090895596,333.3333132707257,-8.160243022738122
34815,174.0749999999142,348.1499999998284,302.7846298580662,333.333314899535,-8.268302078295061
34820,174.0999999999142,348.1999999998283,302.7627505642283,333.3333163849478,-8.371437086865161
34825,174.1249999999141,348.2499999998283,302.742353154665,333.3333177334117,-8.469719556232619
34830,174.1499999999141,348.2999999998282,302.7233255428872,333.3333189515799,-8.563221822154144
34835,174.1749999999141,348.3499999998282,302.7055615485377,333.3333200462204,-8.652016480079343
34840,174.1999999999141,348.3999999998281,302.6889607816094,333.3333210241349,-8.736175858897678
34845,174.224999999914,348.4499999998281,302.6734284800539,333.3333218921043,-8.815771536631837
34850,174.249999999914,348.499999999828,302.658875308525,333.3333226568246,-8.890873897954034
34855,174.274999999914,348.549999999828,302.6452171254751,333.333323324863,-8.961551733315909
34860,174.299999999914,348.599999999828,302.6323747251851,333.3333239026246,-9.027871879351881
34865,174.324999999914,348.6499999998279,302.6202735606776,333.3333243963102,-9.089898900046009
34870,174.3499999999139,348.6999999998279,302.6088434529472,333.3333248119046,-9.147694807973094
34875,174.3749999999139,348.7499999998278,302.5980182912696,333.3333251551441,-9.20131882471761
34880,174.3999999999139,348.7999999998278,302.58773572889,333.3333254315211,-9.250827179375161
34885,174.4249999999139,348.8499999998277,302.5779368777121,333.3333256462547,-9.296272943844851
34890,174.4499999999138,348.8999999998277,302.5685660052866,333.3333258043031,-9.337705903424023
34895,174.4749999999138,348.9499999998276,302.5595702367112,333.3333259103523,-9.375172461050996
34900,174.4999999999138,348.9999999998276,302.5508992637755,333.3333259688229,-9.408715573382946
34905,174.5249999999138,349.0499999998275,302.5425050631736,333.3333259838739,-9.438374716767592
34910,174.5499999999138,349.0999999998275,302.5343416252551,333.3333259594077,-9.464185881054053
34915,174.5749999999137,349.1499999998275,302.526364694449,333.3333258990783,-9.486181589108471
34920,174.5999999999137,349.1999999998274,302.5185315221789,333.3333258063018,-9.504390939846797
34925,174.6249999999137,349.2499999998274,302.5108006327801,333.3333256842611,-9.518839672553391
34930,174.6499999999137,349.2999999998273,302.5031316027305,333.333325535925,-9.52955025025858
34935,174.6749999999136,349.3499999998273,302.4954848532135,333.3333253640496,-9.536541959957596
34940,174.6999999999136,349.3999999998272,302.4878214559072,333.3333251711921,-9.53983102749547
34945,174.7249999999136,349.4499999998272,302.4801029516888,333.3333249597235,-9.53943074500272
34950,174.7499999999136,349.4999999998271,302.4722911817914,333.333324731835,-9.535351608846534
34955,174.7749999999135,349.5499999998271,302.4643481308906,333.3333244895468,-9.527601466150545
34960,174.7999999999135,349.599999999827,302.4562357814722,333.3333242347239,-9.516185668061572
34965,174.8249999999135,349.649999999827,302.4479159787726,333.3333239690767,-9.501107228045941
34970,174.8499999999135,349.699999999827,302.439350305601,333.3333236941754,-9.482366983644539
34975,174.8749999999135,349.7499999998269,302.4304999662776,333.333323411458,-9.459963760241067
34980,174.8999999999134,349.7999999998269,302.421325678985,333.3333231222321,-9.433894535549451
34985,174.9249999999134,349.8499999998268,302.4117875758723,333.333322827696,-9.404154603666599
34990,174.9499999999134,349.8999999998268,302.401845110209,333.333322528928,-9.370737737669824
34995,174.9749999999134,349.9499999998267,302.3914569701352,333.3333222269171,-9.333636349900278
35000,174.9999999999133,349.9999999998267,302.3805809983735,333.333321922545,-9.292841649177731
35005,175.0249999999133,350.0499999998266,302.3691741176352,333.3333216166092,-9.248343794356296
35010,175.0499999999133,350.0999999998266,302.3571922613078,333.3333213098271,-9.200132043721208
35015,175.0749999999133,350.1499999998265,302.3445903092404,333.3333210028417,-9.148194899861648
35020,175.0999999999133,350.1999999998265,302.3313220284819,333.3333206962228,-9.092520249759456
35025,175.1249999999132,350.2499999998265,302.3173400189707,333.3333203904806,-9.033095499921316
35030,175.1499999999132,350.2999999998264,302.3025956641989,333.3333200860653,-8.969907706492949
35035,175.1749999999132,350.3499999998264,302.2870390870537,333.3333197833744,-8.902943700362007
35040,175.1999999999132,350.3999999998263,302.2706191110778,333.3333194827572,-8.832190207356422
35045,175.2249999999131,350.4499999998263,302.2532832275252,333.333319184522,-8.75763396370527
35050,175.2499999999131,350.4999999998262,302.2349775686639,333.3333188889327,-8.679261827018363
35055,175.2749999999131,350.5499999998262,302.2156468879383,333.3333185962203,-8.597060883114192
35060,175.2999999999131,350.5999999998261,302.1952345476593,333.3333183065838,-8.511018549095162
35065,175.324999999913,350.6499999998261,302.1736825150608,333.3333180201923,-8.421122673164563
35070,175.349999999913,350.699999999826,302.150931367691,333.3333177371869,-8.327361631749181
35075,175.374999999913,350.749999999826,302.1269203092642,333.3333174576865,-8.229724424606804
35080,175.399999999913,350.799999999826,302.1015871972536,333.3333171817889,-8.128200768672937
35085,175.424999999913,350.8499999998259,302.0748685837091,333.3333169095697,-8.022781191547701
35090,175.4499999999129,350.8999999998259,302.0466997710076,333.333316641092,-7.913457125620372
35095,175.4749999999129,350.9499999998258,302.0170148844164,333.3333163763942,-7.800221003991982
35100,175.4999999999129,350.9999999998258,301.9857469637022,333.3333161155113,-7.683066359500589
35105,175.5249999999129,351.0499999998257,301.9528280761544,333.3333158584532,-7.561987928323692
35110,175.5499999999128,351.0999999998257,301.9181894538515,333.3333156052274,-7.43698175983099
35115,175.5749999999128,351.1499999998256,301.8817616581256,333.3333153558251,-7.308045334543957
35120,175.5999999999128,351.1999999998256,301.8434747746883,333.3333151102277,-7.175177692285579
35125,175.6249999999128,351.2499999998255,301.8032586430639,333.3333148684076,-7.038379572822208
35130,175.6499999999128,351.2999999998255,301.7610431244069,333.333314630329,-6.897653571526257
35135,175.6749999999127,351.3499999998255,301.7167584120347,333.3333143959464,-6.753004312816881
35140,175.6999999999127,351.3999999998254,301.6703353893445,333.3333141652055,-6.604438644350777
35145,175.7249999999127,351.4499999998254,301.6217060399921,333.3333139380451,-6.4519658551327
35150,175.7499999999127,351.4999999998253,301.5708039153739,333.3333137143983,-6.295597920871506
35155,175.7749999999126,351.5499999998253,301.517564664536,333.333313494185,-6.135349780015703
35160,175.7999999999126,351.5999999998252,301.4619266315473,333.3333132773272,-5.971239643939499
35165,175.8249999999126,351.6499999998252,301.4038315250612,333.3333130637332,-5.803289344675959
35170,175.8499999999126,351.6999999998251,301.3432251643496,333.333312853302,-5.631524723422504
35175,175.8749999999125,351.7499999998251,301.2800583052615,333.3333126459331,-5.455976062683554
35180,175.8999999999125,351.799999999825,301.2142875483373,333.3333124415182,-5.276678564397663
35185,175.9249999999125,351.849999999825,301.1458763298303,333.3333122399346,-5.093672875648012
35190,175.9499999999125,351.899999999825,301.0747959942535,333.3333120410626,-4.90700566255244
35195,175.9749999999125,351.9499999998249,301.0010269444114,333.333311844769,-4.716730231658783
35200,175.9999999999124,351.9999999998249,300.9245598617654,333.3333116509154,-4.522907196596432
35205,176.0249999999124,352.0499999998248,300.8453969860458,333.3333114593592,-4.325605185846927
35210,176.0499999999124,352.0999999998248,300.7635534386194,333.3333112699496,-4.124901585316818
35215,176.0749999999124,352.1499999998247,300.6790585691099,333.3333110825294,-3.92088330690503
35220,176.0999999999123,352.1999999998247,300.5919572992691,333.3333108969354,-3.713647571556185
35225,176.1249999999123,352.2499999998246,300.5023114323172,333.3333107129997,-3.503302692401152
35230,176.1499999999123,352.2999999998246,300.4102008901601,333.3333105305455,-3.289968840635473
35235,176.1749999999123,352.3499999998245,300.3157248353198,333.3333103493929,-3.073778773901561
35240,176.1999999999123,352.3999999998245,300.2190026295398,333.333310169356,-2.854878504283018
35245,176.2249999999122,352.4499999998245,300.1201745773142,333.3333099902442,-2.633427880761949
35250,176.2499999999122,352.4999999998244,300.0194024005265,333.3333098118598,-2.409601059368378
35255,176.2749999999122,352.5499999998244,299.9168693905613,333.3333096340086,-2.183586833430877
35260,176.2999999999122,352.5999999998243,299.8127801870287,333.3333094564823,-1.955588796556323
35265,176.3249999999121,352.6499999998243,299.7073601383407,333.3333092790745,-1.725825312388798
35270,176.3499999999121,352.6999999998242,299.6008542085184,333.3333091015787,-1.494529267912496
35275,176.3749999999121,352.7499999998242,299.4935254074016,333.3333089237804,-1.261947591215576
35280,176.3999999999121,352.7999999998241,299.3856527372537,333.3333087454685,-1.028340520089181
35285,176.424999999912,352.8499999998241,299.277528667139,333.3333085664289,-0.7939806145887252
35290,176.449999999912,352.899999999824,299.1694561666793,333.3333083864473,-0.5591515144295851
35295,176.474999999912,352.949999999824,299.061745351574,333.3333082053128,-0.3241464505698994
35300,176.499999999912,352.999999999824,298.9547098133875,333.3333080228145,-0.08926652911552768
35305,176.524999999912,353.0499999998239,298.8486627240575,333.3333078387474,0.1451811856792782
35310,176.5499999999119,353.0999999998239,298.7439128199856,333.3333076529066,0.3788857545386479
35315,176.5749999999119,353.1499999998238,298.6407603802508,333.3333074650972,0.6115345707603042
35320,176.5999999999119,353.1999999998238,298.5394933173634,333.3333072751283,0.8428156452964251
35325,176.6249999999119,353.2499999998237,298.440383496804,333.3333070828225,1.072419918903437
35330,176.6499999999118,353.2999999998237,298.343683393087,333.3333068880084,1.300043549668094
35335,176.6749999999118,353.3499999998236,298.2496231760507,333.3333066905294,1.525390125137482
35340,176.6999999999118,353.3999999998236,298.1584083021701,333.3333064902477,1.748172751401698
35345,176.7249999999118,353.4499999998235,298.070217663533,333.3333062870369,1.968115976540371
35350,176.7499999999118,353.4999999998235,297.9852023231938,333.3333060807944,2.18495751255263
35355,176.7749999999117,353.5499999998235,297.90348484137,333.3333058714402,2.398449727811226
35360,176.7999999999117,353.5999999998234,297.8251591743687,333.3333056589234,2.608360890715888
35365,176.8249999999117,353.6499999998234,297.7502911080157,333.3333054432177,2.814476154068271
35370,176.8499999999117,353.6999999998233,297.6789191712353,333.3333052243324,3.016598278268416
35375,176.8749999999116,353.7499999998233,297.6110559633958,333.3333050023181,3.214548099308801
35380,176.8999999999116,353.7999999998232,297.546689821692,333.3333047772591,3.408164754357542
35385,176.9249999999116,353.8499999998232,297.4857867519,333.3333045492918,3.59730568327055
35390,176.9499999999116,353.8999999998231,297.4282925466248,333.3333043185991,3.781846428476434
35395,176.9749999999115,353.9499999998231,297.3741350194618,333.333304085422,3.961680258358868
35400,176.9999999999115,353.999999999823,297.323226290042,333.3333038500559,4.136717640544936
35405,177.0249999999115,354.049999999823,297.2754650632887,333.333303612869,4.306885591575784
35410,177.0499999999115,354.099999999823,297.2307388552858,333.3333033742905,4.472126928461238
35415,177.0749999999115,354.1499999998229,297.1889261276488,333.3333031348326,4.63239944584533
35420,177.0999999999114,354.1999999998229,297.1498983011745,333.3333028950834,4.787675040172759
35425,177.1249999999114,354.2499999998228,297.1135216279668,333.3333026557195,4.937938799566326
35430,177.1499999999114,354.2999999998228,297.079658908462,333.3333024175092,5.083188075322208
35435,177.1749999999114,354.3499999998227,297.0481710460101,333.3333021813153,5.223431548162503
35440,177.1999999999113,354.3999999998227,297.0189184367298,333.3333019481055,5.35868829978503
35445,177.2249999999113,354.4499999998226,296.9917621963414,333.3333017189552,5.488986897922765
35450,177.2499999999113,354.4999999998226,296.9665652286874,333.3333014950499,5.614364501105261
35455,177.2749999999113,354.5499999998225,296.9431931428749,333.3333012776956,5.734865987649982
35460,177.2999999999113,354.5999999998225,296.9215150274175,333.3333010683185,5.850543112061001
35465,177.3249999999112,354.6499999998225,296.9014040907542,333.3333008684718,5.961453691004632
35470,177.3499999999112,354.6999999998224,296.882738178011,333.3333006798389,6.067660820271476
35475,177.3749999999112,354.7499999998224,296.8654001741179,333.3333005042403,6.169232123629051
35480,177.3999999999112,354.7999999998223,296.8492783033345,333.333300343628,6.266239034139828
35485,177.4249999999111,354.8499999998223,296.8342663351485,333.3333002000997,6.358756108324231
35490,177.4499999999111,354.8999999998222,296.8202637061198,333.3333000758891,6.446860373481391
35495,177.4749999999111,354.9499999998222,296.8071755670236,333.3332999733765,6.530630708433655
35500,177.4999999999111,354.9999999998221,296.7949127641188,333.3332998950824,6.610147257988576
35505,177.524999999911,355.0499999998221,296.7833917630501,333.3332998436725,6.685490881420785
35510,177.549999999911,355.099999999822,296.7725345233382,333.3332998219516,6.756742635289975
35515,177.574999999911,355.149999999822,296.7622683310224,333.3332998328664,6.823983290901212
35520,177.599999999911,355.199999999822,296.7525255964315,333.333299879492,6.887292886665904
35525,177.624999999911,355.2499999998219,296.7432436236919,333.3332999650399,6.946750315556374
35530,177.6499999999109,355.2999999998219,296.7343643578864,333.3333000928399,7.002432947732972
35535,177.6749999999109,355.3499999998218,296.7258341154272,333.3333002663396,7.054416288286506
35540,177.6999999999109,355.3999999998218,296.7176033025538,333.3333004890879,7.102773669872826
35545,177.7249999999109,355.4499999998217,296.7096261264184,333.3333007647269,7.147575979827629
35550,177.7499999999108,355.4999999998217,296.7018603026401,333.3333010969766,7.188891421152176
35555,177.7749999999108,355.5499999998216,296.694266762752,333.3333014896156,7.226785306546757
35560,177.7999999999108,355.5999999998216,296.6868093644301,333.3333019464635,7.26131988446255
35565,177.8249999999108,355.6499999998215,296.6794546069394,333.3333024713527,7.292554195937758
35570,177.8499999999108,355.6999999998215,296.6721713538123,333.3333030681123,7.320543960794563
35575,177.8749999999107,355.7499999998215,296.6649305642864,333.3333037405268,7.345341491599637
35580,177.8999999999107,355.7999999998214,296.6577050347609,333.333304492311,7.366995633641311
35585,177.9249999999107,355.8499999998214,296.6504691510785,333.333305327066,7.385551729053248
35590,177.9499999999107,355.8999999998213,296.6431986522346,333.3333062482426,7.401051603117621
35595,177.9749999999106,355.9499999998213,296.6358704057799,333.3333072590942,7.413533570717895
35600,177.9999999999106,355.9999999998212,296.6284621949924,333.3333083626211,7.423032460873865
35605,178.0249999999106,356.0499999998212,296.6209525177363,333.3333095615262,7.429579657291487
35610,178.0499999999106,356.0999999998211,296.6133203966983,333.3333108581444,7.433203152877795
35615,178.0749999999105,356.1499999998211,296.6055452006706,333.3333122543866,7.433927616232904
35620,178.0999999999105,356.199999999821,296.5976064763788,333.3333137516675,7.431774468201068
35625,178.1249999999105,356.249999999821,296.5894837903666,333.3333153508371,7.426761966664595
35630,178.1499999999105,356.299999999821,296.5811565803461,333.3333170520986,7.418905297885084
35635,178.1749999999105,356.3499999998209,296.572604015476,333.3333188549368,7.408216672823191
35640,178.1999999999104,356.3999999998209,296.563804864973,333.3333207580321,7.394705427027044
35645,178.2249999999104,356.4499999998208,296.5547373745133,333.3333227591743,7.378378122821898
35650,178.2499999999104,356.4999999998208,296.5453791499128,333.3333248551825,7.359238652700512
35655,178.2749999999104,356.5499999998207,296.5357070475842,333.3333270418174,7.337288342983303
35660,178.2999999999103,356.5999999998207,296.5256970713494,333.3333293137005,7.312526056960915
35665,178.3249999999103,356.6499999998206,296.5153242751901,333.3333316642275,7.284948296918766
35670,178.3499999999103,356.6999999998206,296.5045626716476,333.3333340854993,7.254549304574311
35675,178.3749999999103,356.7499999998205,296.493385145543,333.333336568247,7.221321159617938
35680,178.3999999999102,356.7999999998205,296.481763372846,333.3333391017716,7.185253876187649
35685,178.4249999999102,356.8499999998205,296.4696677445106,333.333341673899,7.146335497226859
35690,178.4499999999102,356.8999999998204,296.4570672951793,333.333344270935,7.104552186814203
35695,178.4749999999102,356.9499999998204,296.443929636757,333.333346877653,7.059888320639642
35700,178.4999999999102,356.9999999998203,296.4302208968595,333.3333494772924,7.012326574921234
35705,178.5249999999101,357.0499999998203,296.415905662235,333.3333520515785,6.961848014131702
35710,178.5499999999101,357.0999999998202,296.4009469273637,333.333354580776,6.908432177993413
35715,178.5749999999101,357.1499999998202,296.3853060484439,333.3333570437699,6.852057168268969
35720,178.5999999999101,357.1999999998201,296.368942703067,333.3333594181674,6.792699735937554
35725,178.62499999991,357.2499999998201,296.3518148560321,333.33336168046,6.730335369411754
35730,178.64999999991,357.29999999982,296.3338787316991,333.333363806197,6.664938384505687
35735,178.67499999991,357.34999999982,296.3150887935038,333.333365770217,6.596482016908061
35740,178.69999999991,357.39999999982,296.2953977312837,333.3333675469349,6.524938517986453
35745,178.72499999991,357.4499999998199,296.2747564571426,333.3333691106384,6.450279254775342
35750,178.7499999999099,357.4999999998199,296.2531141107937,333.3333704358627,6.372474815076399
35755,178.7749999999099,357.5499999998198,296.2304180753341,333.3333714977921,6.291495118646607
35760,178.7999999999099,357.5999999998198,296.2066140046351,333.3333722727141,6.207309535507843
35765,178.8249999999099,357.6499999998197,296.1816458636212,333.3333727385154,6.119887012483988
35770,178.8499999999098,357.6999999998197,296.1554559828846,333.3333728751961,6.029196209135302
35775,178.8749999999098,357.7499999998196,296.1279851293198,333.3333726654423,5.935205644338312
35780,178.8999999999098,357.7999999998196,296.099172594558,333.3333720951965,5.837883854837926
35785,178.9249999999098,357.8499999998195,296.0689563032777,333.333371154251,5.737199567184513
35790,178.9499999999097,357.8999999998195,296.0372729436635,333.3333698368486,5.633121884554069
35795,178.9749999999097,357.9499999998195,296.0040581224858,333.3333681422624,5.525620490039138
35800,178.9999999999097,357.9999999998194,295.9692465475796,333.3333660753521,5.414665868086038
35805,179.0249999999097,358.0499999998194,295.9327722407305,333.3333636470929,5.300229545840105
35810,179.0499999999097,358.0999999998193,295.8945687841859,333.3333608750354,5.182284356228084
35815,179.0749999999096,358.1499999998193,295.8545696043163,333.3333577836928,5.060804724685738
35820,179.0999999999096,358.1999999998192,295.8127082961464,333.3333544048432,4.935766981462566
35825,179.1249999999096,358.2499999998192,295.7689189926479,333.3333507777163,4.807149701472393
35830,179.1499999999096,358.2999999998191,295.7231367828738,333.3333469490505,4.674934073633725
35835,179.1749999999095,358.3499999998191,295.6752981830388,333.3333429730056,4.539104301583194
35840,179.1999999999095,358.399999999819,295.6253416646745,333.3333389109085,4.399648037535874
35845,179.2249999999095,358.449999999819,295.5732082438034,333.3333348308132,4.256556850874811
35850,179.2499999999095,358.499999999819,295.5188421347912,333.3333308068529,4.109826732798721
35855,179.2749999999095,358.5499999998189,295.4621914720218,333.3333269183748,3.959458637966243
35860,179.2999999999094,358.5999999998189,295.4032091018082,333.3333232488255,3.805459063620123
35865,179.3249999999094,358.6499999998188,295.3418534458867,333.3333198843697,3.647840666039526
35870,179.3499999999094,358.6999999998188,295.2780894365142,333.3333169122404,3.486622913399077
35875,179.3749999999094,358.7499999998187,295.2118895213541,333.3333144187437,3.321832773190893
35880,179.3999999999093,358.7999999998187,295.143234734233,333.3333124869599,3.15350543121993
35885,179.4249999999093,358.8499999998186,295.0721158251068,333.3333111940561,2.981685037883887
35890,179.4499999999093,358.8999999998186,294.9985344395193,333.3333106082335,2.806425475917361
35895,179.4749999999093,358.9499999998185,294.9225043341649,333.3333107852641,2.627791142075222
35900,179.4999999999092,358.9999999998185,294.8440526111704,333.3333117646497,2.445857733335656
35905,179.5249999999092,359.0499999998185,294.7632209492305,333.3333135653914,2.260713026158194
35910,179.5499999999092,359.0999999998184,294.6800668051752,333.3333161814865,2.072457635179525
35915,179.5749999999092,359.1499999998184,294.5946645547451,333.3333195772317,1.881205735560897
35920,179.5999999999092,359.1999999998183,294.5071065369839,333.3333236826037,1.687085731039176
35925,179.6249999999091,359.2499999998183,294.4175039625605,333.3333283890088,1.490240847780554
35930,179.6499999999091,359.2999999998182,294.3259876433521,333.3333335459254,1.290829632419099
35935,179.6749999999091,359.3499999998182,294.2327084987724,333.3333389591035,1.089026331413533
35940,179.6999999999091,359.3999999998181,294.1378377943486,333.3333443912229,0.8850211281441984
35945,179.724999999909,359.4499999998181,294.0415670701172,333.3333495661193,0.6790202142305968
35950,179.749999999909,359.499999999818,293.9441077210067,333.3333541778982,0.4712456724324539
35955,179.774999999909,359.549999999818,293.8456901984842,333.3333579063152,0.2619351503656286
35960,179.799999999909,359.599999999818,293.7465628122998,333.3333604396706,0.05134130714922458
35965,179.824999999909,359.6499999998179,293.6469901225267,333.3333615060486,-0.1602689810184073
35970,179.8499999999089,359.6999999998179,293.547250923849,333.3333609127736,-0.3726156655890525
35975,179.8749999999089,359.7499999998178,293.4476358339051,333.3333585925981,-0.5854068244780699
35980,179.8999999999089,359.7999999998178,293.3484445005719,333.333354653232,-0.7983402130886759
35985,179.9249999999089,359.8499999998177,293.2499824308119,333.3333494248374,-1.011105060425191
35990,179.9499999999088,359.8999999998177,293.1525573977901,333.3333434984859,-1.223384099678104
35995,179.9749999999088,359.9499999998176,293.0564752654855,333.3333377482822,-1.434855823306928
36000,179.9999999999088,359.9999999998176,292.9620347979084,333.3333333333342,-1.645196963009369

